Synchronization of dynamical systems: an approach using a Computer Algebra System

The synchronization between two dynamical systems is one of the most appealing phenomena occurring in Nature. Already observed by Huygens in the case of two pendula, it is a current area of research in the case of chaotic systems, with numerous applications in Physics, Biology or Engineering. We present an elementary but detailed exploration of the theory behind this phenomenon, including some graphical animations, with the aid of the free CAS Maxima, but the code can be easily ported to other CASs. The examples used are the Lorentz attractor and a pair of coupled pendula because these are well-known models of dynamical systems, but the procedures are applicable to any system described by a system of first-order differential equations.

==> Figures/animation1-0.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0


==> Figures/animation1-1.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214


==> Figures/animation1-10.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482


==> Figures/animation1-11.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917


==> Figures/animation1-12.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121


==> Figures/animation1-13.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658


==> Figures/animation1-14.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481


==> Figures/animation1-15.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793


==> Figures/animation1-16.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418


==> Figures/animation1-17.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523


==> Figures/animation1-18.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198


==> Figures/animation1-19.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205


==> Figures/animation1-2.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419


==> Figures/animation1-20.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205
12.07814355169057,10.44623406519122,33.35311338682492
11.88612784792642,9.684001260376487,33.6660675688864
11.6392190722515,8.911774357879631,33.85971259221905
11.34256629745501,8.147462405627305,33.93600671384781
11.00245764427387,7.407290111058588,33.9003843457258
10.62601709696523,6.70512326568306,33.76110110934111
10.22087793971519,6.052045031793165,33.5284663090834
9.794859372884659,5.456187043723766,33.21405198191415
9.355669176151217,4.922788746125341,32.82995498844706
8.91064949042899,4.454437636249041,32.38816740556896
8.466576108500387,4.051433412929027,31.90008628799772
8.029515194104853,3.712219269095954,31.37617141525143
7.604735888386053,3.433830966271523,30.82574202349754
7.196673242004188,3.212325688248397,30.25689202205985
6.808933426733583,3.043165118789757,29.67649761019742
6.444332081953339,2.921538647837827,29.09029040821959
6.104956649265595,2.842621901199874,28.50297168866003
5.792244306582902,2.801772496711119,27.91834757078393
5.507068315957669,2.794669177804856,27.33946994057887
5.249826989479488,2.817402682210731,26.76877256187055
5.020530867798008,2.866527393746411,26.20819588349697
4.818884976800213,2.939082503781576,25.65929722824475
4.644364115867859,3.032590495785861,25.12334536387233
4.49628001307132,3.14503957476526,24.60140000512163
4.373839862723618,3.27485540546262,24.09437772587151
4.276196258634871,3.420866327925196,23.60310622793187
4.202488879136205,3.582265153822811,23.12836905768898
4.151878496132043,3.758569737384896,22.67094279864705
4.123573997094884,3.949583760814616,22.23162858374452
4.116853149686075,4.155358561055154,21.81127952729436
4.131077823226521,4.376156331845778,21.410825412061
4.165704325233271,4.612414639487905,21.03129570495298
4.220289426756794,4.864711871192607,20.67384172501556
4.294492546306536,5.133732972551934,20.33975855062186
4.388074445269402,5.420234610327216,20.03050702327403
4.500892662556232,5.725008707145948,19.747735972948
4.632893786105432,6.048843129096428,19.49330454089305
4.784102526462171,6.392478163993315,19.26930419432215
4.954607425449252,6.756557311742956,19.07807969600102
5.144542904001259,7.141570830701596,18.92224789215625
5.354067231872064,7.54779046634942,18.80471269680273
5.583335894605138,7.975193863491441,18.72867406478122
5.832469749451623,8.42337737662127,18.69762805106777
6.101517315620483,8.891456406646938,18.71535425351975
6.390410554477874,9.37795308382262,18.78588605285275
6.698913587545779,9.88067217913657,18.91345814999265
7.026564006741397,10.39656766101655,19.10242505308047
7.372606791116226,10.92160441824,19.3571435390919
7.735921400722862,11.4506224131338,19.68181193670507
8.114943414248359,11.97721391716166,20.08025965974479


==> Figures/animation1-21.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205
12.07814355169057,10.44623406519122,33.35311338682492
11.88612784792642,9.684001260376487,33.6660675688864
11.6392190722515,8.911774357879631,33.85971259221905
11.34256629745501,8.147462405627305,33.93600671384781
11.00245764427387,7.407290111058588,33.9003843457258
10.62601709696523,6.70512326568306,33.76110110934111
10.22087793971519,6.052045031793165,33.5284663090834
9.794859372884659,5.456187043723766,33.21405198191415
9.355669176151217,4.922788746125341,32.82995498844706
8.91064949042899,4.454437636249041,32.38816740556896
8.466576108500387,4.051433412929027,31.90008628799772
8.029515194104853,3.712219269095954,31.37617141525143
7.604735888386053,3.433830966271523,30.82574202349754
7.196673242004188,3.212325688248397,30.25689202205985
6.808933426733583,3.043165118789757,29.67649761019742
6.444332081953339,2.921538647837827,29.09029040821959
6.104956649265595,2.842621901199874,28.50297168866003
5.792244306582902,2.801772496711119,27.91834757078393
5.507068315957669,2.794669177804856,27.33946994057887
5.249826989479488,2.817402682210731,26.76877256187055
5.020530867798008,2.866527393746411,26.20819588349697
4.818884976800213,2.939082503781576,25.65929722824475
4.644364115867859,3.032590495785861,25.12334536387233
4.49628001307132,3.14503957476526,24.60140000512163
4.373839862723618,3.27485540546262,24.09437772587151
4.276196258634871,3.420866327925196,23.60310622793187
4.202488879136205,3.582265153822811,23.12836905768898
4.151878496132043,3.758569737384896,22.67094279864705
4.123573997094884,3.949583760814616,22.23162858374452
4.116853149686075,4.155358561055154,21.81127952729436
4.131077823226521,4.376156331845778,21.410825412061
4.165704325233271,4.612414639487905,21.03129570495298
4.220289426756794,4.864711871192607,20.67384172501556
4.294492546306536,5.133732972551934,20.33975855062186
4.388074445269402,5.420234610327216,20.03050702327403
4.500892662556232,5.725008707145948,19.747735972948
4.632893786105432,6.048843129096428,19.49330454089305
4.784102526462171,6.392478163993315,19.26930419432215
4.954607425449252,6.756557311742956,19.07807969600102
5.144542904001259,7.141570830701596,18.92224789215625
5.354067231872064,7.54779046634942,18.80471269680273
5.583335894605138,7.975193863491441,18.72867406478122
5.832469749451623,8.42337737662127,18.69762805106777
6.101517315620483,8.891456406646938,18.71535425351975
6.390410554477874,9.37795308382262,18.78588605285275
6.698913587545779,9.88067217913657,18.91345814999265
7.026564006741397,10.39656766101655,19.10242505308047
7.372606791116226,10.92160441824,19.3571435390919
7.735921400722862,11.4506224131338,19.68181193670507
8.114943414248359,11.97721391716166,20.08025965974479
8.50758314708531,12.49362840329007,20.55568215691829
8.91114504290369,12.99072383339975,21.11031977964187
9.322253246115645,13.45798693796131,21.74508443893029
9.736790542394202,13.88364778056422,22.45914562671378
10.14985961831245,14.25491424880839,23.24949740906228
10.55577704966383,14.55834868919349,24.11053981440342
10.94811118001581,14.78040026240855,25.03372032514796
11.31977461095275,14.90809167972608,26.00729170077567
11.66317989473352,14.92983769284331,27.01624801420592
11.97046281050993,14.83634654033765,28.04249801337113
12.2337712048673,14.62152805359569,29.06532055674011
12.44560912466518,14.28330888983963,30.06211935845117
12.59921677423386,13.82424323888037,31.00945498205817
12.68895816001504,13.25181276323274,31.88428609521358
12.71068197209593,12.57833618133961,32.6653081794217
12.66201907883911,11.82045562896852,33.33424683148658
12.54258319973801,10.99822671188203,33.87695408579208
12.35405005735792,10.1339000887587,34.28417496460534
12.10010350654331,9.250530749897035,34.55189598432084
11.78625258811045,8.370575485981732,34.68124876948531
11.419538341262,7.514634035399537,34.67800668896245
11.00816085137087,6.70045744448075,34.55176639360985
10.56106354727493,5.942297303238416,34.31493886305495
10.08751256521446,5.250614145843738,33.98168201532207
9.596704678064725,4.632114258476803,33.56689170341841
9.097429367784219,4.090049541447091,33.08533736741813
8.597801003434283,3.624698024715657,32.55099185409021
8.10506756857755,3.233941698200017,31.97657009768445
7.625494289820298,2.913869158304039,31.37326392370523
7.164314581923043,2.659347878324421,30.75064251160414
6.72573711520214,2.464529908743353,30.11667975000305
6.312996290487243,2.32327209560725,29.4778689423736
5.928433511881634,2.229465609386543,28.83938955456576
5.573597846949008,2.177279141094339,28.20529753627587
5.249356469498311,2.161325858155906,27.57871831349507
4.956007304460424,2.176766879954461,26.96202859553847
4.693388267407565,2.219364517708502,26.35701900648481
4.460979250510736,2.285497636302411,25.76503401250411
4.257994474550009,2.37214988006776,25.18708873021645
4.083463984858548,2.476879615932434,24.62396417161506
3.936303936444812,2.5977785749978,24.07628356584599
3.815375927843503,2.733424477760167,23.54457284903135
3.719536049354339,2.882831479302509,23.02930844600163
3.647674553557592,3.045401082535353,22.53095525096606
3.598747174039497,3.220875221665214,22.04999737022932
3.571799145453507,3.409292481040928,21.58696380159728
3.565982941068543,3.610947848132669,21.14245084308911
3.58057066333596,3.826355966440479,20.71714267558104
3.6149619139455,4.056217521257373,20.31183126120904
3.668687843149766,4.301388129920139,19.92743644188965


==> Figures/animation1-22.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205
12.07814355169057,10.44623406519122,33.35311338682492
11.88612784792642,9.684001260376487,33.6660675688864
11.6392190722515,8.911774357879631,33.85971259221905
11.34256629745501,8.147462405627305,33.93600671384781
11.00245764427387,7.407290111058588,33.9003843457258
10.62601709696523,6.70512326568306,33.76110110934111
10.22087793971519,6.052045031793165,33.5284663090834
9.794859372884659,5.456187043723766,33.21405198191415
9.355669176151217,4.922788746125341,32.82995498844706
8.91064949042899,4.454437636249041,32.38816740556896
8.466576108500387,4.051433412929027,31.90008628799772
8.029515194104853,3.712219269095954,31.37617141525143
7.604735888386053,3.433830966271523,30.82574202349754
7.196673242004188,3.212325688248397,30.25689202205985
6.808933426733583,3.043165118789757,29.67649761019742
6.444332081953339,2.921538647837827,29.09029040821959
6.104956649265595,2.842621901199874,28.50297168866003
5.792244306582902,2.801772496711119,27.91834757078393
5.507068315957669,2.794669177804856,27.33946994057887
5.249826989479488,2.817402682210731,26.76877256187055
5.020530867798008,2.866527393746411,26.20819588349697
4.818884976800213,2.939082503781576,25.65929722824475
4.644364115867859,3.032590495785861,25.12334536387233
4.49628001307132,3.14503957476526,24.60140000512163
4.373839862723618,3.27485540546262,24.09437772587151
4.276196258634871,3.420866327925196,23.60310622793187
4.202488879136205,3.582265153822811,23.12836905768898
4.151878496132043,3.758569737384896,22.67094279864705
4.123573997094884,3.949583760814616,22.23162858374452
4.116853149686075,4.155358561055154,21.81127952729436
4.131077823226521,4.376156331845778,21.410825412061
4.165704325233271,4.612414639487905,21.03129570495298
4.220289426756794,4.864711871192607,20.67384172501556
4.294492546306536,5.133732972551934,20.33975855062186
4.388074445269402,5.420234610327216,20.03050702327403
4.500892662556232,5.725008707145948,19.747735972948
4.632893786105432,6.048843129096428,19.49330454089305
4.784102526462171,6.392478163993315,19.26930419432215
4.954607425449252,6.756557311742956,19.07807969600102
5.144542904001259,7.141570830701596,18.92224789215625
5.354067231872064,7.54779046634942,18.80471269680273
5.583335894605138,7.975193863491441,18.72867406478122
5.832469749451623,8.42337737662127,18.69762805106777
6.101517315620483,8.891456406646938,18.71535425351975
6.390410554477874,9.37795308382262,18.78588605285275
6.698913587545779,9.88067217913657,18.91345814999265
7.026564006741397,10.39656766101655,19.10242505308047
7.372606791116226,10.92160441824,19.3571435390919
7.735921400722862,11.4506224131338,19.68181193670507
8.114943414248359,11.97721391716166,20.08025965974479
8.50758314708531,12.49362840329007,20.55568215691829
8.91114504290369,12.99072383339975,21.11031977964187
9.322253246115645,13.45798693796131,21.74508443893029
9.736790542394202,13.88364778056422,22.45914562671378
10.14985961831245,14.25491424880839,23.24949740906228
10.55577704966383,14.55834868919349,24.11053981440342
10.94811118001581,14.78040026240855,25.03372032514796
11.31977461095275,14.90809167972608,26.00729170077567
11.66317989473352,14.92983769284331,27.01624801420592
11.97046281050993,14.83634654033765,28.04249801337113
12.2337712048673,14.62152805359569,29.06532055674011
12.44560912466518,14.28330888983963,30.06211935845117
12.59921677423386,13.82424323888037,31.00945498205817
12.68895816001504,13.25181276323274,31.88428609521358
12.71068197209593,12.57833618133961,32.6653081794217
12.66201907883911,11.82045562896852,33.33424683148658
12.54258319973801,10.99822671188203,33.87695408579208
12.35405005735792,10.1339000887587,34.28417496460534
12.10010350654331,9.250530749897035,34.55189598432084
11.78625258811045,8.370575485981732,34.68124876948531
11.419538341262,7.514634035399537,34.67800668896245
11.00816085137087,6.70045744448075,34.55176639360985
10.56106354727493,5.942297303238416,34.31493886305495
10.08751256521446,5.250614145843738,33.98168201532207
9.596704678064725,4.632114258476803,33.56689170341841
9.097429367784219,4.090049541447091,33.08533736741813
8.597801003434283,3.624698024715657,32.55099185409021
8.10506756857755,3.233941698200017,31.97657009768445
7.625494289820298,2.913869158304039,31.37326392370523
7.164314581923043,2.659347878324421,30.75064251160414
6.72573711520214,2.464529908743353,30.11667975000305
6.312996290487243,2.32327209560725,29.4778689423736
5.928433511881634,2.229465609386543,28.83938955456576
5.573597846949008,2.177279141094339,28.20529753627587
5.249356469498311,2.161325858155906,27.57871831349507
4.956007304460424,2.176766879954461,26.96202859553847
4.693388267407565,2.219364517708502,26.35701900648481
4.460979250510736,2.285497636302411,25.76503401250411
4.257994474550009,2.37214988006776,25.18708873021645
4.083463984858548,2.476879615932434,24.62396417161506
3.936303936444812,2.5977785749978,24.07628356584599
3.815375927843503,2.733424477760167,23.54457284903135
3.719536049354339,2.882831479302509,23.02930844600163
3.647674553557592,3.045401082535353,22.53095525096606
3.598747174039497,3.220875221665214,22.04999737022932
3.571799145453507,3.409292481040928,21.58696380159728
3.565982941068543,3.610947848132669,21.14245084308911
3.58057066333596,3.826355966440479,20.71714267558104
3.6149619139455,4.056217521257373,20.31183126120904
3.668687843149766,4.301388129920139,19.92743644188965
3.741411941126654,4.562848894864295,19.56502690318674
3.832927991411788,4.841677593428083,19.22584247640862
3.943155460518611,5.139019308103731,18.91131807168455
4.072132449864964,5.456055134026596,18.6231093499725
4.220006186203718,5.793967430329759,18.36312003351707
4.387020874655969,6.153899906785828,18.13353050101955
4.573502584044994,6.536910661112091,17.9368269920946
4.779840678178427,6.943916117491978,17.77583032944737
5.006465151245662,7.375623685840952,17.65372252871202
5.253819075392057,7.832450900701895,17.5740689768347
5.522325232477298,8.31442886324573,17.54083299496146
5.812345894166989,8.82108807750637,17.55837854436961
6.124134656343192,9.351325347894294,17.63145558541166
6.457779256258073,9.903251424385473,17.76516119310712
6.813134446132436,10.47402070801416,17.96486805407651
7.189744319801387,11.05964674417041,18.23611058056433
7.586754056399995,11.65481061107773,18.58441784852804
8.002811932295883,12.25267378228848,19.01508230587016
8.435963734526364,12.84471260982799,19.53285426891779
8.88354344423255,13.42059801759743,20.14155534538694
9.342066262546744,13.96815073354361,20.84360989594543
9.80713265993881,14.47340834596568,21.63950322671964
10.27335495389028,14.92084396408641,22.52718883453574
10.73432059840252,15.29377502514356,23.50148445892054
11.18260833962703,15.5749921919066,24.55351653032972
11.6098738996235,15.74761990304855,25.67029186164964
12.00702002765455,15.79619069766561,26.83448937637731
12.3644608037113,15.70787602195966,28.02456720399391
12.67248153294108,15.47377144546014,29.21526536077544
12.92168364963328,15.09009267741453,30.37854720552345
13.10348993669976,14.55911221639722,31.48496423598878
13.21067129545145,13.889667039093,32.50535563971616
13.23784530003938,13.09710375088425,33.41272050926426
13.18189200134702,12.20259907477137,34.18404554172863
13.04223624409914,11.23188952373332,34.80185229755767
12.82095870864709,10.2135439910315,35.25525607331198
12.52271829502791,9.17699212591548,35.54040084607603
12.15449258678873,8.150559176580998,35.66023584005644
11.72516613105235,7.159745384851402,35.62370448619278
11.24501361213169,6.225930482031613,35.44450075897532
10.7251337152472,5.365598845885455,35.13959365425264
10.17688887036269,4.590091121324472,34.72772294497837
9.611397587405408,3.90581371926911,34.22803544132726
9.039112616086909,3.314790728799095,33.65897552904013
8.469502976248226,2.815425999837243,33.0374831321629
7.910843838059156,2.403351430724782,32.37849952381775
7.370107142894531,2.072261799171413,31.69474396390233
6.852938523393721,1.814667385726256,30.99670369606213
6.363702396250022,1.622525732712858,30.29277406733687
5.905576397887971,1.487738659558501,29.58949014343172


==> Figures/animation1-23.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205
12.07814355169057,10.44623406519122,33.35311338682492
11.88612784792642,9.684001260376487,33.6660675688864
11.6392190722515,8.911774357879631,33.85971259221905
11.34256629745501,8.147462405627305,33.93600671384781
11.00245764427387,7.407290111058588,33.9003843457258
10.62601709696523,6.70512326568306,33.76110110934111
10.22087793971519,6.052045031793165,33.5284663090834
9.794859372884659,5.456187043723766,33.21405198191415
9.355669176151217,4.922788746125341,32.82995498844706
8.91064949042899,4.454437636249041,32.38816740556896
8.466576108500387,4.051433412929027,31.90008628799772
8.029515194104853,3.712219269095954,31.37617141525143
7.604735888386053,3.433830966271523,30.82574202349754
7.196673242004188,3.212325688248397,30.25689202205985
6.808933426733583,3.043165118789757,29.67649761019742
6.444332081953339,2.921538647837827,29.09029040821959
6.104956649265595,2.842621901199874,28.50297168866003
5.792244306582902,2.801772496711119,27.91834757078393
5.507068315957669,2.794669177804856,27.33946994057887
5.249826989479488,2.817402682210731,26.76877256187055
5.020530867798008,2.866527393746411,26.20819588349697
4.818884976800213,2.939082503781576,25.65929722824475
4.644364115867859,3.032590495785861,25.12334536387233
4.49628001307132,3.14503957476526,24.60140000512163
4.373839862723618,3.27485540546262,24.09437772587151
4.276196258634871,3.420866327925196,23.60310622793187
4.202488879136205,3.582265153822811,23.12836905768898
4.151878496132043,3.758569737384896,22.67094279864705
4.123573997094884,3.949583760814616,22.23162858374452
4.116853149686075,4.155358561055154,21.81127952729436
4.131077823226521,4.376156331845778,21.410825412061
4.165704325233271,4.612414639487905,21.03129570495298
4.220289426756794,4.864711871192607,20.67384172501556
4.294492546306536,5.133732972551934,20.33975855062186
4.388074445269402,5.420234610327216,20.03050702327403
4.500892662556232,5.725008707145948,19.747735972948
4.632893786105432,6.048843129096428,19.49330454089305
4.784102526462171,6.392478163993315,19.26930419432215
4.954607425449252,6.756557311742956,19.07807969600102
5.144542904001259,7.141570830701596,18.92224789215625
5.354067231872064,7.54779046634942,18.80471269680273
5.583335894605138,7.975193863491441,18.72867406478122
5.832469749451623,8.42337737662127,18.69762805106777
6.101517315620483,8.891456406646938,18.71535425351975
6.390410554477874,9.37795308382262,18.78588605285275
6.698913587545779,9.88067217913657,18.91345814999265
7.026564006741397,10.39656766101655,19.10242505308047
7.372606791116226,10.92160441824,19.3571435390919
7.735921400722862,11.4506224131338,19.68181193670507
8.114943414248359,11.97721391716166,20.08025965974479
8.50758314708531,12.49362840329007,20.55568215691829
8.91114504290369,12.99072383339975,21.11031977964187
9.322253246115645,13.45798693796131,21.74508443893029
9.736790542394202,13.88364778056422,22.45914562671378
10.14985961831245,14.25491424880839,23.24949740906228
10.55577704966383,14.55834868919349,24.11053981440342
10.94811118001581,14.78040026240855,25.03372032514796
11.31977461095275,14.90809167972608,26.00729170077567
11.66317989473352,14.92983769284331,27.01624801420592
11.97046281050993,14.83634654033765,28.04249801337113
12.2337712048673,14.62152805359569,29.06532055674011
12.44560912466518,14.28330888983963,30.06211935845117
12.59921677423386,13.82424323888037,31.00945498205817
12.68895816001504,13.25181276323274,31.88428609521358
12.71068197209593,12.57833618133961,32.6653081794217
12.66201907883911,11.82045562896852,33.33424683148658
12.54258319973801,10.99822671188203,33.87695408579208
12.35405005735792,10.1339000887587,34.28417496460534
12.10010350654331,9.250530749897035,34.55189598432084
11.78625258811045,8.370575485981732,34.68124876948531
11.419538341262,7.514634035399537,34.67800668896245
11.00816085137087,6.70045744448075,34.55176639360985
10.56106354727493,5.942297303238416,34.31493886305495
10.08751256521446,5.250614145843738,33.98168201532207
9.596704678064725,4.632114258476803,33.56689170341841
9.097429367784219,4.090049541447091,33.08533736741813
8.597801003434283,3.624698024715657,32.55099185409021
8.10506756857755,3.233941698200017,31.97657009768445
7.625494289820298,2.913869158304039,31.37326392370523
7.164314581923043,2.659347878324421,30.75064251160414
6.72573711520214,2.464529908743353,30.11667975000305
6.312996290487243,2.32327209560725,29.4778689423736
5.928433511881634,2.229465609386543,28.83938955456576
5.573597846949008,2.177279141094339,28.20529753627587
5.249356469498311,2.161325858155906,27.57871831349507
4.956007304460424,2.176766879954461,26.96202859553847
4.693388267407565,2.219364517708502,26.35701900648481
4.460979250510736,2.285497636302411,25.76503401250411
4.257994474550009,2.37214988006776,25.18708873021645
4.083463984858548,2.476879615932434,24.62396417161506
3.936303936444812,2.5977785749978,24.07628356584599
3.815375927843503,2.733424477760167,23.54457284903135
3.719536049354339,2.882831479302509,23.02930844600163
3.647674553557592,3.045401082535353,22.53095525096606
3.598747174039497,3.220875221665214,22.04999737022932
3.571799145453507,3.409292481040928,21.58696380159728
3.565982941068543,3.610947848132669,21.14245084308911
3.58057066333596,3.826355966440479,20.71714267558104
3.6149619139455,4.056217521257373,20.31183126120904
3.668687843149766,4.301388129920139,19.92743644188965
3.741411941126654,4.562848894864295,19.56502690318674
3.832927991411788,4.841677593428083,19.22584247640862
3.943155460518611,5.139019308103731,18.91131807168455
4.072132449864964,5.456055134026596,18.6231093499725
4.220006186203718,5.793967430329759,18.36312003351707
4.387020874655969,6.153899906785828,18.13353050101955
4.573502584044994,6.536910661112091,17.9368269920946
4.779840678178427,6.943916117491978,17.77583032944737
5.006465151245662,7.375623685840952,17.65372252871202
5.253819075392057,7.832450900701895,17.5740689768347
5.522325232477298,8.31442886324573,17.54083299496146
5.812345894166989,8.82108807750637,17.55837854436961
6.124134656343192,9.351325347894294,17.63145558541166
6.457779256258073,9.903251424385473,17.76516119310712
6.813134446132436,10.47402070801416,17.96486805407651
7.189744319801387,11.05964674417041,18.23611058056433
7.586754056399995,11.65481061107773,18.58441784852804
8.002811932295883,12.25267378228848,19.01508230587016
8.435963734526364,12.84471260982799,19.53285426891779
8.88354344423255,13.42059801759743,20.14155534538694
9.342066262546744,13.96815073354361,20.84360989594543
9.80713265993881,14.47340834596568,21.63950322671964
10.27335495389028,14.92084396408641,22.52718883453574
10.73432059840252,15.29377502514356,23.50148445892054
11.18260833962703,15.5749921919066,24.55351653032972
11.6098738996235,15.74761990304855,25.67029186164964
12.00702002765455,15.79619069766561,26.83448937637731
12.3644608037113,15.70787602195966,28.02456720399391
12.67248153294108,15.47377144546014,29.21526536077544
12.92168364963328,15.09009267741453,30.37854720552345
13.10348993669976,14.55911221639722,31.48496423598878
13.21067129545145,13.889667039093,32.50535563971616
13.23784530003938,13.09710375088425,33.41272050926426
13.18189200134702,12.20259907477137,34.18404554172863
13.04223624409914,11.23188952373332,34.80185229755767
12.82095870864709,10.2135439910315,35.25525607331198
12.52271829502791,9.17699212591548,35.54040084607603
12.15449258678873,8.150559176580998,35.66023584005644
11.72516613105235,7.159745384851402,35.62370448619278
11.24501361213169,6.225930482031613,35.44450075897532
10.7251337152472,5.365598845885455,35.13959365425264
10.17688887036269,4.590091121324472,34.72772294497837
9.611397587405408,3.90581371926911,34.22803544132726
9.039112616086909,3.314790728799095,33.65897552904013
8.469502976248226,2.815425999837243,33.0374831321629
7.910843838059156,2.403351430724782,32.37849952381775
7.370107142894531,2.072261799171413,31.69474396390233
6.852938523393721,1.814667385726256,30.99670369606213
6.363702396250022,1.622525732712858,30.29277406733687
5.905576397887971,1.487738659558501,29.58949014343172
5.480677717196635,1.402518346562134,28.89180162527002
5.09020647478896,1.359637086930969,28.20335536684121
4.734594388030543,1.352580448608652,27.52676178643229
4.413650038423767,1.375624700127061,26.86383154466998
4.126694816106549,1.423857961121864,26.21577651685388
3.872685908468166,1.493161848740143,25.58337437312723
3.650324490955303,1.580167252242034,24.96709935982883
3.458148600509393,1.682194802105543,24.36722361749173
3.294611092247561,1.797187882399424,23.78389403223211
3.158143675689373,1.923643774320497,23.21718958400432
3.047208373314754,2.060546721740399,22.66716372405853
2.960337907429951,2.207305330503739,22.13387569545107
2.896166555253946,2.363695684512643,21.61741404292139
2.853452959013961,2.529810812401513,21.11791492482045
2.831096269327201,2.706016603888041,20.63557728352187
2.828146859175003,2.892913899379008,20.17067646895033
2.843812688325058,3.091306215002327,19.72357754316473
2.87746223474849,3.302172381993711,19.29474921357987
2.928624746981765,3.5266432459232,18.88477913490481
2.99698841304323,3.765981465157263,18.49439116980053
3.082396888728205,4.02156335123533,18.12446508974756
3.184844480506306,4.294861591834838,17.77605911486486
3.30447013422827,4.58742757756457,17.450435618549
3.44155023791474,4.90087190690371,17.1490902432115
3.596490101922713,5.236841461185956,16.87378456882788
3.769813829293408,5.596991218105825,16.62658232537904
3.962152129572112,5.982948705847783,16.40988891830851
4.174227457741675,6.396268694078512,16.2264937121009
4.406835674014322,6.838375384512082,16.07961405366923
4.660823219865161,7.310489027009543,15.97293936993424
4.937058593842809,7.813533590293128,15.91067279179032
5.23639669536675,8.348021928999815,15.89756658486403
5.55963440147184,8.913914917085503,15.93894615405474
5.907455576676697,9.510451415338432,16.04071549654637
6.280363631110053,10.13594692042963,16.20933470472724
6.67859979744845,10.78756058274202,16.4517575311867
7.102045577643016,11.46103332110707,16.77531430050481
7.550108426986786,12.15040438469086,17.18752293843559
8.021590832254102,12.84772027628295,17.69580918516028
8.5145446550009,13.54275868589922,18.30711707691153
9.02611509694819,14.22280090130359,19.02739378329645
9.552382000000998,14.87249839412065,19.86094044934243
10.08821040302217,15.47389135144154,20.8096344974174
10.62712711978726,16.00664603820226,21.87205025710204
11.16124504522129,16.44857987352878,23.04253411095595
11.68126100448138,16.77653272214911,24.31032579062942
12.17655486700624,16.96761475213878,25.65885407889956
12.63541567498966,17.00081168305473,27.06536415750157
13.04541301353539,16.85885824012304,28.50104297523421
13.39391768902016,16.53020838583112,29.93178507453908


==> Figures/animation1-24.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205
12.07814355169057,10.44623406519122,33.35311338682492
11.88612784792642,9.684001260376487,33.6660675688864
11.6392190722515,8.911774357879631,33.85971259221905
11.34256629745501,8.147462405627305,33.93600671384781
11.00245764427387,7.407290111058588,33.9003843457258
10.62601709696523,6.70512326568306,33.76110110934111
10.22087793971519,6.052045031793165,33.5284663090834
9.794859372884659,5.456187043723766,33.21405198191415
9.355669176151217,4.922788746125341,32.82995498844706
8.91064949042899,4.454437636249041,32.38816740556896
8.466576108500387,4.051433412929027,31.90008628799772
8.029515194104853,3.712219269095954,31.37617141525143
7.604735888386053,3.433830966271523,30.82574202349754
7.196673242004188,3.212325688248397,30.25689202205985
6.808933426733583,3.043165118789757,29.67649761019742
6.444332081953339,2.921538647837827,29.09029040821959
6.104956649265595,2.842621901199874,28.50297168866003
5.792244306582902,2.801772496711119,27.91834757078393
5.507068315957669,2.794669177804856,27.33946994057887
5.249826989479488,2.817402682210731,26.76877256187055
5.020530867798008,2.866527393746411,26.20819588349697
4.818884976800213,2.939082503781576,25.65929722824475
4.644364115867859,3.032590495785861,25.12334536387233
4.49628001307132,3.14503957476526,24.60140000512163
4.373839862723618,3.27485540546262,24.09437772587151
4.276196258634871,3.420866327925196,23.60310622793187
4.202488879136205,3.582265153822811,23.12836905768898
4.151878496132043,3.758569737384896,22.67094279864705
4.123573997094884,3.949583760814616,22.23162858374452
4.116853149686075,4.155358561055154,21.81127952729436
4.131077823226521,4.376156331845778,21.410825412061
4.165704325233271,4.612414639487905,21.03129570495298
4.220289426756794,4.864711871192607,20.67384172501556
4.294492546306536,5.133732972551934,20.33975855062186
4.388074445269402,5.420234610327216,20.03050702327403
4.500892662556232,5.725008707145948,19.747735972948
4.632893786105432,6.048843129096428,19.49330454089305
4.784102526462171,6.392478163993315,19.26930419432215
4.954607425449252,6.756557311742956,19.07807969600102
5.144542904001259,7.141570830701596,18.92224789215625
5.354067231872064,7.54779046634942,18.80471269680273
5.583335894605138,7.975193863491441,18.72867406478122
5.832469749451623,8.42337737662127,18.69762805106777
6.101517315620483,8.891456406646938,18.71535425351975
6.390410554477874,9.37795308382262,18.78588605285275
6.698913587545779,9.88067217913657,18.91345814999265
7.026564006741397,10.39656766101655,19.10242505308047
7.372606791116226,10.92160441824,19.3571435390919
7.735921400722862,11.4506224131338,19.68181193670507
8.114943414248359,11.97721391716166,20.08025965974479
8.50758314708531,12.49362840329007,20.55568215691829
8.91114504290369,12.99072383339975,21.11031977964187
9.322253246115645,13.45798693796131,21.74508443893029
9.736790542394202,13.88364778056422,22.45914562671378
10.14985961831245,14.25491424880839,23.24949740906228
10.55577704966383,14.55834868919349,24.11053981440342
10.94811118001581,14.78040026240855,25.03372032514796
11.31977461095275,14.90809167972608,26.00729170077567
11.66317989473352,14.92983769284331,27.01624801420592
11.97046281050993,14.83634654033765,28.04249801337113
12.2337712048673,14.62152805359569,29.06532055674011
12.44560912466518,14.28330888983963,30.06211935845117
12.59921677423386,13.82424323888037,31.00945498205817
12.68895816001504,13.25181276323274,31.88428609521358
12.71068197209593,12.57833618133961,32.6653081794217
12.66201907883911,11.82045562896852,33.33424683148658
12.54258319973801,10.99822671188203,33.87695408579208
12.35405005735792,10.1339000887587,34.28417496460534
12.10010350654331,9.250530749897035,34.55189598432084
11.78625258811045,8.370575485981732,34.68124876948531
11.419538341262,7.514634035399537,34.67800668896245
11.00816085137087,6.70045744448075,34.55176639360985
10.56106354727493,5.942297303238416,34.31493886305495
10.08751256521446,5.250614145843738,33.98168201532207
9.596704678064725,4.632114258476803,33.56689170341841
9.097429367784219,4.090049541447091,33.08533736741813
8.597801003434283,3.624698024715657,32.55099185409021
8.10506756857755,3.233941698200017,31.97657009768445
7.625494289820298,2.913869158304039,31.37326392370523
7.164314581923043,2.659347878324421,30.75064251160414
6.72573711520214,2.464529908743353,30.11667975000305
6.312996290487243,2.32327209560725,29.4778689423736
5.928433511881634,2.229465609386543,28.83938955456576
5.573597846949008,2.177279141094339,28.20529753627587
5.249356469498311,2.161325858155906,27.57871831349507
4.956007304460424,2.176766879954461,26.96202859553847
4.693388267407565,2.219364517708502,26.35701900648481
4.460979250510736,2.285497636302411,25.76503401250411
4.257994474550009,2.37214988006776,25.18708873021645
4.083463984858548,2.476879615932434,24.62396417161506
3.936303936444812,2.5977785749978,24.07628356584599
3.815375927843503,2.733424477760167,23.54457284903135
3.719536049354339,2.882831479302509,23.02930844600163
3.647674553557592,3.045401082535353,22.53095525096606
3.598747174039497,3.220875221665214,22.04999737022932
3.571799145453507,3.409292481040928,21.58696380159728
3.565982941068543,3.610947848132669,21.14245084308911
3.58057066333596,3.826355966440479,20.71714267558104
3.6149619139455,4.056217521257373,20.31183126120904
3.668687843149766,4.301388129920139,19.92743644188965
3.741411941126654,4.562848894864295,19.56502690318674
3.832927991411788,4.841677593428083,19.22584247640862
3.943155460518611,5.139019308103731,18.91131807168455
4.072132449864964,5.456055134026596,18.6231093499725
4.220006186203718,5.793967430329759,18.36312003351707
4.387020874655969,6.153899906785828,18.13353050101955
4.573502584044994,6.536910661112091,17.9368269920946
4.779840678178427,6.943916117491978,17.77583032944737
5.006465151245662,7.375623685840952,17.65372252871202
5.253819075392057,7.832450900701895,17.5740689768347
5.522325232477298,8.31442886324573,17.54083299496146
5.812345894166989,8.82108807750637,17.55837854436961
6.124134656343192,9.351325347894294,17.63145558541166
6.457779256258073,9.903251424385473,17.76516119310712
6.813134446132436,10.47402070801416,17.96486805407651
7.189744319801387,11.05964674417041,18.23611058056433
7.586754056399995,11.65481061107773,18.58441784852804
8.002811932295883,12.25267378228848,19.01508230587016
8.435963734526364,12.84471260982799,19.53285426891779
8.88354344423255,13.42059801759743,20.14155534538694
9.342066262546744,13.96815073354361,20.84360989594543
9.80713265993881,14.47340834596568,21.63950322671964
10.27335495389028,14.92084396408641,22.52718883453574
10.73432059840252,15.29377502514356,23.50148445892054
11.18260833962703,15.5749921919066,24.55351653032972
11.6098738996235,15.74761990304855,25.67029186164964
12.00702002765455,15.79619069766561,26.83448937637731
12.3644608037113,15.70787602195966,28.02456720399391
12.67248153294108,15.47377144546014,29.21526536077544
12.92168364963328,15.09009267741453,30.37854720552345
13.10348993669976,14.55911221639722,31.48496423598878
13.21067129545145,13.889667039093,32.50535563971616
13.23784530003938,13.09710375088425,33.41272050926426
13.18189200134702,12.20259907477137,34.18404554172863
13.04223624409914,11.23188952373332,34.80185229755767
12.82095870864709,10.2135439910315,35.25525607331198
12.52271829502791,9.17699212591548,35.54040084607603
12.15449258678873,8.150559176580998,35.66023584005644
11.72516613105235,7.159745384851402,35.62370448619278
11.24501361213169,6.225930482031613,35.44450075897532
10.7251337152472,5.365598845885455,35.13959365425264
10.17688887036269,4.590091121324472,34.72772294497837
9.611397587405408,3.90581371926911,34.22803544132726
9.039112616086909,3.314790728799095,33.65897552904013
8.469502976248226,2.815425999837243,33.0374831321629
7.910843838059156,2.403351430724782,32.37849952381775
7.370107142894531,2.072261799171413,31.69474396390233
6.852938523393721,1.814667385726256,30.99670369606213
6.363702396250022,1.622525732712858,30.29277406733687
5.905576397887971,1.487738659558501,29.58949014343172
5.480677717196635,1.402518346562134,28.89180162527002
5.09020647478896,1.359637086930969,28.20335536684121
4.734594388030543,1.352580448608652,27.52676178643229
4.413650038423767,1.375624700127061,26.86383154466998
4.126694816106549,1.423857961121864,26.21577651685388
3.872685908468166,1.493161848740143,25.58337437312723
3.650324490955303,1.580167252242034,24.96709935982883
3.458148600509393,1.682194802105543,24.36722361749173
3.294611092247561,1.797187882399424,23.78389403223211
3.158143675689373,1.923643774320497,23.21718958400432
3.047208373314754,2.060546721740399,22.66716372405853
2.960337907429951,2.207305330503739,22.13387569545107
2.896166555253946,2.363695684512643,21.61741404292139
2.853452959013961,2.529810812401513,21.11791492482045
2.831096269327201,2.706016603888041,20.63557728352187
2.828146859175003,2.892913899379008,20.17067646895033
2.843812688325058,3.091306215002327,19.72357754316473
2.87746223474849,3.302172381993711,19.29474921357987
2.928624746981765,3.5266432459232,18.88477913490481
2.99698841304323,3.765981465157263,18.49439116980053
3.082396888728205,4.02156335123533,18.12446508974756
3.184844480506306,4.294861591834838,17.77605911486486
3.30447013422827,4.58742757756457,17.450435618549
3.44155023791474,4.90087190690371,17.1490902432115
3.596490101922713,5.236841461185956,16.87378456882788
3.769813829293408,5.596991218105825,16.62658232537904
3.962152129572112,5.982948705847783,16.40988891830851
4.174227457741675,6.396268694078512,16.2264937121009
4.406835674014322,6.838375384512082,16.07961405366923
4.660823219865161,7.310489027009543,15.97293936993424
4.937058593842809,7.813533590293128,15.91067279179032
5.23639669536675,8.348021928999815,15.89756658486403
5.55963440147184,8.913914917085503,15.93894615405474
5.907455576676697,9.510451415338432,16.04071549654637
6.280363631110053,10.13594692042963,16.20933470472724
6.67859979744845,10.78756058274202,16.4517575311867
7.102045577643016,11.46103332110707,16.77531430050481
7.550108426986786,12.15040438469086,17.18752293843559
8.021590832254102,12.84772027628295,17.69580918516028
8.5145446550009,13.54275868589922,18.30711707691153
9.02611509694819,14.22280090130359,19.02739378329645
9.552382000000998,14.87249839412065,19.86094044934243
10.08821040302217,15.47389135144154,20.8096344974174
10.62712711978726,16.00664603820226,21.87205025710204
11.16124504522129,16.44857987352878,23.04253411095595
11.68126100448138,16.77653272214911,24.31032579062942
12.17655486700624,16.96761475213878,25.65885407889956
12.63541567498966,17.00081168305473,27.06536415750157
13.04541301353539,16.85885824012304,28.50104297523421
13.39391768902016,16.53020838583112,29.93178507453908
13.66875520939608,16.01085352473238,31.31967473388171
13.85895078543853,15.30569164491127,32.6251512312112
13.95550001912632,14.42915652038145,33.80968757923829
13.95208116839331,13.40489284390051,34.83867989543403
13.84561902479069,12.26440729751369,35.68415436208028
13.63662109602447,11.04480954871802,36.32688676488904
13.32923400736074,9.78593420909676,36.75761110366722
12.93100709191665,8.527254295293353,36.97715417616057
12.45239254716328,7.305023791460008,36.99553044050636
11.90604767357282,6.150016434193517,36.83021160259351
11.30602694026051,5.086085764897991,36.5039022138411
10.66695654971625,4.129602840889798,36.04218428278496
10.00327319364107,3.289678528808683,35.47134718368466
9.328586799213985,2.568978059415722,34.81662155706771
8.65520071820679,1.964896325390993,34.10092213081926
7.993797851874936,1.470874735881313,33.34410362420138
7.353281548225846,1.077685709514438,32.56266295629771
6.74074740214416,0.77456911441003,31.76978388993674
6.161556106313959,0.5501606273095927,30.97561192670121
5.619476874896911,0.3931961710597498,30.18765844850556
5.116873908353621,0.2930063665512065,29.4112542796104
4.65491320506287,0.2398314010122846,28.64999657048952
4.233772446422556,0.2249929355589911,27.90615447745902
3.852841825789254,0.240959133979741,27.18101627601442
3.510908092210963,0.2813346067678613,26.47517278933966
3.206317565009724,0.3408012370972054,25.7887398317452
2.9371164591731,0.4150298906968899,25.12152669085973
2.701168657838044,0.5005776663391878,24.4731595025354
2.496252228658727,0.5947809293546223,23.84316858598551
2.320136658234087,0.6956509290669335,23.23104808574005
2.170643107582132,0.8017762346343558,22.63629509552964
2.045690081165314,0.9122343798927437,22.05843413288652
1.943326835966943,1.026513827395955,21.49703157944915
1.861756696976793,1.144446503213038,20.9517035977912
1.799352234441666,1.266150601285516,20.42212011920304
1.754664025785559,1.391983019550093,19.90800677080199
1.726424490412912,1.522500602609541,19.40914605795676
1.713548060598264,1.658429278656058,18.92537871405122
1.715128743172434,1.800640156499801,18.45660584682975
1.730435938091275,1.950131666781425,18.00279232334568
1.758909212218502,2.10801687163502,17.56397172164971
1.800152579198939,2.275515115933654,17.14025311854354
1.853928707529629,2.453947240729765,16.7318299645661
1.92015336654266,2.644733617570464,16.33899130880075
1.998890321202742,2.849394284154101,15.96213566869033
2.090346798241748,3.069550460906832,15.60178788733252
2.194869564741073,3.306926698032098,15.25861937734076
2.312941582062214,3.563352836427198,14.93347221122578
2.445179118899066,3.840764855661163,14.6273875777048
2.592329122647862,4.141203518850853,14.34163917405302


==> Figures/animation1-25.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205
12.07814355169057,10.44623406519122,33.35311338682492
11.88612784792642,9.684001260376487,33.6660675688864
11.6392190722515,8.911774357879631,33.85971259221905
11.34256629745501,8.147462405627305,33.93600671384781
11.00245764427387,7.407290111058588,33.9003843457258
10.62601709696523,6.70512326568306,33.76110110934111
10.22087793971519,6.052045031793165,33.5284663090834
9.794859372884659,5.456187043723766,33.21405198191415
9.355669176151217,4.922788746125341,32.82995498844706
8.91064949042899,4.454437636249041,32.38816740556896
8.466576108500387,4.051433412929027,31.90008628799772
8.029515194104853,3.712219269095954,31.37617141525143
7.604735888386053,3.433830966271523,30.82574202349754
7.196673242004188,3.212325688248397,30.25689202205985
6.808933426733583,3.043165118789757,29.67649761019742
6.444332081953339,2.921538647837827,29.09029040821959
6.104956649265595,2.842621901199874,28.50297168866003
5.792244306582902,2.801772496711119,27.91834757078393
5.507068315957669,2.794669177804856,27.33946994057887
5.249826989479488,2.817402682210731,26.76877256187055
5.020530867798008,2.866527393746411,26.20819588349697
4.818884976800213,2.939082503781576,25.65929722824475
4.644364115867859,3.032590495785861,25.12334536387233
4.49628001307132,3.14503957476526,24.60140000512163
4.373839862723618,3.27485540546262,24.09437772587151
4.276196258634871,3.420866327925196,23.60310622793187
4.202488879136205,3.582265153822811,23.12836905768898
4.151878496132043,3.758569737384896,22.67094279864705
4.123573997094884,3.949583760814616,22.23162858374452
4.116853149686075,4.155358561055154,21.81127952729436
4.131077823226521,4.376156331845778,21.410825412061
4.165704325233271,4.612414639487905,21.03129570495298
4.220289426756794,4.864711871192607,20.67384172501556
4.294492546306536,5.133732972551934,20.33975855062186
4.388074445269402,5.420234610327216,20.03050702327403
4.500892662556232,5.725008707145948,19.747735972948
4.632893786105432,6.048843129096428,19.49330454089305
4.784102526462171,6.392478163993315,19.26930419432215
4.954607425449252,6.756557311742956,19.07807969600102
5.144542904001259,7.141570830701596,18.92224789215625
5.354067231872064,7.54779046634942,18.80471269680273
5.583335894605138,7.975193863491441,18.72867406478122
5.832469749451623,8.42337737662127,18.69762805106777
6.101517315620483,8.891456406646938,18.71535425351975
6.390410554477874,9.37795308382262,18.78588605285275
6.698913587545779,9.88067217913657,18.91345814999265
7.026564006741397,10.39656766101655,19.10242505308047
7.372606791116226,10.92160441824,19.3571435390919
7.735921400722862,11.4506224131338,19.68181193670507
8.114943414248359,11.97721391716166,20.08025965974479
8.50758314708531,12.49362840329007,20.55568215691829
8.91114504290369,12.99072383339975,21.11031977964187
9.322253246115645,13.45798693796131,21.74508443893029
9.736790542394202,13.88364778056422,22.45914562671378
10.14985961831245,14.25491424880839,23.24949740906228
10.55577704966383,14.55834868919349,24.11053981440342
10.94811118001581,14.78040026240855,25.03372032514796
11.31977461095275,14.90809167972608,26.00729170077567
11.66317989473352,14.92983769284331,27.01624801420592
11.97046281050993,14.83634654033765,28.04249801337113
12.2337712048673,14.62152805359569,29.06532055674011
12.44560912466518,14.28330888983963,30.06211935845117
12.59921677423386,13.82424323888037,31.00945498205817
12.68895816001504,13.25181276323274,31.88428609521358
12.71068197209593,12.57833618133961,32.6653081794217
12.66201907883911,11.82045562896852,33.33424683148658
12.54258319973801,10.99822671188203,33.87695408579208
12.35405005735792,10.1339000887587,34.28417496460534
12.10010350654331,9.250530749897035,34.55189598432084
11.78625258811045,8.370575485981732,34.68124876948531
11.419538341262,7.514634035399537,34.67800668896245
11.00816085137087,6.70045744448075,34.55176639360985
10.56106354727493,5.942297303238416,34.31493886305495
10.08751256521446,5.250614145843738,33.98168201532207
9.596704678064725,4.632114258476803,33.56689170341841
9.097429367784219,4.090049541447091,33.08533736741813
8.597801003434283,3.624698024715657,32.55099185409021
8.10506756857755,3.233941698200017,31.97657009768445
7.625494289820298,2.913869158304039,31.37326392370523
7.164314581923043,2.659347878324421,30.75064251160414
6.72573711520214,2.464529908743353,30.11667975000305
6.312996290487243,2.32327209560725,29.4778689423736
5.928433511881634,2.229465609386543,28.83938955456576
5.573597846949008,2.177279141094339,28.20529753627587
5.249356469498311,2.161325858155906,27.57871831349507
4.956007304460424,2.176766879954461,26.96202859553847
4.693388267407565,2.219364517708502,26.35701900648481
4.460979250510736,2.285497636302411,25.76503401250411
4.257994474550009,2.37214988006776,25.18708873021645
4.083463984858548,2.476879615932434,24.62396417161506
3.936303936444812,2.5977785749978,24.07628356584599
3.815375927843503,2.733424477760167,23.54457284903135
3.719536049354339,2.882831479302509,23.02930844600163
3.647674553557592,3.045401082535353,22.53095525096606
3.598747174039497,3.220875221665214,22.04999737022932
3.571799145453507,3.409292481040928,21.58696380159728
3.565982941068543,3.610947848132669,21.14245084308911
3.58057066333596,3.826355966440479,20.71714267558104
3.6149619139455,4.056217521257373,20.31183126120904
3.668687843149766,4.301388129920139,19.92743644188965
3.741411941126654,4.562848894864295,19.56502690318674
3.832927991411788,4.841677593428083,19.22584247640862
3.943155460518611,5.139019308103731,18.91131807168455
4.072132449864964,5.456055134026596,18.6231093499725
4.220006186203718,5.793967430329759,18.36312003351707
4.387020874655969,6.153899906785828,18.13353050101955
4.573502584044994,6.536910661112091,17.9368269920946
4.779840678178427,6.943916117491978,17.77583032944737
5.006465151245662,7.375623685840952,17.65372252871202
5.253819075392057,7.832450900701895,17.5740689768347
5.522325232477298,8.31442886324573,17.54083299496146
5.812345894166989,8.82108807750637,17.55837854436961
6.124134656343192,9.351325347894294,17.63145558541166
6.457779256258073,9.903251424385473,17.76516119310712
6.813134446132436,10.47402070801416,17.96486805407651
7.189744319801387,11.05964674417041,18.23611058056433
7.586754056399995,11.65481061107773,18.58441784852804
8.002811932295883,12.25267378228848,19.01508230587016
8.435963734526364,12.84471260982799,19.53285426891779
8.88354344423255,13.42059801759743,20.14155534538694
9.342066262546744,13.96815073354361,20.84360989594543
9.80713265993881,14.47340834596568,21.63950322671964
10.27335495389028,14.92084396408641,22.52718883453574
10.73432059840252,15.29377502514356,23.50148445892054
11.18260833962703,15.5749921919066,24.55351653032972
11.6098738996235,15.74761990304855,25.67029186164964
12.00702002765455,15.79619069766561,26.83448937637731
12.3644608037113,15.70787602195966,28.02456720399391
12.67248153294108,15.47377144546014,29.21526536077544
12.92168364963328,15.09009267741453,30.37854720552345
13.10348993669976,14.55911221639722,31.48496423598878
13.21067129545145,13.889667039093,32.50535563971616
13.23784530003938,13.09710375088425,33.41272050926426
13.18189200134702,12.20259907477137,34.18404554172863
13.04223624409914,11.23188952373332,34.80185229755767
12.82095870864709,10.2135439910315,35.25525607331198
12.52271829502791,9.17699212591548,35.54040084607603
12.15449258678873,8.150559176580998,35.66023584005644
11.72516613105235,7.159745384851402,35.62370448619278
11.24501361213169,6.225930482031613,35.44450075897532
10.7251337152472,5.365598845885455,35.13959365425264
10.17688887036269,4.590091121324472,34.72772294497837
9.611397587405408,3.90581371926911,34.22803544132726
9.039112616086909,3.314790728799095,33.65897552904013
8.469502976248226,2.815425999837243,33.0374831321629
7.910843838059156,2.403351430724782,32.37849952381775
7.370107142894531,2.072261799171413,31.69474396390233
6.852938523393721,1.814667385726256,30.99670369606213
6.363702396250022,1.622525732712858,30.29277406733687
5.905576397887971,1.487738659558501,29.58949014343172
5.480677717196635,1.402518346562134,28.89180162527002
5.09020647478896,1.359637086930969,28.20335536684121
4.734594388030543,1.352580448608652,27.52676178643229
4.413650038423767,1.375624700127061,26.86383154466998
4.126694816106549,1.423857961121864,26.21577651685388
3.872685908468166,1.493161848740143,25.58337437312723
3.650324490955303,1.580167252242034,24.96709935982883
3.458148600509393,1.682194802105543,24.36722361749173
3.294611092247561,1.797187882399424,23.78389403223211
3.158143675689373,1.923643774320497,23.21718958400432
3.047208373314754,2.060546721740399,22.66716372405853
2.960337907429951,2.207305330503739,22.13387569545107
2.896166555253946,2.363695684512643,21.61741404292139
2.853452959013961,2.529810812401513,21.11791492482045
2.831096269327201,2.706016603888041,20.63557728352187
2.828146859175003,2.892913899379008,20.17067646895033
2.843812688325058,3.091306215002327,19.72357754316473
2.87746223474849,3.302172381993711,19.29474921357987
2.928624746981765,3.5266432459232,18.88477913490481
2.99698841304323,3.765981465157263,18.49439116980053
3.082396888728205,4.02156335123533,18.12446508974756
3.184844480506306,4.294861591834838,17.77605911486486
3.30447013422827,4.58742757756457,17.450435618549
3.44155023791474,4.90087190690371,17.1490902432115
3.596490101922713,5.236841461185956,16.87378456882788
3.769813829293408,5.596991218105825,16.62658232537904
3.962152129572112,5.982948705847783,16.40988891830851
4.174227457741675,6.396268694078512,16.2264937121009
4.406835674014322,6.838375384512082,16.07961405366923
4.660823219865161,7.310489027009543,15.97293936993424
4.937058593842809,7.813533590293128,15.91067279179032
5.23639669536675,8.348021928999815,15.89756658486403
5.55963440147184,8.913914917085503,15.93894615405474
5.907455576676697,9.510451415338432,16.04071549654637
6.280363631110053,10.13594692042963,16.20933470472724
6.67859979744845,10.78756058274202,16.4517575311867
7.102045577643016,11.46103332110707,16.77531430050481
7.550108426986786,12.15040438469086,17.18752293843559
8.021590832254102,12.84772027628295,17.69580918516028
8.5145446550009,13.54275868589922,18.30711707691153
9.02611509694819,14.22280090130359,19.02739378329645
9.552382000000998,14.87249839412065,19.86094044934243
10.08821040302217,15.47389135144154,20.8096344974174
10.62712711978726,16.00664603820226,21.87205025710204
11.16124504522129,16.44857987352878,23.04253411095595
11.68126100448138,16.77653272214911,24.31032579062942
12.17655486700624,16.96761475213878,25.65885407889956
12.63541567498966,17.00081168305473,27.06536415750157
13.04541301353539,16.85885824012304,28.50104297523421
13.39391768902016,16.53020838583112,29.93178507453908
13.66875520939608,16.01085352473238,31.31967473388171
13.85895078543853,15.30569164491127,32.6251512312112
13.95550001912632,14.42915652038145,33.80968757923829
13.95208116839331,13.40489284390051,34.83867989543403
13.84561902479069,12.26440729751369,35.68415436208028
13.63662109602447,11.04480954871802,36.32688676488904
13.32923400736074,9.78593420909676,36.75761110366722
12.93100709191665,8.527254295293353,36.97715417616057
12.45239254716328,7.305023791460008,36.99553044050636
11.90604767357282,6.150016434193517,36.83021160259351
11.30602694026051,5.086085764897991,36.5039022138411
10.66695654971625,4.129602840889798,36.04218428278496
10.00327319364107,3.289678528808683,35.47134718368466
9.328586799213985,2.568978059415722,34.81662155706771
8.65520071820679,1.964896325390993,34.10092213081926
7.993797851874936,1.470874735881313,33.34410362420138
7.353281548225846,1.077685709514438,32.56266295629771
6.74074740214416,0.77456911441003,31.76978388993674
6.161556106313959,0.5501606273095927,30.97561192670121
5.619476874896911,0.3931961710597498,30.18765844850556
5.116873908353621,0.2930063665512065,29.4112542796104
4.65491320506287,0.2398314010122846,28.64999657048952
4.233772446422556,0.2249929355589911,27.90615447745902
3.852841825789254,0.240959133979741,27.18101627601442
3.510908092210963,0.2813346067678613,26.47517278933966
3.206317565009724,0.3408012370972054,25.7887398317452
2.9371164591731,0.4150298906968899,25.12152669085973
2.701168657838044,0.5005776663391878,24.4731595025354
2.496252228658727,0.5947809293546223,23.84316858598551
2.320136658234087,0.6956509290669335,23.23104808574005
2.170643107582132,0.8017762346343558,22.63629509552964
2.045690081165314,0.9122343798927437,22.05843413288652
1.943326835966943,1.026513827395955,21.49703157944915
1.861756696976793,1.144446503213038,20.9517035977912
1.799352234441666,1.266150601285516,20.42212011920304
1.754664025785559,1.391983019550093,19.90800677080199
1.726424490412912,1.522500602609541,19.40914605795676
1.713548060598264,1.658429278656058,18.92537871405122
1.715128743172434,1.800640156499801,18.45660584682975
1.730435938091275,1.950131666781425,18.00279232334568
1.758909212218502,2.10801687163502,17.56397172164971
1.800152579198939,2.275515115933654,17.14025311854354
1.853928707529629,2.453947240729765,16.7318299645661
1.92015336654266,2.644733617570464,16.33899130880075
1.998890321202742,2.849394284154101,15.96213566869033
2.090346798241748,3.069550460906832,15.60178788733252
2.194869564741073,3.306926698032098,15.25861937734076
2.312941582062214,3.563352836427198,14.93347221122578
2.445179118899066,3.840764855661163,14.6273875777048
2.592329122647862,4.141203518850853,14.34163917405302
2.755266553226174,4.466809497276525,14.07777213634772
2.934991272302598,4.819813355171132,13.83764810752285
3.132623947373405,5.202518384699367,13.62349698641026
3.349400267388662,5.617273790398207,13.43797575931674
3.586662567410612,6.066435121399929,13.28423454711539
3.845847716817397,6.552308134914526,13.16598954770014
4.128469832459015,7.077071454389777,13.08760183894765
4.436096030948095,7.642672491195142,13.05415993113909
4.770313033871689,8.250690196776722,13.07156239543321
5.132681995965567,8.902157427376755,13.14659469907569
5.524678463795343,9.59733524524642,13.28699138846391
5.947613938981058,10.33543167920821,13.50147082909039
6.402535197589558,11.11425881477388,13.79972474608677
6.890097436375132,11.92982526873564,14.19233885969423
7.41040767095055,12.77586702728768,14.6906142944979
7.962835871103234,13.64332936743294,15.30625293260571
8.54579343476037,14.51982724723224,16.05086494555903
9.156482186581034,15.38913196003511,16.93525579226765
9.790622554310783,16.23075795121983,17.96845654830582
10.44217721948629,17.01975368872396,19.15648010468345
11.10309632243891,17.72682966870202,20.50082149295325
11.7631215599457,18.31897635790003,21.99677712909161
12.40969760769785,18.76072210357607,23.63173498156008
13.02804734168336,19.01613980556292,25.3836777970258
13.60146821060146,19.05161691592174,27.22022558373707
14.11189610296384,18.83925100792384,29.09859027669089
14.54075626859847,18.36053724255359,30.96678604465814
14.87007745101614,17.60981650840198,32.76629978826163
15.08378990624609,16.59682137518933,34.43617066696527
15.16907153969785,15.34766633698163,35.91809307444603
15.11756521714651,13.90382799545953,37.16183284059652
14.92628095783778,12.31903648775784,38.13004847502202
14.59802912950332,10.6544605790953,38.80163536913805
14.14130230258457,8.972970488422222,39.17298608734493
13.5696176416086,7.333465413313784,39.25701182137116
12.90042349327679,5.78618855942829,39.08025313818369
12.15373887773379,4.369655923009653,38.67876776278194
11.3507185400317,3.109412897564791,38.09362345710566
10.51231882967829,2.018444996116448,37.36674068556803
9.658192647266327,1.09880873527789,36.53759458185424
8.805882266929025,0.3439519839128816,35.64100125272974
7.97032293547244,-0.2587648541422067,34.70596685784696
7.163628022781164,-0.7257112215904384,33.75541621048449
6.395101763551917,-1.075008670500838,32.80654724113926
5.671416735676091,-1.325018734861254,31.87155863993613
4.996895884231669,-1.493288649984463,30.9585411861316
4.373848272922921,-1.595893059031867,30.07238246969517
3.802919751100719,-1.647087694773596,29.21559207465611
3.283431580788769,-1.659190206386651,28.38900068981963
2.813690244352998,-1.642614102664497,27.59231940424723


==> Figures/animation1-26.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205
12.07814355169057,10.44623406519122,33.35311338682492
11.88612784792642,9.684001260376487,33.6660675688864
11.6392190722515,8.911774357879631,33.85971259221905
11.34256629745501,8.147462405627305,33.93600671384781
11.00245764427387,7.407290111058588,33.9003843457258
10.62601709696523,6.70512326568306,33.76110110934111
10.22087793971519,6.052045031793165,33.5284663090834
9.794859372884659,5.456187043723766,33.21405198191415
9.355669176151217,4.922788746125341,32.82995498844706
8.91064949042899,4.454437636249041,32.38816740556896
8.466576108500387,4.051433412929027,31.90008628799772
8.029515194104853,3.712219269095954,31.37617141525143
7.604735888386053,3.433830966271523,30.82574202349754
7.196673242004188,3.212325688248397,30.25689202205985
6.808933426733583,3.043165118789757,29.67649761019742
6.444332081953339,2.921538647837827,29.09029040821959
6.104956649265595,2.842621901199874,28.50297168866003
5.792244306582902,2.801772496711119,27.91834757078393
5.507068315957669,2.794669177804856,27.33946994057887
5.249826989479488,2.817402682210731,26.76877256187055
5.020530867798008,2.866527393746411,26.20819588349697
4.818884976800213,2.939082503781576,25.65929722824475
4.644364115867859,3.032590495785861,25.12334536387233
4.49628001307132,3.14503957476526,24.60140000512163
4.373839862723618,3.27485540546262,24.09437772587151
4.276196258634871,3.420866327925196,23.60310622793187
4.202488879136205,3.582265153822811,23.12836905768898
4.151878496132043,3.758569737384896,22.67094279864705
4.123573997094884,3.949583760814616,22.23162858374452
4.116853149686075,4.155358561055154,21.81127952729436
4.131077823226521,4.376156331845778,21.410825412061
4.165704325233271,4.612414639487905,21.03129570495298
4.220289426756794,4.864711871192607,20.67384172501556
4.294492546306536,5.133732972551934,20.33975855062186
4.388074445269402,5.420234610327216,20.03050702327403
4.500892662556232,5.725008707145948,19.747735972948
4.632893786105432,6.048843129096428,19.49330454089305
4.784102526462171,6.392478163993315,19.26930419432215
4.954607425449252,6.756557311742956,19.07807969600102
5.144542904001259,7.141570830701596,18.92224789215625
5.354067231872064,7.54779046634942,18.80471269680273
5.583335894605138,7.975193863491441,18.72867406478122
5.832469749451623,8.42337737662127,18.69762805106777
6.101517315620483,8.891456406646938,18.71535425351975
6.390410554477874,9.37795308382262,18.78588605285275
6.698913587545779,9.88067217913657,18.91345814999265
7.026564006741397,10.39656766101655,19.10242505308047
7.372606791116226,10.92160441824,19.3571435390919
7.735921400722862,11.4506224131338,19.68181193670507
8.114943414248359,11.97721391716166,20.08025965974479
8.50758314708531,12.49362840329007,20.55568215691829
8.91114504290369,12.99072383339975,21.11031977964187
9.322253246115645,13.45798693796131,21.74508443893029
9.736790542394202,13.88364778056422,22.45914562671378
10.14985961831245,14.25491424880839,23.24949740906228
10.55577704966383,14.55834868919349,24.11053981440342
10.94811118001581,14.78040026240855,25.03372032514796
11.31977461095275,14.90809167972608,26.00729170077567
11.66317989473352,14.92983769284331,27.01624801420592
11.97046281050993,14.83634654033765,28.04249801337113
12.2337712048673,14.62152805359569,29.06532055674011
12.44560912466518,14.28330888983963,30.06211935845117
12.59921677423386,13.82424323888037,31.00945498205817
12.68895816001504,13.25181276323274,31.88428609521358
12.71068197209593,12.57833618133961,32.6653081794217
12.66201907883911,11.82045562896852,33.33424683148658
12.54258319973801,10.99822671188203,33.87695408579208
12.35405005735792,10.1339000887587,34.28417496460534
12.10010350654331,9.250530749897035,34.55189598432084
11.78625258811045,8.370575485981732,34.68124876948531
11.419538341262,7.514634035399537,34.67800668896245
11.00816085137087,6.70045744448075,34.55176639360985
10.56106354727493,5.942297303238416,34.31493886305495
10.08751256521446,5.250614145843738,33.98168201532207
9.596704678064725,4.632114258476803,33.56689170341841
9.097429367784219,4.090049541447091,33.08533736741813
8.597801003434283,3.624698024715657,32.55099185409021
8.10506756857755,3.233941698200017,31.97657009768445
7.625494289820298,2.913869158304039,31.37326392370523
7.164314581923043,2.659347878324421,30.75064251160414
6.72573711520214,2.464529908743353,30.11667975000305
6.312996290487243,2.32327209560725,29.4778689423736
5.928433511881634,2.229465609386543,28.83938955456576
5.573597846949008,2.177279141094339,28.20529753627587
5.249356469498311,2.161325858155906,27.57871831349507
4.956007304460424,2.176766879954461,26.96202859553847
4.693388267407565,2.219364517708502,26.35701900648481
4.460979250510736,2.285497636302411,25.76503401250411
4.257994474550009,2.37214988006776,25.18708873021645
4.083463984858548,2.476879615932434,24.62396417161506
3.936303936444812,2.5977785749978,24.07628356584599
3.815375927843503,2.733424477760167,23.54457284903135
3.719536049354339,2.882831479302509,23.02930844600163
3.647674553557592,3.045401082535353,22.53095525096606
3.598747174039497,3.220875221665214,22.04999737022932
3.571799145453507,3.409292481040928,21.58696380159728
3.565982941068543,3.610947848132669,21.14245084308911
3.58057066333596,3.826355966440479,20.71714267558104
3.6149619139455,4.056217521257373,20.31183126120904
3.668687843149766,4.301388129920139,19.92743644188965
3.741411941126654,4.562848894864295,19.56502690318674
3.832927991411788,4.841677593428083,19.22584247640862
3.943155460518611,5.139019308103731,18.91131807168455
4.072132449864964,5.456055134026596,18.6231093499725
4.220006186203718,5.793967430329759,18.36312003351707
4.387020874655969,6.153899906785828,18.13353050101955
4.573502584044994,6.536910661112091,17.9368269920946
4.779840678178427,6.943916117491978,17.77583032944737
5.006465151245662,7.375623685840952,17.65372252871202
5.253819075392057,7.832450900701895,17.5740689768347
5.522325232477298,8.31442886324573,17.54083299496146
5.812345894166989,8.82108807750637,17.55837854436961
6.124134656343192,9.351325347894294,17.63145558541166
6.457779256258073,9.903251424385473,17.76516119310712
6.813134446132436,10.47402070801416,17.96486805407651
7.189744319801387,11.05964674417041,18.23611058056433
7.586754056399995,11.65481061107773,18.58441784852804
8.002811932295883,12.25267378228848,19.01508230587016
8.435963734526364,12.84471260982799,19.53285426891779
8.88354344423255,13.42059801759743,20.14155534538694
9.342066262546744,13.96815073354361,20.84360989594543
9.80713265993881,14.47340834596568,21.63950322671964
10.27335495389028,14.92084396408641,22.52718883453574
10.73432059840252,15.29377502514356,23.50148445892054
11.18260833962703,15.5749921919066,24.55351653032972
11.6098738996235,15.74761990304855,25.67029186164964
12.00702002765455,15.79619069766561,26.83448937637731
12.3644608037113,15.70787602195966,28.02456720399391
12.67248153294108,15.47377144546014,29.21526536077544
12.92168364963328,15.09009267741453,30.37854720552345
13.10348993669976,14.55911221639722,31.48496423598878
13.21067129545145,13.889667039093,32.50535563971616
13.23784530003938,13.09710375088425,33.41272050926426
13.18189200134702,12.20259907477137,34.18404554172863
13.04223624409914,11.23188952373332,34.80185229755767
12.82095870864709,10.2135439910315,35.25525607331198
12.52271829502791,9.17699212591548,35.54040084607603
12.15449258678873,8.150559176580998,35.66023584005644
11.72516613105235,7.159745384851402,35.62370448619278
11.24501361213169,6.225930482031613,35.44450075897532
10.7251337152472,5.365598845885455,35.13959365425264
10.17688887036269,4.590091121324472,34.72772294497837
9.611397587405408,3.90581371926911,34.22803544132726
9.039112616086909,3.314790728799095,33.65897552904013
8.469502976248226,2.815425999837243,33.0374831321629
7.910843838059156,2.403351430724782,32.37849952381775
7.370107142894531,2.072261799171413,31.69474396390233
6.852938523393721,1.814667385726256,30.99670369606213
6.363702396250022,1.622525732712858,30.29277406733687
5.905576397887971,1.487738659558501,29.58949014343172
5.480677717196635,1.402518346562134,28.89180162527002
5.09020647478896,1.359637086930969,28.20335536684121
4.734594388030543,1.352580448608652,27.52676178643229
4.413650038423767,1.375624700127061,26.86383154466998
4.126694816106549,1.423857961121864,26.21577651685388
3.872685908468166,1.493161848740143,25.58337437312723
3.650324490955303,1.580167252242034,24.96709935982883
3.458148600509393,1.682194802105543,24.36722361749173
3.294611092247561,1.797187882399424,23.78389403223211
3.158143675689373,1.923643774320497,23.21718958400432
3.047208373314754,2.060546721740399,22.66716372405853
2.960337907429951,2.207305330503739,22.13387569545107
2.896166555253946,2.363695684512643,21.61741404292139
2.853452959013961,2.529810812401513,21.11791492482045
2.831096269327201,2.706016603888041,20.63557728352187
2.828146859175003,2.892913899379008,20.17067646895033
2.843812688325058,3.091306215002327,19.72357754316473
2.87746223474849,3.302172381993711,19.29474921357987
2.928624746981765,3.5266432459232,18.88477913490481
2.99698841304323,3.765981465157263,18.49439116980053
3.082396888728205,4.02156335123533,18.12446508974756
3.184844480506306,4.294861591834838,17.77605911486486
3.30447013422827,4.58742757756457,17.450435618549
3.44155023791474,4.90087190690371,17.1490902432115
3.596490101922713,5.236841461185956,16.87378456882788
3.769813829293408,5.596991218105825,16.62658232537904
3.962152129572112,5.982948705847783,16.40988891830851
4.174227457741675,6.396268694078512,16.2264937121009
4.406835674014322,6.838375384512082,16.07961405366923
4.660823219865161,7.310489027009543,15.97293936993424
4.937058593842809,7.813533590293128,15.91067279179032
5.23639669536675,8.348021928999815,15.89756658486403
5.55963440147184,8.913914917085503,15.93894615405474
5.907455576676697,9.510451415338432,16.04071549654637
6.280363631110053,10.13594692042963,16.20933470472724
6.67859979744845,10.78756058274202,16.4517575311867
7.102045577643016,11.46103332110707,16.77531430050481
7.550108426986786,12.15040438469086,17.18752293843559
8.021590832254102,12.84772027628295,17.69580918516028
8.5145446550009,13.54275868589922,18.30711707691153
9.02611509694819,14.22280090130359,19.02739378329645
9.552382000000998,14.87249839412065,19.86094044934243
10.08821040302217,15.47389135144154,20.8096344974174
10.62712711978726,16.00664603820226,21.87205025710204
11.16124504522129,16.44857987352878,23.04253411095595
11.68126100448138,16.77653272214911,24.31032579062942
12.17655486700624,16.96761475213878,25.65885407889956
12.63541567498966,17.00081168305473,27.06536415750157
13.04541301353539,16.85885824012304,28.50104297523421
13.39391768902016,16.53020838583112,29.93178507453908
13.66875520939608,16.01085352473238,31.31967473388171
13.85895078543853,15.30569164491127,32.6251512312112
13.95550001912632,14.42915652038145,33.80968757923829
13.95208116839331,13.40489284390051,34.83867989543403
13.84561902479069,12.26440729751369,35.68415436208028
13.63662109602447,11.04480954871802,36.32688676488904
13.32923400736074,9.78593420909676,36.75761110366722
12.93100709191665,8.527254295293353,36.97715417616057
12.45239254716328,7.305023791460008,36.99553044050636
11.90604767357282,6.150016434193517,36.83021160259351
11.30602694026051,5.086085764897991,36.5039022138411
10.66695654971625,4.129602840889798,36.04218428278496
10.00327319364107,3.289678528808683,35.47134718368466
9.328586799213985,2.568978059415722,34.81662155706771
8.65520071820679,1.964896325390993,34.10092213081926
7.993797851874936,1.470874735881313,33.34410362420138
7.353281548225846,1.077685709514438,32.56266295629771
6.74074740214416,0.77456911441003,31.76978388993674
6.161556106313959,0.5501606273095927,30.97561192670121
5.619476874896911,0.3931961710597498,30.18765844850556
5.116873908353621,0.2930063665512065,29.4112542796104
4.65491320506287,0.2398314010122846,28.64999657048952
4.233772446422556,0.2249929355589911,27.90615447745902
3.852841825789254,0.240959133979741,27.18101627601442
3.510908092210963,0.2813346067678613,26.47517278933966
3.206317565009724,0.3408012370972054,25.7887398317452
2.9371164591731,0.4150298906968899,25.12152669085973
2.701168657838044,0.5005776663391878,24.4731595025354
2.496252228658727,0.5947809293546223,23.84316858598551
2.320136658234087,0.6956509290669335,23.23104808574005
2.170643107582132,0.8017762346343558,22.63629509552964
2.045690081165314,0.9122343798927437,22.05843413288652
1.943326835966943,1.026513827395955,21.49703157944915
1.861756696976793,1.144446503213038,20.9517035977912
1.799352234441666,1.266150601285516,20.42212011920304
1.754664025785559,1.391983019550093,19.90800677080199
1.726424490412912,1.522500602609541,19.40914605795676
1.713548060598264,1.658429278656058,18.92537871405122
1.715128743172434,1.800640156499801,18.45660584682975
1.730435938091275,1.950131666781425,18.00279232334568
1.758909212218502,2.10801687163502,17.56397172164971
1.800152579198939,2.275515115933654,17.14025311854354
1.853928707529629,2.453947240729765,16.7318299645661
1.92015336654266,2.644733617570464,16.33899130880075
1.998890321202742,2.849394284154101,15.96213566869033
2.090346798241748,3.069550460906832,15.60178788733252
2.194869564741073,3.306926698032098,15.25861937734076
2.312941582062214,3.563352836427198,14.93347221122578
2.445179118899066,3.840764855661163,14.6273875777048
2.592329122647862,4.141203518850853,14.34163917405302
2.755266553226174,4.466809497276525,14.07777213634772
2.934991272302598,4.819813355171132,13.83764810752285
3.132623947373405,5.202518384699367,13.62349698641026
3.349400267388662,5.617273790398207,13.43797575931674
3.586662567410612,6.066435121399929,13.28423454711539
3.845847716817397,6.552308134914526,13.16598954770014
4.128469832459015,7.077071454389777,13.08760183894765
4.436096030948095,7.642672491195142,13.05415993113909
4.770313033871689,8.250690196776722,13.07156239543321
5.132681995965567,8.902157427376755,13.14659469907569
5.524678463795343,9.59733524524642,13.28699138846391
5.947613938981058,10.33543167920821,13.50147082909039
6.402535197589558,11.11425881477388,13.79972474608677
6.890097436375132,11.92982526873564,14.19233885969423
7.41040767095055,12.77586702728768,14.6906142944979
7.962835871103234,13.64332936743294,15.30625293260571
8.54579343476037,14.51982724723224,16.05086494555903
9.156482186581034,15.38913196003511,16.93525579226765
9.790622554310783,16.23075795121983,17.96845654830582
10.44217721948629,17.01975368872396,19.15648010468345
11.10309632243891,17.72682966870202,20.50082149295325
11.7631215599457,18.31897635790003,21.99677712909161
12.40969760769785,18.76072210357607,23.63173498156008
13.02804734168336,19.01613980556292,25.3836777970258
13.60146821060146,19.05161691592174,27.22022558373707
14.11189610296384,18.83925100792384,29.09859027669089
14.54075626859847,18.36053724255359,30.96678604465814
14.87007745101614,17.60981650840198,32.76629978826163
15.08378990624609,16.59682137518933,34.43617066696527
15.16907153969785,15.34766633698163,35.91809307444603
15.11756521714651,13.90382799545953,37.16183284059652
14.92628095783778,12.31903648775784,38.13004847502202
14.59802912950332,10.6544605790953,38.80163536913805
14.14130230258457,8.972970488422222,39.17298608734493
13.5696176416086,7.333465413313784,39.25701182137116
12.90042349327679,5.78618855942829,39.08025313818369
12.15373887773379,4.369655923009653,38.67876776278194
11.3507185400317,3.109412897564791,38.09362345710566
10.51231882967829,2.018444996116448,37.36674068556803
9.658192647266327,1.09880873527789,36.53759458185424
8.805882266929025,0.3439519839128816,35.64100125272974
7.97032293547244,-0.2587648541422067,34.70596685784696
7.163628022781164,-0.7257112215904384,33.75541621048449
6.395101763551917,-1.075008670500838,32.80654724113926
5.671416735676091,-1.325018734861254,31.87155863993613
4.996895884231669,-1.493288649984463,30.9585411861316
4.373848272922921,-1.595893059031867,30.07238246969517
3.802919751100719,-1.647087694773596,29.21559207465611
3.283431580788769,-1.659190206386651,28.38900068981963
2.813690244352998,-1.642614102664497,27.59231940424723
2.391259570623193,-1.605997079991123,26.82456579054222
2.013191994404626,-1.556380415925054,26.0843740485247
1.676219524338175,-1.499409438044101,25.37021048433799
1.376907262914092,-1.43953556994807,24.68051550484673
1.111773513478097,-1.380208173439913,24.01379102549558
0.8773809697877321,-1.324049779197037,23.36864900185698
0.6704034809945453,-1.27301186063692,22.7438334774434
0.4876726106693025,-1.228510553995311,22.13822551037023
0.3262077931286348,-1.191543067604506,21.5508377821406
0.1832334181957102,-1.162786260372294,20.98080364577765
0.05618569828950465,-1.142679220531682,20.42736380451313
-0.05728828101289382,-1.131491788457793,19.88985265842284
-0.1593373387333623,-1.129380938677229,19.36768553685976
-0.2519171830393618,-1.136436828014044,18.86034747459724
-0.3368043003198394,-1.152720167710622,18.36738382412309
-0.4156117202435367,-1.178292410906434,17.88839277207342
-0.4898058598365385,-1.213240077177036,17.42301970245645
-0.5607238432080234,-1.257694371182788,16.97095329145779
-0.6295908534934532,-1.311847097462958,16.53192320518975
-0.6975372041193922,-1.375963730357195,16.10569928654524
-0.7656149216102413,-1.450394367776393,15.69209214941694
-0.8348137154887417,-1.535583179893134,15.29095514096265
-0.9060762756020269,-1.632076857841629,14.90218768122798
-0.9803128862392863,-1.740532471666007,14.5257400422038
-1.05841538206153,-1.861725058950669,14.16161968463069
-1.141270495055124,-1.996555183188276,13.80989933083897
-1.229772655906105,-2.146056620787537,13.47072701649589
-1.3248363183537,-2.311404253809388,13.14433843451039
-1.427407871698638,-2.49392215732213,12.83107196180458
-1.538477194650046,-2.695091769900955,12.53138684534412
-1.659088882422402,-2.916559916134977,12.24588511845083
-1.790353147075618,-3.160146302204975,11.97533792191954
-1.93345634634973,-3.427849918671511,11.7207170153859
-2.089671035541884,-3.721853544940098,11.48323237912616
-2.260365356021846,-4.044525240668091,11.26437691802888
-2.447011467137074,-4.39841531025836,11.06597937578216
-2.651192588284488,-4.786246713307265,10.89026662873561
-2.87460803579059,-5.210896238582488,10.73993652480477
-3.119075403987081,-5.675362931498229,10.61824231690131
-3.386528738684397,-6.182719235223941,10.5290894445449
-3.67901116992523,-6.736039049659233,10.47714484366737
-3.998659995002737,-7.338295422960481,10.46795797617274
-4.347681619915446,-7.992218893086602,10.50809118138861
-4.728313071699392,-8.700105679128814,10.60525451708984
-5.142765992891063,-9.463563174604314,10.76843667353295
-5.593148155008492,-10.28317887242516,11.00801845566852
-6.081356654582037,-11.15809855568376,11.33584837204668
-6.608936223297999,-12.08550126929392,11.76525075905432
-7.176895731738401,-13.05996364655282,12.31092557188924
-7.785476368155585,-14.07271652360805,12.98868599680566


==> Figures/animation1-27.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205
12.07814355169057,10.44623406519122,33.35311338682492
11.88612784792642,9.684001260376487,33.6660675688864
11.6392190722515,8.911774357879631,33.85971259221905
11.34256629745501,8.147462405627305,33.93600671384781
11.00245764427387,7.407290111058588,33.9003843457258
10.62601709696523,6.70512326568306,33.76110110934111
10.22087793971519,6.052045031793165,33.5284663090834
9.794859372884659,5.456187043723766,33.21405198191415
9.355669176151217,4.922788746125341,32.82995498844706
8.91064949042899,4.454437636249041,32.38816740556896
8.466576108500387,4.051433412929027,31.90008628799772
8.029515194104853,3.712219269095954,31.37617141525143
7.604735888386053,3.433830966271523,30.82574202349754
7.196673242004188,3.212325688248397,30.25689202205985
6.808933426733583,3.043165118789757,29.67649761019742
6.444332081953339,2.921538647837827,29.09029040821959
6.104956649265595,2.842621901199874,28.50297168866003
5.792244306582902,2.801772496711119,27.91834757078393
5.507068315957669,2.794669177804856,27.33946994057887
5.249826989479488,2.817402682210731,26.76877256187055
5.020530867798008,2.866527393746411,26.20819588349697
4.818884976800213,2.939082503781576,25.65929722824475
4.644364115867859,3.032590495785861,25.12334536387233
4.49628001307132,3.14503957476526,24.60140000512163
4.373839862723618,3.27485540546262,24.09437772587151
4.276196258634871,3.420866327925196,23.60310622793187
4.202488879136205,3.582265153822811,23.12836905768898
4.151878496132043,3.758569737384896,22.67094279864705
4.123573997094884,3.949583760814616,22.23162858374452
4.116853149686075,4.155358561055154,21.81127952729436
4.131077823226521,4.376156331845778,21.410825412061
4.165704325233271,4.612414639487905,21.03129570495298
4.220289426756794,4.864711871192607,20.67384172501556
4.294492546306536,5.133732972551934,20.33975855062186
4.388074445269402,5.420234610327216,20.03050702327403
4.500892662556232,5.725008707145948,19.747735972948
4.632893786105432,6.048843129096428,19.49330454089305
4.784102526462171,6.392478163993315,19.26930419432215
4.954607425449252,6.756557311742956,19.07807969600102
5.144542904001259,7.141570830701596,18.92224789215625
5.354067231872064,7.54779046634942,18.80471269680273
5.583335894605138,7.975193863491441,18.72867406478122
5.832469749451623,8.42337737662127,18.69762805106777
6.101517315620483,8.891456406646938,18.71535425351975
6.390410554477874,9.37795308382262,18.78588605285275
6.698913587545779,9.88067217913657,18.91345814999265
7.026564006741397,10.39656766101655,19.10242505308047
7.372606791116226,10.92160441824,19.3571435390919
7.735921400722862,11.4506224131338,19.68181193670507
8.114943414248359,11.97721391716166,20.08025965974479
8.50758314708531,12.49362840329007,20.55568215691829
8.91114504290369,12.99072383339975,21.11031977964187
9.322253246115645,13.45798693796131,21.74508443893029
9.736790542394202,13.88364778056422,22.45914562671378
10.14985961831245,14.25491424880839,23.24949740906228
10.55577704966383,14.55834868919349,24.11053981440342
10.94811118001581,14.78040026240855,25.03372032514796
11.31977461095275,14.90809167972608,26.00729170077567
11.66317989473352,14.92983769284331,27.01624801420592
11.97046281050993,14.83634654033765,28.04249801337113
12.2337712048673,14.62152805359569,29.06532055674011
12.44560912466518,14.28330888983963,30.06211935845117
12.59921677423386,13.82424323888037,31.00945498205817
12.68895816001504,13.25181276323274,31.88428609521358
12.71068197209593,12.57833618133961,32.6653081794217
12.66201907883911,11.82045562896852,33.33424683148658
12.54258319973801,10.99822671188203,33.87695408579208
12.35405005735792,10.1339000887587,34.28417496460534
12.10010350654331,9.250530749897035,34.55189598432084
11.78625258811045,8.370575485981732,34.68124876948531
11.419538341262,7.514634035399537,34.67800668896245
11.00816085137087,6.70045744448075,34.55176639360985
10.56106354727493,5.942297303238416,34.31493886305495
10.08751256521446,5.250614145843738,33.98168201532207
9.596704678064725,4.632114258476803,33.56689170341841
9.097429367784219,4.090049541447091,33.08533736741813
8.597801003434283,3.624698024715657,32.55099185409021
8.10506756857755,3.233941698200017,31.97657009768445
7.625494289820298,2.913869158304039,31.37326392370523
7.164314581923043,2.659347878324421,30.75064251160414
6.72573711520214,2.464529908743353,30.11667975000305
6.312996290487243,2.32327209560725,29.4778689423736
5.928433511881634,2.229465609386543,28.83938955456576
5.573597846949008,2.177279141094339,28.20529753627587
5.249356469498311,2.161325858155906,27.57871831349507
4.956007304460424,2.176766879954461,26.96202859553847
4.693388267407565,2.219364517708502,26.35701900648481
4.460979250510736,2.285497636302411,25.76503401250411
4.257994474550009,2.37214988006776,25.18708873021645
4.083463984858548,2.476879615932434,24.62396417161506
3.936303936444812,2.5977785749978,24.07628356584599
3.815375927843503,2.733424477760167,23.54457284903135
3.719536049354339,2.882831479302509,23.02930844600163
3.647674553557592,3.045401082535353,22.53095525096606
3.598747174039497,3.220875221665214,22.04999737022932
3.571799145453507,3.409292481040928,21.58696380159728
3.565982941068543,3.610947848132669,21.14245084308911
3.58057066333596,3.826355966440479,20.71714267558104
3.6149619139455,4.056217521257373,20.31183126120904
3.668687843149766,4.301388129920139,19.92743644188965
3.741411941126654,4.562848894864295,19.56502690318674
3.832927991411788,4.841677593428083,19.22584247640862
3.943155460518611,5.139019308103731,18.91131807168455
4.072132449864964,5.456055134026596,18.6231093499725
4.220006186203718,5.793967430329759,18.36312003351707
4.387020874655969,6.153899906785828,18.13353050101955
4.573502584044994,6.536910661112091,17.9368269920946
4.779840678178427,6.943916117491978,17.77583032944737
5.006465151245662,7.375623685840952,17.65372252871202
5.253819075392057,7.832450900701895,17.5740689768347
5.522325232477298,8.31442886324573,17.54083299496146
5.812345894166989,8.82108807750637,17.55837854436961
6.124134656343192,9.351325347894294,17.63145558541166
6.457779256258073,9.903251424385473,17.76516119310712
6.813134446132436,10.47402070801416,17.96486805407651
7.189744319801387,11.05964674417041,18.23611058056433
7.586754056399995,11.65481061107773,18.58441784852804
8.002811932295883,12.25267378228848,19.01508230587016
8.435963734526364,12.84471260982799,19.53285426891779
8.88354344423255,13.42059801759743,20.14155534538694
9.342066262546744,13.96815073354361,20.84360989594543
9.80713265993881,14.47340834596568,21.63950322671964
10.27335495389028,14.92084396408641,22.52718883453574
10.73432059840252,15.29377502514356,23.50148445892054
11.18260833962703,15.5749921919066,24.55351653032972
11.6098738996235,15.74761990304855,25.67029186164964
12.00702002765455,15.79619069766561,26.83448937637731
12.3644608037113,15.70787602195966,28.02456720399391
12.67248153294108,15.47377144546014,29.21526536077544
12.92168364963328,15.09009267741453,30.37854720552345
13.10348993669976,14.55911221639722,31.48496423598878
13.21067129545145,13.889667039093,32.50535563971616
13.23784530003938,13.09710375088425,33.41272050926426
13.18189200134702,12.20259907477137,34.18404554172863
13.04223624409914,11.23188952373332,34.80185229755767
12.82095870864709,10.2135439910315,35.25525607331198
12.52271829502791,9.17699212591548,35.54040084607603
12.15449258678873,8.150559176580998,35.66023584005644
11.72516613105235,7.159745384851402,35.62370448619278
11.24501361213169,6.225930482031613,35.44450075897532
10.7251337152472,5.365598845885455,35.13959365425264
10.17688887036269,4.590091121324472,34.72772294497837
9.611397587405408,3.90581371926911,34.22803544132726
9.039112616086909,3.314790728799095,33.65897552904013
8.469502976248226,2.815425999837243,33.0374831321629
7.910843838059156,2.403351430724782,32.37849952381775
7.370107142894531,2.072261799171413,31.69474396390233
6.852938523393721,1.814667385726256,30.99670369606213
6.363702396250022,1.622525732712858,30.29277406733687
5.905576397887971,1.487738659558501,29.58949014343172
5.480677717196635,1.402518346562134,28.89180162527002
5.09020647478896,1.359637086930969,28.20335536684121
4.734594388030543,1.352580448608652,27.52676178643229
4.413650038423767,1.375624700127061,26.86383154466998
4.126694816106549,1.423857961121864,26.21577651685388
3.872685908468166,1.493161848740143,25.58337437312723
3.650324490955303,1.580167252242034,24.96709935982883
3.458148600509393,1.682194802105543,24.36722361749173
3.294611092247561,1.797187882399424,23.78389403223211
3.158143675689373,1.923643774320497,23.21718958400432
3.047208373314754,2.060546721740399,22.66716372405853
2.960337907429951,2.207305330503739,22.13387569545107
2.896166555253946,2.363695684512643,21.61741404292139
2.853452959013961,2.529810812401513,21.11791492482045
2.831096269327201,2.706016603888041,20.63557728352187
2.828146859175003,2.892913899379008,20.17067646895033
2.843812688325058,3.091306215002327,19.72357754316473
2.87746223474849,3.302172381993711,19.29474921357987
2.928624746981765,3.5266432459232,18.88477913490481
2.99698841304323,3.765981465157263,18.49439116980053
3.082396888728205,4.02156335123533,18.12446508974756
3.184844480506306,4.294861591834838,17.77605911486486
3.30447013422827,4.58742757756457,17.450435618549
3.44155023791474,4.90087190690371,17.1490902432115
3.596490101922713,5.236841461185956,16.87378456882788
3.769813829293408,5.596991218105825,16.62658232537904
3.962152129572112,5.982948705847783,16.40988891830851
4.174227457741675,6.396268694078512,16.2264937121009
4.406835674014322,6.838375384512082,16.07961405366923
4.660823219865161,7.310489027009543,15.97293936993424
4.937058593842809,7.813533590293128,15.91067279179032
5.23639669536675,8.348021928999815,15.89756658486403
5.55963440147184,8.913914917085503,15.93894615405474
5.907455576676697,9.510451415338432,16.04071549654637
6.280363631110053,10.13594692042963,16.20933470472724
6.67859979744845,10.78756058274202,16.4517575311867
7.102045577643016,11.46103332110707,16.77531430050481
7.550108426986786,12.15040438469086,17.18752293843559
8.021590832254102,12.84772027628295,17.69580918516028
8.5145446550009,13.54275868589922,18.30711707691153
9.02611509694819,14.22280090130359,19.02739378329645
9.552382000000998,14.87249839412065,19.86094044934243
10.08821040302217,15.47389135144154,20.8096344974174
10.62712711978726,16.00664603820226,21.87205025710204
11.16124504522129,16.44857987352878,23.04253411095595
11.68126100448138,16.77653272214911,24.31032579062942
12.17655486700624,16.96761475213878,25.65885407889956
12.63541567498966,17.00081168305473,27.06536415750157
13.04541301353539,16.85885824012304,28.50104297523421
13.39391768902016,16.53020838583112,29.93178507453908
13.66875520939608,16.01085352473238,31.31967473388171
13.85895078543853,15.30569164491127,32.6251512312112
13.95550001912632,14.42915652038145,33.80968757923829
13.95208116839331,13.40489284390051,34.83867989543403
13.84561902479069,12.26440729751369,35.68415436208028
13.63662109602447,11.04480954871802,36.32688676488904
13.32923400736074,9.78593420909676,36.75761110366722
12.93100709191665,8.527254295293353,36.97715417616057
12.45239254716328,7.305023791460008,36.99553044050636
11.90604767357282,6.150016434193517,36.83021160259351
11.30602694026051,5.086085764897991,36.5039022138411
10.66695654971625,4.129602840889798,36.04218428278496
10.00327319364107,3.289678528808683,35.47134718368466
9.328586799213985,2.568978059415722,34.81662155706771
8.65520071820679,1.964896325390993,34.10092213081926
7.993797851874936,1.470874735881313,33.34410362420138
7.353281548225846,1.077685709514438,32.56266295629771
6.74074740214416,0.77456911441003,31.76978388993674
6.161556106313959,0.5501606273095927,30.97561192670121
5.619476874896911,0.3931961710597498,30.18765844850556
5.116873908353621,0.2930063665512065,29.4112542796104
4.65491320506287,0.2398314010122846,28.64999657048952
4.233772446422556,0.2249929355589911,27.90615447745902
3.852841825789254,0.240959133979741,27.18101627601442
3.510908092210963,0.2813346067678613,26.47517278933966
3.206317565009724,0.3408012370972054,25.7887398317452
2.9371164591731,0.4150298906968899,25.12152669085973
2.701168657838044,0.5005776663391878,24.4731595025354
2.496252228658727,0.5947809293546223,23.84316858598551
2.320136658234087,0.6956509290669335,23.23104808574005
2.170643107582132,0.8017762346343558,22.63629509552964
2.045690081165314,0.9122343798927437,22.05843413288652
1.943326835966943,1.026513827395955,21.49703157944915
1.861756696976793,1.144446503213038,20.9517035977912
1.799352234441666,1.266150601285516,20.42212011920304
1.754664025785559,1.391983019550093,19.90800677080199
1.726424490412912,1.522500602609541,19.40914605795676
1.713548060598264,1.658429278656058,18.92537871405122
1.715128743172434,1.800640156499801,18.45660584682975
1.730435938091275,1.950131666781425,18.00279232334568
1.758909212218502,2.10801687163502,17.56397172164971
1.800152579198939,2.275515115933654,17.14025311854354
1.853928707529629,2.453947240729765,16.7318299645661
1.92015336654266,2.644733617570464,16.33899130880075
1.998890321202742,2.849394284154101,15.96213566869033
2.090346798241748,3.069550460906832,15.60178788733252
2.194869564741073,3.306926698032098,15.25861937734076
2.312941582062214,3.563352836427198,14.93347221122578
2.445179118899066,3.840764855661163,14.6273875777048
2.592329122647862,4.141203518850853,14.34163917405302
2.755266553226174,4.466809497276525,14.07777213634772
2.934991272302598,4.819813355171132,13.83764810752285
3.132623947373405,5.202518384699367,13.62349698641026
3.349400267388662,5.617273790398207,13.43797575931674
3.586662567410612,6.066435121399929,13.28423454711539
3.845847716817397,6.552308134914526,13.16598954770014
4.128469832459015,7.077071454389777,13.08760183894765
4.436096030948095,7.642672491195142,13.05415993113909
4.770313033871689,8.250690196776722,13.07156239543321
5.132681995965567,8.902157427376755,13.14659469907569
5.524678463795343,9.59733524524642,13.28699138846391
5.947613938981058,10.33543167920821,13.50147082909039
6.402535197589558,11.11425881477388,13.79972474608677
6.890097436375132,11.92982526873564,14.19233885969423
7.41040767095055,12.77586702728768,14.6906142944979
7.962835871103234,13.64332936743294,15.30625293260571
8.54579343476037,14.51982724723224,16.05086494555903
9.156482186581034,15.38913196003511,16.93525579226765
9.790622554310783,16.23075795121983,17.96845654830582
10.44217721948629,17.01975368872396,19.15648010468345
11.10309632243891,17.72682966870202,20.50082149295325
11.7631215599457,18.31897635790003,21.99677712909161
12.40969760769785,18.76072210357607,23.63173498156008
13.02804734168336,19.01613980556292,25.3836777970258
13.60146821060146,19.05161691592174,27.22022558373707
14.11189610296384,18.83925100792384,29.09859027669089
14.54075626859847,18.36053724255359,30.96678604465814
14.87007745101614,17.60981650840198,32.76629978826163
15.08378990624609,16.59682137518933,34.43617066696527
15.16907153969785,15.34766633698163,35.91809307444603
15.11756521714651,13.90382799545953,37.16183284059652
14.92628095783778,12.31903648775784,38.13004847502202
14.59802912950332,10.6544605790953,38.80163536913805
14.14130230258457,8.972970488422222,39.17298608734493
13.5696176416086,7.333465413313784,39.25701182137116
12.90042349327679,5.78618855942829,39.08025313818369
12.15373887773379,4.369655923009653,38.67876776278194
11.3507185400317,3.109412897564791,38.09362345710566
10.51231882967829,2.018444996116448,37.36674068556803
9.658192647266327,1.09880873527789,36.53759458185424
8.805882266929025,0.3439519839128816,35.64100125272974
7.97032293547244,-0.2587648541422067,34.70596685784696
7.163628022781164,-0.7257112215904384,33.75541621048449
6.395101763551917,-1.075008670500838,32.80654724113926
5.671416735676091,-1.325018734861254,31.87155863993613
4.996895884231669,-1.493288649984463,30.9585411861316
4.373848272922921,-1.595893059031867,30.07238246969517
3.802919751100719,-1.647087694773596,29.21559207465611
3.283431580788769,-1.659190206386651,28.38900068981963
2.813690244352998,-1.642614102664497,27.59231940424723
2.391259570623193,-1.605997079991123,26.82456579054222
2.013191994404626,-1.556380415925054,26.0843740485247
1.676219524338175,-1.499409438044101,25.37021048433799
1.376907262914092,-1.43953556994807,24.68051550484673
1.111773513478097,-1.380208173439913,24.01379102549558
0.8773809697877321,-1.324049779197037,23.36864900185698
0.6704034809945453,-1.27301186063692,22.7438334774434
0.4876726106693025,-1.228510553995311,22.13822551037023
0.3262077931286348,-1.191543067604506,21.5508377821406
0.1832334181957102,-1.162786260372294,20.98080364577765
0.05618569828950465,-1.142679220531682,20.42736380451313
-0.05728828101289382,-1.131491788457793,19.88985265842284
-0.1593373387333623,-1.129380938677229,19.36768553685976
-0.2519171830393618,-1.136436828014044,18.86034747459724
-0.3368043003198394,-1.152720167710622,18.36738382412309
-0.4156117202435367,-1.178292410906434,17.88839277207342
-0.4898058598365385,-1.213240077177036,17.42301970245645
-0.5607238432080234,-1.257694371182788,16.97095329145779
-0.6295908534934532,-1.311847097462958,16.53192320518975
-0.6975372041193922,-1.375963730357195,16.10569928654524
-0.7656149216102413,-1.450394367776393,15.69209214941694
-0.8348137154887417,-1.535583179893134,15.29095514096265
-0.9060762756020269,-1.632076857841629,14.90218768122798
-0.9803128862392863,-1.740532471666007,14.5257400422038
-1.05841538206153,-1.861725058950669,14.16161968463069
-1.141270495055124,-1.996555183188276,13.80989933083897
-1.229772655906105,-2.146056620787537,13.47072701649589
-1.3248363183537,-2.311404253809388,13.14433843451039
-1.427407871698638,-2.49392215732213,12.83107196180458
-1.538477194650046,-2.695091769900955,12.53138684534412
-1.659088882422402,-2.916559916134977,12.24588511845083
-1.790353147075618,-3.160146302204975,11.97533792191954
-1.93345634634973,-3.427849918671511,11.7207170153859
-2.089671035541884,-3.721853544940098,11.48323237912616
-2.260365356021846,-4.044525240668091,11.26437691802888
-2.447011467137074,-4.39841531025836,11.06597937578216
-2.651192588284488,-4.786246713307265,10.89026662873561
-2.87460803579059,-5.210896238582488,10.73993652480477
-3.119075403987081,-5.675362931498229,10.61824231690131
-3.386528738684397,-6.182719235223941,10.5290894445449
-3.67901116992523,-6.736039049659233,10.47714484366737
-3.998659995002737,-7.338295422960481,10.46795797617274
-4.347681619915446,-7.992218893086602,10.50809118138861
-4.728313071699392,-8.700105679128814,10.60525451708984
-5.142765992891063,-9.463563174604314,10.76843667353295
-5.593148155008492,-10.28317887242516,11.00801845566852
-6.081356654582037,-11.15809855568376,11.33584837204668
-6.608936223297999,-12.08550126929392,11.76525075905432
-7.176895731738401,-13.05996364655282,12.31092557188924
-7.785476368155585,-14.07271652360805,12.98868599680566
-8.43386667512897,-15.11081482668011,13.81496687754397
-9.119863361068408,-16.15627002089554,14.80602668627591
-9.839483456891086,-17.18523492385673,15.97676375134145
-10.5865438641629,-18.16738329913608,17.33908177005929
-11.35223925516573,-19.0656868438405,18.8997808666734
-12.12476843225134,-19.83684806769461,20.65802981116038
-12.88908084201601,-20.43267714441633,22.60259979184456
-13.62683474157314,-20.80267183692982,24.70920589560701
-14.31666933366157,-20.89793522316221,26.93848299120118
-14.93488535161195,-20.67631973335842,29.23526224914182
-15.45659227518745,-20.10832607238692,31.52983052336777
-15.85731022925022,-19.1828799469407,33.74166114673904
-16.11491563499391,-17.91179411563066,35.78565810250625
-16.2117115057699,-16.3316707214877,37.58031047134368
-16.13631886162534,-14.50234026451232,39.056489671569
-15.88506137324483,-12.50166221896068,40.16520095638209
-15.46257414292266,-10.41743291641973,40.88265220706236
-14.88150441125244,-8.337928951166337,41.21158486217284
-14.16135047784308,-6.342948280124372,41.17874472709716
-13.32665062271215,-4.496970986498914,40.82930966088678
-12.40483716853421,-2.84537285177802,40.2197002728669
-11.42408887652612,-1.413784218270915,39.41031427407044
-10.41145658739088,-0.209998631763209,38.45940377479185
-9.391433990490494,0.7725237728007049,37.41876571222598
-8.385034755705018,1.550535541151984,36.33136795116151
-7.40934720229866,2.147033700393769,35.23063990307077
-6.47748132118437,2.587916578658069,34.14096376735427
-5.598799967103134,2.899460778568169,33.07887868613221
-4.779328165259299,3.106612598283376,32.05458956557001
-4.022251268653626,3.231974194383386,31.07349198939099
-3.328435152735244,3.295321334146801,30.13754135800629
-2.696923677931065,3.31349180332951,29.24638674261497
-2.125387110938162,3.300508929650079,28.39825260908798
-1.610509029132794,3.267837439465581,27.59058806133699
-1.148308664381216,3.224699932085795,26.8205203871176
-0.734401477811365,3.178407644131736,26.08515429824595
-0.3642039388228312,3.134678008332746,25.38175579642182
-0.03308986075599174,3.097924476415135,24.70785384401783
0.2634941068775171,3.071512433025938,24.06128631024014
0.5299466309275734,3.057980064745955,23.44021027389721
0.7704570197933648,3.059225846587899,22.84309128045107
0.9889720984974668,3.076665681276779,22.26868174906409
1.18917986484079,3.111363240870721,21.71599536284359
1.374505953580257,3.164137087666039,21.18428181157334
1.54811964440817,3.235647922844447,20.67300451983803
1.712946762543687,3.32646896293324,20.18182281899006
1.871687339695415,3.437142051068427,19.710579264695
2.026836334792027,3.568221710462639,19.25929234498724
2.180706066826649,3.720308958008936,18.82815457458885
2.335449295164044,3.894076321194398,18.41753585956966


==> Figures/animation1-28.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205
12.07814355169057,10.44623406519122,33.35311338682492
11.88612784792642,9.684001260376487,33.6660675688864
11.6392190722515,8.911774357879631,33.85971259221905
11.34256629745501,8.147462405627305,33.93600671384781
11.00245764427387,7.407290111058588,33.9003843457258
10.62601709696523,6.70512326568306,33.76110110934111
10.22087793971519,6.052045031793165,33.5284663090834
9.794859372884659,5.456187043723766,33.21405198191415
9.355669176151217,4.922788746125341,32.82995498844706
8.91064949042899,4.454437636249041,32.38816740556896
8.466576108500387,4.051433412929027,31.90008628799772
8.029515194104853,3.712219269095954,31.37617141525143
7.604735888386053,3.433830966271523,30.82574202349754
7.196673242004188,3.212325688248397,30.25689202205985
6.808933426733583,3.043165118789757,29.67649761019742
6.444332081953339,2.921538647837827,29.09029040821959
6.104956649265595,2.842621901199874,28.50297168866003
5.792244306582902,2.801772496711119,27.91834757078393
5.507068315957669,2.794669177804856,27.33946994057887
5.249826989479488,2.817402682210731,26.76877256187055
5.020530867798008,2.866527393746411,26.20819588349697
4.818884976800213,2.939082503781576,25.65929722824475
4.644364115867859,3.032590495785861,25.12334536387233
4.49628001307132,3.14503957476526,24.60140000512163
4.373839862723618,3.27485540546262,24.09437772587151
4.276196258634871,3.420866327925196,23.60310622793187
4.202488879136205,3.582265153822811,23.12836905768898
4.151878496132043,3.758569737384896,22.67094279864705
4.123573997094884,3.949583760814616,22.23162858374452
4.116853149686075,4.155358561055154,21.81127952729436
4.131077823226521,4.376156331845778,21.410825412061
4.165704325233271,4.612414639487905,21.03129570495298
4.220289426756794,4.864711871192607,20.67384172501556
4.294492546306536,5.133732972551934,20.33975855062186
4.388074445269402,5.420234610327216,20.03050702327403
4.500892662556232,5.725008707145948,19.747735972948
4.632893786105432,6.048843129096428,19.49330454089305
4.784102526462171,6.392478163993315,19.26930419432215
4.954607425449252,6.756557311742956,19.07807969600102
5.144542904001259,7.141570830701596,18.92224789215625
5.354067231872064,7.54779046634942,18.80471269680273
5.583335894605138,7.975193863491441,18.72867406478122
5.832469749451623,8.42337737662127,18.69762805106777
6.101517315620483,8.891456406646938,18.71535425351975
6.390410554477874,9.37795308382262,18.78588605285275
6.698913587545779,9.88067217913657,18.91345814999265
7.026564006741397,10.39656766101655,19.10242505308047
7.372606791116226,10.92160441824,19.3571435390919
7.735921400722862,11.4506224131338,19.68181193670507
8.114943414248359,11.97721391716166,20.08025965974479
8.50758314708531,12.49362840329007,20.55568215691829
8.91114504290369,12.99072383339975,21.11031977964187
9.322253246115645,13.45798693796131,21.74508443893029
9.736790542394202,13.88364778056422,22.45914562671378
10.14985961831245,14.25491424880839,23.24949740906228
10.55577704966383,14.55834868919349,24.11053981440342
10.94811118001581,14.78040026240855,25.03372032514796
11.31977461095275,14.90809167972608,26.00729170077567
11.66317989473352,14.92983769284331,27.01624801420592
11.97046281050993,14.83634654033765,28.04249801337113
12.2337712048673,14.62152805359569,29.06532055674011
12.44560912466518,14.28330888983963,30.06211935845117
12.59921677423386,13.82424323888037,31.00945498205817
12.68895816001504,13.25181276323274,31.88428609521358
12.71068197209593,12.57833618133961,32.6653081794217
12.66201907883911,11.82045562896852,33.33424683148658
12.54258319973801,10.99822671188203,33.87695408579208
12.35405005735792,10.1339000887587,34.28417496460534
12.10010350654331,9.250530749897035,34.55189598432084
11.78625258811045,8.370575485981732,34.68124876948531
11.419538341262,7.514634035399537,34.67800668896245
11.00816085137087,6.70045744448075,34.55176639360985
10.56106354727493,5.942297303238416,34.31493886305495
10.08751256521446,5.250614145843738,33.98168201532207
9.596704678064725,4.632114258476803,33.56689170341841
9.097429367784219,4.090049541447091,33.08533736741813
8.597801003434283,3.624698024715657,32.55099185409021
8.10506756857755,3.233941698200017,31.97657009768445
7.625494289820298,2.913869158304039,31.37326392370523
7.164314581923043,2.659347878324421,30.75064251160414
6.72573711520214,2.464529908743353,30.11667975000305
6.312996290487243,2.32327209560725,29.4778689423736
5.928433511881634,2.229465609386543,28.83938955456576
5.573597846949008,2.177279141094339,28.20529753627587
5.249356469498311,2.161325858155906,27.57871831349507
4.956007304460424,2.176766879954461,26.96202859553847
4.693388267407565,2.219364517708502,26.35701900648481
4.460979250510736,2.285497636302411,25.76503401250411
4.257994474550009,2.37214988006776,25.18708873021645
4.083463984858548,2.476879615932434,24.62396417161506
3.936303936444812,2.5977785749978,24.07628356584599
3.815375927843503,2.733424477760167,23.54457284903135
3.719536049354339,2.882831479302509,23.02930844600163
3.647674553557592,3.045401082535353,22.53095525096606
3.598747174039497,3.220875221665214,22.04999737022932
3.571799145453507,3.409292481040928,21.58696380159728
3.565982941068543,3.610947848132669,21.14245084308911
3.58057066333596,3.826355966440479,20.71714267558104
3.6149619139455,4.056217521257373,20.31183126120904
3.668687843149766,4.301388129920139,19.92743644188965
3.741411941126654,4.562848894864295,19.56502690318674
3.832927991411788,4.841677593428083,19.22584247640862
3.943155460518611,5.139019308103731,18.91131807168455
4.072132449864964,5.456055134026596,18.6231093499725
4.220006186203718,5.793967430329759,18.36312003351707
4.387020874655969,6.153899906785828,18.13353050101955
4.573502584044994,6.536910661112091,17.9368269920946
4.779840678178427,6.943916117491978,17.77583032944737
5.006465151245662,7.375623685840952,17.65372252871202
5.253819075392057,7.832450900701895,17.5740689768347
5.522325232477298,8.31442886324573,17.54083299496146
5.812345894166989,8.82108807750637,17.55837854436961
6.124134656343192,9.351325347894294,17.63145558541166
6.457779256258073,9.903251424385473,17.76516119310712
6.813134446132436,10.47402070801416,17.96486805407651
7.189744319801387,11.05964674417041,18.23611058056433
7.586754056399995,11.65481061107773,18.58441784852804
8.002811932295883,12.25267378228848,19.01508230587016
8.435963734526364,12.84471260982799,19.53285426891779
8.88354344423255,13.42059801759743,20.14155534538694
9.342066262546744,13.96815073354361,20.84360989594543
9.80713265993881,14.47340834596568,21.63950322671964
10.27335495389028,14.92084396408641,22.52718883453574
10.73432059840252,15.29377502514356,23.50148445892054
11.18260833962703,15.5749921919066,24.55351653032972
11.6098738996235,15.74761990304855,25.67029186164964
12.00702002765455,15.79619069766561,26.83448937637731
12.3644608037113,15.70787602195966,28.02456720399391
12.67248153294108,15.47377144546014,29.21526536077544
12.92168364963328,15.09009267741453,30.37854720552345
13.10348993669976,14.55911221639722,31.48496423598878
13.21067129545145,13.889667039093,32.50535563971616
13.23784530003938,13.09710375088425,33.41272050926426
13.18189200134702,12.20259907477137,34.18404554172863
13.04223624409914,11.23188952373332,34.80185229755767
12.82095870864709,10.2135439910315,35.25525607331198
12.52271829502791,9.17699212591548,35.54040084607603
12.15449258678873,8.150559176580998,35.66023584005644
11.72516613105235,7.159745384851402,35.62370448619278
11.24501361213169,6.225930482031613,35.44450075897532
10.7251337152472,5.365598845885455,35.13959365425264
10.17688887036269,4.590091121324472,34.72772294497837
9.611397587405408,3.90581371926911,34.22803544132726
9.039112616086909,3.314790728799095,33.65897552904013
8.469502976248226,2.815425999837243,33.0374831321629
7.910843838059156,2.403351430724782,32.37849952381775
7.370107142894531,2.072261799171413,31.69474396390233
6.852938523393721,1.814667385726256,30.99670369606213
6.363702396250022,1.622525732712858,30.29277406733687
5.905576397887971,1.487738659558501,29.58949014343172
5.480677717196635,1.402518346562134,28.89180162527002
5.09020647478896,1.359637086930969,28.20335536684121
4.734594388030543,1.352580448608652,27.52676178643229
4.413650038423767,1.375624700127061,26.86383154466998
4.126694816106549,1.423857961121864,26.21577651685388
3.872685908468166,1.493161848740143,25.58337437312723
3.650324490955303,1.580167252242034,24.96709935982883
3.458148600509393,1.682194802105543,24.36722361749173
3.294611092247561,1.797187882399424,23.78389403223211
3.158143675689373,1.923643774320497,23.21718958400432
3.047208373314754,2.060546721740399,22.66716372405853
2.960337907429951,2.207305330503739,22.13387569545107
2.896166555253946,2.363695684512643,21.61741404292139
2.853452959013961,2.529810812401513,21.11791492482045
2.831096269327201,2.706016603888041,20.63557728352187
2.828146859175003,2.892913899379008,20.17067646895033
2.843812688325058,3.091306215002327,19.72357754316473
2.87746223474849,3.302172381993711,19.29474921357987
2.928624746981765,3.5266432459232,18.88477913490481
2.99698841304323,3.765981465157263,18.49439116980053
3.082396888728205,4.02156335123533,18.12446508974756
3.184844480506306,4.294861591834838,17.77605911486486
3.30447013422827,4.58742757756457,17.450435618549
3.44155023791474,4.90087190690371,17.1490902432115
3.596490101922713,5.236841461185956,16.87378456882788
3.769813829293408,5.596991218105825,16.62658232537904
3.962152129572112,5.982948705847783,16.40988891830851
4.174227457741675,6.396268694078512,16.2264937121009
4.406835674014322,6.838375384512082,16.07961405366923
4.660823219865161,7.310489027009543,15.97293936993424
4.937058593842809,7.813533590293128,15.91067279179032
5.23639669536675,8.348021928999815,15.89756658486403
5.55963440147184,8.913914917085503,15.93894615405474
5.907455576676697,9.510451415338432,16.04071549654637
6.280363631110053,10.13594692042963,16.20933470472724
6.67859979744845,10.78756058274202,16.4517575311867
7.102045577643016,11.46103332110707,16.77531430050481
7.550108426986786,12.15040438469086,17.18752293843559
8.021590832254102,12.84772027628295,17.69580918516028
8.5145446550009,13.54275868589922,18.30711707691153
9.02611509694819,14.22280090130359,19.02739378329645
9.552382000000998,14.87249839412065,19.86094044934243
10.08821040302217,15.47389135144154,20.8096344974174
10.62712711978726,16.00664603820226,21.87205025710204
11.16124504522129,16.44857987352878,23.04253411095595
11.68126100448138,16.77653272214911,24.31032579062942
12.17655486700624,16.96761475213878,25.65885407889956
12.63541567498966,17.00081168305473,27.06536415750157
13.04541301353539,16.85885824012304,28.50104297523421
13.39391768902016,16.53020838583112,29.93178507453908
13.66875520939608,16.01085352473238,31.31967473388171
13.85895078543853,15.30569164491127,32.6251512312112
13.95550001912632,14.42915652038145,33.80968757923829
13.95208116839331,13.40489284390051,34.83867989543403
13.84561902479069,12.26440729751369,35.68415436208028
13.63662109602447,11.04480954871802,36.32688676488904
13.32923400736074,9.78593420909676,36.75761110366722
12.93100709191665,8.527254295293353,36.97715417616057
12.45239254716328,7.305023791460008,36.99553044050636
11.90604767357282,6.150016434193517,36.83021160259351
11.30602694026051,5.086085764897991,36.5039022138411
10.66695654971625,4.129602840889798,36.04218428278496
10.00327319364107,3.289678528808683,35.47134718368466
9.328586799213985,2.568978059415722,34.81662155706771
8.65520071820679,1.964896325390993,34.10092213081926
7.993797851874936,1.470874735881313,33.34410362420138
7.353281548225846,1.077685709514438,32.56266295629771
6.74074740214416,0.77456911441003,31.76978388993674
6.161556106313959,0.5501606273095927,30.97561192670121
5.619476874896911,0.3931961710597498,30.18765844850556
5.116873908353621,0.2930063665512065,29.4112542796104
4.65491320506287,0.2398314010122846,28.64999657048952
4.233772446422556,0.2249929355589911,27.90615447745902
3.852841825789254,0.240959133979741,27.18101627601442
3.510908092210963,0.2813346067678613,26.47517278933966
3.206317565009724,0.3408012370972054,25.7887398317452
2.9371164591731,0.4150298906968899,25.12152669085973
2.701168657838044,0.5005776663391878,24.4731595025354
2.496252228658727,0.5947809293546223,23.84316858598551
2.320136658234087,0.6956509290669335,23.23104808574005
2.170643107582132,0.8017762346343558,22.63629509552964
2.045690081165314,0.9122343798927437,22.05843413288652
1.943326835966943,1.026513827395955,21.49703157944915
1.861756696976793,1.144446503213038,20.9517035977912
1.799352234441666,1.266150601285516,20.42212011920304
1.754664025785559,1.391983019550093,19.90800677080199
1.726424490412912,1.522500602609541,19.40914605795676
1.713548060598264,1.658429278656058,18.92537871405122
1.715128743172434,1.800640156499801,18.45660584682975
1.730435938091275,1.950131666781425,18.00279232334568
1.758909212218502,2.10801687163502,17.56397172164971
1.800152579198939,2.275515115933654,17.14025311854354
1.853928707529629,2.453947240729765,16.7318299645661
1.92015336654266,2.644733617570464,16.33899130880075
1.998890321202742,2.849394284154101,15.96213566869033
2.090346798241748,3.069550460906832,15.60178788733252
2.194869564741073,3.306926698032098,15.25861937734076
2.312941582062214,3.563352836427198,14.93347221122578
2.445179118899066,3.840764855661163,14.6273875777048
2.592329122647862,4.141203518850853,14.34163917405302
2.755266553226174,4.466809497276525,14.07777213634772
2.934991272302598,4.819813355171132,13.83764810752285
3.132623947373405,5.202518384699367,13.62349698641026
3.349400267388662,5.617273790398207,13.43797575931674
3.586662567410612,6.066435121399929,13.28423454711539
3.845847716817397,6.552308134914526,13.16598954770014
4.128469832459015,7.077071454389777,13.08760183894765
4.436096030948095,7.642672491195142,13.05415993113909
4.770313033871689,8.250690196776722,13.07156239543321
5.132681995965567,8.902157427376755,13.14659469907569
5.524678463795343,9.59733524524642,13.28699138846391
5.947613938981058,10.33543167920821,13.50147082909039
6.402535197589558,11.11425881477388,13.79972474608677
6.890097436375132,11.92982526873564,14.19233885969423
7.41040767095055,12.77586702728768,14.6906142944979
7.962835871103234,13.64332936743294,15.30625293260571
8.54579343476037,14.51982724723224,16.05086494555903
9.156482186581034,15.38913196003511,16.93525579226765
9.790622554310783,16.23075795121983,17.96845654830582
10.44217721948629,17.01975368872396,19.15648010468345
11.10309632243891,17.72682966870202,20.50082149295325
11.7631215599457,18.31897635790003,21.99677712909161
12.40969760769785,18.76072210357607,23.63173498156008
13.02804734168336,19.01613980556292,25.3836777970258
13.60146821060146,19.05161691592174,27.22022558373707
14.11189610296384,18.83925100792384,29.09859027669089
14.54075626859847,18.36053724255359,30.96678604465814
14.87007745101614,17.60981650840198,32.76629978826163
15.08378990624609,16.59682137518933,34.43617066696527
15.16907153969785,15.34766633698163,35.91809307444603
15.11756521714651,13.90382799545953,37.16183284059652
14.92628095783778,12.31903648775784,38.13004847502202
14.59802912950332,10.6544605790953,38.80163536913805
14.14130230258457,8.972970488422222,39.17298608734493
13.5696176416086,7.333465413313784,39.25701182137116
12.90042349327679,5.78618855942829,39.08025313818369
12.15373887773379,4.369655923009653,38.67876776278194
11.3507185400317,3.109412897564791,38.09362345710566
10.51231882967829,2.018444996116448,37.36674068556803
9.658192647266327,1.09880873527789,36.53759458185424
8.805882266929025,0.3439519839128816,35.64100125272974
7.97032293547244,-0.2587648541422067,34.70596685784696
7.163628022781164,-0.7257112215904384,33.75541621048449
6.395101763551917,-1.075008670500838,32.80654724113926
5.671416735676091,-1.325018734861254,31.87155863993613
4.996895884231669,-1.493288649984463,30.9585411861316
4.373848272922921,-1.595893059031867,30.07238246969517
3.802919751100719,-1.647087694773596,29.21559207465611
3.283431580788769,-1.659190206386651,28.38900068981963
2.813690244352998,-1.642614102664497,27.59231940424723
2.391259570623193,-1.605997079991123,26.82456579054222
2.013191994404626,-1.556380415925054,26.0843740485247
1.676219524338175,-1.499409438044101,25.37021048433799
1.376907262914092,-1.43953556994807,24.68051550484673
1.111773513478097,-1.380208173439913,24.01379102549558
0.8773809697877321,-1.324049779197037,23.36864900185698
0.6704034809945453,-1.27301186063692,22.7438334774434
0.4876726106693025,-1.228510553995311,22.13822551037023
0.3262077931286348,-1.191543067604506,21.5508377821406
0.1832334181957102,-1.162786260372294,20.98080364577765
0.05618569828950465,-1.142679220531682,20.42736380451313
-0.05728828101289382,-1.131491788457793,19.88985265842284
-0.1593373387333623,-1.129380938677229,19.36768553685976
-0.2519171830393618,-1.136436828014044,18.86034747459724
-0.3368043003198394,-1.152720167710622,18.36738382412309
-0.4156117202435367,-1.178292410906434,17.88839277207342
-0.4898058598365385,-1.213240077177036,17.42301970245645
-0.5607238432080234,-1.257694371182788,16.97095329145779
-0.6295908534934532,-1.311847097462958,16.53192320518975
-0.6975372041193922,-1.375963730357195,16.10569928654524
-0.7656149216102413,-1.450394367776393,15.69209214941694
-0.8348137154887417,-1.535583179893134,15.29095514096265
-0.9060762756020269,-1.632076857841629,14.90218768122798
-0.9803128862392863,-1.740532471666007,14.5257400422038
-1.05841538206153,-1.861725058950669,14.16161968463069
-1.141270495055124,-1.996555183188276,13.80989933083897
-1.229772655906105,-2.146056620787537,13.47072701649589
-1.3248363183537,-2.311404253809388,13.14433843451039
-1.427407871698638,-2.49392215732213,12.83107196180458
-1.538477194650046,-2.695091769900955,12.53138684534412
-1.659088882422402,-2.916559916134977,12.24588511845083
-1.790353147075618,-3.160146302204975,11.97533792191954
-1.93345634634973,-3.427849918671511,11.7207170153859
-2.089671035541884,-3.721853544940098,11.48323237912616
-2.260365356021846,-4.044525240668091,11.26437691802888
-2.447011467137074,-4.39841531025836,11.06597937578216
-2.651192588284488,-4.786246713307265,10.89026662873561
-2.87460803579059,-5.210896238582488,10.73993652480477
-3.119075403987081,-5.675362931498229,10.61824231690131
-3.386528738684397,-6.182719235223941,10.5290894445449
-3.67901116992523,-6.736039049659233,10.47714484366737
-3.998659995002737,-7.338295422960481,10.46795797617274
-4.347681619915446,-7.992218893086602,10.50809118138861
-4.728313071699392,-8.700105679128814,10.60525451708984
-5.142765992891063,-9.463563174604314,10.76843667353295
-5.593148155008492,-10.28317887242516,11.00801845566852
-6.081356654582037,-11.15809855568376,11.33584837204668
-6.608936223297999,-12.08550126929392,11.76525075905432
-7.176895731738401,-13.05996364655282,12.31092557188924
-7.785476368155585,-14.07271652360805,12.98868599680566
-8.43386667512897,-15.11081482668011,13.81496687754397
-9.119863361068408,-16.15627002089554,14.80602668627591
-9.839483456891086,-17.18523492385673,15.97676375134145
-10.5865438641629,-18.16738329913608,17.33908177005929
-11.35223925516573,-19.0656868438405,18.8997808666734
-12.12476843225134,-19.83684806769461,20.65802981116038
-12.88908084201601,-20.43267714441633,22.60259979184456
-13.62683474157314,-20.80267183692982,24.70920589560701
-14.31666933366157,-20.89793522316221,26.93848299120118
-14.93488535161195,-20.67631973335842,29.23526224914182
-15.45659227518745,-20.10832607238692,31.52983052336777
-15.85731022925022,-19.1828799469407,33.74166114673904
-16.11491563499391,-17.91179411563066,35.78565810250625
-16.2117115057699,-16.3316707214877,37.58031047134368
-16.13631886162534,-14.50234026451232,39.056489671569
-15.88506137324483,-12.50166221896068,40.16520095638209
-15.46257414292266,-10.41743291641973,40.88265220706236
-14.88150441125244,-8.337928951166337,41.21158486217284
-14.16135047784308,-6.342948280124372,41.17874472709716
-13.32665062271215,-4.496970986498914,40.82930966088678
-12.40483716853421,-2.84537285177802,40.2197002728669
-11.42408887652612,-1.413784218270915,39.41031427407044
-10.41145658739088,-0.209998631763209,38.45940377479185
-9.391433990490494,0.7725237728007049,37.41876571222598
-8.385034755705018,1.550535541151984,36.33136795116151
-7.40934720229866,2.147033700393769,35.23063990307077
-6.47748132118437,2.587916578658069,34.14096376735427
-5.598799967103134,2.899460778568169,33.07887868613221
-4.779328165259299,3.106612598283376,32.05458956557001
-4.022251268653626,3.231974194383386,31.07349198939099
-3.328435152735244,3.295321334146801,30.13754135800629
-2.696923677931065,3.31349180332951,29.24638674261497
-2.125387110938162,3.300508929650079,28.39825260908798
-1.610509029132794,3.267837439465581,27.59058806133699
-1.148308664381216,3.224699932085795,26.8205203871176
-0.734401477811365,3.178407644131736,26.08515429824595
-0.3642039388228312,3.134678008332746,25.38175579642182
-0.03308986075599174,3.097924476415135,24.70785384401783
0.2634941068775171,3.071512433025938,24.06128631024014
0.5299466309275734,3.057980064745955,23.44021027389721
0.7704570197933648,3.059225846587899,22.84309128045107
0.9889720984974668,3.076665681276779,22.26868174906409
1.18917986484079,3.111363240870721,21.71599536284359
1.374505953580257,3.164137087666039,21.18428181157334
1.54811964440817,3.235647922844447,20.67300451983803
1.712946762543687,3.32646896293324,20.18182281899006
1.871687339695415,3.437142051068427,19.710579264695
2.026836334792027,3.568221710462639,19.25929234498724
2.180706066826649,3.720308958008936,18.82815457458885
2.335449295164044,3.894076321194398,18.41753585956966
2.493082103720718,4.09028513959726,18.02799198999472
2.655505911432267,4.309795877993627,17.66027813828003
2.82452804801318,4.553571824616355,17.31536727834958
3.001880405600405,4.82267618774304,16.99447347214328
3.189235706704446,5.118262228788776,16.6990799752418
3.388220919196851,5.441555673289326,16.4309720721862
3.600427301243279,5.793828217062032,16.19227444200441
3.827416474032059,6.176360491156954,15.98549264850052
4.070721798688317,6.590392369442392,15.81355801449202
4.331844177417139,7.037058009770282,15.67987463281398
4.612241210956755,7.517302541442257,15.5883665391887
4.913308431458562,8.031776898194815,15.54352206466364
5.236351104152898,8.58070702918546,15.55043103550237
5.582544873490084,9.163733726598457,15.61480873708023
5.95288335344169,9.779719771283181,15.74299836524123
6.348110678505792,10.42652227171152,15.94194105794177
6.768637115989948,11.10073028926946,16.2190996203812
7.214436193893895,11.79737150981166,16.58231895827528
7.684922555888945,12.50959728280576,17.03960346319281
8.17881107786431,13.22836321224808,17.59878990119706
8.6939598474616,13.9421328692952,18.26709487512045
9.227202583054272,14.63664490357857,19.05052021275141
9.77418004739524,15.29479789961935,19.95310956804959
10.32918493627847,15.8967206436786,20.97606705434423
10.8850402702619,16.4201044152257,22.11677526039344
11.43303677180845,16.84087327592233,23.36778542492968
11.96295886551218,17.13425176588941,24.71589397079957
12.46323010164927,17.27625092224709,26.14146009511228
12.92120498433283,17.24552999853092,27.61814715031105
13.32362356774496,17.02550590487681,29.11327111776926
13.65722686941218,16.60648791262889,30.58889772676945
13.9095060450373,15.98753464353979,32.00373732448801
14.06952976734991,15.17769358778876,33.31574887718549
14.12876822940757,14.19631770457598,34.48520559488856
14.08181593517793,13.07227114999239,35.4778355520125
13.92691548295235,11.84202279984431,36.2675779520757
13.66620407187754,10.54683983281273,36.8385236517851
13.30564137991533,9.229475151912233,37.18574201510688
12.85462430325988,7.930837503611833,37.31490385586872
12.3253400399038,6.687114344617848,37.2408343541947
11.73194359905064,5.527695336835555,36.98530820668692
11.08966214725658,4.474061487519507,36.5744890366031
10.41392530717439,3.539617136454181,36.03640627923228
9.719601418112994,2.730296356647917,35.39877642842568
9.020391754145631,2.045696397956613,34.68735007746908
8.328405137135691,1.480478441739425,33.92484050925351
7.653910015672446,1.025812794156395,33.13039097850267
7.00524305415524,0.670707984042576,32.31947783071668
6.388843247352892,0.4031298723157802,31.5041235208219
5.809377453192017,0.2108738243791527,30.69329809663395


==> Figures/animation1-29.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205
12.07814355169057,10.44623406519122,33.35311338682492
11.88612784792642,9.684001260376487,33.6660675688864
11.6392190722515,8.911774357879631,33.85971259221905
11.34256629745501,8.147462405627305,33.93600671384781
11.00245764427387,7.407290111058588,33.9003843457258
10.62601709696523,6.70512326568306,33.76110110934111
10.22087793971519,6.052045031793165,33.5284663090834
9.794859372884659,5.456187043723766,33.21405198191415
9.355669176151217,4.922788746125341,32.82995498844706
8.91064949042899,4.454437636249041,32.38816740556896
8.466576108500387,4.051433412929027,31.90008628799772
8.029515194104853,3.712219269095954,31.37617141525143
7.604735888386053,3.433830966271523,30.82574202349754
7.196673242004188,3.212325688248397,30.25689202205985
6.808933426733583,3.043165118789757,29.67649761019742
6.444332081953339,2.921538647837827,29.09029040821959
6.104956649265595,2.842621901199874,28.50297168866003
5.792244306582902,2.801772496711119,27.91834757078393
5.507068315957669,2.794669177804856,27.33946994057887
5.249826989479488,2.817402682210731,26.76877256187055
5.020530867798008,2.866527393746411,26.20819588349697
4.818884976800213,2.939082503781576,25.65929722824475
4.644364115867859,3.032590495785861,25.12334536387233
4.49628001307132,3.14503957476526,24.60140000512163
4.373839862723618,3.27485540546262,24.09437772587151
4.276196258634871,3.420866327925196,23.60310622793187
4.202488879136205,3.582265153822811,23.12836905768898
4.151878496132043,3.758569737384896,22.67094279864705
4.123573997094884,3.949583760814616,22.23162858374452
4.116853149686075,4.155358561055154,21.81127952729436
4.131077823226521,4.376156331845778,21.410825412061
4.165704325233271,4.612414639487905,21.03129570495298
4.220289426756794,4.864711871192607,20.67384172501556
4.294492546306536,5.133732972551934,20.33975855062186
4.388074445269402,5.420234610327216,20.03050702327403
4.500892662556232,5.725008707145948,19.747735972948
4.632893786105432,6.048843129096428,19.49330454089305
4.784102526462171,6.392478163993315,19.26930419432215
4.954607425449252,6.756557311742956,19.07807969600102
5.144542904001259,7.141570830701596,18.92224789215625
5.354067231872064,7.54779046634942,18.80471269680273
5.583335894605138,7.975193863491441,18.72867406478122
5.832469749451623,8.42337737662127,18.69762805106777
6.101517315620483,8.891456406646938,18.71535425351975
6.390410554477874,9.37795308382262,18.78588605285275
6.698913587545779,9.88067217913657,18.91345814999265
7.026564006741397,10.39656766101655,19.10242505308047
7.372606791116226,10.92160441824,19.3571435390919
7.735921400722862,11.4506224131338,19.68181193670507
8.114943414248359,11.97721391716166,20.08025965974479
8.50758314708531,12.49362840329007,20.55568215691829
8.91114504290369,12.99072383339975,21.11031977964187
9.322253246115645,13.45798693796131,21.74508443893029
9.736790542394202,13.88364778056422,22.45914562671378
10.14985961831245,14.25491424880839,23.24949740906228
10.55577704966383,14.55834868919349,24.11053981440342
10.94811118001581,14.78040026240855,25.03372032514796
11.31977461095275,14.90809167972608,26.00729170077567
11.66317989473352,14.92983769284331,27.01624801420592
11.97046281050993,14.83634654033765,28.04249801337113
12.2337712048673,14.62152805359569,29.06532055674011
12.44560912466518,14.28330888983963,30.06211935845117
12.59921677423386,13.82424323888037,31.00945498205817
12.68895816001504,13.25181276323274,31.88428609521358
12.71068197209593,12.57833618133961,32.6653081794217
12.66201907883911,11.82045562896852,33.33424683148658
12.54258319973801,10.99822671188203,33.87695408579208
12.35405005735792,10.1339000887587,34.28417496460534
12.10010350654331,9.250530749897035,34.55189598432084
11.78625258811045,8.370575485981732,34.68124876948531
11.419538341262,7.514634035399537,34.67800668896245
11.00816085137087,6.70045744448075,34.55176639360985
10.56106354727493,5.942297303238416,34.31493886305495
10.08751256521446,5.250614145843738,33.98168201532207
9.596704678064725,4.632114258476803,33.56689170341841
9.097429367784219,4.090049541447091,33.08533736741813
8.597801003434283,3.624698024715657,32.55099185409021
8.10506756857755,3.233941698200017,31.97657009768445
7.625494289820298,2.913869158304039,31.37326392370523
7.164314581923043,2.659347878324421,30.75064251160414
6.72573711520214,2.464529908743353,30.11667975000305
6.312996290487243,2.32327209560725,29.4778689423736
5.928433511881634,2.229465609386543,28.83938955456576
5.573597846949008,2.177279141094339,28.20529753627587
5.249356469498311,2.161325858155906,27.57871831349507
4.956007304460424,2.176766879954461,26.96202859553847
4.693388267407565,2.219364517708502,26.35701900648481
4.460979250510736,2.285497636302411,25.76503401250411
4.257994474550009,2.37214988006776,25.18708873021645
4.083463984858548,2.476879615932434,24.62396417161506
3.936303936444812,2.5977785749978,24.07628356584599
3.815375927843503,2.733424477760167,23.54457284903135
3.719536049354339,2.882831479302509,23.02930844600163
3.647674553557592,3.045401082535353,22.53095525096606
3.598747174039497,3.220875221665214,22.04999737022932
3.571799145453507,3.409292481040928,21.58696380159728
3.565982941068543,3.610947848132669,21.14245084308911
3.58057066333596,3.826355966440479,20.71714267558104
3.6149619139455,4.056217521257373,20.31183126120904
3.668687843149766,4.301388129920139,19.92743644188965
3.741411941126654,4.562848894864295,19.56502690318674
3.832927991411788,4.841677593428083,19.22584247640862
3.943155460518611,5.139019308103731,18.91131807168455
4.072132449864964,5.456055134026596,18.6231093499725
4.220006186203718,5.793967430329759,18.36312003351707
4.387020874655969,6.153899906785828,18.13353050101955
4.573502584044994,6.536910661112091,17.9368269920946
4.779840678178427,6.943916117491978,17.77583032944737
5.006465151245662,7.375623685840952,17.65372252871202
5.253819075392057,7.832450900701895,17.5740689768347
5.522325232477298,8.31442886324573,17.54083299496146
5.812345894166989,8.82108807750637,17.55837854436961
6.124134656343192,9.351325347894294,17.63145558541166
6.457779256258073,9.903251424385473,17.76516119310712
6.813134446132436,10.47402070801416,17.96486805407651
7.189744319801387,11.05964674417041,18.23611058056433
7.586754056399995,11.65481061107773,18.58441784852804
8.002811932295883,12.25267378228848,19.01508230587016
8.435963734526364,12.84471260982799,19.53285426891779
8.88354344423255,13.42059801759743,20.14155534538694
9.342066262546744,13.96815073354361,20.84360989594543
9.80713265993881,14.47340834596568,21.63950322671964
10.27335495389028,14.92084396408641,22.52718883453574
10.73432059840252,15.29377502514356,23.50148445892054
11.18260833962703,15.5749921919066,24.55351653032972
11.6098738996235,15.74761990304855,25.67029186164964
12.00702002765455,15.79619069766561,26.83448937637731
12.3644608037113,15.70787602195966,28.02456720399391
12.67248153294108,15.47377144546014,29.21526536077544
12.92168364963328,15.09009267741453,30.37854720552345
13.10348993669976,14.55911221639722,31.48496423598878
13.21067129545145,13.889667039093,32.50535563971616
13.23784530003938,13.09710375088425,33.41272050926426
13.18189200134702,12.20259907477137,34.18404554172863
13.04223624409914,11.23188952373332,34.80185229755767
12.82095870864709,10.2135439910315,35.25525607331198
12.52271829502791,9.17699212591548,35.54040084607603
12.15449258678873,8.150559176580998,35.66023584005644
11.72516613105235,7.159745384851402,35.62370448619278
11.24501361213169,6.225930482031613,35.44450075897532
10.7251337152472,5.365598845885455,35.13959365425264
10.17688887036269,4.590091121324472,34.72772294497837
9.611397587405408,3.90581371926911,34.22803544132726
9.039112616086909,3.314790728799095,33.65897552904013
8.469502976248226,2.815425999837243,33.0374831321629
7.910843838059156,2.403351430724782,32.37849952381775
7.370107142894531,2.072261799171413,31.69474396390233
6.852938523393721,1.814667385726256,30.99670369606213
6.363702396250022,1.622525732712858,30.29277406733687
5.905576397887971,1.487738659558501,29.58949014343172
5.480677717196635,1.402518346562134,28.89180162527002
5.09020647478896,1.359637086930969,28.20335536684121
4.734594388030543,1.352580448608652,27.52676178643229
4.413650038423767,1.375624700127061,26.86383154466998
4.126694816106549,1.423857961121864,26.21577651685388
3.872685908468166,1.493161848740143,25.58337437312723
3.650324490955303,1.580167252242034,24.96709935982883
3.458148600509393,1.682194802105543,24.36722361749173
3.294611092247561,1.797187882399424,23.78389403223211
3.158143675689373,1.923643774320497,23.21718958400432
3.047208373314754,2.060546721740399,22.66716372405853
2.960337907429951,2.207305330503739,22.13387569545107
2.896166555253946,2.363695684512643,21.61741404292139
2.853452959013961,2.529810812401513,21.11791492482045
2.831096269327201,2.706016603888041,20.63557728352187
2.828146859175003,2.892913899379008,20.17067646895033
2.843812688325058,3.091306215002327,19.72357754316473
2.87746223474849,3.302172381993711,19.29474921357987
2.928624746981765,3.5266432459232,18.88477913490481
2.99698841304323,3.765981465157263,18.49439116980053
3.082396888728205,4.02156335123533,18.12446508974756
3.184844480506306,4.294861591834838,17.77605911486486
3.30447013422827,4.58742757756457,17.450435618549
3.44155023791474,4.90087190690371,17.1490902432115
3.596490101922713,5.236841461185956,16.87378456882788
3.769813829293408,5.596991218105825,16.62658232537904
3.962152129572112,5.982948705847783,16.40988891830851
4.174227457741675,6.396268694078512,16.2264937121009
4.406835674014322,6.838375384512082,16.07961405366923
4.660823219865161,7.310489027009543,15.97293936993424
4.937058593842809,7.813533590293128,15.91067279179032
5.23639669536675,8.348021928999815,15.89756658486403
5.55963440147184,8.913914917085503,15.93894615405474
5.907455576676697,9.510451415338432,16.04071549654637
6.280363631110053,10.13594692042963,16.20933470472724
6.67859979744845,10.78756058274202,16.4517575311867
7.102045577643016,11.46103332110707,16.77531430050481
7.550108426986786,12.15040438469086,17.18752293843559
8.021590832254102,12.84772027628295,17.69580918516028
8.5145446550009,13.54275868589922,18.30711707691153
9.02611509694819,14.22280090130359,19.02739378329645
9.552382000000998,14.87249839412065,19.86094044934243
10.08821040302217,15.47389135144154,20.8096344974174
10.62712711978726,16.00664603820226,21.87205025710204
11.16124504522129,16.44857987352878,23.04253411095595
11.68126100448138,16.77653272214911,24.31032579062942
12.17655486700624,16.96761475213878,25.65885407889956
12.63541567498966,17.00081168305473,27.06536415750157
13.04541301353539,16.85885824012304,28.50104297523421
13.39391768902016,16.53020838583112,29.93178507453908
13.66875520939608,16.01085352473238,31.31967473388171
13.85895078543853,15.30569164491127,32.6251512312112
13.95550001912632,14.42915652038145,33.80968757923829
13.95208116839331,13.40489284390051,34.83867989543403
13.84561902479069,12.26440729751369,35.68415436208028
13.63662109602447,11.04480954871802,36.32688676488904
13.32923400736074,9.78593420909676,36.75761110366722
12.93100709191665,8.527254295293353,36.97715417616057
12.45239254716328,7.305023791460008,36.99553044050636
11.90604767357282,6.150016434193517,36.83021160259351
11.30602694026051,5.086085764897991,36.5039022138411
10.66695654971625,4.129602840889798,36.04218428278496
10.00327319364107,3.289678528808683,35.47134718368466
9.328586799213985,2.568978059415722,34.81662155706771
8.65520071820679,1.964896325390993,34.10092213081926
7.993797851874936,1.470874735881313,33.34410362420138
7.353281548225846,1.077685709514438,32.56266295629771
6.74074740214416,0.77456911441003,31.76978388993674
6.161556106313959,0.5501606273095927,30.97561192670121
5.619476874896911,0.3931961710597498,30.18765844850556
5.116873908353621,0.2930063665512065,29.4112542796104
4.65491320506287,0.2398314010122846,28.64999657048952
4.233772446422556,0.2249929355589911,27.90615447745902
3.852841825789254,0.240959133979741,27.18101627601442
3.510908092210963,0.2813346067678613,26.47517278933966
3.206317565009724,0.3408012370972054,25.7887398317452
2.9371164591731,0.4150298906968899,25.12152669085973
2.701168657838044,0.5005776663391878,24.4731595025354
2.496252228658727,0.5947809293546223,23.84316858598551
2.320136658234087,0.6956509290669335,23.23104808574005
2.170643107582132,0.8017762346343558,22.63629509552964
2.045690081165314,0.9122343798927437,22.05843413288652
1.943326835966943,1.026513827395955,21.49703157944915
1.861756696976793,1.144446503213038,20.9517035977912
1.799352234441666,1.266150601285516,20.42212011920304
1.754664025785559,1.391983019550093,19.90800677080199
1.726424490412912,1.522500602609541,19.40914605795676
1.713548060598264,1.658429278656058,18.92537871405122
1.715128743172434,1.800640156499801,18.45660584682975
1.730435938091275,1.950131666781425,18.00279232334568
1.758909212218502,2.10801687163502,17.56397172164971
1.800152579198939,2.275515115933654,17.14025311854354
1.853928707529629,2.453947240729765,16.7318299645661
1.92015336654266,2.644733617570464,16.33899130880075
1.998890321202742,2.849394284154101,15.96213566869033
2.090346798241748,3.069550460906832,15.60178788733252
2.194869564741073,3.306926698032098,15.25861937734076
2.312941582062214,3.563352836427198,14.93347221122578
2.445179118899066,3.840764855661163,14.6273875777048
2.592329122647862,4.141203518850853,14.34163917405302
2.755266553226174,4.466809497276525,14.07777213634772
2.934991272302598,4.819813355171132,13.83764810752285
3.132623947373405,5.202518384699367,13.62349698641026
3.349400267388662,5.617273790398207,13.43797575931674
3.586662567410612,6.066435121399929,13.28423454711539
3.845847716817397,6.552308134914526,13.16598954770014
4.128469832459015,7.077071454389777,13.08760183894765
4.436096030948095,7.642672491195142,13.05415993113909
4.770313033871689,8.250690196776722,13.07156239543321
5.132681995965567,8.902157427376755,13.14659469907569
5.524678463795343,9.59733524524642,13.28699138846391
5.947613938981058,10.33543167920821,13.50147082909039
6.402535197589558,11.11425881477388,13.79972474608677
6.890097436375132,11.92982526873564,14.19233885969423
7.41040767095055,12.77586702728768,14.6906142944979
7.962835871103234,13.64332936743294,15.30625293260571
8.54579343476037,14.51982724723224,16.05086494555903
9.156482186581034,15.38913196003511,16.93525579226765
9.790622554310783,16.23075795121983,17.96845654830582
10.44217721948629,17.01975368872396,19.15648010468345
11.10309632243891,17.72682966870202,20.50082149295325
11.7631215599457,18.31897635790003,21.99677712909161
12.40969760769785,18.76072210357607,23.63173498156008
13.02804734168336,19.01613980556292,25.3836777970258
13.60146821060146,19.05161691592174,27.22022558373707
14.11189610296384,18.83925100792384,29.09859027669089
14.54075626859847,18.36053724255359,30.96678604465814
14.87007745101614,17.60981650840198,32.76629978826163
15.08378990624609,16.59682137518933,34.43617066696527
15.16907153969785,15.34766633698163,35.91809307444603
15.11756521714651,13.90382799545953,37.16183284059652
14.92628095783778,12.31903648775784,38.13004847502202
14.59802912950332,10.6544605790953,38.80163536913805
14.14130230258457,8.972970488422222,39.17298608734493
13.5696176416086,7.333465413313784,39.25701182137116
12.90042349327679,5.78618855942829,39.08025313818369
12.15373887773379,4.369655923009653,38.67876776278194
11.3507185400317,3.109412897564791,38.09362345710566
10.51231882967829,2.018444996116448,37.36674068556803
9.658192647266327,1.09880873527789,36.53759458185424
8.805882266929025,0.3439519839128816,35.64100125272974
7.97032293547244,-0.2587648541422067,34.70596685784696
7.163628022781164,-0.7257112215904384,33.75541621048449
6.395101763551917,-1.075008670500838,32.80654724113926
5.671416735676091,-1.325018734861254,31.87155863993613
4.996895884231669,-1.493288649984463,30.9585411861316
4.373848272922921,-1.595893059031867,30.07238246969517
3.802919751100719,-1.647087694773596,29.21559207465611
3.283431580788769,-1.659190206386651,28.38900068981963
2.813690244352998,-1.642614102664497,27.59231940424723
2.391259570623193,-1.605997079991123,26.82456579054222
2.013191994404626,-1.556380415925054,26.0843740485247
1.676219524338175,-1.499409438044101,25.37021048433799
1.376907262914092,-1.43953556994807,24.68051550484673
1.111773513478097,-1.380208173439913,24.01379102549558
0.8773809697877321,-1.324049779197037,23.36864900185698
0.6704034809945453,-1.27301186063692,22.7438334774434
0.4876726106693025,-1.228510553995311,22.13822551037023
0.3262077931286348,-1.191543067604506,21.5508377821406
0.1832334181957102,-1.162786260372294,20.98080364577765
0.05618569828950465,-1.142679220531682,20.42736380451313
-0.05728828101289382,-1.131491788457793,19.88985265842284
-0.1593373387333623,-1.129380938677229,19.36768553685976
-0.2519171830393618,-1.136436828014044,18.86034747459724
-0.3368043003198394,-1.152720167710622,18.36738382412309
-0.4156117202435367,-1.178292410906434,17.88839277207342
-0.4898058598365385,-1.213240077177036,17.42301970245645
-0.5607238432080234,-1.257694371182788,16.97095329145779
-0.6295908534934532,-1.311847097462958,16.53192320518975
-0.6975372041193922,-1.375963730357195,16.10569928654524
-0.7656149216102413,-1.450394367776393,15.69209214941694
-0.8348137154887417,-1.535583179893134,15.29095514096265
-0.9060762756020269,-1.632076857841629,14.90218768122798
-0.9803128862392863,-1.740532471666007,14.5257400422038
-1.05841538206153,-1.861725058950669,14.16161968463069
-1.141270495055124,-1.996555183188276,13.80989933083897
-1.229772655906105,-2.146056620787537,13.47072701649589
-1.3248363183537,-2.311404253809388,13.14433843451039
-1.427407871698638,-2.49392215732213,12.83107196180458
-1.538477194650046,-2.695091769900955,12.53138684534412
-1.659088882422402,-2.916559916134977,12.24588511845083
-1.790353147075618,-3.160146302204975,11.97533792191954
-1.93345634634973,-3.427849918671511,11.7207170153859
-2.089671035541884,-3.721853544940098,11.48323237912616
-2.260365356021846,-4.044525240668091,11.26437691802888
-2.447011467137074,-4.39841531025836,11.06597937578216
-2.651192588284488,-4.786246713307265,10.89026662873561
-2.87460803579059,-5.210896238582488,10.73993652480477
-3.119075403987081,-5.675362931498229,10.61824231690131
-3.386528738684397,-6.182719235223941,10.5290894445449
-3.67901116992523,-6.736039049659233,10.47714484366737
-3.998659995002737,-7.338295422960481,10.46795797617274
-4.347681619915446,-7.992218893086602,10.50809118138861
-4.728313071699392,-8.700105679128814,10.60525451708984
-5.142765992891063,-9.463563174604314,10.76843667353295
-5.593148155008492,-10.28317887242516,11.00801845566852
-6.081356654582037,-11.15809855568376,11.33584837204668
-6.608936223297999,-12.08550126929392,11.76525075905432
-7.176895731738401,-13.05996364655282,12.31092557188924
-7.785476368155585,-14.07271652360805,12.98868599680566
-8.43386667512897,-15.11081482668011,13.81496687754397
-9.119863361068408,-16.15627002089554,14.80602668627591
-9.839483456891086,-17.18523492385673,15.97676375134145
-10.5865438641629,-18.16738329913608,17.33908177005929
-11.35223925516573,-19.0656868438405,18.8997808666734
-12.12476843225134,-19.83684806769461,20.65802981116038
-12.88908084201601,-20.43267714441633,22.60259979184456
-13.62683474157314,-20.80267183692982,24.70920589560701
-14.31666933366157,-20.89793522316221,26.93848299120118
-14.93488535161195,-20.67631973335842,29.23526224914182
-15.45659227518745,-20.10832607238692,31.52983052336777
-15.85731022925022,-19.1828799469407,33.74166114673904
-16.11491563499391,-17.91179411563066,35.78565810250625
-16.2117115057699,-16.3316707214877,37.58031047134368
-16.13631886162534,-14.50234026451232,39.056489671569
-15.88506137324483,-12.50166221896068,40.16520095638209
-15.46257414292266,-10.41743291641973,40.88265220706236
-14.88150441125244,-8.337928951166337,41.21158486217284
-14.16135047784308,-6.342948280124372,41.17874472709716
-13.32665062271215,-4.496970986498914,40.82930966088678
-12.40483716853421,-2.84537285177802,40.2197002728669
-11.42408887652612,-1.413784218270915,39.41031427407044
-10.41145658739088,-0.209998631763209,38.45940377479185
-9.391433990490494,0.7725237728007049,37.41876571222598
-8.385034755705018,1.550535541151984,36.33136795116151
-7.40934720229866,2.147033700393769,35.23063990307077
-6.47748132118437,2.587916578658069,34.14096376735427
-5.598799967103134,2.899460778568169,33.07887868613221
-4.779328165259299,3.106612598283376,32.05458956557001
-4.022251268653626,3.231974194383386,31.07349198939099
-3.328435152735244,3.295321334146801,30.13754135800629
-2.696923677931065,3.31349180332951,29.24638674261497
-2.125387110938162,3.300508929650079,28.39825260908798
-1.610509029132794,3.267837439465581,27.59058806133699
-1.148308664381216,3.224699932085795,26.8205203871176
-0.734401477811365,3.178407644131736,26.08515429824595
-0.3642039388228312,3.134678008332746,25.38175579642182
-0.03308986075599174,3.097924476415135,24.70785384401783
0.2634941068775171,3.071512433025938,24.06128631024014
0.5299466309275734,3.057980064745955,23.44021027389721
0.7704570197933648,3.059225846587899,22.84309128045107
0.9889720984974668,3.076665681276779,22.26868174906409
1.18917986484079,3.111363240870721,21.71599536284359
1.374505953580257,3.164137087666039,21.18428181157334
1.54811964440817,3.235647922844447,20.67300451983803
1.712946762543687,3.32646896293324,20.18182281899006
1.871687339695415,3.437142051068427,19.710579264695
2.026836334792027,3.568221710462639,19.25929234498724
2.180706066826649,3.720308958008936,18.82815457458885
2.335449295164044,3.894076321194398,18.41753585956966
2.493082103720718,4.09028513959726,18.02799198999472
2.655505911432267,4.309795877993627,17.66027813828003
2.82452804801318,4.553571824616355,17.31536727834958
3.001880405600405,4.82267618774304,16.99447347214328
3.189235706704446,5.118262228788776,16.6990799752418
3.388220919196851,5.441555673289326,16.4309720721862
3.600427301243279,5.793828217062032,16.19227444200441
3.827416474032059,6.176360491156954,15.98549264850052
4.070721798688317,6.590392369442392,15.81355801449202
4.331844177417139,7.037058009770282,15.67987463281398
4.612241210956755,7.517302541442257,15.5883665391887
4.913308431458562,8.031776898194815,15.54352206466364
5.236351104152898,8.58070702918546,15.55043103550237
5.582544873490084,9.163733726598457,15.61480873708023
5.95288335344169,9.779719771283181,15.74299836524123
6.348110678505792,10.42652227171152,15.94194105794177
6.768637115989948,11.10073028926946,16.2190996203812
7.214436193893895,11.79737150981166,16.58231895827528
7.684922555888945,12.50959728280576,17.03960346319281
8.17881107786431,13.22836321224808,17.59878990119706
8.6939598474616,13.9421328692952,18.26709487512045
9.227202583054272,14.63664490357857,19.05052021275141
9.77418004739524,15.29479789961935,19.95310956804959
10.32918493627847,15.8967206436786,20.97606705434423
10.8850402702619,16.4201044152257,22.11677526039344
11.43303677180845,16.84087327592233,23.36778542492968
11.96295886551218,17.13425176588941,24.71589397079957
12.46323010164927,17.27625092224709,26.14146009511228
12.92120498433283,17.24552999853092,27.61814715031105
13.32362356774496,17.02550590487681,29.11327111776926
13.65722686941218,16.60648791262889,30.58889772676945
13.9095060450373,15.98753464353979,32.00373732448801
14.06952976734991,15.17769358778876,33.31574887718549
14.12876822940757,14.19631770457598,34.48520559488856
14.08181593517793,13.07227114999239,35.4778355520125
13.92691548295235,11.84202279984431,36.2675779520757
13.66620407187754,10.54683983281273,36.8385236517851
13.30564137991533,9.229475151912233,37.18574201510688
12.85462430325988,7.930837503611833,37.31490385586872
12.3253400399038,6.687114344617848,37.2408343541947
11.73194359905064,5.527695336835555,36.98530820668692
11.08966214725658,4.474061487519507,36.5744890366031
10.41392530717439,3.539617136454181,36.03640627923228
9.719601418112994,2.730296356647917,35.39877642842568
9.020391754145631,2.045696397956613,34.68735007746908
8.328405137135691,1.480478441739425,33.92484050925351
7.653910015672446,1.025812794156395,33.13039097850267
7.00524305415524,0.670707984042576,32.31947783071668
6.388843247352892,0.4031298723157802,31.5041235208219
5.809377453192017,0.2108738243791527,30.69329809663395
5.269925081530368,0.08219397521680241,29.89340832724166
4.772194441567676,0.006218234019042285,29.10880043873501
4.316749224924719,-0.02681114637797219,28.3422285227637
3.903229585342981,-0.0254298029013694,27.59526240732119
3.530557567117419,0.003061600947833278,26.86862484612407
3.19712092252233,0.05254692227204527,26.16245852664411
2.900932596291087,0.1180054337853894,25.4765295881596
2.639765444441694,0.195402315952708,24.81037725980597
2.411263262676386,0.2815715999003565,24.1634199660807
2.213030105924618,0.3741001641777918,23.53502767945799
2.0427003487392,0.4712182013625889,22.92456906251312
1.897992101203029,0.5716992756052,22.33144045858991
1.776746561262018,0.6747714985209692,21.75508231790664
1.676955728940486,0.7800402833738546,21.19498732367827
1.596780685115968,0.8874224514272588,20.65070337016267
1.534562384442523,0.997091047128063,20.12183365302607
1.488826652824652,1.109429986647359,19.60803544673589
1.458284829657338,1.22499755663246,19.10901863587232
1.441831262651422,1.344497753850725,18.62454470550869
1.438538652975553,1.468758481573907,18.15442664953233
1.447652062349264,1.598715673975322,17.69853009804321
1.468582231454559,1.735402490673001,17.25677587350561
1.500898719258504,1.879942799284957,16.82914414255713
1.544323253487361,2.033548236724581,16.4156803229592
1.59872358104836,2.19751820401155,16.01650292334221
1.664108020872815,2.373242199713174,15.6318135302394
1.740620847494636,2.562203929341337,15.26190920763372
1.828538568586368,2.765986637684618,14.90719763553008
1.928267100411424,2.98627909330044,14.56821538340078
2.040339788286775,3.224881603552365,14.24564978939959
2.165416160986282,3.483711347773906,13.94036499416729
2.304281244477229,3.764806176928302,13.65343275472422
2.457845186892303,4.07032583018805,13.38616873294729
2.627142857970539,4.402549249759427,13.14017500446143
2.813332976340397,4.763866320513836,12.91738955215567
3.017696180056926,5.156761904350486,12.72014347112128
3.241631281906558,5.583789463888163,12.55122648524629
3.486648732522003,6.047530860892017,12.41396111234552
3.75436004228325,6.550538062349503,12.31228534805877
4.046461578801221,7.095251494583573,12.25084297826768
4.36471075413782,7.683888680400127,12.23507945572732
4.710892143472928,8.31829564430756,12.27133953634036
5.086770542949742,8.999752511041637,12.36696037891934
5.494027403810455,9.728723989400414,12.5303503611914
5.934176524440694,10.50454541086055,12.7710392489322
6.408454434295302,11.32503626674537,13.09967942645309
6.917680715547123,12.18603660054695,13.5279706629046
7.462083810837126,13.0808682920436,14.06847267459123
8.041088988287587,13.99973460085077,14.73426142975909
8.65306751435702,14.92908879382711,15.53837848410583


==> Figures/animation1-3.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354


==> Figures/animation1-30.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205
12.07814355169057,10.44623406519122,33.35311338682492
11.88612784792642,9.684001260376487,33.6660675688864
11.6392190722515,8.911774357879631,33.85971259221905
11.34256629745501,8.147462405627305,33.93600671384781
11.00245764427387,7.407290111058588,33.9003843457258
10.62601709696523,6.70512326568306,33.76110110934111
10.22087793971519,6.052045031793165,33.5284663090834
9.794859372884659,5.456187043723766,33.21405198191415
9.355669176151217,4.922788746125341,32.82995498844706
8.91064949042899,4.454437636249041,32.38816740556896
8.466576108500387,4.051433412929027,31.90008628799772
8.029515194104853,3.712219269095954,31.37617141525143
7.604735888386053,3.433830966271523,30.82574202349754
7.196673242004188,3.212325688248397,30.25689202205985
6.808933426733583,3.043165118789757,29.67649761019742
6.444332081953339,2.921538647837827,29.09029040821959
6.104956649265595,2.842621901199874,28.50297168866003
5.792244306582902,2.801772496711119,27.91834757078393
5.507068315957669,2.794669177804856,27.33946994057887
5.249826989479488,2.817402682210731,26.76877256187055
5.020530867798008,2.866527393746411,26.20819588349697
4.818884976800213,2.939082503781576,25.65929722824475
4.644364115867859,3.032590495785861,25.12334536387233
4.49628001307132,3.14503957476526,24.60140000512163
4.373839862723618,3.27485540546262,24.09437772587151
4.276196258634871,3.420866327925196,23.60310622793187
4.202488879136205,3.582265153822811,23.12836905768898
4.151878496132043,3.758569737384896,22.67094279864705
4.123573997094884,3.949583760814616,22.23162858374452
4.116853149686075,4.155358561055154,21.81127952729436
4.131077823226521,4.376156331845778,21.410825412061
4.165704325233271,4.612414639487905,21.03129570495298
4.220289426756794,4.864711871192607,20.67384172501556
4.294492546306536,5.133732972551934,20.33975855062186
4.388074445269402,5.420234610327216,20.03050702327403
4.500892662556232,5.725008707145948,19.747735972948
4.632893786105432,6.048843129096428,19.49330454089305
4.784102526462171,6.392478163993315,19.26930419432215
4.954607425449252,6.756557311742956,19.07807969600102
5.144542904001259,7.141570830701596,18.92224789215625
5.354067231872064,7.54779046634942,18.80471269680273
5.583335894605138,7.975193863491441,18.72867406478122
5.832469749451623,8.42337737662127,18.69762805106777
6.101517315620483,8.891456406646938,18.71535425351975
6.390410554477874,9.37795308382262,18.78588605285275
6.698913587545779,9.88067217913657,18.91345814999265
7.026564006741397,10.39656766101655,19.10242505308047
7.372606791116226,10.92160441824,19.3571435390919
7.735921400722862,11.4506224131338,19.68181193670507
8.114943414248359,11.97721391716166,20.08025965974479
8.50758314708531,12.49362840329007,20.55568215691829
8.91114504290369,12.99072383339975,21.11031977964187
9.322253246115645,13.45798693796131,21.74508443893029
9.736790542394202,13.88364778056422,22.45914562671378
10.14985961831245,14.25491424880839,23.24949740906228
10.55577704966383,14.55834868919349,24.11053981440342
10.94811118001581,14.78040026240855,25.03372032514796
11.31977461095275,14.90809167972608,26.00729170077567
11.66317989473352,14.92983769284331,27.01624801420592
11.97046281050993,14.83634654033765,28.04249801337113
12.2337712048673,14.62152805359569,29.06532055674011
12.44560912466518,14.28330888983963,30.06211935845117
12.59921677423386,13.82424323888037,31.00945498205817
12.68895816001504,13.25181276323274,31.88428609521358
12.71068197209593,12.57833618133961,32.6653081794217
12.66201907883911,11.82045562896852,33.33424683148658
12.54258319973801,10.99822671188203,33.87695408579208
12.35405005735792,10.1339000887587,34.28417496460534
12.10010350654331,9.250530749897035,34.55189598432084
11.78625258811045,8.370575485981732,34.68124876948531
11.419538341262,7.514634035399537,34.67800668896245
11.00816085137087,6.70045744448075,34.55176639360985
10.56106354727493,5.942297303238416,34.31493886305495
10.08751256521446,5.250614145843738,33.98168201532207
9.596704678064725,4.632114258476803,33.56689170341841
9.097429367784219,4.090049541447091,33.08533736741813
8.597801003434283,3.624698024715657,32.55099185409021
8.10506756857755,3.233941698200017,31.97657009768445
7.625494289820298,2.913869158304039,31.37326392370523
7.164314581923043,2.659347878324421,30.75064251160414
6.72573711520214,2.464529908743353,30.11667975000305
6.312996290487243,2.32327209560725,29.4778689423736
5.928433511881634,2.229465609386543,28.83938955456576
5.573597846949008,2.177279141094339,28.20529753627587
5.249356469498311,2.161325858155906,27.57871831349507
4.956007304460424,2.176766879954461,26.96202859553847
4.693388267407565,2.219364517708502,26.35701900648481
4.460979250510736,2.285497636302411,25.76503401250411
4.257994474550009,2.37214988006776,25.18708873021645
4.083463984858548,2.476879615932434,24.62396417161506
3.936303936444812,2.5977785749978,24.07628356584599
3.815375927843503,2.733424477760167,23.54457284903135
3.719536049354339,2.882831479302509,23.02930844600163
3.647674553557592,3.045401082535353,22.53095525096606
3.598747174039497,3.220875221665214,22.04999737022932
3.571799145453507,3.409292481040928,21.58696380159728
3.565982941068543,3.610947848132669,21.14245084308911
3.58057066333596,3.826355966440479,20.71714267558104
3.6149619139455,4.056217521257373,20.31183126120904
3.668687843149766,4.301388129920139,19.92743644188965
3.741411941126654,4.562848894864295,19.56502690318674
3.832927991411788,4.841677593428083,19.22584247640862
3.943155460518611,5.139019308103731,18.91131807168455
4.072132449864964,5.456055134026596,18.6231093499725
4.220006186203718,5.793967430329759,18.36312003351707
4.387020874655969,6.153899906785828,18.13353050101955
4.573502584044994,6.536910661112091,17.9368269920946
4.779840678178427,6.943916117491978,17.77583032944737
5.006465151245662,7.375623685840952,17.65372252871202
5.253819075392057,7.832450900701895,17.5740689768347
5.522325232477298,8.31442886324573,17.54083299496146
5.812345894166989,8.82108807750637,17.55837854436961
6.124134656343192,9.351325347894294,17.63145558541166
6.457779256258073,9.903251424385473,17.76516119310712
6.813134446132436,10.47402070801416,17.96486805407651
7.189744319801387,11.05964674417041,18.23611058056433
7.586754056399995,11.65481061107773,18.58441784852804
8.002811932295883,12.25267378228848,19.01508230587016
8.435963734526364,12.84471260982799,19.53285426891779
8.88354344423255,13.42059801759743,20.14155534538694
9.342066262546744,13.96815073354361,20.84360989594543
9.80713265993881,14.47340834596568,21.63950322671964
10.27335495389028,14.92084396408641,22.52718883453574
10.73432059840252,15.29377502514356,23.50148445892054
11.18260833962703,15.5749921919066,24.55351653032972
11.6098738996235,15.74761990304855,25.67029186164964
12.00702002765455,15.79619069766561,26.83448937637731
12.3644608037113,15.70787602195966,28.02456720399391
12.67248153294108,15.47377144546014,29.21526536077544
12.92168364963328,15.09009267741453,30.37854720552345
13.10348993669976,14.55911221639722,31.48496423598878
13.21067129545145,13.889667039093,32.50535563971616
13.23784530003938,13.09710375088425,33.41272050926426
13.18189200134702,12.20259907477137,34.18404554172863
13.04223624409914,11.23188952373332,34.80185229755767
12.82095870864709,10.2135439910315,35.25525607331198
12.52271829502791,9.17699212591548,35.54040084607603
12.15449258678873,8.150559176580998,35.66023584005644
11.72516613105235,7.159745384851402,35.62370448619278
11.24501361213169,6.225930482031613,35.44450075897532
10.7251337152472,5.365598845885455,35.13959365425264
10.17688887036269,4.590091121324472,34.72772294497837
9.611397587405408,3.90581371926911,34.22803544132726
9.039112616086909,3.314790728799095,33.65897552904013
8.469502976248226,2.815425999837243,33.0374831321629
7.910843838059156,2.403351430724782,32.37849952381775
7.370107142894531,2.072261799171413,31.69474396390233
6.852938523393721,1.814667385726256,30.99670369606213
6.363702396250022,1.622525732712858,30.29277406733687
5.905576397887971,1.487738659558501,29.58949014343172
5.480677717196635,1.402518346562134,28.89180162527002
5.09020647478896,1.359637086930969,28.20335536684121
4.734594388030543,1.352580448608652,27.52676178643229
4.413650038423767,1.375624700127061,26.86383154466998
4.126694816106549,1.423857961121864,26.21577651685388
3.872685908468166,1.493161848740143,25.58337437312723
3.650324490955303,1.580167252242034,24.96709935982883
3.458148600509393,1.682194802105543,24.36722361749173
3.294611092247561,1.797187882399424,23.78389403223211
3.158143675689373,1.923643774320497,23.21718958400432
3.047208373314754,2.060546721740399,22.66716372405853
2.960337907429951,2.207305330503739,22.13387569545107
2.896166555253946,2.363695684512643,21.61741404292139
2.853452959013961,2.529810812401513,21.11791492482045
2.831096269327201,2.706016603888041,20.63557728352187
2.828146859175003,2.892913899379008,20.17067646895033
2.843812688325058,3.091306215002327,19.72357754316473
2.87746223474849,3.302172381993711,19.29474921357987
2.928624746981765,3.5266432459232,18.88477913490481
2.99698841304323,3.765981465157263,18.49439116980053
3.082396888728205,4.02156335123533,18.12446508974756
3.184844480506306,4.294861591834838,17.77605911486486
3.30447013422827,4.58742757756457,17.450435618549
3.44155023791474,4.90087190690371,17.1490902432115
3.596490101922713,5.236841461185956,16.87378456882788
3.769813829293408,5.596991218105825,16.62658232537904
3.962152129572112,5.982948705847783,16.40988891830851
4.174227457741675,6.396268694078512,16.2264937121009
4.406835674014322,6.838375384512082,16.07961405366923
4.660823219865161,7.310489027009543,15.97293936993424
4.937058593842809,7.813533590293128,15.91067279179032
5.23639669536675,8.348021928999815,15.89756658486403
5.55963440147184,8.913914917085503,15.93894615405474
5.907455576676697,9.510451415338432,16.04071549654637
6.280363631110053,10.13594692042963,16.20933470472724
6.67859979744845,10.78756058274202,16.4517575311867
7.102045577643016,11.46103332110707,16.77531430050481
7.550108426986786,12.15040438469086,17.18752293843559
8.021590832254102,12.84772027628295,17.69580918516028
8.5145446550009,13.54275868589922,18.30711707691153
9.02611509694819,14.22280090130359,19.02739378329645
9.552382000000998,14.87249839412065,19.86094044934243
10.08821040302217,15.47389135144154,20.8096344974174
10.62712711978726,16.00664603820226,21.87205025710204
11.16124504522129,16.44857987352878,23.04253411095595
11.68126100448138,16.77653272214911,24.31032579062942
12.17655486700624,16.96761475213878,25.65885407889956
12.63541567498966,17.00081168305473,27.06536415750157
13.04541301353539,16.85885824012304,28.50104297523421
13.39391768902016,16.53020838583112,29.93178507453908
13.66875520939608,16.01085352473238,31.31967473388171
13.85895078543853,15.30569164491127,32.6251512312112
13.95550001912632,14.42915652038145,33.80968757923829
13.95208116839331,13.40489284390051,34.83867989543403
13.84561902479069,12.26440729751369,35.68415436208028
13.63662109602447,11.04480954871802,36.32688676488904
13.32923400736074,9.78593420909676,36.75761110366722
12.93100709191665,8.527254295293353,36.97715417616057
12.45239254716328,7.305023791460008,36.99553044050636
11.90604767357282,6.150016434193517,36.83021160259351
11.30602694026051,5.086085764897991,36.5039022138411
10.66695654971625,4.129602840889798,36.04218428278496
10.00327319364107,3.289678528808683,35.47134718368466
9.328586799213985,2.568978059415722,34.81662155706771
8.65520071820679,1.964896325390993,34.10092213081926
7.993797851874936,1.470874735881313,33.34410362420138
7.353281548225846,1.077685709514438,32.56266295629771
6.74074740214416,0.77456911441003,31.76978388993674
6.161556106313959,0.5501606273095927,30.97561192670121
5.619476874896911,0.3931961710597498,30.18765844850556
5.116873908353621,0.2930063665512065,29.4112542796104
4.65491320506287,0.2398314010122846,28.64999657048952
4.233772446422556,0.2249929355589911,27.90615447745902
3.852841825789254,0.240959133979741,27.18101627601442
3.510908092210963,0.2813346067678613,26.47517278933966
3.206317565009724,0.3408012370972054,25.7887398317452
2.9371164591731,0.4150298906968899,25.12152669085973
2.701168657838044,0.5005776663391878,24.4731595025354
2.496252228658727,0.5947809293546223,23.84316858598551
2.320136658234087,0.6956509290669335,23.23104808574005
2.170643107582132,0.8017762346343558,22.63629509552964
2.045690081165314,0.9122343798927437,22.05843413288652
1.943326835966943,1.026513827395955,21.49703157944915
1.861756696976793,1.144446503213038,20.9517035977912
1.799352234441666,1.266150601285516,20.42212011920304
1.754664025785559,1.391983019550093,19.90800677080199
1.726424490412912,1.522500602609541,19.40914605795676
1.713548060598264,1.658429278656058,18.92537871405122
1.715128743172434,1.800640156499801,18.45660584682975
1.730435938091275,1.950131666781425,18.00279232334568
1.758909212218502,2.10801687163502,17.56397172164971
1.800152579198939,2.275515115933654,17.14025311854354
1.853928707529629,2.453947240729765,16.7318299645661
1.92015336654266,2.644733617570464,16.33899130880075
1.998890321202742,2.849394284154101,15.96213566869033
2.090346798241748,3.069550460906832,15.60178788733252
2.194869564741073,3.306926698032098,15.25861937734076
2.312941582062214,3.563352836427198,14.93347221122578
2.445179118899066,3.840764855661163,14.6273875777048
2.592329122647862,4.141203518850853,14.34163917405302
2.755266553226174,4.466809497276525,14.07777213634772
2.934991272302598,4.819813355171132,13.83764810752285
3.132623947373405,5.202518384699367,13.62349698641026
3.349400267388662,5.617273790398207,13.43797575931674
3.586662567410612,6.066435121399929,13.28423454711539
3.845847716817397,6.552308134914526,13.16598954770014
4.128469832459015,7.077071454389777,13.08760183894765
4.436096030948095,7.642672491195142,13.05415993113909
4.770313033871689,8.250690196776722,13.07156239543321
5.132681995965567,8.902157427376755,13.14659469907569
5.524678463795343,9.59733524524642,13.28699138846391
5.947613938981058,10.33543167920821,13.50147082909039
6.402535197589558,11.11425881477388,13.79972474608677
6.890097436375132,11.92982526873564,14.19233885969423
7.41040767095055,12.77586702728768,14.6906142944979
7.962835871103234,13.64332936743294,15.30625293260571
8.54579343476037,14.51982724723224,16.05086494555903
9.156482186581034,15.38913196003511,16.93525579226765
9.790622554310783,16.23075795121983,17.96845654830582
10.44217721948629,17.01975368872396,19.15648010468345
11.10309632243891,17.72682966870202,20.50082149295325
11.7631215599457,18.31897635790003,21.99677712909161
12.40969760769785,18.76072210357607,23.63173498156008
13.02804734168336,19.01613980556292,25.3836777970258
13.60146821060146,19.05161691592174,27.22022558373707
14.11189610296384,18.83925100792384,29.09859027669089
14.54075626859847,18.36053724255359,30.96678604465814
14.87007745101614,17.60981650840198,32.76629978826163
15.08378990624609,16.59682137518933,34.43617066696527
15.16907153969785,15.34766633698163,35.91809307444603
15.11756521714651,13.90382799545953,37.16183284059652
14.92628095783778,12.31903648775784,38.13004847502202
14.59802912950332,10.6544605790953,38.80163536913805
14.14130230258457,8.972970488422222,39.17298608734493
13.5696176416086,7.333465413313784,39.25701182137116
12.90042349327679,5.78618855942829,39.08025313818369
12.15373887773379,4.369655923009653,38.67876776278194
11.3507185400317,3.109412897564791,38.09362345710566
10.51231882967829,2.018444996116448,37.36674068556803
9.658192647266327,1.09880873527789,36.53759458185424
8.805882266929025,0.3439519839128816,35.64100125272974
7.97032293547244,-0.2587648541422067,34.70596685784696
7.163628022781164,-0.7257112215904384,33.75541621048449
6.395101763551917,-1.075008670500838,32.80654724113926
5.671416735676091,-1.325018734861254,31.87155863993613
4.996895884231669,-1.493288649984463,30.9585411861316
4.373848272922921,-1.595893059031867,30.07238246969517
3.802919751100719,-1.647087694773596,29.21559207465611
3.283431580788769,-1.659190206386651,28.38900068981963
2.813690244352998,-1.642614102664497,27.59231940424723
2.391259570623193,-1.605997079991123,26.82456579054222
2.013191994404626,-1.556380415925054,26.0843740485247
1.676219524338175,-1.499409438044101,25.37021048433799
1.376907262914092,-1.43953556994807,24.68051550484673
1.111773513478097,-1.380208173439913,24.01379102549558
0.8773809697877321,-1.324049779197037,23.36864900185698
0.6704034809945453,-1.27301186063692,22.7438334774434
0.4876726106693025,-1.228510553995311,22.13822551037023
0.3262077931286348,-1.191543067604506,21.5508377821406
0.1832334181957102,-1.162786260372294,20.98080364577765
0.05618569828950465,-1.142679220531682,20.42736380451313
-0.05728828101289382,-1.131491788457793,19.88985265842284
-0.1593373387333623,-1.129380938677229,19.36768553685976
-0.2519171830393618,-1.136436828014044,18.86034747459724
-0.3368043003198394,-1.152720167710622,18.36738382412309
-0.4156117202435367,-1.178292410906434,17.88839277207342
-0.4898058598365385,-1.213240077177036,17.42301970245645
-0.5607238432080234,-1.257694371182788,16.97095329145779
-0.6295908534934532,-1.311847097462958,16.53192320518975
-0.6975372041193922,-1.375963730357195,16.10569928654524
-0.7656149216102413,-1.450394367776393,15.69209214941694
-0.8348137154887417,-1.535583179893134,15.29095514096265
-0.9060762756020269,-1.632076857841629,14.90218768122798
-0.9803128862392863,-1.740532471666007,14.5257400422038
-1.05841538206153,-1.861725058950669,14.16161968463069
-1.141270495055124,-1.996555183188276,13.80989933083897
-1.229772655906105,-2.146056620787537,13.47072701649589
-1.3248363183537,-2.311404253809388,13.14433843451039
-1.427407871698638,-2.49392215732213,12.83107196180458
-1.538477194650046,-2.695091769900955,12.53138684534412
-1.659088882422402,-2.916559916134977,12.24588511845083
-1.790353147075618,-3.160146302204975,11.97533792191954
-1.93345634634973,-3.427849918671511,11.7207170153859
-2.089671035541884,-3.721853544940098,11.48323237912616
-2.260365356021846,-4.044525240668091,11.26437691802888
-2.447011467137074,-4.39841531025836,11.06597937578216
-2.651192588284488,-4.786246713307265,10.89026662873561
-2.87460803579059,-5.210896238582488,10.73993652480477
-3.119075403987081,-5.675362931498229,10.61824231690131
-3.386528738684397,-6.182719235223941,10.5290894445449
-3.67901116992523,-6.736039049659233,10.47714484366737
-3.998659995002737,-7.338295422960481,10.46795797617274
-4.347681619915446,-7.992218893086602,10.50809118138861
-4.728313071699392,-8.700105679128814,10.60525451708984
-5.142765992891063,-9.463563174604314,10.76843667353295
-5.593148155008492,-10.28317887242516,11.00801845566852
-6.081356654582037,-11.15809855568376,11.33584837204668
-6.608936223297999,-12.08550126929392,11.76525075905432
-7.176895731738401,-13.05996364655282,12.31092557188924
-7.785476368155585,-14.07271652360805,12.98868599680566
-8.43386667512897,-15.11081482668011,13.81496687754397
-9.119863361068408,-16.15627002089554,14.80602668627591
-9.839483456891086,-17.18523492385673,15.97676375134145
-10.5865438641629,-18.16738329913608,17.33908177005929
-11.35223925516573,-19.0656868438405,18.8997808666734
-12.12476843225134,-19.83684806769461,20.65802981116038
-12.88908084201601,-20.43267714441633,22.60259979184456
-13.62683474157314,-20.80267183692982,24.70920589560701
-14.31666933366157,-20.89793522316221,26.93848299120118
-14.93488535161195,-20.67631973335842,29.23526224914182
-15.45659227518745,-20.10832607238692,31.52983052336777
-15.85731022925022,-19.1828799469407,33.74166114673904
-16.11491563499391,-17.91179411563066,35.78565810250625
-16.2117115057699,-16.3316707214877,37.58031047134368
-16.13631886162534,-14.50234026451232,39.056489671569
-15.88506137324483,-12.50166221896068,40.16520095638209
-15.46257414292266,-10.41743291641973,40.88265220706236
-14.88150441125244,-8.337928951166337,41.21158486217284
-14.16135047784308,-6.342948280124372,41.17874472709716
-13.32665062271215,-4.496970986498914,40.82930966088678
-12.40483716853421,-2.84537285177802,40.2197002728669
-11.42408887652612,-1.413784218270915,39.41031427407044
-10.41145658739088,-0.209998631763209,38.45940377479185
-9.391433990490494,0.7725237728007049,37.41876571222598
-8.385034755705018,1.550535541151984,36.33136795116151
-7.40934720229866,2.147033700393769,35.23063990307077
-6.47748132118437,2.587916578658069,34.14096376735427
-5.598799967103134,2.899460778568169,33.07887868613221
-4.779328165259299,3.106612598283376,32.05458956557001
-4.022251268653626,3.231974194383386,31.07349198939099
-3.328435152735244,3.295321334146801,30.13754135800629
-2.696923677931065,3.31349180332951,29.24638674261497
-2.125387110938162,3.300508929650079,28.39825260908798
-1.610509029132794,3.267837439465581,27.59058806133699
-1.148308664381216,3.224699932085795,26.8205203871176
-0.734401477811365,3.178407644131736,26.08515429824595
-0.3642039388228312,3.134678008332746,25.38175579642182
-0.03308986075599174,3.097924476415135,24.70785384401783
0.2634941068775171,3.071512433025938,24.06128631024014
0.5299466309275734,3.057980064745955,23.44021027389721
0.7704570197933648,3.059225846587899,22.84309128045107
0.9889720984974668,3.076665681276779,22.26868174906409
1.18917986484079,3.111363240870721,21.71599536284359
1.374505953580257,3.164137087666039,21.18428181157334
1.54811964440817,3.235647922844447,20.67300451983803
1.712946762543687,3.32646896293324,20.18182281899006
1.871687339695415,3.437142051068427,19.710579264695
2.026836334792027,3.568221710462639,19.25929234498724
2.180706066826649,3.720308958008936,18.82815457458885
2.335449295164044,3.894076321194398,18.41753585956966
2.493082103720718,4.09028513959726,18.02799198999472
2.655505911432267,4.309795877993627,17.66027813828003
2.82452804801318,4.553571824616355,17.31536727834958
3.001880405600405,4.82267618774304,16.99447347214328
3.189235706704446,5.118262228788776,16.6990799752418
3.388220919196851,5.441555673289326,16.4309720721862
3.600427301243279,5.793828217062032,16.19227444200441
3.827416474032059,6.176360491156954,15.98549264850052
4.070721798688317,6.590392369442392,15.81355801449202
4.331844177417139,7.037058009770282,15.67987463281398
4.612241210956755,7.517302541442257,15.5883665391887
4.913308431458562,8.031776898194815,15.54352206466364
5.236351104152898,8.58070702918546,15.55043103550237
5.582544873490084,9.163733726598457,15.61480873708023
5.95288335344169,9.779719771283181,15.74299836524123
6.348110678505792,10.42652227171152,15.94194105794177
6.768637115989948,11.10073028926946,16.2190996203812
7.214436193893895,11.79737150981166,16.58231895827528
7.684922555888945,12.50959728280576,17.03960346319281
8.17881107786431,13.22836321224808,17.59878990119706
8.6939598474616,13.9421328692952,18.26709487512045
9.227202583054272,14.63664490357857,19.05052021275141
9.77418004739524,15.29479789961935,19.95310956804959
10.32918493627847,15.8967206436786,20.97606705434423
10.8850402702619,16.4201044152257,22.11677526039344
11.43303677180845,16.84087327592233,23.36778542492968
11.96295886551218,17.13425176588941,24.71589397079957
12.46323010164927,17.27625092224709,26.14146009511228
12.92120498433283,17.24552999853092,27.61814715031105
13.32362356774496,17.02550590487681,29.11327111776926
13.65722686941218,16.60648791262889,30.58889772676945
13.9095060450373,15.98753464353979,32.00373732448801
14.06952976734991,15.17769358778876,33.31574887718549
14.12876822940757,14.19631770457598,34.48520559488856
14.08181593517793,13.07227114999239,35.4778355520125
13.92691548295235,11.84202279984431,36.2675779520757
13.66620407187754,10.54683983281273,36.8385236517851
13.30564137991533,9.229475151912233,37.18574201510688
12.85462430325988,7.930837503611833,37.31490385586872
12.3253400399038,6.687114344617848,37.2408343541947
11.73194359905064,5.527695336835555,36.98530820668692
11.08966214725658,4.474061487519507,36.5744890366031
10.41392530717439,3.539617136454181,36.03640627923228
9.719601418112994,2.730296356647917,35.39877642842568
9.020391754145631,2.045696397956613,34.68735007746908
8.328405137135691,1.480478441739425,33.92484050925351
7.653910015672446,1.025812794156395,33.13039097850267
7.00524305415524,0.670707984042576,32.31947783071668
6.388843247352892,0.4031298723157802,31.5041235208219
5.809377453192017,0.2108738243791527,30.69329809663395
5.269925081530368,0.08219397521680241,29.89340832724166
4.772194441567676,0.006218234019042285,29.10880043873501
4.316749224924719,-0.02681114637797219,28.3422285227637
3.903229585342981,-0.0254298029013694,27.59526240732119
3.530557567117419,0.003061600947833278,26.86862484612407
3.19712092252233,0.05254692227204527,26.16245852664411
2.900932596291087,0.1180054337853894,25.4765295881596
2.639765444441694,0.195402315952708,24.81037725980597
2.411263262676386,0.2815715999003565,24.1634199660807
2.213030105924618,0.3741001641777918,23.53502767945799
2.0427003487392,0.4712182013625889,22.92456906251312
1.897992101203029,0.5716992756052,22.33144045858991
1.776746561262018,0.6747714985209692,21.75508231790664
1.676955728940486,0.7800402833738546,21.19498732367827
1.596780685115968,0.8874224514272588,20.65070337016267
1.534562384442523,0.997091047128063,20.12183365302607
1.488826652824652,1.109429986647359,19.60803544673589
1.458284829657338,1.22499755663246,19.10901863587232
1.441831262651422,1.344497753850725,18.62454470550869
1.438538652975553,1.468758481573907,18.15442664953233
1.447652062349264,1.598715673975322,17.69853009804321
1.468582231454559,1.735402490673001,17.25677587350561
1.500898719258504,1.879942799284957,16.82914414255713
1.544323253487361,2.033548236724581,16.4156803229592
1.59872358104836,2.19751820401155,16.01650292334221
1.664108020872815,2.373242199713174,15.6318135302394
1.740620847494636,2.562203929341337,15.26190920763372
1.828538568586368,2.765986637684618,14.90719763553008
1.928267100411424,2.98627909330044,14.56821538340078
2.040339788286775,3.224881603552365,14.24564978939959
2.165416160986282,3.483711347773906,13.94036499416729
2.304281244477229,3.764806176928302,13.65343275472422
2.457845186892303,4.07032583018805,13.38616873294729
2.627142857970539,4.402549249759427,13.14017500446143
2.813332976340397,4.763866320513836,12.91738955215567
3.017696180056926,5.156761904350486,12.72014347112128
3.241631281906558,5.583789463888163,12.55122648524629
3.486648732522003,6.047530860892017,12.41396111234552
3.75436004228325,6.550538062349503,12.31228534805877
4.046461578801221,7.095251494583573,12.25084297826768
4.36471075413782,7.683888680400127,12.23507945572732
4.710892143472928,8.31829564430756,12.27133953634036
5.086770542949742,8.999752511041637,12.36696037891934
5.494027403810455,9.728723989400414,12.5303503611914
5.934176524440694,10.50454541086055,12.7710392489322
6.408454434295302,11.32503626674537,13.09967942645309
6.917680715547123,12.18603660054695,13.5279706629046
7.462083810837126,13.0808682920436,14.06847267459123
8.041088988287587,13.99973460085077,14.73426142975909
8.65306751435702,14.92908879382711,15.53837848410583
9.295050246036515,15.85102743396624,16.49302061535244
9.962415339560001,16.74279608223122,17.60842412265983
10.64856899027309,17.57653266442047,18.89142028106431
11.344650067728,18.31941073086709,20.34368212846535
12.03930338906489,18.93437015420508,21.9597531240777
12.71858010969755,19.38161946226676,23.72504525330186
13.36603358560189,19.62104096727341,25.61410766409294
13.96307974253783,19.61550815710793,27.58957156525186
14.48967637388855,19.33492862734472,29.60223106854773
14.92534101257132,18.76057648092811,31.59267161685033
15.25047147859632,17.88903427087586,33.49466577655689
15.44786364557423,16.73491786841866,35.24021655530191
15.50425280050385,15.33160503694612,36.76570056869166
15.41165969010737,13.72948397274098,38.01817271293132
15.16832045995798,11.99174552504869,38.96069501431614
14.77903123198281,10.18832345639799,39.57565866661654
14.25483551981133,8.389043960382855,39.86548437164794
13.61210121415743,6.657211750978327,39.85068687964944
12.87114011047624,5.044681258229258,39.56587052370387
12.05458832293046,3.589021407488837,39.05459495537116
11.18577745980919,2.312854280388937,38.36412478380245
10.28728966231164,1.225007074417837,37.5408869933793
9.379823245013478,0.3228687564905397,36.62712319019539
8.48142220173392,-0.4046992129349722,35.65887333400922
7.607060236342361,-0.9744399554296408,34.66515895132239
6.768527720187464,-1.406128447155605,33.66808425745335
5.974549358270643,-1.720529902116594,32.68353279434919
5.231057295030401,-1.93792736980292,31.72217034534581
4.541552731245107,-2.077165714419788,30.79053396133529
3.90750297824092,-2.155115014129043,29.89206269482943
3.328735868209912,-2.186445995181238,29.02799106857814
2.803806936292806,-2.183619546393442,28.19807471108227
2.330325603010583,-2.15701068611162,27.40114890596895
1.905234497821696,-2.115107441704296,26.63553817040003
1.525041392034441,-2.064743123715668,25.89934242296294
1.186006482336323,-2.011334915377772,25.19062647629685
0.8842895367435848,-1.9591123937201,24.50753729764814
0.616062161241057,-1.911327046330101,23.84836963692345
0.377590540508281,-1.870438758788312,23.21159640700463
0.1652937191467166,-1.838278314838542,22.5958762625802
-0.024217996360967,-1.816186750286481,22.0000474582374
-0.1941205026386411,-1.805133368083858,21.42311435938531
-0.3473657975114341,-1.805814664747955,20.86423090099603
-0.4866814263189179,-1.818736545166897,20.32268375578151
-0.6145770907267527,-1.844282148325886,19.79787688466279
-0.733356475551098,-1.882767454239824,19.28931840016671
-0.8451327312689263,-1.934486642732562,18.79661019156472
-0.9518463756270137,-1.999748956875179,18.31944046825037
-1.05528465158586,-2.078908604097808,17.85757921937666
-1.157101605947929,-2.172389014585931,17.41087652109908


==> Figures/animation1-31.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205
12.07814355169057,10.44623406519122,33.35311338682492
11.88612784792642,9.684001260376487,33.6660675688864
11.6392190722515,8.911774357879631,33.85971259221905
11.34256629745501,8.147462405627305,33.93600671384781
11.00245764427387,7.407290111058588,33.9003843457258
10.62601709696523,6.70512326568306,33.76110110934111
10.22087793971519,6.052045031793165,33.5284663090834
9.794859372884659,5.456187043723766,33.21405198191415
9.355669176151217,4.922788746125341,32.82995498844706
8.91064949042899,4.454437636249041,32.38816740556896
8.466576108500387,4.051433412929027,31.90008628799772
8.029515194104853,3.712219269095954,31.37617141525143
7.604735888386053,3.433830966271523,30.82574202349754
7.196673242004188,3.212325688248397,30.25689202205985
6.808933426733583,3.043165118789757,29.67649761019742
6.444332081953339,2.921538647837827,29.09029040821959
6.104956649265595,2.842621901199874,28.50297168866003
5.792244306582902,2.801772496711119,27.91834757078393
5.507068315957669,2.794669177804856,27.33946994057887
5.249826989479488,2.817402682210731,26.76877256187055
5.020530867798008,2.866527393746411,26.20819588349697
4.818884976800213,2.939082503781576,25.65929722824475
4.644364115867859,3.032590495785861,25.12334536387233
4.49628001307132,3.14503957476526,24.60140000512163
4.373839862723618,3.27485540546262,24.09437772587151
4.276196258634871,3.420866327925196,23.60310622793187
4.202488879136205,3.582265153822811,23.12836905768898
4.151878496132043,3.758569737384896,22.67094279864705
4.123573997094884,3.949583760814616,22.23162858374452
4.116853149686075,4.155358561055154,21.81127952729436
4.131077823226521,4.376156331845778,21.410825412061
4.165704325233271,4.612414639487905,21.03129570495298
4.220289426756794,4.864711871192607,20.67384172501556
4.294492546306536,5.133732972551934,20.33975855062186
4.388074445269402,5.420234610327216,20.03050702327403
4.500892662556232,5.725008707145948,19.747735972948
4.632893786105432,6.048843129096428,19.49330454089305
4.784102526462171,6.392478163993315,19.26930419432215
4.954607425449252,6.756557311742956,19.07807969600102
5.144542904001259,7.141570830701596,18.92224789215625
5.354067231872064,7.54779046634942,18.80471269680273
5.583335894605138,7.975193863491441,18.72867406478122
5.832469749451623,8.42337737662127,18.69762805106777
6.101517315620483,8.891456406646938,18.71535425351975
6.390410554477874,9.37795308382262,18.78588605285275
6.698913587545779,9.88067217913657,18.91345814999265
7.026564006741397,10.39656766101655,19.10242505308047
7.372606791116226,10.92160441824,19.3571435390919
7.735921400722862,11.4506224131338,19.68181193670507
8.114943414248359,11.97721391716166,20.08025965974479
8.50758314708531,12.49362840329007,20.55568215691829
8.91114504290369,12.99072383339975,21.11031977964187
9.322253246115645,13.45798693796131,21.74508443893029
9.736790542394202,13.88364778056422,22.45914562671378
10.14985961831245,14.25491424880839,23.24949740906228
10.55577704966383,14.55834868919349,24.11053981440342
10.94811118001581,14.78040026240855,25.03372032514796
11.31977461095275,14.90809167972608,26.00729170077567
11.66317989473352,14.92983769284331,27.01624801420592
11.97046281050993,14.83634654033765,28.04249801337113
12.2337712048673,14.62152805359569,29.06532055674011
12.44560912466518,14.28330888983963,30.06211935845117
12.59921677423386,13.82424323888037,31.00945498205817
12.68895816001504,13.25181276323274,31.88428609521358
12.71068197209593,12.57833618133961,32.6653081794217
12.66201907883911,11.82045562896852,33.33424683148658
12.54258319973801,10.99822671188203,33.87695408579208
12.35405005735792,10.1339000887587,34.28417496460534
12.10010350654331,9.250530749897035,34.55189598432084
11.78625258811045,8.370575485981732,34.68124876948531
11.419538341262,7.514634035399537,34.67800668896245
11.00816085137087,6.70045744448075,34.55176639360985
10.56106354727493,5.942297303238416,34.31493886305495
10.08751256521446,5.250614145843738,33.98168201532207
9.596704678064725,4.632114258476803,33.56689170341841
9.097429367784219,4.090049541447091,33.08533736741813
8.597801003434283,3.624698024715657,32.55099185409021
8.10506756857755,3.233941698200017,31.97657009768445
7.625494289820298,2.913869158304039,31.37326392370523
7.164314581923043,2.659347878324421,30.75064251160414
6.72573711520214,2.464529908743353,30.11667975000305
6.312996290487243,2.32327209560725,29.4778689423736
5.928433511881634,2.229465609386543,28.83938955456576
5.573597846949008,2.177279141094339,28.20529753627587
5.249356469498311,2.161325858155906,27.57871831349507
4.956007304460424,2.176766879954461,26.96202859553847
4.693388267407565,2.219364517708502,26.35701900648481
4.460979250510736,2.285497636302411,25.76503401250411
4.257994474550009,2.37214988006776,25.18708873021645
4.083463984858548,2.476879615932434,24.62396417161506
3.936303936444812,2.5977785749978,24.07628356584599
3.815375927843503,2.733424477760167,23.54457284903135
3.719536049354339,2.882831479302509,23.02930844600163
3.647674553557592,3.045401082535353,22.53095525096606
3.598747174039497,3.220875221665214,22.04999737022932
3.571799145453507,3.409292481040928,21.58696380159728
3.565982941068543,3.610947848132669,21.14245084308911
3.58057066333596,3.826355966440479,20.71714267558104
3.6149619139455,4.056217521257373,20.31183126120904
3.668687843149766,4.301388129920139,19.92743644188965
3.741411941126654,4.562848894864295,19.56502690318674
3.832927991411788,4.841677593428083,19.22584247640862
3.943155460518611,5.139019308103731,18.91131807168455
4.072132449864964,5.456055134026596,18.6231093499725
4.220006186203718,5.793967430329759,18.36312003351707
4.387020874655969,6.153899906785828,18.13353050101955
4.573502584044994,6.536910661112091,17.9368269920946
4.779840678178427,6.943916117491978,17.77583032944737
5.006465151245662,7.375623685840952,17.65372252871202
5.253819075392057,7.832450900701895,17.5740689768347
5.522325232477298,8.31442886324573,17.54083299496146
5.812345894166989,8.82108807750637,17.55837854436961
6.124134656343192,9.351325347894294,17.63145558541166
6.457779256258073,9.903251424385473,17.76516119310712
6.813134446132436,10.47402070801416,17.96486805407651
7.189744319801387,11.05964674417041,18.23611058056433
7.586754056399995,11.65481061107773,18.58441784852804
8.002811932295883,12.25267378228848,19.01508230587016
8.435963734526364,12.84471260982799,19.53285426891779
8.88354344423255,13.42059801759743,20.14155534538694
9.342066262546744,13.96815073354361,20.84360989594543
9.80713265993881,14.47340834596568,21.63950322671964
10.27335495389028,14.92084396408641,22.52718883453574
10.73432059840252,15.29377502514356,23.50148445892054
11.18260833962703,15.5749921919066,24.55351653032972
11.6098738996235,15.74761990304855,25.67029186164964
12.00702002765455,15.79619069766561,26.83448937637731
12.3644608037113,15.70787602195966,28.02456720399391
12.67248153294108,15.47377144546014,29.21526536077544
12.92168364963328,15.09009267741453,30.37854720552345
13.10348993669976,14.55911221639722,31.48496423598878
13.21067129545145,13.889667039093,32.50535563971616
13.23784530003938,13.09710375088425,33.41272050926426
13.18189200134702,12.20259907477137,34.18404554172863
13.04223624409914,11.23188952373332,34.80185229755767
12.82095870864709,10.2135439910315,35.25525607331198
12.52271829502791,9.17699212591548,35.54040084607603
12.15449258678873,8.150559176580998,35.66023584005644
11.72516613105235,7.159745384851402,35.62370448619278
11.24501361213169,6.225930482031613,35.44450075897532
10.7251337152472,5.365598845885455,35.13959365425264
10.17688887036269,4.590091121324472,34.72772294497837
9.611397587405408,3.90581371926911,34.22803544132726
9.039112616086909,3.314790728799095,33.65897552904013
8.469502976248226,2.815425999837243,33.0374831321629
7.910843838059156,2.403351430724782,32.37849952381775
7.370107142894531,2.072261799171413,31.69474396390233
6.852938523393721,1.814667385726256,30.99670369606213
6.363702396250022,1.622525732712858,30.29277406733687
5.905576397887971,1.487738659558501,29.58949014343172
5.480677717196635,1.402518346562134,28.89180162527002
5.09020647478896,1.359637086930969,28.20335536684121
4.734594388030543,1.352580448608652,27.52676178643229
4.413650038423767,1.375624700127061,26.86383154466998
4.126694816106549,1.423857961121864,26.21577651685388
3.872685908468166,1.493161848740143,25.58337437312723
3.650324490955303,1.580167252242034,24.96709935982883
3.458148600509393,1.682194802105543,24.36722361749173
3.294611092247561,1.797187882399424,23.78389403223211
3.158143675689373,1.923643774320497,23.21718958400432
3.047208373314754,2.060546721740399,22.66716372405853
2.960337907429951,2.207305330503739,22.13387569545107
2.896166555253946,2.363695684512643,21.61741404292139
2.853452959013961,2.529810812401513,21.11791492482045
2.831096269327201,2.706016603888041,20.63557728352187
2.828146859175003,2.892913899379008,20.17067646895033
2.843812688325058,3.091306215002327,19.72357754316473
2.87746223474849,3.302172381993711,19.29474921357987
2.928624746981765,3.5266432459232,18.88477913490481
2.99698841304323,3.765981465157263,18.49439116980053
3.082396888728205,4.02156335123533,18.12446508974756
3.184844480506306,4.294861591834838,17.77605911486486
3.30447013422827,4.58742757756457,17.450435618549
3.44155023791474,4.90087190690371,17.1490902432115
3.596490101922713,5.236841461185956,16.87378456882788
3.769813829293408,5.596991218105825,16.62658232537904
3.962152129572112,5.982948705847783,16.40988891830851
4.174227457741675,6.396268694078512,16.2264937121009
4.406835674014322,6.838375384512082,16.07961405366923
4.660823219865161,7.310489027009543,15.97293936993424
4.937058593842809,7.813533590293128,15.91067279179032
5.23639669536675,8.348021928999815,15.89756658486403
5.55963440147184,8.913914917085503,15.93894615405474
5.907455576676697,9.510451415338432,16.04071549654637
6.280363631110053,10.13594692042963,16.20933470472724
6.67859979744845,10.78756058274202,16.4517575311867
7.102045577643016,11.46103332110707,16.77531430050481
7.550108426986786,12.15040438469086,17.18752293843559
8.021590832254102,12.84772027628295,17.69580918516028
8.5145446550009,13.54275868589922,18.30711707691153
9.02611509694819,14.22280090130359,19.02739378329645
9.552382000000998,14.87249839412065,19.86094044934243
10.08821040302217,15.47389135144154,20.8096344974174
10.62712711978726,16.00664603820226,21.87205025710204
11.16124504522129,16.44857987352878,23.04253411095595
11.68126100448138,16.77653272214911,24.31032579062942
12.17655486700624,16.96761475213878,25.65885407889956
12.63541567498966,17.00081168305473,27.06536415750157
13.04541301353539,16.85885824012304,28.50104297523421
13.39391768902016,16.53020838583112,29.93178507453908
13.66875520939608,16.01085352473238,31.31967473388171
13.85895078543853,15.30569164491127,32.6251512312112
13.95550001912632,14.42915652038145,33.80968757923829
13.95208116839331,13.40489284390051,34.83867989543403
13.84561902479069,12.26440729751369,35.68415436208028
13.63662109602447,11.04480954871802,36.32688676488904
13.32923400736074,9.78593420909676,36.75761110366722
12.93100709191665,8.527254295293353,36.97715417616057
12.45239254716328,7.305023791460008,36.99553044050636
11.90604767357282,6.150016434193517,36.83021160259351
11.30602694026051,5.086085764897991,36.5039022138411
10.66695654971625,4.129602840889798,36.04218428278496
10.00327319364107,3.289678528808683,35.47134718368466
9.328586799213985,2.568978059415722,34.81662155706771
8.65520071820679,1.964896325390993,34.10092213081926
7.993797851874936,1.470874735881313,33.34410362420138
7.353281548225846,1.077685709514438,32.56266295629771
6.74074740214416,0.77456911441003,31.76978388993674
6.161556106313959,0.5501606273095927,30.97561192670121
5.619476874896911,0.3931961710597498,30.18765844850556
5.116873908353621,0.2930063665512065,29.4112542796104
4.65491320506287,0.2398314010122846,28.64999657048952
4.233772446422556,0.2249929355589911,27.90615447745902
3.852841825789254,0.240959133979741,27.18101627601442
3.510908092210963,0.2813346067678613,26.47517278933966
3.206317565009724,0.3408012370972054,25.7887398317452
2.9371164591731,0.4150298906968899,25.12152669085973
2.701168657838044,0.5005776663391878,24.4731595025354
2.496252228658727,0.5947809293546223,23.84316858598551
2.320136658234087,0.6956509290669335,23.23104808574005
2.170643107582132,0.8017762346343558,22.63629509552964
2.045690081165314,0.9122343798927437,22.05843413288652
1.943326835966943,1.026513827395955,21.49703157944915
1.861756696976793,1.144446503213038,20.9517035977912
1.799352234441666,1.266150601285516,20.42212011920304
1.754664025785559,1.391983019550093,19.90800677080199
1.726424490412912,1.522500602609541,19.40914605795676
1.713548060598264,1.658429278656058,18.92537871405122
1.715128743172434,1.800640156499801,18.45660584682975
1.730435938091275,1.950131666781425,18.00279232334568
1.758909212218502,2.10801687163502,17.56397172164971
1.800152579198939,2.275515115933654,17.14025311854354
1.853928707529629,2.453947240729765,16.7318299645661
1.92015336654266,2.644733617570464,16.33899130880075
1.998890321202742,2.849394284154101,15.96213566869033
2.090346798241748,3.069550460906832,15.60178788733252
2.194869564741073,3.306926698032098,15.25861937734076
2.312941582062214,3.563352836427198,14.93347221122578
2.445179118899066,3.840764855661163,14.6273875777048
2.592329122647862,4.141203518850853,14.34163917405302
2.755266553226174,4.466809497276525,14.07777213634772
2.934991272302598,4.819813355171132,13.83764810752285
3.132623947373405,5.202518384699367,13.62349698641026
3.349400267388662,5.617273790398207,13.43797575931674
3.586662567410612,6.066435121399929,13.28423454711539
3.845847716817397,6.552308134914526,13.16598954770014
4.128469832459015,7.077071454389777,13.08760183894765
4.436096030948095,7.642672491195142,13.05415993113909
4.770313033871689,8.250690196776722,13.07156239543321
5.132681995965567,8.902157427376755,13.14659469907569
5.524678463795343,9.59733524524642,13.28699138846391
5.947613938981058,10.33543167920821,13.50147082909039
6.402535197589558,11.11425881477388,13.79972474608677
6.890097436375132,11.92982526873564,14.19233885969423
7.41040767095055,12.77586702728768,14.6906142944979
7.962835871103234,13.64332936743294,15.30625293260571
8.54579343476037,14.51982724723224,16.05086494555903
9.156482186581034,15.38913196003511,16.93525579226765
9.790622554310783,16.23075795121983,17.96845654830582
10.44217721948629,17.01975368872396,19.15648010468345
11.10309632243891,17.72682966870202,20.50082149295325
11.7631215599457,18.31897635790003,21.99677712909161
12.40969760769785,18.76072210357607,23.63173498156008
13.02804734168336,19.01613980556292,25.3836777970258
13.60146821060146,19.05161691592174,27.22022558373707
14.11189610296384,18.83925100792384,29.09859027669089
14.54075626859847,18.36053724255359,30.96678604465814
14.87007745101614,17.60981650840198,32.76629978826163
15.08378990624609,16.59682137518933,34.43617066696527
15.16907153969785,15.34766633698163,35.91809307444603
15.11756521714651,13.90382799545953,37.16183284059652
14.92628095783778,12.31903648775784,38.13004847502202
14.59802912950332,10.6544605790953,38.80163536913805
14.14130230258457,8.972970488422222,39.17298608734493
13.5696176416086,7.333465413313784,39.25701182137116
12.90042349327679,5.78618855942829,39.08025313818369
12.15373887773379,4.369655923009653,38.67876776278194
11.3507185400317,3.109412897564791,38.09362345710566
10.51231882967829,2.018444996116448,37.36674068556803
9.658192647266327,1.09880873527789,36.53759458185424
8.805882266929025,0.3439519839128816,35.64100125272974
7.97032293547244,-0.2587648541422067,34.70596685784696
7.163628022781164,-0.7257112215904384,33.75541621048449
6.395101763551917,-1.075008670500838,32.80654724113926
5.671416735676091,-1.325018734861254,31.87155863993613
4.996895884231669,-1.493288649984463,30.9585411861316
4.373848272922921,-1.595893059031867,30.07238246969517
3.802919751100719,-1.647087694773596,29.21559207465611
3.283431580788769,-1.659190206386651,28.38900068981963
2.813690244352998,-1.642614102664497,27.59231940424723
2.391259570623193,-1.605997079991123,26.82456579054222
2.013191994404626,-1.556380415925054,26.0843740485247
1.676219524338175,-1.499409438044101,25.37021048433799
1.376907262914092,-1.43953556994807,24.68051550484673
1.111773513478097,-1.380208173439913,24.01379102549558
0.8773809697877321,-1.324049779197037,23.36864900185698
0.6704034809945453,-1.27301186063692,22.7438334774434
0.4876726106693025,-1.228510553995311,22.13822551037023
0.3262077931286348,-1.191543067604506,21.5508377821406
0.1832334181957102,-1.162786260372294,20.98080364577765
0.05618569828950465,-1.142679220531682,20.42736380451313
-0.05728828101289382,-1.131491788457793,19.88985265842284
-0.1593373387333623,-1.129380938677229,19.36768553685976
-0.2519171830393618,-1.136436828014044,18.86034747459724
-0.3368043003198394,-1.152720167710622,18.36738382412309
-0.4156117202435367,-1.178292410906434,17.88839277207342
-0.4898058598365385,-1.213240077177036,17.42301970245645
-0.5607238432080234,-1.257694371182788,16.97095329145779
-0.6295908534934532,-1.311847097462958,16.53192320518975
-0.6975372041193922,-1.375963730357195,16.10569928654524
-0.7656149216102413,-1.450394367776393,15.69209214941694
-0.8348137154887417,-1.535583179893134,15.29095514096265
-0.9060762756020269,-1.632076857841629,14.90218768122798
-0.9803128862392863,-1.740532471666007,14.5257400422038
-1.05841538206153,-1.861725058950669,14.16161968463069
-1.141270495055124,-1.996555183188276,13.80989933083897
-1.229772655906105,-2.146056620787537,13.47072701649589
-1.3248363183537,-2.311404253809388,13.14433843451039
-1.427407871698638,-2.49392215732213,12.83107196180458
-1.538477194650046,-2.695091769900955,12.53138684534412
-1.659088882422402,-2.916559916134977,12.24588511845083
-1.790353147075618,-3.160146302204975,11.97533792191954
-1.93345634634973,-3.427849918671511,11.7207170153859
-2.089671035541884,-3.721853544940098,11.48323237912616
-2.260365356021846,-4.044525240668091,11.26437691802888
-2.447011467137074,-4.39841531025836,11.06597937578216
-2.651192588284488,-4.786246713307265,10.89026662873561
-2.87460803579059,-5.210896238582488,10.73993652480477
-3.119075403987081,-5.675362931498229,10.61824231690131
-3.386528738684397,-6.182719235223941,10.5290894445449
-3.67901116992523,-6.736039049659233,10.47714484366737
-3.998659995002737,-7.338295422960481,10.46795797617274
-4.347681619915446,-7.992218893086602,10.50809118138861
-4.728313071699392,-8.700105679128814,10.60525451708984
-5.142765992891063,-9.463563174604314,10.76843667353295
-5.593148155008492,-10.28317887242516,11.00801845566852
-6.081356654582037,-11.15809855568376,11.33584837204668
-6.608936223297999,-12.08550126929392,11.76525075905432
-7.176895731738401,-13.05996364655282,12.31092557188924
-7.785476368155585,-14.07271652360805,12.98868599680566
-8.43386667512897,-15.11081482668011,13.81496687754397
-9.119863361068408,-16.15627002089554,14.80602668627591
-9.839483456891086,-17.18523492385673,15.97676375134145
-10.5865438641629,-18.16738329913608,17.33908177005929
-11.35223925516573,-19.0656868438405,18.8997808666734
-12.12476843225134,-19.83684806769461,20.65802981116038
-12.88908084201601,-20.43267714441633,22.60259979184456
-13.62683474157314,-20.80267183692982,24.70920589560701
-14.31666933366157,-20.89793522316221,26.93848299120118
-14.93488535161195,-20.67631973335842,29.23526224914182
-15.45659227518745,-20.10832607238692,31.52983052336777
-15.85731022925022,-19.1828799469407,33.74166114673904
-16.11491563499391,-17.91179411563066,35.78565810250625
-16.2117115057699,-16.3316707214877,37.58031047134368
-16.13631886162534,-14.50234026451232,39.056489671569
-15.88506137324483,-12.50166221896068,40.16520095638209
-15.46257414292266,-10.41743291641973,40.88265220706236
-14.88150441125244,-8.337928951166337,41.21158486217284
-14.16135047784308,-6.342948280124372,41.17874472709716
-13.32665062271215,-4.496970986498914,40.82930966088678
-12.40483716853421,-2.84537285177802,40.2197002728669
-11.42408887652612,-1.413784218270915,39.41031427407044
-10.41145658739088,-0.209998631763209,38.45940377479185
-9.391433990490494,0.7725237728007049,37.41876571222598
-8.385034755705018,1.550535541151984,36.33136795116151
-7.40934720229866,2.147033700393769,35.23063990307077
-6.47748132118437,2.587916578658069,34.14096376735427
-5.598799967103134,2.899460778568169,33.07887868613221
-4.779328165259299,3.106612598283376,32.05458956557001
-4.022251268653626,3.231974194383386,31.07349198939099
-3.328435152735244,3.295321334146801,30.13754135800629
-2.696923677931065,3.31349180332951,29.24638674261497
-2.125387110938162,3.300508929650079,28.39825260908798
-1.610509029132794,3.267837439465581,27.59058806133699
-1.148308664381216,3.224699932085795,26.8205203871176
-0.734401477811365,3.178407644131736,26.08515429824595
-0.3642039388228312,3.134678008332746,25.38175579642182
-0.03308986075599174,3.097924476415135,24.70785384401783
0.2634941068775171,3.071512433025938,24.06128631024014
0.5299466309275734,3.057980064745955,23.44021027389721
0.7704570197933648,3.059225846587899,22.84309128045107
0.9889720984974668,3.076665681276779,22.26868174906409
1.18917986484079,3.111363240870721,21.71599536284359
1.374505953580257,3.164137087666039,21.18428181157334
1.54811964440817,3.235647922844447,20.67300451983803
1.712946762543687,3.32646896293324,20.18182281899006
1.871687339695415,3.437142051068427,19.710579264695
2.026836334792027,3.568221710462639,19.25929234498724
2.180706066826649,3.720308958008936,18.82815457458885
2.335449295164044,3.894076321194398,18.41753585956966
2.493082103720718,4.09028513959726,18.02799198999472
2.655505911432267,4.309795877993627,17.66027813828003
2.82452804801318,4.553571824616355,17.31536727834958
3.001880405600405,4.82267618774304,16.99447347214328
3.189235706704446,5.118262228788776,16.6990799752418
3.388220919196851,5.441555673289326,16.4309720721862
3.600427301243279,5.793828217062032,16.19227444200441
3.827416474032059,6.176360491156954,15.98549264850052
4.070721798688317,6.590392369442392,15.81355801449202
4.331844177417139,7.037058009770282,15.67987463281398
4.612241210956755,7.517302541442257,15.5883665391887
4.913308431458562,8.031776898194815,15.54352206466364
5.236351104152898,8.58070702918546,15.55043103550237
5.582544873490084,9.163733726598457,15.61480873708023
5.95288335344169,9.779719771283181,15.74299836524123
6.348110678505792,10.42652227171152,15.94194105794177
6.768637115989948,11.10073028926946,16.2190996203812
7.214436193893895,11.79737150981166,16.58231895827528
7.684922555888945,12.50959728280576,17.03960346319281
8.17881107786431,13.22836321224808,17.59878990119706
8.6939598474616,13.9421328692952,18.26709487512045
9.227202583054272,14.63664490357857,19.05052021275141
9.77418004739524,15.29479789961935,19.95310956804959
10.32918493627847,15.8967206436786,20.97606705434423
10.8850402702619,16.4201044152257,22.11677526039344
11.43303677180845,16.84087327592233,23.36778542492968
11.96295886551218,17.13425176588941,24.71589397079957
12.46323010164927,17.27625092224709,26.14146009511228
12.92120498433283,17.24552999853092,27.61814715031105
13.32362356774496,17.02550590487681,29.11327111776926
13.65722686941218,16.60648791262889,30.58889772676945
13.9095060450373,15.98753464353979,32.00373732448801
14.06952976734991,15.17769358778876,33.31574887718549
14.12876822940757,14.19631770457598,34.48520559488856
14.08181593517793,13.07227114999239,35.4778355520125
13.92691548295235,11.84202279984431,36.2675779520757
13.66620407187754,10.54683983281273,36.8385236517851
13.30564137991533,9.229475151912233,37.18574201510688
12.85462430325988,7.930837503611833,37.31490385586872
12.3253400399038,6.687114344617848,37.2408343541947
11.73194359905064,5.527695336835555,36.98530820668692
11.08966214725658,4.474061487519507,36.5744890366031
10.41392530717439,3.539617136454181,36.03640627923228
9.719601418112994,2.730296356647917,35.39877642842568
9.020391754145631,2.045696397956613,34.68735007746908
8.328405137135691,1.480478441739425,33.92484050925351
7.653910015672446,1.025812794156395,33.13039097850267
7.00524305415524,0.670707984042576,32.31947783071668
6.388843247352892,0.4031298723157802,31.5041235208219
5.809377453192017,0.2108738243791527,30.69329809663395
5.269925081530368,0.08219397521680241,29.89340832724166
4.772194441567676,0.006218234019042285,29.10880043873501
4.316749224924719,-0.02681114637797219,28.3422285227637
3.903229585342981,-0.0254298029013694,27.59526240732119
3.530557567117419,0.003061600947833278,26.86862484612407
3.19712092252233,0.05254692227204527,26.16245852664411
2.900932596291087,0.1180054337853894,25.4765295881596
2.639765444441694,0.195402315952708,24.81037725980597
2.411263262676386,0.2815715999003565,24.1634199660807
2.213030105924618,0.3741001641777918,23.53502767945799
2.0427003487392,0.4712182013625889,22.92456906251312
1.897992101203029,0.5716992756052,22.33144045858991
1.776746561262018,0.6747714985209692,21.75508231790664
1.676955728940486,0.7800402833738546,21.19498732367827
1.596780685115968,0.8874224514272588,20.65070337016267
1.534562384442523,0.997091047128063,20.12183365302607
1.488826652824652,1.109429986647359,19.60803544673589
1.458284829657338,1.22499755663246,19.10901863587232
1.441831262651422,1.344497753850725,18.62454470550869
1.438538652975553,1.468758481573907,18.15442664953233
1.447652062349264,1.598715673975322,17.69853009804321
1.468582231454559,1.735402490673001,17.25677587350561
1.500898719258504,1.879942799284957,16.82914414255713
1.544323253487361,2.033548236724581,16.4156803229592
1.59872358104836,2.19751820401155,16.01650292334221
1.664108020872815,2.373242199713174,15.6318135302394
1.740620847494636,2.562203929341337,15.26190920763372
1.828538568586368,2.765986637684618,14.90719763553008
1.928267100411424,2.98627909330044,14.56821538340078
2.040339788286775,3.224881603552365,14.24564978939959
2.165416160986282,3.483711347773906,13.94036499416729
2.304281244477229,3.764806176928302,13.65343275472422
2.457845186892303,4.07032583018805,13.38616873294729
2.627142857970539,4.402549249759427,13.14017500446143
2.813332976340397,4.763866320513836,12.91738955215567
3.017696180056926,5.156761904350486,12.72014347112128
3.241631281906558,5.583789463888163,12.55122648524629
3.486648732522003,6.047530860892017,12.41396111234552
3.75436004228325,6.550538062349503,12.31228534805877
4.046461578801221,7.095251494583573,12.25084297826768
4.36471075413782,7.683888680400127,12.23507945572732
4.710892143472928,8.31829564430756,12.27133953634036
5.086770542949742,8.999752511041637,12.36696037891934
5.494027403810455,9.728723989400414,12.5303503611914
5.934176524440694,10.50454541086055,12.7710392489322
6.408454434295302,11.32503626674537,13.09967942645309
6.917680715547123,12.18603660054695,13.5279706629046
7.462083810837126,13.0808682920436,14.06847267459123
8.041088988287587,13.99973460085077,14.73426142975909
8.65306751435702,14.92908879382711,15.53837848410583
9.295050246036515,15.85102743396624,16.49302061535244
9.962415339560001,16.74279608223122,17.60842412265983
10.64856899027309,17.57653266442047,18.89142028106431
11.344650067728,18.31941073086709,20.34368212846535
12.03930338906489,18.93437015420508,21.9597531240777
12.71858010969755,19.38161946226676,23.72504525330186
13.36603358560189,19.62104096727341,25.61410766409294
13.96307974253783,19.61550815710793,27.58957156525186
14.48967637388855,19.33492862734472,29.60223106854773
14.92534101257132,18.76057648092811,31.59267161685033
15.25047147859632,17.88903427087586,33.49466577655689
15.44786364557423,16.73491786841866,35.24021655530191
15.50425280050385,15.33160503694612,36.76570056869166
15.41165969010737,13.72948397274098,38.01817271293132
15.16832045995798,11.99174552504869,38.96069501431614
14.77903123198281,10.18832345639799,39.57565866661654
14.25483551981133,8.389043960382855,39.86548437164794
13.61210121415743,6.657211750978327,39.85068687964944
12.87114011047624,5.044681258229258,39.56587052370387
12.05458832293046,3.589021407488837,39.05459495537116
11.18577745980919,2.312854280388937,38.36412478380245
10.28728966231164,1.225007074417837,37.5408869933793
9.379823245013478,0.3228687564905397,36.62712319019539
8.48142220173392,-0.4046992129349722,35.65887333400922
7.607060236342361,-0.9744399554296408,34.66515895132239
6.768527720187464,-1.406128447155605,33.66808425745335
5.974549358270643,-1.720529902116594,32.68353279434919
5.231057295030401,-1.93792736980292,31.72217034534581
4.541552731245107,-2.077165714419788,30.79053396133529
3.90750297824092,-2.155115014129043,29.89206269482943
3.328735868209912,-2.186445995181238,29.02799106857814
2.803806936292806,-2.183619546393442,28.19807471108227
2.330325603010583,-2.15701068611162,27.40114890596895
1.905234497821696,-2.115107441704296,26.63553817040003
1.525041392034441,-2.064743123715668,25.89934242296294
1.186006482336323,-2.011334915377772,25.19062647629685
0.8842895367435848,-1.9591123937201,24.50753729764814
0.616062161241057,-1.911327046330101,23.84836963692345
0.377590540508281,-1.870438758788312,23.21159640700463
0.1652937191467166,-1.838278314838542,22.5958762625802
-0.024217996360967,-1.816186750286481,22.0000474582374
-0.1941205026386411,-1.805133368083858,21.42311435938531
-0.3473657975114341,-1.805814664747955,20.86423090099603
-0.4866814263189179,-1.818736545166897,20.32268375578151
-0.6145770907267527,-1.844282148325886,19.79787688466279
-0.733356475551098,-1.882767454239824,19.28931840016671
-0.8451327312689263,-1.934486642732562,18.79661019156472
-0.9518463756270137,-1.999748956875179,18.31944046825037
-1.05528465158586,-2.078908604097808,17.85757921937666
-1.157101605947929,-2.172389014585931,17.41087652109908
-1.258838338681201,-2.280702573201127,16.97926361722187
-1.361943022111939,-2.404466748548114,16.56275673299292
-1.467790406275756,-2.544417359734859,16.16146364050338
-1.577700615623989,-2.701419545196678,15.7755930679354
-1.692957106145831,-2.87647682480384,15.40546712758002
-1.814823693221084,-3.070738471269232,15.05153702515383
-1.944560580823335,-3.285505223265046,14.71440240264702
-2.083439322878599,-3.522233172872724,14.39483475607555
-2.232756627585491,-3.782535434661604,14.09380545463467
-2.393846874285597,-4.0681809416836,13.81251896358869
-2.568093147951062,-4.381089401967559,13.55245193145524
-2.75693650531405,-4.723321072843626,13.31539882971692
-2.961883064699558,-5.09705955329023,13.10352481086859
-3.184508353165738,-5.504585239584072,12.91942634932499
-3.426458142998165,-5.948236421286792,12.76620000831724
-3.689444757683193,-6.430354202225619,12.64751927664458
-3.975237518055053,-6.953206514423346,12.5677187631894
-4.285645626762684,-7.518885471716776,12.53188401989199
-4.622491351874602,-8.12917123839197,12.54594375152326
-4.987570874501687,-8.785354576767885,12.616758999489
-5.382599630716603,-9.488009482368476,12.75220087045632
-5.809138447211859,-10.23670713763191,12.96120432936877
-6.268496320022922,-11.02966330949192,13.25378034128224
-6.761605443318351,-11.86331399907908,13.64096219810161
-7.288864256134674,-12.73181959571857,14.13465442720092
-7.849945120548216,-13.62650720777367,14.7473449226582
-8.443565153240565,-14.5352755826245,15.49163426172357
-9.067222168710098,-15.44200825790145,16.37953300149605
-9.716903158065087,-16.32606871956966,17.42148183487122
-10.38678064185418,-17.16198508037229,18.62506590909307
-11.06892271956353,-17.9194668080349,19.99342929115373
-11.75305518477001,-18.56392355136256,21.52345373320516
-12.42642713415031,-19.05766205539651,23.2038491888364
-13.0738420982767,-19.36190306434218,25.01340571455464
-13.67792035931488,-19.43966739882449,26.91975864840231
-14.21964928077809,-19.25941904411425,28.87908738790685
-14.67925211868813,-18.79913385023486,30.83715736504703
-15.03735985416664,-18.05022787433629,32.73198183723038
-15.27640892477628,-17.02060500401148,34.49810758193315
-15.38212195837308,-15.73605993054203,36.07215043670938
-15.34487709930506,-14.23946704374865,37.39881891482629
-15.16075426110184,-12.58759662864395,38.43640433747504
-14.83207705484752,-10.84593110782924,39.16070808983382
-14.36734637037426,-9.082337858472073,39.5666648613979
-13.78056802975728,-7.360719720882223,39.66743187600343
-13.09008357816186,-5.735716629250727,39.49128001685281
-12.31709090217412,-4.249202591009292,39.07705596873023
-11.48407187660315,-2.928846094428272,38.46916323106973
-10.61332632420428,-1.788547011475929,37.71292242368769
-9.725758503583881,-0.8302556180354145,36.85090075753391


==> Figures/animation1-32.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205
12.07814355169057,10.44623406519122,33.35311338682492
11.88612784792642,9.684001260376487,33.6660675688864
11.6392190722515,8.911774357879631,33.85971259221905
11.34256629745501,8.147462405627305,33.93600671384781
11.00245764427387,7.407290111058588,33.9003843457258
10.62601709696523,6.70512326568306,33.76110110934111
10.22087793971519,6.052045031793165,33.5284663090834
9.794859372884659,5.456187043723766,33.21405198191415
9.355669176151217,4.922788746125341,32.82995498844706
8.91064949042899,4.454437636249041,32.38816740556896
8.466576108500387,4.051433412929027,31.90008628799772
8.029515194104853,3.712219269095954,31.37617141525143
7.604735888386053,3.433830966271523,30.82574202349754
7.196673242004188,3.212325688248397,30.25689202205985
6.808933426733583,3.043165118789757,29.67649761019742
6.444332081953339,2.921538647837827,29.09029040821959
6.104956649265595,2.842621901199874,28.50297168866003
5.792244306582902,2.801772496711119,27.91834757078393
5.507068315957669,2.794669177804856,27.33946994057887
5.249826989479488,2.817402682210731,26.76877256187055
5.020530867798008,2.866527393746411,26.20819588349697
4.818884976800213,2.939082503781576,25.65929722824475
4.644364115867859,3.032590495785861,25.12334536387233
4.49628001307132,3.14503957476526,24.60140000512163
4.373839862723618,3.27485540546262,24.09437772587151
4.276196258634871,3.420866327925196,23.60310622793187
4.202488879136205,3.582265153822811,23.12836905768898
4.151878496132043,3.758569737384896,22.67094279864705
4.123573997094884,3.949583760814616,22.23162858374452
4.116853149686075,4.155358561055154,21.81127952729436
4.131077823226521,4.376156331845778,21.410825412061
4.165704325233271,4.612414639487905,21.03129570495298
4.220289426756794,4.864711871192607,20.67384172501556
4.294492546306536,5.133732972551934,20.33975855062186
4.388074445269402,5.420234610327216,20.03050702327403
4.500892662556232,5.725008707145948,19.747735972948
4.632893786105432,6.048843129096428,19.49330454089305
4.784102526462171,6.392478163993315,19.26930419432215
4.954607425449252,6.756557311742956,19.07807969600102
5.144542904001259,7.141570830701596,18.92224789215625
5.354067231872064,7.54779046634942,18.80471269680273
5.583335894605138,7.975193863491441,18.72867406478122
5.832469749451623,8.42337737662127,18.69762805106777
6.101517315620483,8.891456406646938,18.71535425351975
6.390410554477874,9.37795308382262,18.78588605285275
6.698913587545779,9.88067217913657,18.91345814999265
7.026564006741397,10.39656766101655,19.10242505308047
7.372606791116226,10.92160441824,19.3571435390919
7.735921400722862,11.4506224131338,19.68181193670507
8.114943414248359,11.97721391716166,20.08025965974479
8.50758314708531,12.49362840329007,20.55568215691829
8.91114504290369,12.99072383339975,21.11031977964187
9.322253246115645,13.45798693796131,21.74508443893029
9.736790542394202,13.88364778056422,22.45914562671378
10.14985961831245,14.25491424880839,23.24949740906228
10.55577704966383,14.55834868919349,24.11053981440342
10.94811118001581,14.78040026240855,25.03372032514796
11.31977461095275,14.90809167972608,26.00729170077567
11.66317989473352,14.92983769284331,27.01624801420592
11.97046281050993,14.83634654033765,28.04249801337113
12.2337712048673,14.62152805359569,29.06532055674011
12.44560912466518,14.28330888983963,30.06211935845117
12.59921677423386,13.82424323888037,31.00945498205817
12.68895816001504,13.25181276323274,31.88428609521358
12.71068197209593,12.57833618133961,32.6653081794217
12.66201907883911,11.82045562896852,33.33424683148658
12.54258319973801,10.99822671188203,33.87695408579208
12.35405005735792,10.1339000887587,34.28417496460534
12.10010350654331,9.250530749897035,34.55189598432084
11.78625258811045,8.370575485981732,34.68124876948531
11.419538341262,7.514634035399537,34.67800668896245
11.00816085137087,6.70045744448075,34.55176639360985
10.56106354727493,5.942297303238416,34.31493886305495
10.08751256521446,5.250614145843738,33.98168201532207
9.596704678064725,4.632114258476803,33.56689170341841
9.097429367784219,4.090049541447091,33.08533736741813
8.597801003434283,3.624698024715657,32.55099185409021
8.10506756857755,3.233941698200017,31.97657009768445
7.625494289820298,2.913869158304039,31.37326392370523
7.164314581923043,2.659347878324421,30.75064251160414
6.72573711520214,2.464529908743353,30.11667975000305
6.312996290487243,2.32327209560725,29.4778689423736
5.928433511881634,2.229465609386543,28.83938955456576
5.573597846949008,2.177279141094339,28.20529753627587
5.249356469498311,2.161325858155906,27.57871831349507
4.956007304460424,2.176766879954461,26.96202859553847
4.693388267407565,2.219364517708502,26.35701900648481
4.460979250510736,2.285497636302411,25.76503401250411
4.257994474550009,2.37214988006776,25.18708873021645
4.083463984858548,2.476879615932434,24.62396417161506
3.936303936444812,2.5977785749978,24.07628356584599
3.815375927843503,2.733424477760167,23.54457284903135
3.719536049354339,2.882831479302509,23.02930844600163
3.647674553557592,3.045401082535353,22.53095525096606
3.598747174039497,3.220875221665214,22.04999737022932
3.571799145453507,3.409292481040928,21.58696380159728
3.565982941068543,3.610947848132669,21.14245084308911
3.58057066333596,3.826355966440479,20.71714267558104
3.6149619139455,4.056217521257373,20.31183126120904
3.668687843149766,4.301388129920139,19.92743644188965
3.741411941126654,4.562848894864295,19.56502690318674
3.832927991411788,4.841677593428083,19.22584247640862
3.943155460518611,5.139019308103731,18.91131807168455
4.072132449864964,5.456055134026596,18.6231093499725
4.220006186203718,5.793967430329759,18.36312003351707
4.387020874655969,6.153899906785828,18.13353050101955
4.573502584044994,6.536910661112091,17.9368269920946
4.779840678178427,6.943916117491978,17.77583032944737
5.006465151245662,7.375623685840952,17.65372252871202
5.253819075392057,7.832450900701895,17.5740689768347
5.522325232477298,8.31442886324573,17.54083299496146
5.812345894166989,8.82108807750637,17.55837854436961
6.124134656343192,9.351325347894294,17.63145558541166
6.457779256258073,9.903251424385473,17.76516119310712
6.813134446132436,10.47402070801416,17.96486805407651
7.189744319801387,11.05964674417041,18.23611058056433
7.586754056399995,11.65481061107773,18.58441784852804
8.002811932295883,12.25267378228848,19.01508230587016
8.435963734526364,12.84471260982799,19.53285426891779
8.88354344423255,13.42059801759743,20.14155534538694
9.342066262546744,13.96815073354361,20.84360989594543
9.80713265993881,14.47340834596568,21.63950322671964
10.27335495389028,14.92084396408641,22.52718883453574
10.73432059840252,15.29377502514356,23.50148445892054
11.18260833962703,15.5749921919066,24.55351653032972
11.6098738996235,15.74761990304855,25.67029186164964
12.00702002765455,15.79619069766561,26.83448937637731
12.3644608037113,15.70787602195966,28.02456720399391
12.67248153294108,15.47377144546014,29.21526536077544
12.92168364963328,15.09009267741453,30.37854720552345
13.10348993669976,14.55911221639722,31.48496423598878
13.21067129545145,13.889667039093,32.50535563971616
13.23784530003938,13.09710375088425,33.41272050926426
13.18189200134702,12.20259907477137,34.18404554172863
13.04223624409914,11.23188952373332,34.80185229755767
12.82095870864709,10.2135439910315,35.25525607331198
12.52271829502791,9.17699212591548,35.54040084607603
12.15449258678873,8.150559176580998,35.66023584005644
11.72516613105235,7.159745384851402,35.62370448619278
11.24501361213169,6.225930482031613,35.44450075897532
10.7251337152472,5.365598845885455,35.13959365425264
10.17688887036269,4.590091121324472,34.72772294497837
9.611397587405408,3.90581371926911,34.22803544132726
9.039112616086909,3.314790728799095,33.65897552904013
8.469502976248226,2.815425999837243,33.0374831321629
7.910843838059156,2.403351430724782,32.37849952381775
7.370107142894531,2.072261799171413,31.69474396390233
6.852938523393721,1.814667385726256,30.99670369606213
6.363702396250022,1.622525732712858,30.29277406733687
5.905576397887971,1.487738659558501,29.58949014343172
5.480677717196635,1.402518346562134,28.89180162527002
5.09020647478896,1.359637086930969,28.20335536684121
4.734594388030543,1.352580448608652,27.52676178643229
4.413650038423767,1.375624700127061,26.86383154466998
4.126694816106549,1.423857961121864,26.21577651685388
3.872685908468166,1.493161848740143,25.58337437312723
3.650324490955303,1.580167252242034,24.96709935982883
3.458148600509393,1.682194802105543,24.36722361749173
3.294611092247561,1.797187882399424,23.78389403223211
3.158143675689373,1.923643774320497,23.21718958400432
3.047208373314754,2.060546721740399,22.66716372405853
2.960337907429951,2.207305330503739,22.13387569545107
2.896166555253946,2.363695684512643,21.61741404292139
2.853452959013961,2.529810812401513,21.11791492482045
2.831096269327201,2.706016603888041,20.63557728352187
2.828146859175003,2.892913899379008,20.17067646895033
2.843812688325058,3.091306215002327,19.72357754316473
2.87746223474849,3.302172381993711,19.29474921357987
2.928624746981765,3.5266432459232,18.88477913490481
2.99698841304323,3.765981465157263,18.49439116980053
3.082396888728205,4.02156335123533,18.12446508974756
3.184844480506306,4.294861591834838,17.77605911486486
3.30447013422827,4.58742757756457,17.450435618549
3.44155023791474,4.90087190690371,17.1490902432115
3.596490101922713,5.236841461185956,16.87378456882788
3.769813829293408,5.596991218105825,16.62658232537904
3.962152129572112,5.982948705847783,16.40988891830851
4.174227457741675,6.396268694078512,16.2264937121009
4.406835674014322,6.838375384512082,16.07961405366923
4.660823219865161,7.310489027009543,15.97293936993424
4.937058593842809,7.813533590293128,15.91067279179032
5.23639669536675,8.348021928999815,15.89756658486403
5.55963440147184,8.913914917085503,15.93894615405474
5.907455576676697,9.510451415338432,16.04071549654637
6.280363631110053,10.13594692042963,16.20933470472724
6.67859979744845,10.78756058274202,16.4517575311867
7.102045577643016,11.46103332110707,16.77531430050481
7.550108426986786,12.15040438469086,17.18752293843559
8.021590832254102,12.84772027628295,17.69580918516028
8.5145446550009,13.54275868589922,18.30711707691153
9.02611509694819,14.22280090130359,19.02739378329645
9.552382000000998,14.87249839412065,19.86094044934243
10.08821040302217,15.47389135144154,20.8096344974174
10.62712711978726,16.00664603820226,21.87205025710204
11.16124504522129,16.44857987352878,23.04253411095595
11.68126100448138,16.77653272214911,24.31032579062942
12.17655486700624,16.96761475213878,25.65885407889956
12.63541567498966,17.00081168305473,27.06536415750157
13.04541301353539,16.85885824012304,28.50104297523421
13.39391768902016,16.53020838583112,29.93178507453908
13.66875520939608,16.01085352473238,31.31967473388171
13.85895078543853,15.30569164491127,32.6251512312112
13.95550001912632,14.42915652038145,33.80968757923829
13.95208116839331,13.40489284390051,34.83867989543403
13.84561902479069,12.26440729751369,35.68415436208028
13.63662109602447,11.04480954871802,36.32688676488904
13.32923400736074,9.78593420909676,36.75761110366722
12.93100709191665,8.527254295293353,36.97715417616057
12.45239254716328,7.305023791460008,36.99553044050636
11.90604767357282,6.150016434193517,36.83021160259351
11.30602694026051,5.086085764897991,36.5039022138411
10.66695654971625,4.129602840889798,36.04218428278496
10.00327319364107,3.289678528808683,35.47134718368466
9.328586799213985,2.568978059415722,34.81662155706771
8.65520071820679,1.964896325390993,34.10092213081926
7.993797851874936,1.470874735881313,33.34410362420138
7.353281548225846,1.077685709514438,32.56266295629771
6.74074740214416,0.77456911441003,31.76978388993674
6.161556106313959,0.5501606273095927,30.97561192670121
5.619476874896911,0.3931961710597498,30.18765844850556
5.116873908353621,0.2930063665512065,29.4112542796104
4.65491320506287,0.2398314010122846,28.64999657048952
4.233772446422556,0.2249929355589911,27.90615447745902
3.852841825789254,0.240959133979741,27.18101627601442
3.510908092210963,0.2813346067678613,26.47517278933966
3.206317565009724,0.3408012370972054,25.7887398317452
2.9371164591731,0.4150298906968899,25.12152669085973
2.701168657838044,0.5005776663391878,24.4731595025354
2.496252228658727,0.5947809293546223,23.84316858598551
2.320136658234087,0.6956509290669335,23.23104808574005
2.170643107582132,0.8017762346343558,22.63629509552964
2.045690081165314,0.9122343798927437,22.05843413288652
1.943326835966943,1.026513827395955,21.49703157944915
1.861756696976793,1.144446503213038,20.9517035977912
1.799352234441666,1.266150601285516,20.42212011920304
1.754664025785559,1.391983019550093,19.90800677080199
1.726424490412912,1.522500602609541,19.40914605795676
1.713548060598264,1.658429278656058,18.92537871405122
1.715128743172434,1.800640156499801,18.45660584682975
1.730435938091275,1.950131666781425,18.00279232334568
1.758909212218502,2.10801687163502,17.56397172164971
1.800152579198939,2.275515115933654,17.14025311854354
1.853928707529629,2.453947240729765,16.7318299645661
1.92015336654266,2.644733617570464,16.33899130880075
1.998890321202742,2.849394284154101,15.96213566869033
2.090346798241748,3.069550460906832,15.60178788733252
2.194869564741073,3.306926698032098,15.25861937734076
2.312941582062214,3.563352836427198,14.93347221122578
2.445179118899066,3.840764855661163,14.6273875777048
2.592329122647862,4.141203518850853,14.34163917405302
2.755266553226174,4.466809497276525,14.07777213634772
2.934991272302598,4.819813355171132,13.83764810752285
3.132623947373405,5.202518384699367,13.62349698641026
3.349400267388662,5.617273790398207,13.43797575931674
3.586662567410612,6.066435121399929,13.28423454711539
3.845847716817397,6.552308134914526,13.16598954770014
4.128469832459015,7.077071454389777,13.08760183894765
4.436096030948095,7.642672491195142,13.05415993113909
4.770313033871689,8.250690196776722,13.07156239543321
5.132681995965567,8.902157427376755,13.14659469907569
5.524678463795343,9.59733524524642,13.28699138846391
5.947613938981058,10.33543167920821,13.50147082909039
6.402535197589558,11.11425881477388,13.79972474608677
6.890097436375132,11.92982526873564,14.19233885969423
7.41040767095055,12.77586702728768,14.6906142944979
7.962835871103234,13.64332936743294,15.30625293260571
8.54579343476037,14.51982724723224,16.05086494555903
9.156482186581034,15.38913196003511,16.93525579226765
9.790622554310783,16.23075795121983,17.96845654830582
10.44217721948629,17.01975368872396,19.15648010468345
11.10309632243891,17.72682966870202,20.50082149295325
11.7631215599457,18.31897635790003,21.99677712909161
12.40969760769785,18.76072210357607,23.63173498156008
13.02804734168336,19.01613980556292,25.3836777970258
13.60146821060146,19.05161691592174,27.22022558373707
14.11189610296384,18.83925100792384,29.09859027669089
14.54075626859847,18.36053724255359,30.96678604465814
14.87007745101614,17.60981650840198,32.76629978826163
15.08378990624609,16.59682137518933,34.43617066696527
15.16907153969785,15.34766633698163,35.91809307444603
15.11756521714651,13.90382799545953,37.16183284059652
14.92628095783778,12.31903648775784,38.13004847502202
14.59802912950332,10.6544605790953,38.80163536913805
14.14130230258457,8.972970488422222,39.17298608734493
13.5696176416086,7.333465413313784,39.25701182137116
12.90042349327679,5.78618855942829,39.08025313818369
12.15373887773379,4.369655923009653,38.67876776278194
11.3507185400317,3.109412897564791,38.09362345710566
10.51231882967829,2.018444996116448,37.36674068556803
9.658192647266327,1.09880873527789,36.53759458185424
8.805882266929025,0.3439519839128816,35.64100125272974
7.97032293547244,-0.2587648541422067,34.70596685784696
7.163628022781164,-0.7257112215904384,33.75541621048449
6.395101763551917,-1.075008670500838,32.80654724113926
5.671416735676091,-1.325018734861254,31.87155863993613
4.996895884231669,-1.493288649984463,30.9585411861316
4.373848272922921,-1.595893059031867,30.07238246969517
3.802919751100719,-1.647087694773596,29.21559207465611
3.283431580788769,-1.659190206386651,28.38900068981963
2.813690244352998,-1.642614102664497,27.59231940424723
2.391259570623193,-1.605997079991123,26.82456579054222
2.013191994404626,-1.556380415925054,26.0843740485247
1.676219524338175,-1.499409438044101,25.37021048433799
1.376907262914092,-1.43953556994807,24.68051550484673
1.111773513478097,-1.380208173439913,24.01379102549558
0.8773809697877321,-1.324049779197037,23.36864900185698
0.6704034809945453,-1.27301186063692,22.7438334774434
0.4876726106693025,-1.228510553995311,22.13822551037023
0.3262077931286348,-1.191543067604506,21.5508377821406
0.1832334181957102,-1.162786260372294,20.98080364577765
0.05618569828950465,-1.142679220531682,20.42736380451313
-0.05728828101289382,-1.131491788457793,19.88985265842284
-0.1593373387333623,-1.129380938677229,19.36768553685976
-0.2519171830393618,-1.136436828014044,18.86034747459724
-0.3368043003198394,-1.152720167710622,18.36738382412309
-0.4156117202435367,-1.178292410906434,17.88839277207342
-0.4898058598365385,-1.213240077177036,17.42301970245645
-0.5607238432080234,-1.257694371182788,16.97095329145779
-0.6295908534934532,-1.311847097462958,16.53192320518975
-0.6975372041193922,-1.375963730357195,16.10569928654524
-0.7656149216102413,-1.450394367776393,15.69209214941694
-0.8348137154887417,-1.535583179893134,15.29095514096265
-0.9060762756020269,-1.632076857841629,14.90218768122798
-0.9803128862392863,-1.740532471666007,14.5257400422038
-1.05841538206153,-1.861725058950669,14.16161968463069
-1.141270495055124,-1.996555183188276,13.80989933083897
-1.229772655906105,-2.146056620787537,13.47072701649589
-1.3248363183537,-2.311404253809388,13.14433843451039
-1.427407871698638,-2.49392215732213,12.83107196180458
-1.538477194650046,-2.695091769900955,12.53138684534412
-1.659088882422402,-2.916559916134977,12.24588511845083
-1.790353147075618,-3.160146302204975,11.97533792191954
-1.93345634634973,-3.427849918671511,11.7207170153859
-2.089671035541884,-3.721853544940098,11.48323237912616
-2.260365356021846,-4.044525240668091,11.26437691802888
-2.447011467137074,-4.39841531025836,11.06597937578216
-2.651192588284488,-4.786246713307265,10.89026662873561
-2.87460803579059,-5.210896238582488,10.73993652480477
-3.119075403987081,-5.675362931498229,10.61824231690131
-3.386528738684397,-6.182719235223941,10.5290894445449
-3.67901116992523,-6.736039049659233,10.47714484366737
-3.998659995002737,-7.338295422960481,10.46795797617274
-4.347681619915446,-7.992218893086602,10.50809118138861
-4.728313071699392,-8.700105679128814,10.60525451708984
-5.142765992891063,-9.463563174604314,10.76843667353295
-5.593148155008492,-10.28317887242516,11.00801845566852
-6.081356654582037,-11.15809855568376,11.33584837204668
-6.608936223297999,-12.08550126929392,11.76525075905432
-7.176895731738401,-13.05996364655282,12.31092557188924
-7.785476368155585,-14.07271652360805,12.98868599680566
-8.43386667512897,-15.11081482668011,13.81496687754397
-9.119863361068408,-16.15627002089554,14.80602668627591
-9.839483456891086,-17.18523492385673,15.97676375134145
-10.5865438641629,-18.16738329913608,17.33908177005929
-11.35223925516573,-19.0656868438405,18.8997808666734
-12.12476843225134,-19.83684806769461,20.65802981116038
-12.88908084201601,-20.43267714441633,22.60259979184456
-13.62683474157314,-20.80267183692982,24.70920589560701
-14.31666933366157,-20.89793522316221,26.93848299120118
-14.93488535161195,-20.67631973335842,29.23526224914182
-15.45659227518745,-20.10832607238692,31.52983052336777
-15.85731022925022,-19.1828799469407,33.74166114673904
-16.11491563499391,-17.91179411563066,35.78565810250625
-16.2117115057699,-16.3316707214877,37.58031047134368
-16.13631886162534,-14.50234026451232,39.056489671569
-15.88506137324483,-12.50166221896068,40.16520095638209
-15.46257414292266,-10.41743291641973,40.88265220706236
-14.88150441125244,-8.337928951166337,41.21158486217284
-14.16135047784308,-6.342948280124372,41.17874472709716
-13.32665062271215,-4.496970986498914,40.82930966088678
-12.40483716853421,-2.84537285177802,40.2197002728669
-11.42408887652612,-1.413784218270915,39.41031427407044
-10.41145658739088,-0.209998631763209,38.45940377479185
-9.391433990490494,0.7725237728007049,37.41876571222598
-8.385034755705018,1.550535541151984,36.33136795116151
-7.40934720229866,2.147033700393769,35.23063990307077
-6.47748132118437,2.587916578658069,34.14096376735427
-5.598799967103134,2.899460778568169,33.07887868613221
-4.779328165259299,3.106612598283376,32.05458956557001
-4.022251268653626,3.231974194383386,31.07349198939099
-3.328435152735244,3.295321334146801,30.13754135800629
-2.696923677931065,3.31349180332951,29.24638674261497
-2.125387110938162,3.300508929650079,28.39825260908798
-1.610509029132794,3.267837439465581,27.59058806133699
-1.148308664381216,3.224699932085795,26.8205203871176
-0.734401477811365,3.178407644131736,26.08515429824595
-0.3642039388228312,3.134678008332746,25.38175579642182
-0.03308986075599174,3.097924476415135,24.70785384401783
0.2634941068775171,3.071512433025938,24.06128631024014
0.5299466309275734,3.057980064745955,23.44021027389721
0.7704570197933648,3.059225846587899,22.84309128045107
0.9889720984974668,3.076665681276779,22.26868174906409
1.18917986484079,3.111363240870721,21.71599536284359
1.374505953580257,3.164137087666039,21.18428181157334
1.54811964440817,3.235647922844447,20.67300451983803
1.712946762543687,3.32646896293324,20.18182281899006
1.871687339695415,3.437142051068427,19.710579264695
2.026836334792027,3.568221710462639,19.25929234498724
2.180706066826649,3.720308958008936,18.82815457458885
2.335449295164044,3.894076321194398,18.41753585956966
2.493082103720718,4.09028513959726,18.02799198999472
2.655505911432267,4.309795877993627,17.66027813828003
2.82452804801318,4.553571824616355,17.31536727834958
3.001880405600405,4.82267618774304,16.99447347214328
3.189235706704446,5.118262228788776,16.6990799752418
3.388220919196851,5.441555673289326,16.4309720721862
3.600427301243279,5.793828217062032,16.19227444200441
3.827416474032059,6.176360491156954,15.98549264850052
4.070721798688317,6.590392369442392,15.81355801449202
4.331844177417139,7.037058009770282,15.67987463281398
4.612241210956755,7.517302541442257,15.5883665391887
4.913308431458562,8.031776898194815,15.54352206466364
5.236351104152898,8.58070702918546,15.55043103550237
5.582544873490084,9.163733726598457,15.61480873708023
5.95288335344169,9.779719771283181,15.74299836524123
6.348110678505792,10.42652227171152,15.94194105794177
6.768637115989948,11.10073028926946,16.2190996203812
7.214436193893895,11.79737150981166,16.58231895827528
7.684922555888945,12.50959728280576,17.03960346319281
8.17881107786431,13.22836321224808,17.59878990119706
8.6939598474616,13.9421328692952,18.26709487512045
9.227202583054272,14.63664490357857,19.05052021275141
9.77418004739524,15.29479789961935,19.95310956804959
10.32918493627847,15.8967206436786,20.97606705434423
10.8850402702619,16.4201044152257,22.11677526039344
11.43303677180845,16.84087327592233,23.36778542492968
11.96295886551218,17.13425176588941,24.71589397079957
12.46323010164927,17.27625092224709,26.14146009511228
12.92120498433283,17.24552999853092,27.61814715031105
13.32362356774496,17.02550590487681,29.11327111776926
13.65722686941218,16.60648791262889,30.58889772676945
13.9095060450373,15.98753464353979,32.00373732448801
14.06952976734991,15.17769358778876,33.31574887718549
14.12876822940757,14.19631770457598,34.48520559488856
14.08181593517793,13.07227114999239,35.4778355520125
13.92691548295235,11.84202279984431,36.2675779520757
13.66620407187754,10.54683983281273,36.8385236517851
13.30564137991533,9.229475151912233,37.18574201510688
12.85462430325988,7.930837503611833,37.31490385586872
12.3253400399038,6.687114344617848,37.2408343541947
11.73194359905064,5.527695336835555,36.98530820668692
11.08966214725658,4.474061487519507,36.5744890366031
10.41392530717439,3.539617136454181,36.03640627923228
9.719601418112994,2.730296356647917,35.39877642842568
9.020391754145631,2.045696397956613,34.68735007746908
8.328405137135691,1.480478441739425,33.92484050925351
7.653910015672446,1.025812794156395,33.13039097850267
7.00524305415524,0.670707984042576,32.31947783071668
6.388843247352892,0.4031298723157802,31.5041235208219
5.809377453192017,0.2108738243791527,30.69329809663395
5.269925081530368,0.08219397521680241,29.89340832724166
4.772194441567676,0.006218234019042285,29.10880043873501
4.316749224924719,-0.02681114637797219,28.3422285227637
3.903229585342981,-0.0254298029013694,27.59526240732119
3.530557567117419,0.003061600947833278,26.86862484612407
3.19712092252233,0.05254692227204527,26.16245852664411
2.900932596291087,0.1180054337853894,25.4765295881596
2.639765444441694,0.195402315952708,24.81037725980597
2.411263262676386,0.2815715999003565,24.1634199660807
2.213030105924618,0.3741001641777918,23.53502767945799
2.0427003487392,0.4712182013625889,22.92456906251312
1.897992101203029,0.5716992756052,22.33144045858991
1.776746561262018,0.6747714985209692,21.75508231790664
1.676955728940486,0.7800402833738546,21.19498732367827
1.596780685115968,0.8874224514272588,20.65070337016267
1.534562384442523,0.997091047128063,20.12183365302607
1.488826652824652,1.109429986647359,19.60803544673589
1.458284829657338,1.22499755663246,19.10901863587232
1.441831262651422,1.344497753850725,18.62454470550869
1.438538652975553,1.468758481573907,18.15442664953233
1.447652062349264,1.598715673975322,17.69853009804321
1.468582231454559,1.735402490673001,17.25677587350561
1.500898719258504,1.879942799284957,16.82914414255713
1.544323253487361,2.033548236724581,16.4156803229592
1.59872358104836,2.19751820401155,16.01650292334221
1.664108020872815,2.373242199713174,15.6318135302394
1.740620847494636,2.562203929341337,15.26190920763372
1.828538568586368,2.765986637684618,14.90719763553008
1.928267100411424,2.98627909330044,14.56821538340078
2.040339788286775,3.224881603552365,14.24564978939959
2.165416160986282,3.483711347773906,13.94036499416729
2.304281244477229,3.764806176928302,13.65343275472422
2.457845186892303,4.07032583018805,13.38616873294729
2.627142857970539,4.402549249759427,13.14017500446143
2.813332976340397,4.763866320513836,12.91738955215567
3.017696180056926,5.156761904350486,12.72014347112128
3.241631281906558,5.583789463888163,12.55122648524629
3.486648732522003,6.047530860892017,12.41396111234552
3.75436004228325,6.550538062349503,12.31228534805877
4.046461578801221,7.095251494583573,12.25084297826768
4.36471075413782,7.683888680400127,12.23507945572732
4.710892143472928,8.31829564430756,12.27133953634036
5.086770542949742,8.999752511041637,12.36696037891934
5.494027403810455,9.728723989400414,12.5303503611914
5.934176524440694,10.50454541086055,12.7710392489322
6.408454434295302,11.32503626674537,13.09967942645309
6.917680715547123,12.18603660054695,13.5279706629046
7.462083810837126,13.0808682920436,14.06847267459123
8.041088988287587,13.99973460085077,14.73426142975909
8.65306751435702,14.92908879382711,15.53837848410583
9.295050246036515,15.85102743396624,16.49302061535244
9.962415339560001,16.74279608223122,17.60842412265983
10.64856899027309,17.57653266442047,18.89142028106431
11.344650067728,18.31941073086709,20.34368212846535
12.03930338906489,18.93437015420508,21.9597531240777
12.71858010969755,19.38161946226676,23.72504525330186
13.36603358560189,19.62104096727341,25.61410766409294
13.96307974253783,19.61550815710793,27.58957156525186
14.48967637388855,19.33492862734472,29.60223106854773
14.92534101257132,18.76057648092811,31.59267161685033
15.25047147859632,17.88903427087586,33.49466577655689
15.44786364557423,16.73491786841866,35.24021655530191
15.50425280050385,15.33160503694612,36.76570056869166
15.41165969010737,13.72948397274098,38.01817271293132
15.16832045995798,11.99174552504869,38.96069501431614
14.77903123198281,10.18832345639799,39.57565866661654
14.25483551981133,8.389043960382855,39.86548437164794
13.61210121415743,6.657211750978327,39.85068687964944
12.87114011047624,5.044681258229258,39.56587052370387
12.05458832293046,3.589021407488837,39.05459495537116
11.18577745980919,2.312854280388937,38.36412478380245
10.28728966231164,1.225007074417837,37.5408869933793
9.379823245013478,0.3228687564905397,36.62712319019539
8.48142220173392,-0.4046992129349722,35.65887333400922
7.607060236342361,-0.9744399554296408,34.66515895132239
6.768527720187464,-1.406128447155605,33.66808425745335
5.974549358270643,-1.720529902116594,32.68353279434919
5.231057295030401,-1.93792736980292,31.72217034534581
4.541552731245107,-2.077165714419788,30.79053396133529
3.90750297824092,-2.155115014129043,29.89206269482943
3.328735868209912,-2.186445995181238,29.02799106857814
2.803806936292806,-2.183619546393442,28.19807471108227
2.330325603010583,-2.15701068611162,27.40114890596895
1.905234497821696,-2.115107441704296,26.63553817040003
1.525041392034441,-2.064743123715668,25.89934242296294
1.186006482336323,-2.011334915377772,25.19062647629685
0.8842895367435848,-1.9591123937201,24.50753729764814
0.616062161241057,-1.911327046330101,23.84836963692345
0.377590540508281,-1.870438758788312,23.21159640700463
0.1652937191467166,-1.838278314838542,22.5958762625802
-0.024217996360967,-1.816186750286481,22.0000474582374
-0.1941205026386411,-1.805133368083858,21.42311435938531
-0.3473657975114341,-1.805814664747955,20.86423090099603
-0.4866814263189179,-1.818736545166897,20.32268375578151
-0.6145770907267527,-1.844282148325886,19.79787688466279
-0.733356475551098,-1.882767454239824,19.28931840016671
-0.8451327312689263,-1.934486642732562,18.79661019156472
-0.9518463756270137,-1.999748956875179,18.31944046825037
-1.05528465158586,-2.078908604097808,17.85757921937666
-1.157101605947929,-2.172389014585931,17.41087652109908
-1.258838338681201,-2.280702573201127,16.97926361722187
-1.361943022111939,-2.404466748548114,16.56275673299292
-1.467790406275756,-2.544417359734859,16.16146364050338
-1.577700615623989,-2.701419545196678,15.7755930679354
-1.692957106145831,-2.87647682480384,15.40546712758002
-1.814823693221084,-3.070738471269232,15.05153702515383
-1.944560580823335,-3.285505223265046,14.71440240264702
-2.083439322878599,-3.522233172872724,14.39483475607555
-2.232756627585491,-3.782535434661604,14.09380545463467
-2.393846874285597,-4.0681809416836,13.81251896358869
-2.568093147951062,-4.381089401967559,13.55245193145524
-2.75693650531405,-4.723321072843626,13.31539882971692
-2.961883064699558,-5.09705955329023,13.10352481086859
-3.184508353165738,-5.504585239584072,12.91942634932499
-3.426458142998165,-5.948236421286792,12.76620000831724
-3.689444757683193,-6.430354202225619,12.64751927664458
-3.975237518055053,-6.953206514423346,12.5677187631894
-4.285645626762684,-7.518885471716776,12.53188401989199
-4.622491351874602,-8.12917123839197,12.54594375152326
-4.987570874501687,-8.785354576767885,12.616758999489
-5.382599630716603,-9.488009482368476,12.75220087045632
-5.809138447211859,-10.23670713763191,12.96120432936877
-6.268496320022922,-11.02966330949192,13.25378034128224
-6.761605443318351,-11.86331399907908,13.64096219810161
-7.288864256134674,-12.73181959571857,14.13465442720092
-7.849945120548216,-13.62650720777367,14.7473449226582
-8.443565153240565,-14.5352755826245,15.49163426172357
-9.067222168710098,-15.44200825790145,16.37953300149605
-9.716903158065087,-16.32606871956966,17.42148183487122
-10.38678064185418,-17.16198508037229,18.62506590909307
-11.06892271956353,-17.9194668080349,19.99342929115373
-11.75305518477001,-18.56392355136256,21.52345373320516
-12.42642713415031,-19.05766205539651,23.2038491888364
-13.0738420982767,-19.36190306434218,25.01340571455464
-13.67792035931488,-19.43966739882449,26.91975864840231
-14.21964928077809,-19.25941904411425,28.87908738790685
-14.67925211868813,-18.79913385023486,30.83715736504703
-15.03735985416664,-18.05022787433629,32.73198183723038
-15.27640892477628,-17.02060500401148,34.49810758193315
-15.38212195837308,-15.73605993054203,36.07215043670938
-15.34487709930506,-14.23946704374865,37.39881891482629
-15.16075426110184,-12.58759662864395,38.43640433747504
-14.83207705484752,-10.84593110782924,39.16070808983382
-14.36734637037426,-9.082337858472073,39.5666648613979
-13.78056802975728,-7.360719720882223,39.66743187600343
-13.09008357816186,-5.735716629250727,39.49128001685281
-12.31709090217412,-4.249202591009292,39.07705596873023
-11.48407187660315,-2.928846094428272,38.46916323106973
-10.61332632420428,-1.788547011475929,37.71292242368769
-9.725758503583881,-0.8302556180354145,36.85090075753391
-8.839994363540805,-0.04656490030367422,35.92046938152076
-7.971843772616012,0.5764829455146329,34.95256049159798
-7.134073966440128,1.056788899208686,33.97140987680068
-6.336432717655168,1.414028892335247,32.99499196018066
-5.585850263600351,1.66801510581968,32.03585884652301
-4.886752698620899,1.83757111369432,31.1021473395331
-4.241430648572393,1.939845691753643,30.19858739677881
-3.650420886138979,1.989967394764744,29.32741149743139
-3.112871972347622,2.000943258103061,28.48911680034312
-2.626876353575388,1.983718793378908,27.68306825452906
-2.189760028627096,1.947334676186766,26.9079527481824
-1.798327018180312,1.899133316790954,26.16210539263557
-1.449059833274168,1.844983547364894,25.44373270321174
-1.138279459943525,1.789503269024631,24.75105671800385
-0.8622695318277167,1.736268277365262,24.08240113359998
-0.6173697442191616,1.68800119891439,23.43623673435621
-0.4000434669253843,1.646738172319912,22.81119957324484
-0.206924147497422,1.613973179003032,22.20609195165439
-0.03484459926907513,1.590781230729038,21.61987341272014
0.1191472724749074,1.577922296162787,21.05164673019055
0.257783286233295,1.575928131491571,20.50064218859324
0.383577819149828,1.585174228956251,19.96620222467156
0.4988365856600524,1.605939012503689,19.44776764233885
0.6056696775735533,1.638452254373379,18.94486603813482
0.7060075222187301,1.682934497984174,18.45710270835402
0.8016187033993206,1.739629073040097,17.98415409375609
0.8941288316310876,1.808828090728417,17.52576370755772
0.985039850345078,1.890893616776407,17.08174045337111
1.07574932833083,1.986275040919034,16.65195924754519
1.167569420219223,2.095523493695755,16.23636389812387
1.26174528039256,2.219304004588006,15.83497224916982
1.359472794949109,2.358405947306496,15.44788366746238
1.461915554246991,2.51375217550005,15.07528902441736
1.570221027490892,2.686407111250526,14.71748340724545
1.685535922526188,2.877583904339285,14.37488187870425
1.809020719483611,3.088650626107901,14.04803869353219
1.941863356424853,3.321135290066743,13.73767047073359
2.08529201808996,3.576729292849617,13.44468391229588
2.240586933727235,3.857288632361857,13.17020874683673
2.409091024246024,4.164831971531703,12.91563665440183
2.592219148868641,4.501534260117611,12.68266698515282
2.791465582099988,4.869714185443116,12.47336010274681
3.008409196871103,5.271813175873672,12.29019913671576
3.244715631511111,5.710363008053319,12.13616077874577
3.502135468006538,6.187938252419976,12.01479545044688
3.782497137485541,6.707088820579387,11.93031662808861
4.087692887221007,7.270246757580255,11.8876982280694
4.419655685453477,7.879600185857011,11.89277759711792
4.780324405783858,8.536926039122783,11.95235963735318
5.171594033119749,9.243372087275366,12.07431471620364


==> Figures/animation1-33.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205
12.07814355169057,10.44623406519122,33.35311338682492
11.88612784792642,9.684001260376487,33.6660675688864
11.6392190722515,8.911774357879631,33.85971259221905
11.34256629745501,8.147462405627305,33.93600671384781
11.00245764427387,7.407290111058588,33.9003843457258
10.62601709696523,6.70512326568306,33.76110110934111
10.22087793971519,6.052045031793165,33.5284663090834
9.794859372884659,5.456187043723766,33.21405198191415
9.355669176151217,4.922788746125341,32.82995498844706
8.91064949042899,4.454437636249041,32.38816740556896
8.466576108500387,4.051433412929027,31.90008628799772
8.029515194104853,3.712219269095954,31.37617141525143
7.604735888386053,3.433830966271523,30.82574202349754
7.196673242004188,3.212325688248397,30.25689202205985
6.808933426733583,3.043165118789757,29.67649761019742
6.444332081953339,2.921538647837827,29.09029040821959
6.104956649265595,2.842621901199874,28.50297168866003
5.792244306582902,2.801772496711119,27.91834757078393
5.507068315957669,2.794669177804856,27.33946994057887
5.249826989479488,2.817402682210731,26.76877256187055
5.020530867798008,2.866527393746411,26.20819588349697
4.818884976800213,2.939082503781576,25.65929722824475
4.644364115867859,3.032590495785861,25.12334536387233
4.49628001307132,3.14503957476526,24.60140000512163
4.373839862723618,3.27485540546262,24.09437772587151
4.276196258634871,3.420866327925196,23.60310622793187
4.202488879136205,3.582265153822811,23.12836905768898
4.151878496132043,3.758569737384896,22.67094279864705
4.123573997094884,3.949583760814616,22.23162858374452
4.116853149686075,4.155358561055154,21.81127952729436
4.131077823226521,4.376156331845778,21.410825412061
4.165704325233271,4.612414639487905,21.03129570495298
4.220289426756794,4.864711871192607,20.67384172501556
4.294492546306536,5.133732972551934,20.33975855062186
4.388074445269402,5.420234610327216,20.03050702327403
4.500892662556232,5.725008707145948,19.747735972948
4.632893786105432,6.048843129096428,19.49330454089305
4.784102526462171,6.392478163993315,19.26930419432215
4.954607425449252,6.756557311742956,19.07807969600102
5.144542904001259,7.141570830701596,18.92224789215625
5.354067231872064,7.54779046634942,18.80471269680273
5.583335894605138,7.975193863491441,18.72867406478122
5.832469749451623,8.42337737662127,18.69762805106777
6.101517315620483,8.891456406646938,18.71535425351975
6.390410554477874,9.37795308382262,18.78588605285275
6.698913587545779,9.88067217913657,18.91345814999265
7.026564006741397,10.39656766101655,19.10242505308047
7.372606791116226,10.92160441824,19.3571435390919
7.735921400722862,11.4506224131338,19.68181193670507
8.114943414248359,11.97721391716166,20.08025965974479
8.50758314708531,12.49362840329007,20.55568215691829
8.91114504290369,12.99072383339975,21.11031977964187
9.322253246115645,13.45798693796131,21.74508443893029
9.736790542394202,13.88364778056422,22.45914562671378
10.14985961831245,14.25491424880839,23.24949740906228
10.55577704966383,14.55834868919349,24.11053981440342
10.94811118001581,14.78040026240855,25.03372032514796
11.31977461095275,14.90809167972608,26.00729170077567
11.66317989473352,14.92983769284331,27.01624801420592
11.97046281050993,14.83634654033765,28.04249801337113
12.2337712048673,14.62152805359569,29.06532055674011
12.44560912466518,14.28330888983963,30.06211935845117
12.59921677423386,13.82424323888037,31.00945498205817
12.68895816001504,13.25181276323274,31.88428609521358
12.71068197209593,12.57833618133961,32.6653081794217
12.66201907883911,11.82045562896852,33.33424683148658
12.54258319973801,10.99822671188203,33.87695408579208
12.35405005735792,10.1339000887587,34.28417496460534
12.10010350654331,9.250530749897035,34.55189598432084
11.78625258811045,8.370575485981732,34.68124876948531
11.419538341262,7.514634035399537,34.67800668896245
11.00816085137087,6.70045744448075,34.55176639360985
10.56106354727493,5.942297303238416,34.31493886305495
10.08751256521446,5.250614145843738,33.98168201532207
9.596704678064725,4.632114258476803,33.56689170341841
9.097429367784219,4.090049541447091,33.08533736741813
8.597801003434283,3.624698024715657,32.55099185409021
8.10506756857755,3.233941698200017,31.97657009768445
7.625494289820298,2.913869158304039,31.37326392370523
7.164314581923043,2.659347878324421,30.75064251160414
6.72573711520214,2.464529908743353,30.11667975000305
6.312996290487243,2.32327209560725,29.4778689423736
5.928433511881634,2.229465609386543,28.83938955456576
5.573597846949008,2.177279141094339,28.20529753627587
5.249356469498311,2.161325858155906,27.57871831349507
4.956007304460424,2.176766879954461,26.96202859553847
4.693388267407565,2.219364517708502,26.35701900648481
4.460979250510736,2.285497636302411,25.76503401250411
4.257994474550009,2.37214988006776,25.18708873021645
4.083463984858548,2.476879615932434,24.62396417161506
3.936303936444812,2.5977785749978,24.07628356584599
3.815375927843503,2.733424477760167,23.54457284903135
3.719536049354339,2.882831479302509,23.02930844600163
3.647674553557592,3.045401082535353,22.53095525096606
3.598747174039497,3.220875221665214,22.04999737022932
3.571799145453507,3.409292481040928,21.58696380159728
3.565982941068543,3.610947848132669,21.14245084308911
3.58057066333596,3.826355966440479,20.71714267558104
3.6149619139455,4.056217521257373,20.31183126120904
3.668687843149766,4.301388129920139,19.92743644188965
3.741411941126654,4.562848894864295,19.56502690318674
3.832927991411788,4.841677593428083,19.22584247640862
3.943155460518611,5.139019308103731,18.91131807168455
4.072132449864964,5.456055134026596,18.6231093499725
4.220006186203718,5.793967430329759,18.36312003351707
4.387020874655969,6.153899906785828,18.13353050101955
4.573502584044994,6.536910661112091,17.9368269920946
4.779840678178427,6.943916117491978,17.77583032944737
5.006465151245662,7.375623685840952,17.65372252871202
5.253819075392057,7.832450900701895,17.5740689768347
5.522325232477298,8.31442886324573,17.54083299496146
5.812345894166989,8.82108807750637,17.55837854436961
6.124134656343192,9.351325347894294,17.63145558541166
6.457779256258073,9.903251424385473,17.76516119310712
6.813134446132436,10.47402070801416,17.96486805407651
7.189744319801387,11.05964674417041,18.23611058056433
7.586754056399995,11.65481061107773,18.58441784852804
8.002811932295883,12.25267378228848,19.01508230587016
8.435963734526364,12.84471260982799,19.53285426891779
8.88354344423255,13.42059801759743,20.14155534538694
9.342066262546744,13.96815073354361,20.84360989594543
9.80713265993881,14.47340834596568,21.63950322671964
10.27335495389028,14.92084396408641,22.52718883453574
10.73432059840252,15.29377502514356,23.50148445892054
11.18260833962703,15.5749921919066,24.55351653032972
11.6098738996235,15.74761990304855,25.67029186164964
12.00702002765455,15.79619069766561,26.83448937637731
12.3644608037113,15.70787602195966,28.02456720399391
12.67248153294108,15.47377144546014,29.21526536077544
12.92168364963328,15.09009267741453,30.37854720552345
13.10348993669976,14.55911221639722,31.48496423598878
13.21067129545145,13.889667039093,32.50535563971616
13.23784530003938,13.09710375088425,33.41272050926426
13.18189200134702,12.20259907477137,34.18404554172863
13.04223624409914,11.23188952373332,34.80185229755767
12.82095870864709,10.2135439910315,35.25525607331198
12.52271829502791,9.17699212591548,35.54040084607603
12.15449258678873,8.150559176580998,35.66023584005644
11.72516613105235,7.159745384851402,35.62370448619278
11.24501361213169,6.225930482031613,35.44450075897532
10.7251337152472,5.365598845885455,35.13959365425264
10.17688887036269,4.590091121324472,34.72772294497837
9.611397587405408,3.90581371926911,34.22803544132726
9.039112616086909,3.314790728799095,33.65897552904013
8.469502976248226,2.815425999837243,33.0374831321629
7.910843838059156,2.403351430724782,32.37849952381775
7.370107142894531,2.072261799171413,31.69474396390233
6.852938523393721,1.814667385726256,30.99670369606213
6.363702396250022,1.622525732712858,30.29277406733687
5.905576397887971,1.487738659558501,29.58949014343172
5.480677717196635,1.402518346562134,28.89180162527002
5.09020647478896,1.359637086930969,28.20335536684121
4.734594388030543,1.352580448608652,27.52676178643229
4.413650038423767,1.375624700127061,26.86383154466998
4.126694816106549,1.423857961121864,26.21577651685388
3.872685908468166,1.493161848740143,25.58337437312723
3.650324490955303,1.580167252242034,24.96709935982883
3.458148600509393,1.682194802105543,24.36722361749173
3.294611092247561,1.797187882399424,23.78389403223211
3.158143675689373,1.923643774320497,23.21718958400432
3.047208373314754,2.060546721740399,22.66716372405853
2.960337907429951,2.207305330503739,22.13387569545107
2.896166555253946,2.363695684512643,21.61741404292139
2.853452959013961,2.529810812401513,21.11791492482045
2.831096269327201,2.706016603888041,20.63557728352187
2.828146859175003,2.892913899379008,20.17067646895033
2.843812688325058,3.091306215002327,19.72357754316473
2.87746223474849,3.302172381993711,19.29474921357987
2.928624746981765,3.5266432459232,18.88477913490481
2.99698841304323,3.765981465157263,18.49439116980053
3.082396888728205,4.02156335123533,18.12446508974756
3.184844480506306,4.294861591834838,17.77605911486486
3.30447013422827,4.58742757756457,17.450435618549
3.44155023791474,4.90087190690371,17.1490902432115
3.596490101922713,5.236841461185956,16.87378456882788
3.769813829293408,5.596991218105825,16.62658232537904
3.962152129572112,5.982948705847783,16.40988891830851
4.174227457741675,6.396268694078512,16.2264937121009
4.406835674014322,6.838375384512082,16.07961405366923
4.660823219865161,7.310489027009543,15.97293936993424
4.937058593842809,7.813533590293128,15.91067279179032
5.23639669536675,8.348021928999815,15.89756658486403
5.55963440147184,8.913914917085503,15.93894615405474
5.907455576676697,9.510451415338432,16.04071549654637
6.280363631110053,10.13594692042963,16.20933470472724
6.67859979744845,10.78756058274202,16.4517575311867
7.102045577643016,11.46103332110707,16.77531430050481
7.550108426986786,12.15040438469086,17.18752293843559
8.021590832254102,12.84772027628295,17.69580918516028
8.5145446550009,13.54275868589922,18.30711707691153
9.02611509694819,14.22280090130359,19.02739378329645
9.552382000000998,14.87249839412065,19.86094044934243
10.08821040302217,15.47389135144154,20.8096344974174
10.62712711978726,16.00664603820226,21.87205025710204
11.16124504522129,16.44857987352878,23.04253411095595
11.68126100448138,16.77653272214911,24.31032579062942
12.17655486700624,16.96761475213878,25.65885407889956
12.63541567498966,17.00081168305473,27.06536415750157
13.04541301353539,16.85885824012304,28.50104297523421
13.39391768902016,16.53020838583112,29.93178507453908
13.66875520939608,16.01085352473238,31.31967473388171
13.85895078543853,15.30569164491127,32.6251512312112
13.95550001912632,14.42915652038145,33.80968757923829
13.95208116839331,13.40489284390051,34.83867989543403
13.84561902479069,12.26440729751369,35.68415436208028
13.63662109602447,11.04480954871802,36.32688676488904
13.32923400736074,9.78593420909676,36.75761110366722
12.93100709191665,8.527254295293353,36.97715417616057
12.45239254716328,7.305023791460008,36.99553044050636
11.90604767357282,6.150016434193517,36.83021160259351
11.30602694026051,5.086085764897991,36.5039022138411
10.66695654971625,4.129602840889798,36.04218428278496
10.00327319364107,3.289678528808683,35.47134718368466
9.328586799213985,2.568978059415722,34.81662155706771
8.65520071820679,1.964896325390993,34.10092213081926
7.993797851874936,1.470874735881313,33.34410362420138
7.353281548225846,1.077685709514438,32.56266295629771
6.74074740214416,0.77456911441003,31.76978388993674
6.161556106313959,0.5501606273095927,30.97561192670121
5.619476874896911,0.3931961710597498,30.18765844850556
5.116873908353621,0.2930063665512065,29.4112542796104
4.65491320506287,0.2398314010122846,28.64999657048952
4.233772446422556,0.2249929355589911,27.90615447745902
3.852841825789254,0.240959133979741,27.18101627601442
3.510908092210963,0.2813346067678613,26.47517278933966
3.206317565009724,0.3408012370972054,25.7887398317452
2.9371164591731,0.4150298906968899,25.12152669085973
2.701168657838044,0.5005776663391878,24.4731595025354
2.496252228658727,0.5947809293546223,23.84316858598551
2.320136658234087,0.6956509290669335,23.23104808574005
2.170643107582132,0.8017762346343558,22.63629509552964
2.045690081165314,0.9122343798927437,22.05843413288652
1.943326835966943,1.026513827395955,21.49703157944915
1.861756696976793,1.144446503213038,20.9517035977912
1.799352234441666,1.266150601285516,20.42212011920304
1.754664025785559,1.391983019550093,19.90800677080199
1.726424490412912,1.522500602609541,19.40914605795676
1.713548060598264,1.658429278656058,18.92537871405122
1.715128743172434,1.800640156499801,18.45660584682975
1.730435938091275,1.950131666781425,18.00279232334568
1.758909212218502,2.10801687163502,17.56397172164971
1.800152579198939,2.275515115933654,17.14025311854354
1.853928707529629,2.453947240729765,16.7318299645661
1.92015336654266,2.644733617570464,16.33899130880075
1.998890321202742,2.849394284154101,15.96213566869033
2.090346798241748,3.069550460906832,15.60178788733252
2.194869564741073,3.306926698032098,15.25861937734076
2.312941582062214,3.563352836427198,14.93347221122578
2.445179118899066,3.840764855661163,14.6273875777048
2.592329122647862,4.141203518850853,14.34163917405302
2.755266553226174,4.466809497276525,14.07777213634772
2.934991272302598,4.819813355171132,13.83764810752285
3.132623947373405,5.202518384699367,13.62349698641026
3.349400267388662,5.617273790398207,13.43797575931674
3.586662567410612,6.066435121399929,13.28423454711539
3.845847716817397,6.552308134914526,13.16598954770014
4.128469832459015,7.077071454389777,13.08760183894765
4.436096030948095,7.642672491195142,13.05415993113909
4.770313033871689,8.250690196776722,13.07156239543321
5.132681995965567,8.902157427376755,13.14659469907569
5.524678463795343,9.59733524524642,13.28699138846391
5.947613938981058,10.33543167920821,13.50147082909039
6.402535197589558,11.11425881477388,13.79972474608677
6.890097436375132,11.92982526873564,14.19233885969423
7.41040767095055,12.77586702728768,14.6906142944979
7.962835871103234,13.64332936743294,15.30625293260571
8.54579343476037,14.51982724723224,16.05086494555903
9.156482186581034,15.38913196003511,16.93525579226765
9.790622554310783,16.23075795121983,17.96845654830582
10.44217721948629,17.01975368872396,19.15648010468345
11.10309632243891,17.72682966870202,20.50082149295325
11.7631215599457,18.31897635790003,21.99677712909161
12.40969760769785,18.76072210357607,23.63173498156008
13.02804734168336,19.01613980556292,25.3836777970258
13.60146821060146,19.05161691592174,27.22022558373707
14.11189610296384,18.83925100792384,29.09859027669089
14.54075626859847,18.36053724255359,30.96678604465814
14.87007745101614,17.60981650840198,32.76629978826163
15.08378990624609,16.59682137518933,34.43617066696527
15.16907153969785,15.34766633698163,35.91809307444603
15.11756521714651,13.90382799545953,37.16183284059652
14.92628095783778,12.31903648775784,38.13004847502202
14.59802912950332,10.6544605790953,38.80163536913805
14.14130230258457,8.972970488422222,39.17298608734493
13.5696176416086,7.333465413313784,39.25701182137116
12.90042349327679,5.78618855942829,39.08025313818369
12.15373887773379,4.369655923009653,38.67876776278194
11.3507185400317,3.109412897564791,38.09362345710566
10.51231882967829,2.018444996116448,37.36674068556803
9.658192647266327,1.09880873527789,36.53759458185424
8.805882266929025,0.3439519839128816,35.64100125272974
7.97032293547244,-0.2587648541422067,34.70596685784696
7.163628022781164,-0.7257112215904384,33.75541621048449
6.395101763551917,-1.075008670500838,32.80654724113926
5.671416735676091,-1.325018734861254,31.87155863993613
4.996895884231669,-1.493288649984463,30.9585411861316
4.373848272922921,-1.595893059031867,30.07238246969517
3.802919751100719,-1.647087694773596,29.21559207465611
3.283431580788769,-1.659190206386651,28.38900068981963
2.813690244352998,-1.642614102664497,27.59231940424723
2.391259570623193,-1.605997079991123,26.82456579054222
2.013191994404626,-1.556380415925054,26.0843740485247
1.676219524338175,-1.499409438044101,25.37021048433799
1.376907262914092,-1.43953556994807,24.68051550484673
1.111773513478097,-1.380208173439913,24.01379102549558
0.8773809697877321,-1.324049779197037,23.36864900185698
0.6704034809945453,-1.27301186063692,22.7438334774434
0.4876726106693025,-1.228510553995311,22.13822551037023
0.3262077931286348,-1.191543067604506,21.5508377821406
0.1832334181957102,-1.162786260372294,20.98080364577765
0.05618569828950465,-1.142679220531682,20.42736380451313
-0.05728828101289382,-1.131491788457793,19.88985265842284
-0.1593373387333623,-1.129380938677229,19.36768553685976
-0.2519171830393618,-1.136436828014044,18.86034747459724
-0.3368043003198394,-1.152720167710622,18.36738382412309
-0.4156117202435367,-1.178292410906434,17.88839277207342
-0.4898058598365385,-1.213240077177036,17.42301970245645
-0.5607238432080234,-1.257694371182788,16.97095329145779
-0.6295908534934532,-1.311847097462958,16.53192320518975
-0.6975372041193922,-1.375963730357195,16.10569928654524
-0.7656149216102413,-1.450394367776393,15.69209214941694
-0.8348137154887417,-1.535583179893134,15.29095514096265
-0.9060762756020269,-1.632076857841629,14.90218768122798
-0.9803128862392863,-1.740532471666007,14.5257400422038
-1.05841538206153,-1.861725058950669,14.16161968463069
-1.141270495055124,-1.996555183188276,13.80989933083897
-1.229772655906105,-2.146056620787537,13.47072701649589
-1.3248363183537,-2.311404253809388,13.14433843451039
-1.427407871698638,-2.49392215732213,12.83107196180458
-1.538477194650046,-2.695091769900955,12.53138684534412
-1.659088882422402,-2.916559916134977,12.24588511845083
-1.790353147075618,-3.160146302204975,11.97533792191954
-1.93345634634973,-3.427849918671511,11.7207170153859
-2.089671035541884,-3.721853544940098,11.48323237912616
-2.260365356021846,-4.044525240668091,11.26437691802888
-2.447011467137074,-4.39841531025836,11.06597937578216
-2.651192588284488,-4.786246713307265,10.89026662873561
-2.87460803579059,-5.210896238582488,10.73993652480477
-3.119075403987081,-5.675362931498229,10.61824231690131
-3.386528738684397,-6.182719235223941,10.5290894445449
-3.67901116992523,-6.736039049659233,10.47714484366737
-3.998659995002737,-7.338295422960481,10.46795797617274
-4.347681619915446,-7.992218893086602,10.50809118138861
-4.728313071699392,-8.700105679128814,10.60525451708984
-5.142765992891063,-9.463563174604314,10.76843667353295
-5.593148155008492,-10.28317887242516,11.00801845566852
-6.081356654582037,-11.15809855568376,11.33584837204668
-6.608936223297999,-12.08550126929392,11.76525075905432
-7.176895731738401,-13.05996364655282,12.31092557188924
-7.785476368155585,-14.07271652360805,12.98868599680566
-8.43386667512897,-15.11081482668011,13.81496687754397
-9.119863361068408,-16.15627002089554,14.80602668627591
-9.839483456891086,-17.18523492385673,15.97676375134145
-10.5865438641629,-18.16738329913608,17.33908177005929
-11.35223925516573,-19.0656868438405,18.8997808666734
-12.12476843225134,-19.83684806769461,20.65802981116038
-12.88908084201601,-20.43267714441633,22.60259979184456
-13.62683474157314,-20.80267183692982,24.70920589560701
-14.31666933366157,-20.89793522316221,26.93848299120118
-14.93488535161195,-20.67631973335842,29.23526224914182
-15.45659227518745,-20.10832607238692,31.52983052336777
-15.85731022925022,-19.1828799469407,33.74166114673904
-16.11491563499391,-17.91179411563066,35.78565810250625
-16.2117115057699,-16.3316707214877,37.58031047134368
-16.13631886162534,-14.50234026451232,39.056489671569
-15.88506137324483,-12.50166221896068,40.16520095638209
-15.46257414292266,-10.41743291641973,40.88265220706236
-14.88150441125244,-8.337928951166337,41.21158486217284
-14.16135047784308,-6.342948280124372,41.17874472709716
-13.32665062271215,-4.496970986498914,40.82930966088678
-12.40483716853421,-2.84537285177802,40.2197002728669
-11.42408887652612,-1.413784218270915,39.41031427407044
-10.41145658739088,-0.209998631763209,38.45940377479185
-9.391433990490494,0.7725237728007049,37.41876571222598
-8.385034755705018,1.550535541151984,36.33136795116151
-7.40934720229866,2.147033700393769,35.23063990307077
-6.47748132118437,2.587916578658069,34.14096376735427
-5.598799967103134,2.899460778568169,33.07887868613221
-4.779328165259299,3.106612598283376,32.05458956557001
-4.022251268653626,3.231974194383386,31.07349198939099
-3.328435152735244,3.295321334146801,30.13754135800629
-2.696923677931065,3.31349180332951,29.24638674261497
-2.125387110938162,3.300508929650079,28.39825260908798
-1.610509029132794,3.267837439465581,27.59058806133699
-1.148308664381216,3.224699932085795,26.8205203871176
-0.734401477811365,3.178407644131736,26.08515429824595
-0.3642039388228312,3.134678008332746,25.38175579642182
-0.03308986075599174,3.097924476415135,24.70785384401783
0.2634941068775171,3.071512433025938,24.06128631024014
0.5299466309275734,3.057980064745955,23.44021027389721
0.7704570197933648,3.059225846587899,22.84309128045107
0.9889720984974668,3.076665681276779,22.26868174906409
1.18917986484079,3.111363240870721,21.71599536284359
1.374505953580257,3.164137087666039,21.18428181157334
1.54811964440817,3.235647922844447,20.67300451983803
1.712946762543687,3.32646896293324,20.18182281899006
1.871687339695415,3.437142051068427,19.710579264695
2.026836334792027,3.568221710462639,19.25929234498724
2.180706066826649,3.720308958008936,18.82815457458885
2.335449295164044,3.894076321194398,18.41753585956966
2.493082103720718,4.09028513959726,18.02799198999472
2.655505911432267,4.309795877993627,17.66027813828003
2.82452804801318,4.553571824616355,17.31536727834958
3.001880405600405,4.82267618774304,16.99447347214328
3.189235706704446,5.118262228788776,16.6990799752418
3.388220919196851,5.441555673289326,16.4309720721862
3.600427301243279,5.793828217062032,16.19227444200441
3.827416474032059,6.176360491156954,15.98549264850052
4.070721798688317,6.590392369442392,15.81355801449202
4.331844177417139,7.037058009770282,15.67987463281398
4.612241210956755,7.517302541442257,15.5883665391887
4.913308431458562,8.031776898194815,15.54352206466364
5.236351104152898,8.58070702918546,15.55043103550237
5.582544873490084,9.163733726598457,15.61480873708023
5.95288335344169,9.779719771283181,15.74299836524123
6.348110678505792,10.42652227171152,15.94194105794177
6.768637115989948,11.10073028926946,16.2190996203812
7.214436193893895,11.79737150981166,16.58231895827528
7.684922555888945,12.50959728280576,17.03960346319281
8.17881107786431,13.22836321224808,17.59878990119706
8.6939598474616,13.9421328692952,18.26709487512045
9.227202583054272,14.63664490357857,19.05052021275141
9.77418004739524,15.29479789961935,19.95310956804959
10.32918493627847,15.8967206436786,20.97606705434423
10.8850402702619,16.4201044152257,22.11677526039344
11.43303677180845,16.84087327592233,23.36778542492968
11.96295886551218,17.13425176588941,24.71589397079957
12.46323010164927,17.27625092224709,26.14146009511228
12.92120498433283,17.24552999853092,27.61814715031105
13.32362356774496,17.02550590487681,29.11327111776926
13.65722686941218,16.60648791262889,30.58889772676945
13.9095060450373,15.98753464353979,32.00373732448801
14.06952976734991,15.17769358778876,33.31574887718549
14.12876822940757,14.19631770457598,34.48520559488856
14.08181593517793,13.07227114999239,35.4778355520125
13.92691548295235,11.84202279984431,36.2675779520757
13.66620407187754,10.54683983281273,36.8385236517851
13.30564137991533,9.229475151912233,37.18574201510688
12.85462430325988,7.930837503611833,37.31490385586872
12.3253400399038,6.687114344617848,37.2408343541947
11.73194359905064,5.527695336835555,36.98530820668692
11.08966214725658,4.474061487519507,36.5744890366031
10.41392530717439,3.539617136454181,36.03640627923228
9.719601418112994,2.730296356647917,35.39877642842568
9.020391754145631,2.045696397956613,34.68735007746908
8.328405137135691,1.480478441739425,33.92484050925351
7.653910015672446,1.025812794156395,33.13039097850267
7.00524305415524,0.670707984042576,32.31947783071668
6.388843247352892,0.4031298723157802,31.5041235208219
5.809377453192017,0.2108738243791527,30.69329809663395
5.269925081530368,0.08219397521680241,29.89340832724166
4.772194441567676,0.006218234019042285,29.10880043873501
4.316749224924719,-0.02681114637797219,28.3422285227637
3.903229585342981,-0.0254298029013694,27.59526240732119
3.530557567117419,0.003061600947833278,26.86862484612407
3.19712092252233,0.05254692227204527,26.16245852664411
2.900932596291087,0.1180054337853894,25.4765295881596
2.639765444441694,0.195402315952708,24.81037725980597
2.411263262676386,0.2815715999003565,24.1634199660807
2.213030105924618,0.3741001641777918,23.53502767945799
2.0427003487392,0.4712182013625889,22.92456906251312
1.897992101203029,0.5716992756052,22.33144045858991
1.776746561262018,0.6747714985209692,21.75508231790664
1.676955728940486,0.7800402833738546,21.19498732367827
1.596780685115968,0.8874224514272588,20.65070337016267
1.534562384442523,0.997091047128063,20.12183365302607
1.488826652824652,1.109429986647359,19.60803544673589
1.458284829657338,1.22499755663246,19.10901863587232
1.441831262651422,1.344497753850725,18.62454470550869
1.438538652975553,1.468758481573907,18.15442664953233
1.447652062349264,1.598715673975322,17.69853009804321
1.468582231454559,1.735402490673001,17.25677587350561
1.500898719258504,1.879942799284957,16.82914414255713
1.544323253487361,2.033548236724581,16.4156803229592
1.59872358104836,2.19751820401155,16.01650292334221
1.664108020872815,2.373242199713174,15.6318135302394
1.740620847494636,2.562203929341337,15.26190920763372
1.828538568586368,2.765986637684618,14.90719763553008
1.928267100411424,2.98627909330044,14.56821538340078
2.040339788286775,3.224881603552365,14.24564978939959
2.165416160986282,3.483711347773906,13.94036499416729
2.304281244477229,3.764806176928302,13.65343275472422
2.457845186892303,4.07032583018805,13.38616873294729
2.627142857970539,4.402549249759427,13.14017500446143
2.813332976340397,4.763866320513836,12.91738955215567
3.017696180056926,5.156761904350486,12.72014347112128
3.241631281906558,5.583789463888163,12.55122648524629
3.486648732522003,6.047530860892017,12.41396111234552
3.75436004228325,6.550538062349503,12.31228534805877
4.046461578801221,7.095251494583573,12.25084297826768
4.36471075413782,7.683888680400127,12.23507945572732
4.710892143472928,8.31829564430756,12.27133953634036
5.086770542949742,8.999752511041637,12.36696037891934
5.494027403810455,9.728723989400414,12.5303503611914
5.934176524440694,10.50454541086055,12.7710392489322
6.408454434295302,11.32503626674537,13.09967942645309
6.917680715547123,12.18603660054695,13.5279706629046
7.462083810837126,13.0808682920436,14.06847267459123
8.041088988287587,13.99973460085077,14.73426142975909
8.65306751435702,14.92908879382711,15.53837848410583
9.295050246036515,15.85102743396624,16.49302061535244
9.962415339560001,16.74279608223122,17.60842412265983
10.64856899027309,17.57653266442047,18.89142028106431
11.344650067728,18.31941073086709,20.34368212846535
12.03930338906489,18.93437015420508,21.9597531240777
12.71858010969755,19.38161946226676,23.72504525330186
13.36603358560189,19.62104096727341,25.61410766409294
13.96307974253783,19.61550815710793,27.58957156525186
14.48967637388855,19.33492862734472,29.60223106854773
14.92534101257132,18.76057648092811,31.59267161685033
15.25047147859632,17.88903427087586,33.49466577655689
15.44786364557423,16.73491786841866,35.24021655530191
15.50425280050385,15.33160503694612,36.76570056869166
15.41165969010737,13.72948397274098,38.01817271293132
15.16832045995798,11.99174552504869,38.96069501431614
14.77903123198281,10.18832345639799,39.57565866661654
14.25483551981133,8.389043960382855,39.86548437164794
13.61210121415743,6.657211750978327,39.85068687964944
12.87114011047624,5.044681258229258,39.56587052370387
12.05458832293046,3.589021407488837,39.05459495537116
11.18577745980919,2.312854280388937,38.36412478380245
10.28728966231164,1.225007074417837,37.5408869933793
9.379823245013478,0.3228687564905397,36.62712319019539
8.48142220173392,-0.4046992129349722,35.65887333400922
7.607060236342361,-0.9744399554296408,34.66515895132239
6.768527720187464,-1.406128447155605,33.66808425745335
5.974549358270643,-1.720529902116594,32.68353279434919
5.231057295030401,-1.93792736980292,31.72217034534581
4.541552731245107,-2.077165714419788,30.79053396133529
3.90750297824092,-2.155115014129043,29.89206269482943
3.328735868209912,-2.186445995181238,29.02799106857814
2.803806936292806,-2.183619546393442,28.19807471108227
2.330325603010583,-2.15701068611162,27.40114890596895
1.905234497821696,-2.115107441704296,26.63553817040003
1.525041392034441,-2.064743123715668,25.89934242296294
1.186006482336323,-2.011334915377772,25.19062647629685
0.8842895367435848,-1.9591123937201,24.50753729764814
0.616062161241057,-1.911327046330101,23.84836963692345
0.377590540508281,-1.870438758788312,23.21159640700463
0.1652937191467166,-1.838278314838542,22.5958762625802
-0.024217996360967,-1.816186750286481,22.0000474582374
-0.1941205026386411,-1.805133368083858,21.42311435938531
-0.3473657975114341,-1.805814664747955,20.86423090099603
-0.4866814263189179,-1.818736545166897,20.32268375578151
-0.6145770907267527,-1.844282148325886,19.79787688466279
-0.733356475551098,-1.882767454239824,19.28931840016671
-0.8451327312689263,-1.934486642732562,18.79661019156472
-0.9518463756270137,-1.999748956875179,18.31944046825037
-1.05528465158586,-2.078908604097808,17.85757921937666
-1.157101605947929,-2.172389014585931,17.41087652109908
-1.258838338681201,-2.280702573201127,16.97926361722187
-1.361943022111939,-2.404466748548114,16.56275673299292
-1.467790406275756,-2.544417359734859,16.16146364050338
-1.577700615623989,-2.701419545196678,15.7755930679354
-1.692957106145831,-2.87647682480384,15.40546712758002
-1.814823693221084,-3.070738471269232,15.05153702515383
-1.944560580823335,-3.285505223265046,14.71440240264702
-2.083439322878599,-3.522233172872724,14.39483475607555
-2.232756627585491,-3.782535434661604,14.09380545463467
-2.393846874285597,-4.0681809416836,13.81251896358869
-2.568093147951062,-4.381089401967559,13.55245193145524
-2.75693650531405,-4.723321072843626,13.31539882971692
-2.961883064699558,-5.09705955329023,13.10352481086859
-3.184508353165738,-5.504585239584072,12.91942634932499
-3.426458142998165,-5.948236421286792,12.76620000831724
-3.689444757683193,-6.430354202225619,12.64751927664458
-3.975237518055053,-6.953206514423346,12.5677187631894
-4.285645626762684,-7.518885471716776,12.53188401989199
-4.622491351874602,-8.12917123839197,12.54594375152326
-4.987570874501687,-8.785354576767885,12.616758999489
-5.382599630716603,-9.488009482368476,12.75220087045632
-5.809138447211859,-10.23670713763191,12.96120432936877
-6.268496320022922,-11.02966330949192,13.25378034128224
-6.761605443318351,-11.86331399907908,13.64096219810161
-7.288864256134674,-12.73181959571857,14.13465442720092
-7.849945120548216,-13.62650720777367,14.7473449226582
-8.443565153240565,-14.5352755826245,15.49163426172357
-9.067222168710098,-15.44200825790145,16.37953300149605
-9.716903158065087,-16.32606871956966,17.42148183487122
-10.38678064185418,-17.16198508037229,18.62506590909307
-11.06892271956353,-17.9194668080349,19.99342929115373
-11.75305518477001,-18.56392355136256,21.52345373320516
-12.42642713415031,-19.05766205539651,23.2038491888364
-13.0738420982767,-19.36190306434218,25.01340571455464
-13.67792035931488,-19.43966739882449,26.91975864840231
-14.21964928077809,-19.25941904411425,28.87908738790685
-14.67925211868813,-18.79913385023486,30.83715736504703
-15.03735985416664,-18.05022787433629,32.73198183723038
-15.27640892477628,-17.02060500401148,34.49810758193315
-15.38212195837308,-15.73605993054203,36.07215043670938
-15.34487709930506,-14.23946704374865,37.39881891482629
-15.16075426110184,-12.58759662864395,38.43640433747504
-14.83207705484752,-10.84593110782924,39.16070808983382
-14.36734637037426,-9.082337858472073,39.5666648613979
-13.78056802975728,-7.360719720882223,39.66743187600343
-13.09008357816186,-5.735716629250727,39.49128001685281
-12.31709090217412,-4.249202591009292,39.07705596873023
-11.48407187660315,-2.928846094428272,38.46916323106973
-10.61332632420428,-1.788547011475929,37.71292242368769
-9.725758503583881,-0.8302556180354145,36.85090075753391
-8.839994363540805,-0.04656490030367422,35.92046938152076
-7.971843772616012,0.5764829455146329,34.95256049159798
-7.134073966440128,1.056788899208686,33.97140987680068
-6.336432717655168,1.414028892335247,32.99499196018066
-5.585850263600351,1.66801510581968,32.03585884652301
-4.886752698620899,1.83757111369432,31.1021473395331
-4.241430648572393,1.939845691753643,30.19858739677881
-3.650420886138979,1.989967394764744,29.32741149743139
-3.112871972347622,2.000943258103061,28.48911680034312
-2.626876353575388,1.983718793378908,27.68306825452906
-2.189760028627096,1.947334676186766,26.9079527481824
-1.798327018180312,1.899133316790954,26.16210539263557
-1.449059833274168,1.844983547364894,25.44373270321174
-1.138279459943525,1.789503269024631,24.75105671800385
-0.8622695318277167,1.736268277365262,24.08240113359998
-0.6173697442191616,1.68800119891439,23.43623673435621
-0.4000434669253843,1.646738172319912,22.81119957324484
-0.206924147497422,1.613973179003032,22.20609195165439
-0.03484459926907513,1.590781230729038,21.61987341272014
0.1191472724749074,1.577922296162787,21.05164673019055
0.257783286233295,1.575928131491571,20.50064218859324
0.383577819149828,1.585174228956251,19.96620222467156
0.4988365856600524,1.605939012503689,19.44776764233885
0.6056696775735533,1.638452254373379,18.94486603813482
0.7060075222187301,1.682934497984174,18.45710270835402
0.8016187033993206,1.739629073040097,17.98415409375609
0.8941288316310876,1.808828090728417,17.52576370755772
0.985039850345078,1.890893616776407,17.08174045337111
1.07574932833083,1.986275040919034,16.65195924754519
1.167569420219223,2.095523493695755,16.23636389812387
1.26174528039256,2.219304004588006,15.83497224916982
1.359472794949109,2.358405947306496,15.44788366746238
1.461915554246991,2.51375217550005,15.07528902441736
1.570221027490892,2.686407111250526,14.71748340724545
1.685535922526188,2.877583904339285,14.37488187870425
1.809020719483611,3.088650626107901,14.04803869353219
1.941863356424853,3.321135290066743,13.73767047073359
2.08529201808996,3.576729292849617,13.44468391229588
2.240586933727235,3.857288632361857,13.17020874683673
2.409091024246024,4.164831971531703,12.91563665440183
2.592219148868641,4.501534260117611,12.68266698515282
2.791465582099988,4.869714185443116,12.47336010274681
3.008409196871103,5.271813175873672,12.29019913671576
3.244715631511111,5.710363008053319,12.13616077874577
3.502135468006538,6.187938252419976,12.01479545044688
3.782497137485541,6.707088820579387,11.93031662808861
4.087692887221007,7.270246757580255,11.8876982280694
4.419655685453477,7.879600185857011,11.89277759711792
4.780324405783858,8.536926039122783,11.95235963735318
5.171594033119749,9.243372087275366,12.07431471620364
5.595246999514305,9.999178032856094,12.26765902924612
6.052861154283775,10.80332561747374,12.5426007748961
6.545689411051275,11.65310941377467,12.91052871712488
7.074505977399665,12.54362429430202,13.38391151161215
7.639414536702501,13.46717378793852,13.97606700881625
8.239615206311845,14.41261725055763,14.70075177405005
8.873130050659219,15.3646946203209,15.57151449948005
9.536491980051872,16.30339664612914,16.60075651552342
10.22440960637329,17.20348558135644,17.79845365286249
10.92943143596314,18.03431325021648,19.17052317881905
11.64164648711412,18.76012224762107,20.71687465196024
12.34847382528593,19.34103764914271,22.42926904802928
13.03460785708153,19.73494035873983,24.28922397985076
13.6821948562238,19.90033524848234,26.26632863956492
14.27131279002442,19.80016896541704,28.3174364196455
14.78080439500354,19.4063144634721,30.38723462578529
15.18946823672013,18.7041578560517,32.41059210415521
15.47754572386557,17.69647704954776,34.31681968929464
15.62836432448748,16.40570022336878,36.03556128350652
15.62992848119255,14.87377489973597,37.50355798809047
15.47621456893597,13.15929595689144,38.67115271005109
15.16794461365885,11.33215119709448,39.50729518249406
14.71269014243619,9.466557792329558,40.0020577645258
14.12427648810728,7.633760998742999,40.16623058053842
13.42158638157037,5.895700212237758,40.02824598832659
12.62696292528893,4.300617417789005,39.6292510539384
11.76446012118021,2.881033285556607,39.0174270863177
10.85817811595259,1.653954041564557,38.24260441314611
9.930863557171905,0.6227690568618984,37.35192358577633
9.002876813231264,-0.2198712767170644,36.38689975920671
8.091551008238246,-0.8888694699548588,35.38189166142669
7.210908894281541,-1.403692197372657,34.36373880468246
6.371668680195098,-1.785877641397368,33.35222523198402
5.581457275970521,-2.057154179748957,32.36102737194486
4.845152952053048,-2.23815566503799,31.39886426240846
4.165292193442921,-2.347645380638921,30.47065149765385
3.542491742447389,-2.402132979751391,29.57853966483474
2.975852589555199,-2.41577039251963,28.7227809410487
2.463325942726297,-2.400429609976101,27.9024107608133
2.002031290291793,-2.365887340550604,27.11575726238841
1.58852369951647,-2.320062864138303,26.36080388955066
1.219011978236223,-2.269273231146962,25.63543447254523
0.8895318941442961,-2.218483527941797,24.93758894501105
0.5960798722489058,-2.171539574587482,24.26535414924639
0.3347129429323277,-2.131376882576665,23.61700959269274
0.1016205372476122,-2.100203794239463,22.9910434943583
-0.1068267374895246,-2.079659165214039,22.38615047351017
-0.2940468034913913,-2.070946293053154,21.80121895971932
-0.4632303908465387,-2.074945440654615,21.23531385069432
-0.6173365884603035,-2.092307526930349,20.68765803623146


==> Figures/animation1-34.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205
12.07814355169057,10.44623406519122,33.35311338682492
11.88612784792642,9.684001260376487,33.6660675688864
11.6392190722515,8.911774357879631,33.85971259221905
11.34256629745501,8.147462405627305,33.93600671384781
11.00245764427387,7.407290111058588,33.9003843457258
10.62601709696523,6.70512326568306,33.76110110934111
10.22087793971519,6.052045031793165,33.5284663090834
9.794859372884659,5.456187043723766,33.21405198191415
9.355669176151217,4.922788746125341,32.82995498844706
8.91064949042899,4.454437636249041,32.38816740556896
8.466576108500387,4.051433412929027,31.90008628799772
8.029515194104853,3.712219269095954,31.37617141525143
7.604735888386053,3.433830966271523,30.82574202349754
7.196673242004188,3.212325688248397,30.25689202205985
6.808933426733583,3.043165118789757,29.67649761019742
6.444332081953339,2.921538647837827,29.09029040821959
6.104956649265595,2.842621901199874,28.50297168866003
5.792244306582902,2.801772496711119,27.91834757078393
5.507068315957669,2.794669177804856,27.33946994057887
5.249826989479488,2.817402682210731,26.76877256187055
5.020530867798008,2.866527393746411,26.20819588349697
4.818884976800213,2.939082503781576,25.65929722824475
4.644364115867859,3.032590495785861,25.12334536387233
4.49628001307132,3.14503957476526,24.60140000512163
4.373839862723618,3.27485540546262,24.09437772587151
4.276196258634871,3.420866327925196,23.60310622793187
4.202488879136205,3.582265153822811,23.12836905768898
4.151878496132043,3.758569737384896,22.67094279864705
4.123573997094884,3.949583760814616,22.23162858374452
4.116853149686075,4.155358561055154,21.81127952729436
4.131077823226521,4.376156331845778,21.410825412061
4.165704325233271,4.612414639487905,21.03129570495298
4.220289426756794,4.864711871192607,20.67384172501556
4.294492546306536,5.133732972551934,20.33975855062186
4.388074445269402,5.420234610327216,20.03050702327403
4.500892662556232,5.725008707145948,19.747735972948
4.632893786105432,6.048843129096428,19.49330454089305
4.784102526462171,6.392478163993315,19.26930419432215
4.954607425449252,6.756557311742956,19.07807969600102
5.144542904001259,7.141570830701596,18.92224789215625
5.354067231872064,7.54779046634942,18.80471269680273
5.583335894605138,7.975193863491441,18.72867406478122
5.832469749451623,8.42337737662127,18.69762805106777
6.101517315620483,8.891456406646938,18.71535425351975
6.390410554477874,9.37795308382262,18.78588605285275
6.698913587545779,9.88067217913657,18.91345814999265
7.026564006741397,10.39656766101655,19.10242505308047
7.372606791116226,10.92160441824,19.3571435390919
7.735921400722862,11.4506224131338,19.68181193670507
8.114943414248359,11.97721391716166,20.08025965974479
8.50758314708531,12.49362840329007,20.55568215691829
8.91114504290369,12.99072383339975,21.11031977964187
9.322253246115645,13.45798693796131,21.74508443893029
9.736790542394202,13.88364778056422,22.45914562671378
10.14985961831245,14.25491424880839,23.24949740906228
10.55577704966383,14.55834868919349,24.11053981440342
10.94811118001581,14.78040026240855,25.03372032514796
11.31977461095275,14.90809167972608,26.00729170077567
11.66317989473352,14.92983769284331,27.01624801420592
11.97046281050993,14.83634654033765,28.04249801337113
12.2337712048673,14.62152805359569,29.06532055674011
12.44560912466518,14.28330888983963,30.06211935845117
12.59921677423386,13.82424323888037,31.00945498205817
12.68895816001504,13.25181276323274,31.88428609521358
12.71068197209593,12.57833618133961,32.6653081794217
12.66201907883911,11.82045562896852,33.33424683148658
12.54258319973801,10.99822671188203,33.87695408579208
12.35405005735792,10.1339000887587,34.28417496460534
12.10010350654331,9.250530749897035,34.55189598432084
11.78625258811045,8.370575485981732,34.68124876948531
11.419538341262,7.514634035399537,34.67800668896245
11.00816085137087,6.70045744448075,34.55176639360985
10.56106354727493,5.942297303238416,34.31493886305495
10.08751256521446,5.250614145843738,33.98168201532207
9.596704678064725,4.632114258476803,33.56689170341841
9.097429367784219,4.090049541447091,33.08533736741813
8.597801003434283,3.624698024715657,32.55099185409021
8.10506756857755,3.233941698200017,31.97657009768445
7.625494289820298,2.913869158304039,31.37326392370523
7.164314581923043,2.659347878324421,30.75064251160414
6.72573711520214,2.464529908743353,30.11667975000305
6.312996290487243,2.32327209560725,29.4778689423736
5.928433511881634,2.229465609386543,28.83938955456576
5.573597846949008,2.177279141094339,28.20529753627587
5.249356469498311,2.161325858155906,27.57871831349507
4.956007304460424,2.176766879954461,26.96202859553847
4.693388267407565,2.219364517708502,26.35701900648481
4.460979250510736,2.285497636302411,25.76503401250411
4.257994474550009,2.37214988006776,25.18708873021645
4.083463984858548,2.476879615932434,24.62396417161506
3.936303936444812,2.5977785749978,24.07628356584599
3.815375927843503,2.733424477760167,23.54457284903135
3.719536049354339,2.882831479302509,23.02930844600163
3.647674553557592,3.045401082535353,22.53095525096606
3.598747174039497,3.220875221665214,22.04999737022932
3.571799145453507,3.409292481040928,21.58696380159728
3.565982941068543,3.610947848132669,21.14245084308911
3.58057066333596,3.826355966440479,20.71714267558104
3.6149619139455,4.056217521257373,20.31183126120904
3.668687843149766,4.301388129920139,19.92743644188965
3.741411941126654,4.562848894864295,19.56502690318674
3.832927991411788,4.841677593428083,19.22584247640862
3.943155460518611,5.139019308103731,18.91131807168455
4.072132449864964,5.456055134026596,18.6231093499725
4.220006186203718,5.793967430329759,18.36312003351707
4.387020874655969,6.153899906785828,18.13353050101955
4.573502584044994,6.536910661112091,17.9368269920946
4.779840678178427,6.943916117491978,17.77583032944737
5.006465151245662,7.375623685840952,17.65372252871202
5.253819075392057,7.832450900701895,17.5740689768347
5.522325232477298,8.31442886324573,17.54083299496146
5.812345894166989,8.82108807750637,17.55837854436961
6.124134656343192,9.351325347894294,17.63145558541166
6.457779256258073,9.903251424385473,17.76516119310712
6.813134446132436,10.47402070801416,17.96486805407651
7.189744319801387,11.05964674417041,18.23611058056433
7.586754056399995,11.65481061107773,18.58441784852804
8.002811932295883,12.25267378228848,19.01508230587016
8.435963734526364,12.84471260982799,19.53285426891779
8.88354344423255,13.42059801759743,20.14155534538694
9.342066262546744,13.96815073354361,20.84360989594543
9.80713265993881,14.47340834596568,21.63950322671964
10.27335495389028,14.92084396408641,22.52718883453574
10.73432059840252,15.29377502514356,23.50148445892054
11.18260833962703,15.5749921919066,24.55351653032972
11.6098738996235,15.74761990304855,25.67029186164964
12.00702002765455,15.79619069766561,26.83448937637731
12.3644608037113,15.70787602195966,28.02456720399391
12.67248153294108,15.47377144546014,29.21526536077544
12.92168364963328,15.09009267741453,30.37854720552345
13.10348993669976,14.55911221639722,31.48496423598878
13.21067129545145,13.889667039093,32.50535563971616
13.23784530003938,13.09710375088425,33.41272050926426
13.18189200134702,12.20259907477137,34.18404554172863
13.04223624409914,11.23188952373332,34.80185229755767
12.82095870864709,10.2135439910315,35.25525607331198
12.52271829502791,9.17699212591548,35.54040084607603
12.15449258678873,8.150559176580998,35.66023584005644
11.72516613105235,7.159745384851402,35.62370448619278
11.24501361213169,6.225930482031613,35.44450075897532
10.7251337152472,5.365598845885455,35.13959365425264
10.17688887036269,4.590091121324472,34.72772294497837
9.611397587405408,3.90581371926911,34.22803544132726
9.039112616086909,3.314790728799095,33.65897552904013
8.469502976248226,2.815425999837243,33.0374831321629
7.910843838059156,2.403351430724782,32.37849952381775
7.370107142894531,2.072261799171413,31.69474396390233
6.852938523393721,1.814667385726256,30.99670369606213
6.363702396250022,1.622525732712858,30.29277406733687
5.905576397887971,1.487738659558501,29.58949014343172
5.480677717196635,1.402518346562134,28.89180162527002
5.09020647478896,1.359637086930969,28.20335536684121
4.734594388030543,1.352580448608652,27.52676178643229
4.413650038423767,1.375624700127061,26.86383154466998
4.126694816106549,1.423857961121864,26.21577651685388
3.872685908468166,1.493161848740143,25.58337437312723
3.650324490955303,1.580167252242034,24.96709935982883
3.458148600509393,1.682194802105543,24.36722361749173
3.294611092247561,1.797187882399424,23.78389403223211
3.158143675689373,1.923643774320497,23.21718958400432
3.047208373314754,2.060546721740399,22.66716372405853
2.960337907429951,2.207305330503739,22.13387569545107
2.896166555253946,2.363695684512643,21.61741404292139
2.853452959013961,2.529810812401513,21.11791492482045
2.831096269327201,2.706016603888041,20.63557728352187
2.828146859175003,2.892913899379008,20.17067646895033
2.843812688325058,3.091306215002327,19.72357754316473
2.87746223474849,3.302172381993711,19.29474921357987
2.928624746981765,3.5266432459232,18.88477913490481
2.99698841304323,3.765981465157263,18.49439116980053
3.082396888728205,4.02156335123533,18.12446508974756
3.184844480506306,4.294861591834838,17.77605911486486
3.30447013422827,4.58742757756457,17.450435618549
3.44155023791474,4.90087190690371,17.1490902432115
3.596490101922713,5.236841461185956,16.87378456882788
3.769813829293408,5.596991218105825,16.62658232537904
3.962152129572112,5.982948705847783,16.40988891830851
4.174227457741675,6.396268694078512,16.2264937121009
4.406835674014322,6.838375384512082,16.07961405366923
4.660823219865161,7.310489027009543,15.97293936993424
4.937058593842809,7.813533590293128,15.91067279179032
5.23639669536675,8.348021928999815,15.89756658486403
5.55963440147184,8.913914917085503,15.93894615405474
5.907455576676697,9.510451415338432,16.04071549654637
6.280363631110053,10.13594692042963,16.20933470472724
6.67859979744845,10.78756058274202,16.4517575311867
7.102045577643016,11.46103332110707,16.77531430050481
7.550108426986786,12.15040438469086,17.18752293843559
8.021590832254102,12.84772027628295,17.69580918516028
8.5145446550009,13.54275868589922,18.30711707691153
9.02611509694819,14.22280090130359,19.02739378329645
9.552382000000998,14.87249839412065,19.86094044934243
10.08821040302217,15.47389135144154,20.8096344974174
10.62712711978726,16.00664603820226,21.87205025710204
11.16124504522129,16.44857987352878,23.04253411095595
11.68126100448138,16.77653272214911,24.31032579062942
12.17655486700624,16.96761475213878,25.65885407889956
12.63541567498966,17.00081168305473,27.06536415750157
13.04541301353539,16.85885824012304,28.50104297523421
13.39391768902016,16.53020838583112,29.93178507453908
13.66875520939608,16.01085352473238,31.31967473388171
13.85895078543853,15.30569164491127,32.6251512312112
13.95550001912632,14.42915652038145,33.80968757923829
13.95208116839331,13.40489284390051,34.83867989543403
13.84561902479069,12.26440729751369,35.68415436208028
13.63662109602447,11.04480954871802,36.32688676488904
13.32923400736074,9.78593420909676,36.75761110366722
12.93100709191665,8.527254295293353,36.97715417616057
12.45239254716328,7.305023791460008,36.99553044050636
11.90604767357282,6.150016434193517,36.83021160259351
11.30602694026051,5.086085764897991,36.5039022138411
10.66695654971625,4.129602840889798,36.04218428278496
10.00327319364107,3.289678528808683,35.47134718368466
9.328586799213985,2.568978059415722,34.81662155706771
8.65520071820679,1.964896325390993,34.10092213081926
7.993797851874936,1.470874735881313,33.34410362420138
7.353281548225846,1.077685709514438,32.56266295629771
6.74074740214416,0.77456911441003,31.76978388993674
6.161556106313959,0.5501606273095927,30.97561192670121
5.619476874896911,0.3931961710597498,30.18765844850556
5.116873908353621,0.2930063665512065,29.4112542796104
4.65491320506287,0.2398314010122846,28.64999657048952
4.233772446422556,0.2249929355589911,27.90615447745902
3.852841825789254,0.240959133979741,27.18101627601442
3.510908092210963,0.2813346067678613,26.47517278933966
3.206317565009724,0.3408012370972054,25.7887398317452
2.9371164591731,0.4150298906968899,25.12152669085973
2.701168657838044,0.5005776663391878,24.4731595025354
2.496252228658727,0.5947809293546223,23.84316858598551
2.320136658234087,0.6956509290669335,23.23104808574005
2.170643107582132,0.8017762346343558,22.63629509552964
2.045690081165314,0.9122343798927437,22.05843413288652
1.943326835966943,1.026513827395955,21.49703157944915
1.861756696976793,1.144446503213038,20.9517035977912
1.799352234441666,1.266150601285516,20.42212011920304
1.754664025785559,1.391983019550093,19.90800677080199
1.726424490412912,1.522500602609541,19.40914605795676
1.713548060598264,1.658429278656058,18.92537871405122
1.715128743172434,1.800640156499801,18.45660584682975
1.730435938091275,1.950131666781425,18.00279232334568
1.758909212218502,2.10801687163502,17.56397172164971
1.800152579198939,2.275515115933654,17.14025311854354
1.853928707529629,2.453947240729765,16.7318299645661
1.92015336654266,2.644733617570464,16.33899130880075
1.998890321202742,2.849394284154101,15.96213566869033
2.090346798241748,3.069550460906832,15.60178788733252
2.194869564741073,3.306926698032098,15.25861937734076
2.312941582062214,3.563352836427198,14.93347221122578
2.445179118899066,3.840764855661163,14.6273875777048
2.592329122647862,4.141203518850853,14.34163917405302
2.755266553226174,4.466809497276525,14.07777213634772
2.934991272302598,4.819813355171132,13.83764810752285
3.132623947373405,5.202518384699367,13.62349698641026
3.349400267388662,5.617273790398207,13.43797575931674
3.586662567410612,6.066435121399929,13.28423454711539
3.845847716817397,6.552308134914526,13.16598954770014
4.128469832459015,7.077071454389777,13.08760183894765
4.436096030948095,7.642672491195142,13.05415993113909
4.770313033871689,8.250690196776722,13.07156239543321
5.132681995965567,8.902157427376755,13.14659469907569
5.524678463795343,9.59733524524642,13.28699138846391
5.947613938981058,10.33543167920821,13.50147082909039
6.402535197589558,11.11425881477388,13.79972474608677
6.890097436375132,11.92982526873564,14.19233885969423
7.41040767095055,12.77586702728768,14.6906142944979
7.962835871103234,13.64332936743294,15.30625293260571
8.54579343476037,14.51982724723224,16.05086494555903
9.156482186581034,15.38913196003511,16.93525579226765
9.790622554310783,16.23075795121983,17.96845654830582
10.44217721948629,17.01975368872396,19.15648010468345
11.10309632243891,17.72682966870202,20.50082149295325
11.7631215599457,18.31897635790003,21.99677712909161
12.40969760769785,18.76072210357607,23.63173498156008
13.02804734168336,19.01613980556292,25.3836777970258
13.60146821060146,19.05161691592174,27.22022558373707
14.11189610296384,18.83925100792384,29.09859027669089
14.54075626859847,18.36053724255359,30.96678604465814
14.87007745101614,17.60981650840198,32.76629978826163
15.08378990624609,16.59682137518933,34.43617066696527
15.16907153969785,15.34766633698163,35.91809307444603
15.11756521714651,13.90382799545953,37.16183284059652
14.92628095783778,12.31903648775784,38.13004847502202
14.59802912950332,10.6544605790953,38.80163536913805
14.14130230258457,8.972970488422222,39.17298608734493
13.5696176416086,7.333465413313784,39.25701182137116
12.90042349327679,5.78618855942829,39.08025313818369
12.15373887773379,4.369655923009653,38.67876776278194
11.3507185400317,3.109412897564791,38.09362345710566
10.51231882967829,2.018444996116448,37.36674068556803
9.658192647266327,1.09880873527789,36.53759458185424
8.805882266929025,0.3439519839128816,35.64100125272974
7.97032293547244,-0.2587648541422067,34.70596685784696
7.163628022781164,-0.7257112215904384,33.75541621048449
6.395101763551917,-1.075008670500838,32.80654724113926
5.671416735676091,-1.325018734861254,31.87155863993613
4.996895884231669,-1.493288649984463,30.9585411861316
4.373848272922921,-1.595893059031867,30.07238246969517
3.802919751100719,-1.647087694773596,29.21559207465611
3.283431580788769,-1.659190206386651,28.38900068981963
2.813690244352998,-1.642614102664497,27.59231940424723
2.391259570623193,-1.605997079991123,26.82456579054222
2.013191994404626,-1.556380415925054,26.0843740485247
1.676219524338175,-1.499409438044101,25.37021048433799
1.376907262914092,-1.43953556994807,24.68051550484673
1.111773513478097,-1.380208173439913,24.01379102549558
0.8773809697877321,-1.324049779197037,23.36864900185698
0.6704034809945453,-1.27301186063692,22.7438334774434
0.4876726106693025,-1.228510553995311,22.13822551037023
0.3262077931286348,-1.191543067604506,21.5508377821406
0.1832334181957102,-1.162786260372294,20.98080364577765
0.05618569828950465,-1.142679220531682,20.42736380451313
-0.05728828101289382,-1.131491788457793,19.88985265842284
-0.1593373387333623,-1.129380938677229,19.36768553685976
-0.2519171830393618,-1.136436828014044,18.86034747459724
-0.3368043003198394,-1.152720167710622,18.36738382412309
-0.4156117202435367,-1.178292410906434,17.88839277207342
-0.4898058598365385,-1.213240077177036,17.42301970245645
-0.5607238432080234,-1.257694371182788,16.97095329145779
-0.6295908534934532,-1.311847097462958,16.53192320518975
-0.6975372041193922,-1.375963730357195,16.10569928654524
-0.7656149216102413,-1.450394367776393,15.69209214941694
-0.8348137154887417,-1.535583179893134,15.29095514096265
-0.9060762756020269,-1.632076857841629,14.90218768122798
-0.9803128862392863,-1.740532471666007,14.5257400422038
-1.05841538206153,-1.861725058950669,14.16161968463069
-1.141270495055124,-1.996555183188276,13.80989933083897
-1.229772655906105,-2.146056620787537,13.47072701649589
-1.3248363183537,-2.311404253809388,13.14433843451039
-1.427407871698638,-2.49392215732213,12.83107196180458
-1.538477194650046,-2.695091769900955,12.53138684534412
-1.659088882422402,-2.916559916134977,12.24588511845083
-1.790353147075618,-3.160146302204975,11.97533792191954
-1.93345634634973,-3.427849918671511,11.7207170153859
-2.089671035541884,-3.721853544940098,11.48323237912616
-2.260365356021846,-4.044525240668091,11.26437691802888
-2.447011467137074,-4.39841531025836,11.06597937578216
-2.651192588284488,-4.786246713307265,10.89026662873561
-2.87460803579059,-5.210896238582488,10.73993652480477
-3.119075403987081,-5.675362931498229,10.61824231690131
-3.386528738684397,-6.182719235223941,10.5290894445449
-3.67901116992523,-6.736039049659233,10.47714484366737
-3.998659995002737,-7.338295422960481,10.46795797617274
-4.347681619915446,-7.992218893086602,10.50809118138861
-4.728313071699392,-8.700105679128814,10.60525451708984
-5.142765992891063,-9.463563174604314,10.76843667353295
-5.593148155008492,-10.28317887242516,11.00801845566852
-6.081356654582037,-11.15809855568376,11.33584837204668
-6.608936223297999,-12.08550126929392,11.76525075905432
-7.176895731738401,-13.05996364655282,12.31092557188924
-7.785476368155585,-14.07271652360805,12.98868599680566
-8.43386667512897,-15.11081482668011,13.81496687754397
-9.119863361068408,-16.15627002089554,14.80602668627591
-9.839483456891086,-17.18523492385673,15.97676375134145
-10.5865438641629,-18.16738329913608,17.33908177005929
-11.35223925516573,-19.0656868438405,18.8997808666734
-12.12476843225134,-19.83684806769461,20.65802981116038
-12.88908084201601,-20.43267714441633,22.60259979184456
-13.62683474157314,-20.80267183692982,24.70920589560701
-14.31666933366157,-20.89793522316221,26.93848299120118
-14.93488535161195,-20.67631973335842,29.23526224914182
-15.45659227518745,-20.10832607238692,31.52983052336777
-15.85731022925022,-19.1828799469407,33.74166114673904
-16.11491563499391,-17.91179411563066,35.78565810250625
-16.2117115057699,-16.3316707214877,37.58031047134368
-16.13631886162534,-14.50234026451232,39.056489671569
-15.88506137324483,-12.50166221896068,40.16520095638209
-15.46257414292266,-10.41743291641973,40.88265220706236
-14.88150441125244,-8.337928951166337,41.21158486217284
-14.16135047784308,-6.342948280124372,41.17874472709716
-13.32665062271215,-4.496970986498914,40.82930966088678
-12.40483716853421,-2.84537285177802,40.2197002728669
-11.42408887652612,-1.413784218270915,39.41031427407044
-10.41145658739088,-0.209998631763209,38.45940377479185
-9.391433990490494,0.7725237728007049,37.41876571222598
-8.385034755705018,1.550535541151984,36.33136795116151
-7.40934720229866,2.147033700393769,35.23063990307077
-6.47748132118437,2.587916578658069,34.14096376735427
-5.598799967103134,2.899460778568169,33.07887868613221
-4.779328165259299,3.106612598283376,32.05458956557001
-4.022251268653626,3.231974194383386,31.07349198939099
-3.328435152735244,3.295321334146801,30.13754135800629
-2.696923677931065,3.31349180332951,29.24638674261497
-2.125387110938162,3.300508929650079,28.39825260908798
-1.610509029132794,3.267837439465581,27.59058806133699
-1.148308664381216,3.224699932085795,26.8205203871176
-0.734401477811365,3.178407644131736,26.08515429824595
-0.3642039388228312,3.134678008332746,25.38175579642182
-0.03308986075599174,3.097924476415135,24.70785384401783
0.2634941068775171,3.071512433025938,24.06128631024014
0.5299466309275734,3.057980064745955,23.44021027389721
0.7704570197933648,3.059225846587899,22.84309128045107
0.9889720984974668,3.076665681276779,22.26868174906409
1.18917986484079,3.111363240870721,21.71599536284359
1.374505953580257,3.164137087666039,21.18428181157334
1.54811964440817,3.235647922844447,20.67300451983803
1.712946762543687,3.32646896293324,20.18182281899006
1.871687339695415,3.437142051068427,19.710579264695
2.026836334792027,3.568221710462639,19.25929234498724
2.180706066826649,3.720308958008936,18.82815457458885
2.335449295164044,3.894076321194398,18.41753585956966
2.493082103720718,4.09028513959726,18.02799198999472
2.655505911432267,4.309795877993627,17.66027813828003
2.82452804801318,4.553571824616355,17.31536727834958
3.001880405600405,4.82267618774304,16.99447347214328
3.189235706704446,5.118262228788776,16.6990799752418
3.388220919196851,5.441555673289326,16.4309720721862
3.600427301243279,5.793828217062032,16.19227444200441
3.827416474032059,6.176360491156954,15.98549264850052
4.070721798688317,6.590392369442392,15.81355801449202
4.331844177417139,7.037058009770282,15.67987463281398
4.612241210956755,7.517302541442257,15.5883665391887
4.913308431458562,8.031776898194815,15.54352206466364
5.236351104152898,8.58070702918546,15.55043103550237
5.582544873490084,9.163733726598457,15.61480873708023
5.95288335344169,9.779719771283181,15.74299836524123
6.348110678505792,10.42652227171152,15.94194105794177
6.768637115989948,11.10073028926946,16.2190996203812
7.214436193893895,11.79737150981166,16.58231895827528
7.684922555888945,12.50959728280576,17.03960346319281
8.17881107786431,13.22836321224808,17.59878990119706
8.6939598474616,13.9421328692952,18.26709487512045
9.227202583054272,14.63664490357857,19.05052021275141
9.77418004739524,15.29479789961935,19.95310956804959
10.32918493627847,15.8967206436786,20.97606705434423
10.8850402702619,16.4201044152257,22.11677526039344
11.43303677180845,16.84087327592233,23.36778542492968
11.96295886551218,17.13425176588941,24.71589397079957
12.46323010164927,17.27625092224709,26.14146009511228
12.92120498433283,17.24552999853092,27.61814715031105
13.32362356774496,17.02550590487681,29.11327111776926
13.65722686941218,16.60648791262889,30.58889772676945
13.9095060450373,15.98753464353979,32.00373732448801
14.06952976734991,15.17769358778876,33.31574887718549
14.12876822940757,14.19631770457598,34.48520559488856
14.08181593517793,13.07227114999239,35.4778355520125
13.92691548295235,11.84202279984431,36.2675779520757
13.66620407187754,10.54683983281273,36.8385236517851
13.30564137991533,9.229475151912233,37.18574201510688
12.85462430325988,7.930837503611833,37.31490385586872
12.3253400399038,6.687114344617848,37.2408343541947
11.73194359905064,5.527695336835555,36.98530820668692
11.08966214725658,4.474061487519507,36.5744890366031
10.41392530717439,3.539617136454181,36.03640627923228
9.719601418112994,2.730296356647917,35.39877642842568
9.020391754145631,2.045696397956613,34.68735007746908
8.328405137135691,1.480478441739425,33.92484050925351
7.653910015672446,1.025812794156395,33.13039097850267
7.00524305415524,0.670707984042576,32.31947783071668
6.388843247352892,0.4031298723157802,31.5041235208219
5.809377453192017,0.2108738243791527,30.69329809663395
5.269925081530368,0.08219397521680241,29.89340832724166
4.772194441567676,0.006218234019042285,29.10880043873501
4.316749224924719,-0.02681114637797219,28.3422285227637
3.903229585342981,-0.0254298029013694,27.59526240732119
3.530557567117419,0.003061600947833278,26.86862484612407
3.19712092252233,0.05254692227204527,26.16245852664411
2.900932596291087,0.1180054337853894,25.4765295881596
2.639765444441694,0.195402315952708,24.81037725980597
2.411263262676386,0.2815715999003565,24.1634199660807
2.213030105924618,0.3741001641777918,23.53502767945799
2.0427003487392,0.4712182013625889,22.92456906251312
1.897992101203029,0.5716992756052,22.33144045858991
1.776746561262018,0.6747714985209692,21.75508231790664
1.676955728940486,0.7800402833738546,21.19498732367827
1.596780685115968,0.8874224514272588,20.65070337016267
1.534562384442523,0.997091047128063,20.12183365302607
1.488826652824652,1.109429986647359,19.60803544673589
1.458284829657338,1.22499755663246,19.10901863587232
1.441831262651422,1.344497753850725,18.62454470550869
1.438538652975553,1.468758481573907,18.15442664953233
1.447652062349264,1.598715673975322,17.69853009804321
1.468582231454559,1.735402490673001,17.25677587350561
1.500898719258504,1.879942799284957,16.82914414255713
1.544323253487361,2.033548236724581,16.4156803229592
1.59872358104836,2.19751820401155,16.01650292334221
1.664108020872815,2.373242199713174,15.6318135302394
1.740620847494636,2.562203929341337,15.26190920763372
1.828538568586368,2.765986637684618,14.90719763553008
1.928267100411424,2.98627909330044,14.56821538340078
2.040339788286775,3.224881603552365,14.24564978939959
2.165416160986282,3.483711347773906,13.94036499416729
2.304281244477229,3.764806176928302,13.65343275472422
2.457845186892303,4.07032583018805,13.38616873294729
2.627142857970539,4.402549249759427,13.14017500446143
2.813332976340397,4.763866320513836,12.91738955215567
3.017696180056926,5.156761904350486,12.72014347112128
3.241631281906558,5.583789463888163,12.55122648524629
3.486648732522003,6.047530860892017,12.41396111234552
3.75436004228325,6.550538062349503,12.31228534805877
4.046461578801221,7.095251494583573,12.25084297826768
4.36471075413782,7.683888680400127,12.23507945572732
4.710892143472928,8.31829564430756,12.27133953634036
5.086770542949742,8.999752511041637,12.36696037891934
5.494027403810455,9.728723989400414,12.5303503611914
5.934176524440694,10.50454541086055,12.7710392489322
6.408454434295302,11.32503626674537,13.09967942645309
6.917680715547123,12.18603660054695,13.5279706629046
7.462083810837126,13.0808682920436,14.06847267459123
8.041088988287587,13.99973460085077,14.73426142975909
8.65306751435702,14.92908879382711,15.53837848410583
9.295050246036515,15.85102743396624,16.49302061535244
9.962415339560001,16.74279608223122,17.60842412265983
10.64856899027309,17.57653266442047,18.89142028106431
11.344650067728,18.31941073086709,20.34368212846535
12.03930338906489,18.93437015420508,21.9597531240777
12.71858010969755,19.38161946226676,23.72504525330186
13.36603358560189,19.62104096727341,25.61410766409294
13.96307974253783,19.61550815710793,27.58957156525186
14.48967637388855,19.33492862734472,29.60223106854773
14.92534101257132,18.76057648092811,31.59267161685033
15.25047147859632,17.88903427087586,33.49466577655689
15.44786364557423,16.73491786841866,35.24021655530191
15.50425280050385,15.33160503694612,36.76570056869166
15.41165969010737,13.72948397274098,38.01817271293132
15.16832045995798,11.99174552504869,38.96069501431614
14.77903123198281,10.18832345639799,39.57565866661654
14.25483551981133,8.389043960382855,39.86548437164794
13.61210121415743,6.657211750978327,39.85068687964944
12.87114011047624,5.044681258229258,39.56587052370387
12.05458832293046,3.589021407488837,39.05459495537116
11.18577745980919,2.312854280388937,38.36412478380245
10.28728966231164,1.225007074417837,37.5408869933793
9.379823245013478,0.3228687564905397,36.62712319019539
8.48142220173392,-0.4046992129349722,35.65887333400922
7.607060236342361,-0.9744399554296408,34.66515895132239
6.768527720187464,-1.406128447155605,33.66808425745335
5.974549358270643,-1.720529902116594,32.68353279434919
5.231057295030401,-1.93792736980292,31.72217034534581
4.541552731245107,-2.077165714419788,30.79053396133529
3.90750297824092,-2.155115014129043,29.89206269482943
3.328735868209912,-2.186445995181238,29.02799106857814
2.803806936292806,-2.183619546393442,28.19807471108227
2.330325603010583,-2.15701068611162,27.40114890596895
1.905234497821696,-2.115107441704296,26.63553817040003
1.525041392034441,-2.064743123715668,25.89934242296294
1.186006482336323,-2.011334915377772,25.19062647629685
0.8842895367435848,-1.9591123937201,24.50753729764814
0.616062161241057,-1.911327046330101,23.84836963692345
0.377590540508281,-1.870438758788312,23.21159640700463
0.1652937191467166,-1.838278314838542,22.5958762625802
-0.024217996360967,-1.816186750286481,22.0000474582374
-0.1941205026386411,-1.805133368083858,21.42311435938531
-0.3473657975114341,-1.805814664747955,20.86423090099603
-0.4866814263189179,-1.818736545166897,20.32268375578151
-0.6145770907267527,-1.844282148325886,19.79787688466279
-0.733356475551098,-1.882767454239824,19.28931840016671
-0.8451327312689263,-1.934486642732562,18.79661019156472
-0.9518463756270137,-1.999748956875179,18.31944046825037
-1.05528465158586,-2.078908604097808,17.85757921937666
-1.157101605947929,-2.172389014585931,17.41087652109908
-1.258838338681201,-2.280702573201127,16.97926361722187
-1.361943022111939,-2.404466748548114,16.56275673299292
-1.467790406275756,-2.544417359734859,16.16146364050338
-1.577700615623989,-2.701419545196678,15.7755930679354
-1.692957106145831,-2.87647682480384,15.40546712758002
-1.814823693221084,-3.070738471269232,15.05153702515383
-1.944560580823335,-3.285505223265046,14.71440240264702
-2.083439322878599,-3.522233172872724,14.39483475607555
-2.232756627585491,-3.782535434661604,14.09380545463467
-2.393846874285597,-4.0681809416836,13.81251896358869
-2.568093147951062,-4.381089401967559,13.55245193145524
-2.75693650531405,-4.723321072843626,13.31539882971692
-2.961883064699558,-5.09705955329023,13.10352481086859
-3.184508353165738,-5.504585239584072,12.91942634932499
-3.426458142998165,-5.948236421286792,12.76620000831724
-3.689444757683193,-6.430354202225619,12.64751927664458
-3.975237518055053,-6.953206514423346,12.5677187631894
-4.285645626762684,-7.518885471716776,12.53188401989199
-4.622491351874602,-8.12917123839197,12.54594375152326
-4.987570874501687,-8.785354576767885,12.616758999489
-5.382599630716603,-9.488009482368476,12.75220087045632
-5.809138447211859,-10.23670713763191,12.96120432936877
-6.268496320022922,-11.02966330949192,13.25378034128224
-6.761605443318351,-11.86331399907908,13.64096219810161
-7.288864256134674,-12.73181959571857,14.13465442720092
-7.849945120548216,-13.62650720777367,14.7473449226582
-8.443565153240565,-14.5352755826245,15.49163426172357
-9.067222168710098,-15.44200825790145,16.37953300149605
-9.716903158065087,-16.32606871956966,17.42148183487122
-10.38678064185418,-17.16198508037229,18.62506590909307
-11.06892271956353,-17.9194668080349,19.99342929115373
-11.75305518477001,-18.56392355136256,21.52345373320516
-12.42642713415031,-19.05766205539651,23.2038491888364
-13.0738420982767,-19.36190306434218,25.01340571455464
-13.67792035931488,-19.43966739882449,26.91975864840231
-14.21964928077809,-19.25941904411425,28.87908738790685
-14.67925211868813,-18.79913385023486,30.83715736504703
-15.03735985416664,-18.05022787433629,32.73198183723038
-15.27640892477628,-17.02060500401148,34.49810758193315
-15.38212195837308,-15.73605993054203,36.07215043670938
-15.34487709930506,-14.23946704374865,37.39881891482629
-15.16075426110184,-12.58759662864395,38.43640433747504
-14.83207705484752,-10.84593110782924,39.16070808983382
-14.36734637037426,-9.082337858472073,39.5666648613979
-13.78056802975728,-7.360719720882223,39.66743187600343
-13.09008357816186,-5.735716629250727,39.49128001685281
-12.31709090217412,-4.249202591009292,39.07705596873023
-11.48407187660315,-2.928846094428272,38.46916323106973
-10.61332632420428,-1.788547011475929,37.71292242368769
-9.725758503583881,-0.8302556180354145,36.85090075753391
-8.839994363540805,-0.04656490030367422,35.92046938152076
-7.971843772616012,0.5764829455146329,34.95256049159798
-7.134073966440128,1.056788899208686,33.97140987680068
-6.336432717655168,1.414028892335247,32.99499196018066
-5.585850263600351,1.66801510581968,32.03585884652301
-4.886752698620899,1.83757111369432,31.1021473395331
-4.241430648572393,1.939845691753643,30.19858739677881
-3.650420886138979,1.989967394764744,29.32741149743139
-3.112871972347622,2.000943258103061,28.48911680034312
-2.626876353575388,1.983718793378908,27.68306825452906
-2.189760028627096,1.947334676186766,26.9079527481824
-1.798327018180312,1.899133316790954,26.16210539263557
-1.449059833274168,1.844983547364894,25.44373270321174
-1.138279459943525,1.789503269024631,24.75105671800385
-0.8622695318277167,1.736268277365262,24.08240113359998
-0.6173697442191616,1.68800119891439,23.43623673435621
-0.4000434669253843,1.646738172319912,22.81119957324484
-0.206924147497422,1.613973179003032,22.20609195165439
-0.03484459926907513,1.590781230729038,21.61987341272014
0.1191472724749074,1.577922296162787,21.05164673019055
0.257783286233295,1.575928131491571,20.50064218859324
0.383577819149828,1.585174228956251,19.96620222467156
0.4988365856600524,1.605939012503689,19.44776764233885
0.6056696775735533,1.638452254373379,18.94486603813482
0.7060075222187301,1.682934497984174,18.45710270835402
0.8016187033993206,1.739629073040097,17.98415409375609
0.8941288316310876,1.808828090728417,17.52576370755772
0.985039850345078,1.890893616776407,17.08174045337111
1.07574932833083,1.986275040919034,16.65195924754519
1.167569420219223,2.095523493695755,16.23636389812387
1.26174528039256,2.219304004588006,15.83497224916982
1.359472794949109,2.358405947306496,15.44788366746238
1.461915554246991,2.51375217550005,15.07528902441736
1.570221027490892,2.686407111250526,14.71748340724545
1.685535922526188,2.877583904339285,14.37488187870425
1.809020719483611,3.088650626107901,14.04803869353219
1.941863356424853,3.321135290066743,13.73767047073359
2.08529201808996,3.576729292849617,13.44468391229588
2.240586933727235,3.857288632361857,13.17020874683673
2.409091024246024,4.164831971531703,12.91563665440183
2.592219148868641,4.501534260117611,12.68266698515282
2.791465582099988,4.869714185443116,12.47336010274681
3.008409196871103,5.271813175873672,12.29019913671576
3.244715631511111,5.710363008053319,12.13616077874577
3.502135468006538,6.187938252419976,12.01479545044688
3.782497137485541,6.707088820579387,11.93031662808861
4.087692887221007,7.270246757580255,11.8876982280694
4.419655685453477,7.879600185857011,11.89277759711792
4.780324405783858,8.536926039122783,11.95235963735318
5.171594033119749,9.243372087275366,12.07431471620364
5.595246999514305,9.999178032856094,12.26765902924612
6.052861154283775,10.80332561747374,12.5426007748961
6.545689411051275,11.65310941377467,12.91052871712488
7.074505977399665,12.54362429430202,13.38391151161215
7.639414536702501,13.46717378793852,13.97606700881625
8.239615206311845,14.41261725055763,14.70075177405005
8.873130050659219,15.3646946203209,15.57151449948005
9.536491980051872,16.30339664612914,16.60075651552342
10.22440960637329,17.20348558135644,17.79845365286249
10.92943143596314,18.03431325021648,19.17052317881905
11.64164648711412,18.76012224762107,20.71687465196024
12.34847382528593,19.34103764914271,22.42926904802928
13.03460785708153,19.73494035873983,24.28922397985076
13.6821948562238,19.90033524848234,26.26632863956492
14.27131279002442,19.80016896541704,28.3174364196455
14.78080439500354,19.4063144634721,30.38723462578529
15.18946823672013,18.7041578560517,32.41059210415521
15.47754572386557,17.69647704954776,34.31681968929464
15.62836432448748,16.40570022336878,36.03556128350652
15.62992848119255,14.87377489973597,37.50355798809047
15.47621456893597,13.15929595689144,38.67115271005109
15.16794461365885,11.33215119709448,39.50729518249406
14.71269014243619,9.466557792329558,40.0020577645258
14.12427648810728,7.633760998742999,40.16623058053842
13.42158638157037,5.895700212237758,40.02824598832659
12.62696292528893,4.300617417789005,39.6292510539384
11.76446012118021,2.881033285556607,39.0174270863177
10.85817811595259,1.653954041564557,38.24260441314611
9.930863557171905,0.6227690568618984,37.35192358577633
9.002876813231264,-0.2198712767170644,36.38689975920671
8.091551008238246,-0.8888694699548588,35.38189166142669
7.210908894281541,-1.403692197372657,34.36373880468246
6.371668680195098,-1.785877641397368,33.35222523198402
5.581457275970521,-2.057154179748957,32.36102737194486
4.845152952053048,-2.23815566503799,31.39886426240846
4.165292193442921,-2.347645380638921,30.47065149765385
3.542491742447389,-2.402132979751391,29.57853966483474
2.975852589555199,-2.41577039251963,28.7227809410487
2.463325942726297,-2.400429609976101,27.9024107608133
2.002031290291793,-2.365887340550604,27.11575726238841
1.58852369951647,-2.320062864138303,26.36080388955066
1.219011978236223,-2.269273231146962,25.63543447254523
0.8895318941442961,-2.218483527941797,24.93758894501105
0.5960798722489058,-2.171539574587482,24.26535414924639
0.3347129429323277,-2.131376882576665,23.61700959269274
0.1016205372476122,-2.100203794239463,22.9910434943583
-0.1068267374895246,-2.079659165214039,22.38615047351017
-0.2940468034913913,-2.070946293053154,21.80121895971932
-0.4632303908465387,-2.074945440654615,21.23531385069432
-0.6173365884603035,-2.092307526930349,20.68765803623146
-0.7590969269347434,-2.123531537453613,20.15761503463971
-0.8910257498794112,-2.169028056207873,19.6446740400077
-1.01543506200068,-2.229171102908267,19.14843805303528
-1.134452410949259,-2.304340217184129,18.66861537951608
-1.250040669929569,-2.394954482223534,18.20501456091732
-1.36401884511784,-2.501499936823788,17.75754269879941
-1.478083241765379,-2.624551590480803,17.32620711053735
-1.593828490913044,-2.764791031757974,16.91112028032252
-1.712768069760121,-2.923020403885701,16.51250812744724
-1.836354047042917,-3.100173309830695,16.1307216902032
-1.965995853614329,-3.297322996991046,15.76625240930657
-2.103077920251079,-3.515687952916583,15.41975128305284
-2.248976041123759,-3.756634810326968,15.09205225192288
-2.405072312966712,-4.021678203031819,14.78420024736581
-2.572768466395326,-4.312476923454067,14.49748440062774
-2.75349734559965,-4.630825395162717,14.23347694237315
-2.948732203276919,-4.978639076801956,13.99407831728176
-3.159993355573236,-5.357931943252567,13.7815689677788
-3.388851582464033,-5.770783632888968,13.59866807617261
-3.636927457235021,-6.219293196929973,13.44859925091471
-3.905885539269729,-6.705515636284746,13.33516264077649
-4.197422062900674,-7.231376575509371,13.26281218134567
-4.513244400033367,-7.798559539798243,13.23673551994151
-4.855040169491602,-8.408359446613716,13.26293250324914
-5.224433425202797,-9.061495237304307,13.34828580280163
-5.622924908081638,-9.757874284437104,13.50061414646611
-6.051812947086735,-10.49630167086397,13.72869459041708
-6.512091333740894,-11.27412916229603,14.04223525083792
-7.004320511362357,-12.08684239456552,14.45177402522288
-7.52846891901788,-12.92759137400308,14.96847247501201
-8.083722588604147,-13.78667988606221,15.60376810671669
-8.668263462250085,-14.65104482827278,16.3688443889728
-9.279020773999461,-15.50377743642263,17.27387853657867
-9.911405599031317,-16.32376445084632,18.32703600033235
-10.55904653117609,-17.08555615105243,19.53320220943341
-11.21355424288012,-17.75959455151973,20.89248097101249
-11.86435357344966,-18.31294966588635,22.39854792250979
-12.4986319478291,-18.71070143195341,24.03702495115213
-13.10145931170425,-18.91805443547038,25.78412787341986
-13.65613327079737,-18.90316966198882,27.60591415690356
-14.14478931395942,-18.64054087737555,29.45848824821357
-14.54928667762226,-18.11455214468821,31.28947240472101
-14.85233577110101,-17.32267306849515,33.04089327815711
-15.0387787936252,-16.27764686163448,34.65337020304916
-15.09688303561236,-15.00807155076958,36.07116680829596
-15.01947226278867,-13.55700255979436,37.24737490820601
-14.80472043479773,-11.97858779951008,38.14834910596613
-14.4564711149179,-10.33318508170063,38.75658352702739
-13.9840200765388,-8.681765660002233,39.07152441109233
-13.40139009176969,-7.080554592823911,39.10825912197568


==> Figures/animation1-35.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205
12.07814355169057,10.44623406519122,33.35311338682492
11.88612784792642,9.684001260376487,33.6660675688864
11.6392190722515,8.911774357879631,33.85971259221905
11.34256629745501,8.147462405627305,33.93600671384781
11.00245764427387,7.407290111058588,33.9003843457258
10.62601709696523,6.70512326568306,33.76110110934111
10.22087793971519,6.052045031793165,33.5284663090834
9.794859372884659,5.456187043723766,33.21405198191415
9.355669176151217,4.922788746125341,32.82995498844706
8.91064949042899,4.454437636249041,32.38816740556896
8.466576108500387,4.051433412929027,31.90008628799772
8.029515194104853,3.712219269095954,31.37617141525143
7.604735888386053,3.433830966271523,30.82574202349754
7.196673242004188,3.212325688248397,30.25689202205985
6.808933426733583,3.043165118789757,29.67649761019742
6.444332081953339,2.921538647837827,29.09029040821959
6.104956649265595,2.842621901199874,28.50297168866003
5.792244306582902,2.801772496711119,27.91834757078393
5.507068315957669,2.794669177804856,27.33946994057887
5.249826989479488,2.817402682210731,26.76877256187055
5.020530867798008,2.866527393746411,26.20819588349697
4.818884976800213,2.939082503781576,25.65929722824475
4.644364115867859,3.032590495785861,25.12334536387233
4.49628001307132,3.14503957476526,24.60140000512163
4.373839862723618,3.27485540546262,24.09437772587151
4.276196258634871,3.420866327925196,23.60310622793187
4.202488879136205,3.582265153822811,23.12836905768898
4.151878496132043,3.758569737384896,22.67094279864705
4.123573997094884,3.949583760814616,22.23162858374452
4.116853149686075,4.155358561055154,21.81127952729436
4.131077823226521,4.376156331845778,21.410825412061
4.165704325233271,4.612414639487905,21.03129570495298
4.220289426756794,4.864711871192607,20.67384172501556
4.294492546306536,5.133732972551934,20.33975855062186
4.388074445269402,5.420234610327216,20.03050702327403
4.500892662556232,5.725008707145948,19.747735972948
4.632893786105432,6.048843129096428,19.49330454089305
4.784102526462171,6.392478163993315,19.26930419432215
4.954607425449252,6.756557311742956,19.07807969600102
5.144542904001259,7.141570830701596,18.92224789215625
5.354067231872064,7.54779046634942,18.80471269680273
5.583335894605138,7.975193863491441,18.72867406478122
5.832469749451623,8.42337737662127,18.69762805106777
6.101517315620483,8.891456406646938,18.71535425351975
6.390410554477874,9.37795308382262,18.78588605285275
6.698913587545779,9.88067217913657,18.91345814999265
7.026564006741397,10.39656766101655,19.10242505308047
7.372606791116226,10.92160441824,19.3571435390919
7.735921400722862,11.4506224131338,19.68181193670507
8.114943414248359,11.97721391716166,20.08025965974479
8.50758314708531,12.49362840329007,20.55568215691829
8.91114504290369,12.99072383339975,21.11031977964187
9.322253246115645,13.45798693796131,21.74508443893029
9.736790542394202,13.88364778056422,22.45914562671378
10.14985961831245,14.25491424880839,23.24949740906228
10.55577704966383,14.55834868919349,24.11053981440342
10.94811118001581,14.78040026240855,25.03372032514796
11.31977461095275,14.90809167972608,26.00729170077567
11.66317989473352,14.92983769284331,27.01624801420592
11.97046281050993,14.83634654033765,28.04249801337113
12.2337712048673,14.62152805359569,29.06532055674011
12.44560912466518,14.28330888983963,30.06211935845117
12.59921677423386,13.82424323888037,31.00945498205817
12.68895816001504,13.25181276323274,31.88428609521358
12.71068197209593,12.57833618133961,32.6653081794217
12.66201907883911,11.82045562896852,33.33424683148658
12.54258319973801,10.99822671188203,33.87695408579208
12.35405005735792,10.1339000887587,34.28417496460534
12.10010350654331,9.250530749897035,34.55189598432084
11.78625258811045,8.370575485981732,34.68124876948531
11.419538341262,7.514634035399537,34.67800668896245
11.00816085137087,6.70045744448075,34.55176639360985
10.56106354727493,5.942297303238416,34.31493886305495
10.08751256521446,5.250614145843738,33.98168201532207
9.596704678064725,4.632114258476803,33.56689170341841
9.097429367784219,4.090049541447091,33.08533736741813
8.597801003434283,3.624698024715657,32.55099185409021
8.10506756857755,3.233941698200017,31.97657009768445
7.625494289820298,2.913869158304039,31.37326392370523
7.164314581923043,2.659347878324421,30.75064251160414
6.72573711520214,2.464529908743353,30.11667975000305
6.312996290487243,2.32327209560725,29.4778689423736
5.928433511881634,2.229465609386543,28.83938955456576
5.573597846949008,2.177279141094339,28.20529753627587
5.249356469498311,2.161325858155906,27.57871831349507
4.956007304460424,2.176766879954461,26.96202859553847
4.693388267407565,2.219364517708502,26.35701900648481
4.460979250510736,2.285497636302411,25.76503401250411
4.257994474550009,2.37214988006776,25.18708873021645
4.083463984858548,2.476879615932434,24.62396417161506
3.936303936444812,2.5977785749978,24.07628356584599
3.815375927843503,2.733424477760167,23.54457284903135
3.719536049354339,2.882831479302509,23.02930844600163
3.647674553557592,3.045401082535353,22.53095525096606
3.598747174039497,3.220875221665214,22.04999737022932
3.571799145453507,3.409292481040928,21.58696380159728
3.565982941068543,3.610947848132669,21.14245084308911
3.58057066333596,3.826355966440479,20.71714267558104
3.6149619139455,4.056217521257373,20.31183126120904
3.668687843149766,4.301388129920139,19.92743644188965
3.741411941126654,4.562848894864295,19.56502690318674
3.832927991411788,4.841677593428083,19.22584247640862
3.943155460518611,5.139019308103731,18.91131807168455
4.072132449864964,5.456055134026596,18.6231093499725
4.220006186203718,5.793967430329759,18.36312003351707
4.387020874655969,6.153899906785828,18.13353050101955
4.573502584044994,6.536910661112091,17.9368269920946
4.779840678178427,6.943916117491978,17.77583032944737
5.006465151245662,7.375623685840952,17.65372252871202
5.253819075392057,7.832450900701895,17.5740689768347
5.522325232477298,8.31442886324573,17.54083299496146
5.812345894166989,8.82108807750637,17.55837854436961
6.124134656343192,9.351325347894294,17.63145558541166
6.457779256258073,9.903251424385473,17.76516119310712
6.813134446132436,10.47402070801416,17.96486805407651
7.189744319801387,11.05964674417041,18.23611058056433
7.586754056399995,11.65481061107773,18.58441784852804
8.002811932295883,12.25267378228848,19.01508230587016
8.435963734526364,12.84471260982799,19.53285426891779
8.88354344423255,13.42059801759743,20.14155534538694
9.342066262546744,13.96815073354361,20.84360989594543
9.80713265993881,14.47340834596568,21.63950322671964
10.27335495389028,14.92084396408641,22.52718883453574
10.73432059840252,15.29377502514356,23.50148445892054
11.18260833962703,15.5749921919066,24.55351653032972
11.6098738996235,15.74761990304855,25.67029186164964
12.00702002765455,15.79619069766561,26.83448937637731
12.3644608037113,15.70787602195966,28.02456720399391
12.67248153294108,15.47377144546014,29.21526536077544
12.92168364963328,15.09009267741453,30.37854720552345
13.10348993669976,14.55911221639722,31.48496423598878
13.21067129545145,13.889667039093,32.50535563971616
13.23784530003938,13.09710375088425,33.41272050926426
13.18189200134702,12.20259907477137,34.18404554172863
13.04223624409914,11.23188952373332,34.80185229755767
12.82095870864709,10.2135439910315,35.25525607331198
12.52271829502791,9.17699212591548,35.54040084607603
12.15449258678873,8.150559176580998,35.66023584005644
11.72516613105235,7.159745384851402,35.62370448619278
11.24501361213169,6.225930482031613,35.44450075897532
10.7251337152472,5.365598845885455,35.13959365425264
10.17688887036269,4.590091121324472,34.72772294497837
9.611397587405408,3.90581371926911,34.22803544132726
9.039112616086909,3.314790728799095,33.65897552904013
8.469502976248226,2.815425999837243,33.0374831321629
7.910843838059156,2.403351430724782,32.37849952381775
7.370107142894531,2.072261799171413,31.69474396390233
6.852938523393721,1.814667385726256,30.99670369606213
6.363702396250022,1.622525732712858,30.29277406733687
5.905576397887971,1.487738659558501,29.58949014343172
5.480677717196635,1.402518346562134,28.89180162527002
5.09020647478896,1.359637086930969,28.20335536684121
4.734594388030543,1.352580448608652,27.52676178643229
4.413650038423767,1.375624700127061,26.86383154466998
4.126694816106549,1.423857961121864,26.21577651685388
3.872685908468166,1.493161848740143,25.58337437312723
3.650324490955303,1.580167252242034,24.96709935982883
3.458148600509393,1.682194802105543,24.36722361749173
3.294611092247561,1.797187882399424,23.78389403223211
3.158143675689373,1.923643774320497,23.21718958400432
3.047208373314754,2.060546721740399,22.66716372405853
2.960337907429951,2.207305330503739,22.13387569545107
2.896166555253946,2.363695684512643,21.61741404292139
2.853452959013961,2.529810812401513,21.11791492482045
2.831096269327201,2.706016603888041,20.63557728352187
2.828146859175003,2.892913899379008,20.17067646895033
2.843812688325058,3.091306215002327,19.72357754316473
2.87746223474849,3.302172381993711,19.29474921357987
2.928624746981765,3.5266432459232,18.88477913490481
2.99698841304323,3.765981465157263,18.49439116980053
3.082396888728205,4.02156335123533,18.12446508974756
3.184844480506306,4.294861591834838,17.77605911486486
3.30447013422827,4.58742757756457,17.450435618549
3.44155023791474,4.90087190690371,17.1490902432115
3.596490101922713,5.236841461185956,16.87378456882788
3.769813829293408,5.596991218105825,16.62658232537904
3.962152129572112,5.982948705847783,16.40988891830851
4.174227457741675,6.396268694078512,16.2264937121009
4.406835674014322,6.838375384512082,16.07961405366923
4.660823219865161,7.310489027009543,15.97293936993424
4.937058593842809,7.813533590293128,15.91067279179032
5.23639669536675,8.348021928999815,15.89756658486403
5.55963440147184,8.913914917085503,15.93894615405474
5.907455576676697,9.510451415338432,16.04071549654637
6.280363631110053,10.13594692042963,16.20933470472724
6.67859979744845,10.78756058274202,16.4517575311867
7.102045577643016,11.46103332110707,16.77531430050481
7.550108426986786,12.15040438469086,17.18752293843559
8.021590832254102,12.84772027628295,17.69580918516028
8.5145446550009,13.54275868589922,18.30711707691153
9.02611509694819,14.22280090130359,19.02739378329645
9.552382000000998,14.87249839412065,19.86094044934243
10.08821040302217,15.47389135144154,20.8096344974174
10.62712711978726,16.00664603820226,21.87205025710204
11.16124504522129,16.44857987352878,23.04253411095595
11.68126100448138,16.77653272214911,24.31032579062942
12.17655486700624,16.96761475213878,25.65885407889956
12.63541567498966,17.00081168305473,27.06536415750157
13.04541301353539,16.85885824012304,28.50104297523421
13.39391768902016,16.53020838583112,29.93178507453908
13.66875520939608,16.01085352473238,31.31967473388171
13.85895078543853,15.30569164491127,32.6251512312112
13.95550001912632,14.42915652038145,33.80968757923829
13.95208116839331,13.40489284390051,34.83867989543403
13.84561902479069,12.26440729751369,35.68415436208028
13.63662109602447,11.04480954871802,36.32688676488904
13.32923400736074,9.78593420909676,36.75761110366722
12.93100709191665,8.527254295293353,36.97715417616057
12.45239254716328,7.305023791460008,36.99553044050636
11.90604767357282,6.150016434193517,36.83021160259351
11.30602694026051,5.086085764897991,36.5039022138411
10.66695654971625,4.129602840889798,36.04218428278496
10.00327319364107,3.289678528808683,35.47134718368466
9.328586799213985,2.568978059415722,34.81662155706771
8.65520071820679,1.964896325390993,34.10092213081926
7.993797851874936,1.470874735881313,33.34410362420138
7.353281548225846,1.077685709514438,32.56266295629771
6.74074740214416,0.77456911441003,31.76978388993674
6.161556106313959,0.5501606273095927,30.97561192670121
5.619476874896911,0.3931961710597498,30.18765844850556
5.116873908353621,0.2930063665512065,29.4112542796104
4.65491320506287,0.2398314010122846,28.64999657048952
4.233772446422556,0.2249929355589911,27.90615447745902
3.852841825789254,0.240959133979741,27.18101627601442
3.510908092210963,0.2813346067678613,26.47517278933966
3.206317565009724,0.3408012370972054,25.7887398317452
2.9371164591731,0.4150298906968899,25.12152669085973
2.701168657838044,0.5005776663391878,24.4731595025354
2.496252228658727,0.5947809293546223,23.84316858598551
2.320136658234087,0.6956509290669335,23.23104808574005
2.170643107582132,0.8017762346343558,22.63629509552964
2.045690081165314,0.9122343798927437,22.05843413288652
1.943326835966943,1.026513827395955,21.49703157944915
1.861756696976793,1.144446503213038,20.9517035977912
1.799352234441666,1.266150601285516,20.42212011920304
1.754664025785559,1.391983019550093,19.90800677080199
1.726424490412912,1.522500602609541,19.40914605795676
1.713548060598264,1.658429278656058,18.92537871405122
1.715128743172434,1.800640156499801,18.45660584682975
1.730435938091275,1.950131666781425,18.00279232334568
1.758909212218502,2.10801687163502,17.56397172164971
1.800152579198939,2.275515115933654,17.14025311854354
1.853928707529629,2.453947240729765,16.7318299645661
1.92015336654266,2.644733617570464,16.33899130880075
1.998890321202742,2.849394284154101,15.96213566869033
2.090346798241748,3.069550460906832,15.60178788733252
2.194869564741073,3.306926698032098,15.25861937734076
2.312941582062214,3.563352836427198,14.93347221122578
2.445179118899066,3.840764855661163,14.6273875777048
2.592329122647862,4.141203518850853,14.34163917405302
2.755266553226174,4.466809497276525,14.07777213634772
2.934991272302598,4.819813355171132,13.83764810752285
3.132623947373405,5.202518384699367,13.62349698641026
3.349400267388662,5.617273790398207,13.43797575931674
3.586662567410612,6.066435121399929,13.28423454711539
3.845847716817397,6.552308134914526,13.16598954770014
4.128469832459015,7.077071454389777,13.08760183894765
4.436096030948095,7.642672491195142,13.05415993113909
4.770313033871689,8.250690196776722,13.07156239543321
5.132681995965567,8.902157427376755,13.14659469907569
5.524678463795343,9.59733524524642,13.28699138846391
5.947613938981058,10.33543167920821,13.50147082909039
6.402535197589558,11.11425881477388,13.79972474608677
6.890097436375132,11.92982526873564,14.19233885969423
7.41040767095055,12.77586702728768,14.6906142944979
7.962835871103234,13.64332936743294,15.30625293260571
8.54579343476037,14.51982724723224,16.05086494555903
9.156482186581034,15.38913196003511,16.93525579226765
9.790622554310783,16.23075795121983,17.96845654830582
10.44217721948629,17.01975368872396,19.15648010468345
11.10309632243891,17.72682966870202,20.50082149295325
11.7631215599457,18.31897635790003,21.99677712909161
12.40969760769785,18.76072210357607,23.63173498156008
13.02804734168336,19.01613980556292,25.3836777970258
13.60146821060146,19.05161691592174,27.22022558373707
14.11189610296384,18.83925100792384,29.09859027669089
14.54075626859847,18.36053724255359,30.96678604465814
14.87007745101614,17.60981650840198,32.76629978826163
15.08378990624609,16.59682137518933,34.43617066696527
15.16907153969785,15.34766633698163,35.91809307444603
15.11756521714651,13.90382799545953,37.16183284059652
14.92628095783778,12.31903648775784,38.13004847502202
14.59802912950332,10.6544605790953,38.80163536913805
14.14130230258457,8.972970488422222,39.17298608734493
13.5696176416086,7.333465413313784,39.25701182137116
12.90042349327679,5.78618855942829,39.08025313818369
12.15373887773379,4.369655923009653,38.67876776278194
11.3507185400317,3.109412897564791,38.09362345710566
10.51231882967829,2.018444996116448,37.36674068556803
9.658192647266327,1.09880873527789,36.53759458185424
8.805882266929025,0.3439519839128816,35.64100125272974
7.97032293547244,-0.2587648541422067,34.70596685784696
7.163628022781164,-0.7257112215904384,33.75541621048449
6.395101763551917,-1.075008670500838,32.80654724113926
5.671416735676091,-1.325018734861254,31.87155863993613
4.996895884231669,-1.493288649984463,30.9585411861316
4.373848272922921,-1.595893059031867,30.07238246969517
3.802919751100719,-1.647087694773596,29.21559207465611
3.283431580788769,-1.659190206386651,28.38900068981963
2.813690244352998,-1.642614102664497,27.59231940424723
2.391259570623193,-1.605997079991123,26.82456579054222
2.013191994404626,-1.556380415925054,26.0843740485247
1.676219524338175,-1.499409438044101,25.37021048433799
1.376907262914092,-1.43953556994807,24.68051550484673
1.111773513478097,-1.380208173439913,24.01379102549558
0.8773809697877321,-1.324049779197037,23.36864900185698
0.6704034809945453,-1.27301186063692,22.7438334774434
0.4876726106693025,-1.228510553995311,22.13822551037023
0.3262077931286348,-1.191543067604506,21.5508377821406
0.1832334181957102,-1.162786260372294,20.98080364577765
0.05618569828950465,-1.142679220531682,20.42736380451313
-0.05728828101289382,-1.131491788457793,19.88985265842284
-0.1593373387333623,-1.129380938677229,19.36768553685976
-0.2519171830393618,-1.136436828014044,18.86034747459724
-0.3368043003198394,-1.152720167710622,18.36738382412309
-0.4156117202435367,-1.178292410906434,17.88839277207342
-0.4898058598365385,-1.213240077177036,17.42301970245645
-0.5607238432080234,-1.257694371182788,16.97095329145779
-0.6295908534934532,-1.311847097462958,16.53192320518975
-0.6975372041193922,-1.375963730357195,16.10569928654524
-0.7656149216102413,-1.450394367776393,15.69209214941694
-0.8348137154887417,-1.535583179893134,15.29095514096265
-0.9060762756020269,-1.632076857841629,14.90218768122798
-0.9803128862392863,-1.740532471666007,14.5257400422038
-1.05841538206153,-1.861725058950669,14.16161968463069
-1.141270495055124,-1.996555183188276,13.80989933083897
-1.229772655906105,-2.146056620787537,13.47072701649589
-1.3248363183537,-2.311404253809388,13.14433843451039
-1.427407871698638,-2.49392215732213,12.83107196180458
-1.538477194650046,-2.695091769900955,12.53138684534412
-1.659088882422402,-2.916559916134977,12.24588511845083
-1.790353147075618,-3.160146302204975,11.97533792191954
-1.93345634634973,-3.427849918671511,11.7207170153859
-2.089671035541884,-3.721853544940098,11.48323237912616
-2.260365356021846,-4.044525240668091,11.26437691802888
-2.447011467137074,-4.39841531025836,11.06597937578216
-2.651192588284488,-4.786246713307265,10.89026662873561
-2.87460803579059,-5.210896238582488,10.73993652480477
-3.119075403987081,-5.675362931498229,10.61824231690131
-3.386528738684397,-6.182719235223941,10.5290894445449
-3.67901116992523,-6.736039049659233,10.47714484366737
-3.998659995002737,-7.338295422960481,10.46795797617274
-4.347681619915446,-7.992218893086602,10.50809118138861
-4.728313071699392,-8.700105679128814,10.60525451708984
-5.142765992891063,-9.463563174604314,10.76843667353295
-5.593148155008492,-10.28317887242516,11.00801845566852
-6.081356654582037,-11.15809855568376,11.33584837204668
-6.608936223297999,-12.08550126929392,11.76525075905432
-7.176895731738401,-13.05996364655282,12.31092557188924
-7.785476368155585,-14.07271652360805,12.98868599680566
-8.43386667512897,-15.11081482668011,13.81496687754397
-9.119863361068408,-16.15627002089554,14.80602668627591
-9.839483456891086,-17.18523492385673,15.97676375134145
-10.5865438641629,-18.16738329913608,17.33908177005929
-11.35223925516573,-19.0656868438405,18.8997808666734
-12.12476843225134,-19.83684806769461,20.65802981116038
-12.88908084201601,-20.43267714441633,22.60259979184456
-13.62683474157314,-20.80267183692982,24.70920589560701
-14.31666933366157,-20.89793522316221,26.93848299120118
-14.93488535161195,-20.67631973335842,29.23526224914182
-15.45659227518745,-20.10832607238692,31.52983052336777
-15.85731022925022,-19.1828799469407,33.74166114673904
-16.11491563499391,-17.91179411563066,35.78565810250625
-16.2117115057699,-16.3316707214877,37.58031047134368
-16.13631886162534,-14.50234026451232,39.056489671569
-15.88506137324483,-12.50166221896068,40.16520095638209
-15.46257414292266,-10.41743291641973,40.88265220706236
-14.88150441125244,-8.337928951166337,41.21158486217284
-14.16135047784308,-6.342948280124372,41.17874472709716
-13.32665062271215,-4.496970986498914,40.82930966088678
-12.40483716853421,-2.84537285177802,40.2197002728669
-11.42408887652612,-1.413784218270915,39.41031427407044
-10.41145658739088,-0.209998631763209,38.45940377479185
-9.391433990490494,0.7725237728007049,37.41876571222598
-8.385034755705018,1.550535541151984,36.33136795116151
-7.40934720229866,2.147033700393769,35.23063990307077
-6.47748132118437,2.587916578658069,34.14096376735427
-5.598799967103134,2.899460778568169,33.07887868613221
-4.779328165259299,3.106612598283376,32.05458956557001
-4.022251268653626,3.231974194383386,31.07349198939099
-3.328435152735244,3.295321334146801,30.13754135800629
-2.696923677931065,3.31349180332951,29.24638674261497
-2.125387110938162,3.300508929650079,28.39825260908798
-1.610509029132794,3.267837439465581,27.59058806133699
-1.148308664381216,3.224699932085795,26.8205203871176
-0.734401477811365,3.178407644131736,26.08515429824595
-0.3642039388228312,3.134678008332746,25.38175579642182
-0.03308986075599174,3.097924476415135,24.70785384401783
0.2634941068775171,3.071512433025938,24.06128631024014
0.5299466309275734,3.057980064745955,23.44021027389721
0.7704570197933648,3.059225846587899,22.84309128045107
0.9889720984974668,3.076665681276779,22.26868174906409
1.18917986484079,3.111363240870721,21.71599536284359
1.374505953580257,3.164137087666039,21.18428181157334
1.54811964440817,3.235647922844447,20.67300451983803
1.712946762543687,3.32646896293324,20.18182281899006
1.871687339695415,3.437142051068427,19.710579264695
2.026836334792027,3.568221710462639,19.25929234498724
2.180706066826649,3.720308958008936,18.82815457458885
2.335449295164044,3.894076321194398,18.41753585956966
2.493082103720718,4.09028513959726,18.02799198999472
2.655505911432267,4.309795877993627,17.66027813828003
2.82452804801318,4.553571824616355,17.31536727834958
3.001880405600405,4.82267618774304,16.99447347214328
3.189235706704446,5.118262228788776,16.6990799752418
3.388220919196851,5.441555673289326,16.4309720721862
3.600427301243279,5.793828217062032,16.19227444200441
3.827416474032059,6.176360491156954,15.98549264850052
4.070721798688317,6.590392369442392,15.81355801449202
4.331844177417139,7.037058009770282,15.67987463281398
4.612241210956755,7.517302541442257,15.5883665391887
4.913308431458562,8.031776898194815,15.54352206466364
5.236351104152898,8.58070702918546,15.55043103550237
5.582544873490084,9.163733726598457,15.61480873708023
5.95288335344169,9.779719771283181,15.74299836524123
6.348110678505792,10.42652227171152,15.94194105794177
6.768637115989948,11.10073028926946,16.2190996203812
7.214436193893895,11.79737150981166,16.58231895827528
7.684922555888945,12.50959728280576,17.03960346319281
8.17881107786431,13.22836321224808,17.59878990119706
8.6939598474616,13.9421328692952,18.26709487512045
9.227202583054272,14.63664490357857,19.05052021275141
9.77418004739524,15.29479789961935,19.95310956804959
10.32918493627847,15.8967206436786,20.97606705434423
10.8850402702619,16.4201044152257,22.11677526039344
11.43303677180845,16.84087327592233,23.36778542492968
11.96295886551218,17.13425176588941,24.71589397079957
12.46323010164927,17.27625092224709,26.14146009511228
12.92120498433283,17.24552999853092,27.61814715031105
13.32362356774496,17.02550590487681,29.11327111776926
13.65722686941218,16.60648791262889,30.58889772676945
13.9095060450373,15.98753464353979,32.00373732448801
14.06952976734991,15.17769358778876,33.31574887718549
14.12876822940757,14.19631770457598,34.48520559488856
14.08181593517793,13.07227114999239,35.4778355520125
13.92691548295235,11.84202279984431,36.2675779520757
13.66620407187754,10.54683983281273,36.8385236517851
13.30564137991533,9.229475151912233,37.18574201510688
12.85462430325988,7.930837503611833,37.31490385586872
12.3253400399038,6.687114344617848,37.2408343541947
11.73194359905064,5.527695336835555,36.98530820668692
11.08966214725658,4.474061487519507,36.5744890366031
10.41392530717439,3.539617136454181,36.03640627923228
9.719601418112994,2.730296356647917,35.39877642842568
9.020391754145631,2.045696397956613,34.68735007746908
8.328405137135691,1.480478441739425,33.92484050925351
7.653910015672446,1.025812794156395,33.13039097850267
7.00524305415524,0.670707984042576,32.31947783071668
6.388843247352892,0.4031298723157802,31.5041235208219
5.809377453192017,0.2108738243791527,30.69329809663395
5.269925081530368,0.08219397521680241,29.89340832724166
4.772194441567676,0.006218234019042285,29.10880043873501
4.316749224924719,-0.02681114637797219,28.3422285227637
3.903229585342981,-0.0254298029013694,27.59526240732119
3.530557567117419,0.003061600947833278,26.86862484612407
3.19712092252233,0.05254692227204527,26.16245852664411
2.900932596291087,0.1180054337853894,25.4765295881596
2.639765444441694,0.195402315952708,24.81037725980597
2.411263262676386,0.2815715999003565,24.1634199660807
2.213030105924618,0.3741001641777918,23.53502767945799
2.0427003487392,0.4712182013625889,22.92456906251312
1.897992101203029,0.5716992756052,22.33144045858991
1.776746561262018,0.6747714985209692,21.75508231790664
1.676955728940486,0.7800402833738546,21.19498732367827
1.596780685115968,0.8874224514272588,20.65070337016267
1.534562384442523,0.997091047128063,20.12183365302607
1.488826652824652,1.109429986647359,19.60803544673589
1.458284829657338,1.22499755663246,19.10901863587232
1.441831262651422,1.344497753850725,18.62454470550869
1.438538652975553,1.468758481573907,18.15442664953233
1.447652062349264,1.598715673975322,17.69853009804321
1.468582231454559,1.735402490673001,17.25677587350561
1.500898719258504,1.879942799284957,16.82914414255713
1.544323253487361,2.033548236724581,16.4156803229592
1.59872358104836,2.19751820401155,16.01650292334221
1.664108020872815,2.373242199713174,15.6318135302394
1.740620847494636,2.562203929341337,15.26190920763372
1.828538568586368,2.765986637684618,14.90719763553008
1.928267100411424,2.98627909330044,14.56821538340078
2.040339788286775,3.224881603552365,14.24564978939959
2.165416160986282,3.483711347773906,13.94036499416729
2.304281244477229,3.764806176928302,13.65343275472422
2.457845186892303,4.07032583018805,13.38616873294729
2.627142857970539,4.402549249759427,13.14017500446143
2.813332976340397,4.763866320513836,12.91738955215567
3.017696180056926,5.156761904350486,12.72014347112128
3.241631281906558,5.583789463888163,12.55122648524629
3.486648732522003,6.047530860892017,12.41396111234552
3.75436004228325,6.550538062349503,12.31228534805877
4.046461578801221,7.095251494583573,12.25084297826768
4.36471075413782,7.683888680400127,12.23507945572732
4.710892143472928,8.31829564430756,12.27133953634036
5.086770542949742,8.999752511041637,12.36696037891934
5.494027403810455,9.728723989400414,12.5303503611914
5.934176524440694,10.50454541086055,12.7710392489322
6.408454434295302,11.32503626674537,13.09967942645309
6.917680715547123,12.18603660054695,13.5279706629046
7.462083810837126,13.0808682920436,14.06847267459123
8.041088988287587,13.99973460085077,14.73426142975909
8.65306751435702,14.92908879382711,15.53837848410583
9.295050246036515,15.85102743396624,16.49302061535244
9.962415339560001,16.74279608223122,17.60842412265983
10.64856899027309,17.57653266442047,18.89142028106431
11.344650067728,18.31941073086709,20.34368212846535
12.03930338906489,18.93437015420508,21.9597531240777
12.71858010969755,19.38161946226676,23.72504525330186
13.36603358560189,19.62104096727341,25.61410766409294
13.96307974253783,19.61550815710793,27.58957156525186
14.48967637388855,19.33492862734472,29.60223106854773
14.92534101257132,18.76057648092811,31.59267161685033
15.25047147859632,17.88903427087586,33.49466577655689
15.44786364557423,16.73491786841866,35.24021655530191
15.50425280050385,15.33160503694612,36.76570056869166
15.41165969010737,13.72948397274098,38.01817271293132
15.16832045995798,11.99174552504869,38.96069501431614
14.77903123198281,10.18832345639799,39.57565866661654
14.25483551981133,8.389043960382855,39.86548437164794
13.61210121415743,6.657211750978327,39.85068687964944
12.87114011047624,5.044681258229258,39.56587052370387
12.05458832293046,3.589021407488837,39.05459495537116
11.18577745980919,2.312854280388937,38.36412478380245
10.28728966231164,1.225007074417837,37.5408869933793
9.379823245013478,0.3228687564905397,36.62712319019539
8.48142220173392,-0.4046992129349722,35.65887333400922
7.607060236342361,-0.9744399554296408,34.66515895132239
6.768527720187464,-1.406128447155605,33.66808425745335
5.974549358270643,-1.720529902116594,32.68353279434919
5.231057295030401,-1.93792736980292,31.72217034534581
4.541552731245107,-2.077165714419788,30.79053396133529
3.90750297824092,-2.155115014129043,29.89206269482943
3.328735868209912,-2.186445995181238,29.02799106857814
2.803806936292806,-2.183619546393442,28.19807471108227
2.330325603010583,-2.15701068611162,27.40114890596895
1.905234497821696,-2.115107441704296,26.63553817040003
1.525041392034441,-2.064743123715668,25.89934242296294
1.186006482336323,-2.011334915377772,25.19062647629685
0.8842895367435848,-1.9591123937201,24.50753729764814
0.616062161241057,-1.911327046330101,23.84836963692345
0.377590540508281,-1.870438758788312,23.21159640700463
0.1652937191467166,-1.838278314838542,22.5958762625802
-0.024217996360967,-1.816186750286481,22.0000474582374
-0.1941205026386411,-1.805133368083858,21.42311435938531
-0.3473657975114341,-1.805814664747955,20.86423090099603
-0.4866814263189179,-1.818736545166897,20.32268375578151
-0.6145770907267527,-1.844282148325886,19.79787688466279
-0.733356475551098,-1.882767454239824,19.28931840016671
-0.8451327312689263,-1.934486642732562,18.79661019156472
-0.9518463756270137,-1.999748956875179,18.31944046825037
-1.05528465158586,-2.078908604097808,17.85757921937666
-1.157101605947929,-2.172389014585931,17.41087652109908
-1.258838338681201,-2.280702573201127,16.97926361722187
-1.361943022111939,-2.404466748548114,16.56275673299292
-1.467790406275756,-2.544417359734859,16.16146364050338
-1.577700615623989,-2.701419545196678,15.7755930679354
-1.692957106145831,-2.87647682480384,15.40546712758002
-1.814823693221084,-3.070738471269232,15.05153702515383
-1.944560580823335,-3.285505223265046,14.71440240264702
-2.083439322878599,-3.522233172872724,14.39483475607555
-2.232756627585491,-3.782535434661604,14.09380545463467
-2.393846874285597,-4.0681809416836,13.81251896358869
-2.568093147951062,-4.381089401967559,13.55245193145524
-2.75693650531405,-4.723321072843626,13.31539882971692
-2.961883064699558,-5.09705955329023,13.10352481086859
-3.184508353165738,-5.504585239584072,12.91942634932499
-3.426458142998165,-5.948236421286792,12.76620000831724
-3.689444757683193,-6.430354202225619,12.64751927664458
-3.975237518055053,-6.953206514423346,12.5677187631894
-4.285645626762684,-7.518885471716776,12.53188401989199
-4.622491351874602,-8.12917123839197,12.54594375152326
-4.987570874501687,-8.785354576767885,12.616758999489
-5.382599630716603,-9.488009482368476,12.75220087045632
-5.809138447211859,-10.23670713763191,12.96120432936877
-6.268496320022922,-11.02966330949192,13.25378034128224
-6.761605443318351,-11.86331399907908,13.64096219810161
-7.288864256134674,-12.73181959571857,14.13465442720092
-7.849945120548216,-13.62650720777367,14.7473449226582
-8.443565153240565,-14.5352755826245,15.49163426172357
-9.067222168710098,-15.44200825790145,16.37953300149605
-9.716903158065087,-16.32606871956966,17.42148183487122
-10.38678064185418,-17.16198508037229,18.62506590909307
-11.06892271956353,-17.9194668080349,19.99342929115373
-11.75305518477001,-18.56392355136256,21.52345373320516
-12.42642713415031,-19.05766205539651,23.2038491888364
-13.0738420982767,-19.36190306434218,25.01340571455464
-13.67792035931488,-19.43966739882449,26.91975864840231
-14.21964928077809,-19.25941904411425,28.87908738790685
-14.67925211868813,-18.79913385023486,30.83715736504703
-15.03735985416664,-18.05022787433629,32.73198183723038
-15.27640892477628,-17.02060500401148,34.49810758193315
-15.38212195837308,-15.73605993054203,36.07215043670938
-15.34487709930506,-14.23946704374865,37.39881891482629
-15.16075426110184,-12.58759662864395,38.43640433747504
-14.83207705484752,-10.84593110782924,39.16070808983382
-14.36734637037426,-9.082337858472073,39.5666648613979
-13.78056802975728,-7.360719720882223,39.66743187600343
-13.09008357816186,-5.735716629250727,39.49128001685281
-12.31709090217412,-4.249202591009292,39.07705596873023
-11.48407187660315,-2.928846094428272,38.46916323106973
-10.61332632420428,-1.788547011475929,37.71292242368769
-9.725758503583881,-0.8302556180354145,36.85090075753391
-8.839994363540805,-0.04656490030367422,35.92046938152076
-7.971843772616012,0.5764829455146329,34.95256049159798
-7.134073966440128,1.056788899208686,33.97140987680068
-6.336432717655168,1.414028892335247,32.99499196018066
-5.585850263600351,1.66801510581968,32.03585884652301
-4.886752698620899,1.83757111369432,31.1021473395331
-4.241430648572393,1.939845691753643,30.19858739677881
-3.650420886138979,1.989967394764744,29.32741149743139
-3.112871972347622,2.000943258103061,28.48911680034312
-2.626876353575388,1.983718793378908,27.68306825452906
-2.189760028627096,1.947334676186766,26.9079527481824
-1.798327018180312,1.899133316790954,26.16210539263557
-1.449059833274168,1.844983547364894,25.44373270321174
-1.138279459943525,1.789503269024631,24.75105671800385
-0.8622695318277167,1.736268277365262,24.08240113359998
-0.6173697442191616,1.68800119891439,23.43623673435621
-0.4000434669253843,1.646738172319912,22.81119957324484
-0.206924147497422,1.613973179003032,22.20609195165439
-0.03484459926907513,1.590781230729038,21.61987341272014
0.1191472724749074,1.577922296162787,21.05164673019055
0.257783286233295,1.575928131491571,20.50064218859324
0.383577819149828,1.585174228956251,19.96620222467156
0.4988365856600524,1.605939012503689,19.44776764233885
0.6056696775735533,1.638452254373379,18.94486603813482
0.7060075222187301,1.682934497984174,18.45710270835402
0.8016187033993206,1.739629073040097,17.98415409375609
0.8941288316310876,1.808828090728417,17.52576370755772
0.985039850345078,1.890893616776407,17.08174045337111
1.07574932833083,1.986275040919034,16.65195924754519
1.167569420219223,2.095523493695755,16.23636389812387
1.26174528039256,2.219304004588006,15.83497224916982
1.359472794949109,2.358405947306496,15.44788366746238
1.461915554246991,2.51375217550005,15.07528902441736
1.570221027490892,2.686407111250526,14.71748340724545
1.685535922526188,2.877583904339285,14.37488187870425
1.809020719483611,3.088650626107901,14.04803869353219
1.941863356424853,3.321135290066743,13.73767047073359
2.08529201808996,3.576729292849617,13.44468391229588
2.240586933727235,3.857288632361857,13.17020874683673
2.409091024246024,4.164831971531703,12.91563665440183
2.592219148868641,4.501534260117611,12.68266698515282
2.791465582099988,4.869714185443116,12.47336010274681
3.008409196871103,5.271813175873672,12.29019913671576
3.244715631511111,5.710363008053319,12.13616077874577
3.502135468006538,6.187938252419976,12.01479545044688
3.782497137485541,6.707088820579387,11.93031662808861
4.087692887221007,7.270246757580255,11.8876982280694
4.419655685453477,7.879600185857011,11.89277759711792
4.780324405783858,8.536926039122783,11.95235963735318
5.171594033119749,9.243372087275366,12.07431471620364
5.595246999514305,9.999178032856094,12.26765902924612
6.052861154283775,10.80332561747374,12.5426007748961
6.545689411051275,11.65310941377467,12.91052871712488
7.074505977399665,12.54362429430202,13.38391151161215
7.639414536702501,13.46717378793852,13.97606700881625
8.239615206311845,14.41261725055763,14.70075177405005
8.873130050659219,15.3646946203209,15.57151449948005
9.536491980051872,16.30339664612914,16.60075651552342
10.22440960637329,17.20348558135644,17.79845365286249
10.92943143596314,18.03431325021648,19.17052317881905
11.64164648711412,18.76012224762107,20.71687465196024
12.34847382528593,19.34103764914271,22.42926904802928
13.03460785708153,19.73494035873983,24.28922397985076
13.6821948562238,19.90033524848234,26.26632863956492
14.27131279002442,19.80016896541704,28.3174364196455
14.78080439500354,19.4063144634721,30.38723462578529
15.18946823672013,18.7041578560517,32.41059210415521
15.47754572386557,17.69647704954776,34.31681968929464
15.62836432448748,16.40570022336878,36.03556128350652
15.62992848119255,14.87377489973597,37.50355798809047
15.47621456893597,13.15929595689144,38.67115271005109
15.16794461365885,11.33215119709448,39.50729518249406
14.71269014243619,9.466557792329558,40.0020577645258
14.12427648810728,7.633760998742999,40.16623058053842
13.42158638157037,5.895700212237758,40.02824598832659
12.62696292528893,4.300617417789005,39.6292510539384
11.76446012118021,2.881033285556607,39.0174270863177
10.85817811595259,1.653954041564557,38.24260441314611
9.930863557171905,0.6227690568618984,37.35192358577633
9.002876813231264,-0.2198712767170644,36.38689975920671
8.091551008238246,-0.8888694699548588,35.38189166142669
7.210908894281541,-1.403692197372657,34.36373880468246
6.371668680195098,-1.785877641397368,33.35222523198402
5.581457275970521,-2.057154179748957,32.36102737194486
4.845152952053048,-2.23815566503799,31.39886426240846
4.165292193442921,-2.347645380638921,30.47065149765385
3.542491742447389,-2.402132979751391,29.57853966483474
2.975852589555199,-2.41577039251963,28.7227809410487
2.463325942726297,-2.400429609976101,27.9024107608133
2.002031290291793,-2.365887340550604,27.11575726238841
1.58852369951647,-2.320062864138303,26.36080388955066
1.219011978236223,-2.269273231146962,25.63543447254523
0.8895318941442961,-2.218483527941797,24.93758894501105
0.5960798722489058,-2.171539574587482,24.26535414924639
0.3347129429323277,-2.131376882576665,23.61700959269274
0.1016205372476122,-2.100203794239463,22.9910434943583
-0.1068267374895246,-2.079659165214039,22.38615047351017
-0.2940468034913913,-2.070946293053154,21.80121895971932
-0.4632303908465387,-2.074945440654615,21.23531385069432
-0.6173365884603035,-2.092307526930349,20.68765803623146
-0.7590969269347434,-2.123531537453613,20.15761503463971
-0.8910257498794112,-2.169028056207873,19.6446740400077
-1.01543506200068,-2.229171102908267,19.14843805303528
-1.134452410949259,-2.304340217184129,18.66861537951608
-1.250040669929569,-2.394954482223534,18.20501456091732
-1.36401884511784,-2.501499936823788,17.75754269879941
-1.478083241765379,-2.624551590480803,17.32620711053735
-1.593828490913044,-2.764791031757974,16.91112028032252
-1.712768069760121,-2.923020403885701,16.51250812744724
-1.836354047042917,-3.100173309830695,16.1307216902032
-1.965995853614329,-3.297322996991046,15.76625240930657
-2.103077920251079,-3.515687952916583,15.41975128305284
-2.248976041123759,-3.756634810326968,15.09205225192288
-2.405072312966712,-4.021678203031819,14.78420024736581
-2.572768466395326,-4.312476923454067,14.49748440062774
-2.75349734559965,-4.630825395162717,14.23347694237315
-2.948732203276919,-4.978639076801956,13.99407831728176
-3.159993355573236,-5.357931943252567,13.7815689677788
-3.388851582464033,-5.770783632888968,13.59866807617261
-3.636927457235021,-6.219293196929973,13.44859925091471
-3.905885539269729,-6.705515636284746,13.33516264077649
-4.197422062900674,-7.231376575509371,13.26281218134567
-4.513244400033367,-7.798559539798243,13.23673551994151
-4.855040169491602,-8.408359446613716,13.26293250324914
-5.224433425202797,-9.061495237304307,13.34828580280163
-5.622924908081638,-9.757874284437104,13.50061414646611
-6.051812947086735,-10.49630167086397,13.72869459041708
-6.512091333740894,-11.27412916229603,14.04223525083792
-7.004320511362357,-12.08684239456552,14.45177402522288
-7.52846891901788,-12.92759137400308,14.96847247501201
-8.083722588604147,-13.78667988606221,15.60376810671669
-8.668263462250085,-14.65104482827278,16.3688443889728
-9.279020773999461,-15.50377743642263,17.27387853657867
-9.911405599031317,-16.32376445084632,18.32703600033235
-10.55904653117609,-17.08555615105243,19.53320220943341
-11.21355424288012,-17.75959455151973,20.89248097101249
-11.86435357344966,-18.31294966588635,22.39854792250979
-12.4986319478291,-18.71070143195341,24.03702495115213
-13.10145931170425,-18.91805443547038,25.78412787341986
-13.65613327079737,-18.90316966198882,27.60591415690356
-14.14478931395942,-18.64054087737555,29.45848824821357
-14.54928667762226,-18.11455214468821,31.28947240472101
-14.85233577110101,-17.32267306849515,33.04089327815711
-15.0387787936252,-16.27764686163448,34.65337020304916
-15.09688303561236,-15.00807155076958,36.07116680829596
-15.01947226278867,-13.55700255979436,37.24737490820601
-14.80472043479773,-11.97858779951008,38.14834910596613
-14.4564711149179,-10.33318508170063,38.75658352702739
-13.9840200765388,-8.681765660002233,39.07152441109233
-13.40139009176969,-7.080554592823911,39.10825912197568
-12.72621134140543,-5.57675165964159,38.89446955934097
-11.97837652965313,-4.205865534425564,38.46634655263941
-11.17865534417117,-2.990797230874868,37.86425594520355
-10.34743043391795,-1.942455691388432,37.12883732161838
-9.50366902905371,-1.061466080192674,36.29797859109724
-8.664187200474023,-0.340463074278832,35.40484054225585
-7.843211937738526,0.2334828536416349,34.47688190569134
-7.052208418476028,0.6766336691590934,33.53569523984159
-6.299918598082939,1.006733951652924,32.59740836350445
-5.592550575956874,1.241610680449163,31.67341418755189
-4.934061863173707,1.398206666118488,30.7712360890604
-4.326489147001208,1.491984663206304,29.89539267739291
-3.770288713387115,1.536621160944608,29.04817927323528
-3.264662876625319,1.543909753240809,28.23032596399255
-2.807857254675851,1.523804959186803,27.44152178622399
-2.397421052724126,1.484552014224417,26.6808127655803
-2.030427737324788,1.432862619705974,25.94689089198877
-1.70365692092989,1.374109029585244,25.23829442713732
-1.413740336279008,1.312518556406785,24.55353959034746
-1.157275847864455,1.251357696608509,23.89120138542107
-0.9309138450986649,1.193100026103918,23.24995827142894
-0.7314203348274475,1.139575300093336,22.62861224167771
-0.5557207757942645,1.09209926531477,22.02609302855461
-0.4009282944189063,1.051584931392911,21.44145275723076
-0.2643594673007937,1.018636730586181,20.87385546158059
-0.1435403987128756,0.9936293209853987,20.32256441655661
-0.03620538829608085,0.9767728925723674,19.78692916747569
0.05970991065164034,0.9681668077707489,19.26637337459112
0.1460792925167339,0.9678433054837982,18.76038407084384
0.2245995159466914,0.9758028560733533,18.26850259087081
0.2968055531702375,0.9920425964757644,17.79031722029167
0.3640868112490237,1.016579113137424,17.32545749690701
0.4277037498443182,1.049466683694994,16.87359004023176
0.4888044733430033,1.090811940923657,16.43441577126225
0.5484410003935624,1.140785786873904,16.0076683954155
0.6075850149067458,1.199633262355468,15.5931140479661
0.6671429829132749,1.267681967101331,15.19055203648075
0.7279705825166619,1.345349528477066,14.79981665481744
0.7908864423245879,1.433150530403327,14.4207800862085
0.8566852195890325,1.531703237727064,14.05335645809495
0.9261500748451578,1.641736382730697,13.69750715893114
1.000064616735233,1.764096217553418,13.35324757794121
1.079224400171376,1.899753976344559,13.02065548398797
1.164448063869314,2.049813830803607,12.69988132075191
1.256588190003177,2.215521358577988,12.39116076387903
1.35654195927589,2.398272471154638,12.09482996319718
1.465261658568275,2.599622660678399,11.81134398091432
1.583765074458515,2.821296316427901,11.541299035903
1.713145772565509,3.065195722516218,11.28545927500426
1.854583217341446,3.333409167463943,11.0447889137439


==> Figures/animation1-36.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205
12.07814355169057,10.44623406519122,33.35311338682492
11.88612784792642,9.684001260376487,33.6660675688864
11.6392190722515,8.911774357879631,33.85971259221905
11.34256629745501,8.147462405627305,33.93600671384781
11.00245764427387,7.407290111058588,33.9003843457258
10.62601709696523,6.70512326568306,33.76110110934111
10.22087793971519,6.052045031793165,33.5284663090834
9.794859372884659,5.456187043723766,33.21405198191415
9.355669176151217,4.922788746125341,32.82995498844706
8.91064949042899,4.454437636249041,32.38816740556896
8.466576108500387,4.051433412929027,31.90008628799772
8.029515194104853,3.712219269095954,31.37617141525143
7.604735888386053,3.433830966271523,30.82574202349754
7.196673242004188,3.212325688248397,30.25689202205985
6.808933426733583,3.043165118789757,29.67649761019742
6.444332081953339,2.921538647837827,29.09029040821959
6.104956649265595,2.842621901199874,28.50297168866003
5.792244306582902,2.801772496711119,27.91834757078393
5.507068315957669,2.794669177804856,27.33946994057887
5.249826989479488,2.817402682210731,26.76877256187055
5.020530867798008,2.866527393746411,26.20819588349697
4.818884976800213,2.939082503781576,25.65929722824475
4.644364115867859,3.032590495785861,25.12334536387233
4.49628001307132,3.14503957476526,24.60140000512163
4.373839862723618,3.27485540546262,24.09437772587151
4.276196258634871,3.420866327925196,23.60310622793187
4.202488879136205,3.582265153822811,23.12836905768898
4.151878496132043,3.758569737384896,22.67094279864705
4.123573997094884,3.949583760814616,22.23162858374452
4.116853149686075,4.155358561055154,21.81127952729436
4.131077823226521,4.376156331845778,21.410825412061
4.165704325233271,4.612414639487905,21.03129570495298
4.220289426756794,4.864711871192607,20.67384172501556
4.294492546306536,5.133732972551934,20.33975855062186
4.388074445269402,5.420234610327216,20.03050702327403
4.500892662556232,5.725008707145948,19.747735972948
4.632893786105432,6.048843129096428,19.49330454089305
4.784102526462171,6.392478163993315,19.26930419432215
4.954607425449252,6.756557311742956,19.07807969600102
5.144542904001259,7.141570830701596,18.92224789215625
5.354067231872064,7.54779046634942,18.80471269680273
5.583335894605138,7.975193863491441,18.72867406478122
5.832469749451623,8.42337737662127,18.69762805106777
6.101517315620483,8.891456406646938,18.71535425351975
6.390410554477874,9.37795308382262,18.78588605285275
6.698913587545779,9.88067217913657,18.91345814999265
7.026564006741397,10.39656766101655,19.10242505308047
7.372606791116226,10.92160441824,19.3571435390919
7.735921400722862,11.4506224131338,19.68181193670507
8.114943414248359,11.97721391716166,20.08025965974479
8.50758314708531,12.49362840329007,20.55568215691829
8.91114504290369,12.99072383339975,21.11031977964187
9.322253246115645,13.45798693796131,21.74508443893029
9.736790542394202,13.88364778056422,22.45914562671378
10.14985961831245,14.25491424880839,23.24949740906228
10.55577704966383,14.55834868919349,24.11053981440342
10.94811118001581,14.78040026240855,25.03372032514796
11.31977461095275,14.90809167972608,26.00729170077567
11.66317989473352,14.92983769284331,27.01624801420592
11.97046281050993,14.83634654033765,28.04249801337113
12.2337712048673,14.62152805359569,29.06532055674011
12.44560912466518,14.28330888983963,30.06211935845117
12.59921677423386,13.82424323888037,31.00945498205817
12.68895816001504,13.25181276323274,31.88428609521358
12.71068197209593,12.57833618133961,32.6653081794217
12.66201907883911,11.82045562896852,33.33424683148658
12.54258319973801,10.99822671188203,33.87695408579208
12.35405005735792,10.1339000887587,34.28417496460534
12.10010350654331,9.250530749897035,34.55189598432084
11.78625258811045,8.370575485981732,34.68124876948531
11.419538341262,7.514634035399537,34.67800668896245
11.00816085137087,6.70045744448075,34.55176639360985
10.56106354727493,5.942297303238416,34.31493886305495
10.08751256521446,5.250614145843738,33.98168201532207
9.596704678064725,4.632114258476803,33.56689170341841
9.097429367784219,4.090049541447091,33.08533736741813
8.597801003434283,3.624698024715657,32.55099185409021
8.10506756857755,3.233941698200017,31.97657009768445
7.625494289820298,2.913869158304039,31.37326392370523
7.164314581923043,2.659347878324421,30.75064251160414
6.72573711520214,2.464529908743353,30.11667975000305
6.312996290487243,2.32327209560725,29.4778689423736
5.928433511881634,2.229465609386543,28.83938955456576
5.573597846949008,2.177279141094339,28.20529753627587
5.249356469498311,2.161325858155906,27.57871831349507
4.956007304460424,2.176766879954461,26.96202859553847
4.693388267407565,2.219364517708502,26.35701900648481
4.460979250510736,2.285497636302411,25.76503401250411
4.257994474550009,2.37214988006776,25.18708873021645
4.083463984858548,2.476879615932434,24.62396417161506
3.936303936444812,2.5977785749978,24.07628356584599
3.815375927843503,2.733424477760167,23.54457284903135
3.719536049354339,2.882831479302509,23.02930844600163
3.647674553557592,3.045401082535353,22.53095525096606
3.598747174039497,3.220875221665214,22.04999737022932
3.571799145453507,3.409292481040928,21.58696380159728
3.565982941068543,3.610947848132669,21.14245084308911
3.58057066333596,3.826355966440479,20.71714267558104
3.6149619139455,4.056217521257373,20.31183126120904
3.668687843149766,4.301388129920139,19.92743644188965
3.741411941126654,4.562848894864295,19.56502690318674
3.832927991411788,4.841677593428083,19.22584247640862
3.943155460518611,5.139019308103731,18.91131807168455
4.072132449864964,5.456055134026596,18.6231093499725
4.220006186203718,5.793967430329759,18.36312003351707
4.387020874655969,6.153899906785828,18.13353050101955
4.573502584044994,6.536910661112091,17.9368269920946
4.779840678178427,6.943916117491978,17.77583032944737
5.006465151245662,7.375623685840952,17.65372252871202
5.253819075392057,7.832450900701895,17.5740689768347
5.522325232477298,8.31442886324573,17.54083299496146
5.812345894166989,8.82108807750637,17.55837854436961
6.124134656343192,9.351325347894294,17.63145558541166
6.457779256258073,9.903251424385473,17.76516119310712
6.813134446132436,10.47402070801416,17.96486805407651
7.189744319801387,11.05964674417041,18.23611058056433
7.586754056399995,11.65481061107773,18.58441784852804
8.002811932295883,12.25267378228848,19.01508230587016
8.435963734526364,12.84471260982799,19.53285426891779
8.88354344423255,13.42059801759743,20.14155534538694
9.342066262546744,13.96815073354361,20.84360989594543
9.80713265993881,14.47340834596568,21.63950322671964
10.27335495389028,14.92084396408641,22.52718883453574
10.73432059840252,15.29377502514356,23.50148445892054
11.18260833962703,15.5749921919066,24.55351653032972
11.6098738996235,15.74761990304855,25.67029186164964
12.00702002765455,15.79619069766561,26.83448937637731
12.3644608037113,15.70787602195966,28.02456720399391
12.67248153294108,15.47377144546014,29.21526536077544
12.92168364963328,15.09009267741453,30.37854720552345
13.10348993669976,14.55911221639722,31.48496423598878
13.21067129545145,13.889667039093,32.50535563971616
13.23784530003938,13.09710375088425,33.41272050926426
13.18189200134702,12.20259907477137,34.18404554172863
13.04223624409914,11.23188952373332,34.80185229755767
12.82095870864709,10.2135439910315,35.25525607331198
12.52271829502791,9.17699212591548,35.54040084607603
12.15449258678873,8.150559176580998,35.66023584005644
11.72516613105235,7.159745384851402,35.62370448619278
11.24501361213169,6.225930482031613,35.44450075897532
10.7251337152472,5.365598845885455,35.13959365425264
10.17688887036269,4.590091121324472,34.72772294497837
9.611397587405408,3.90581371926911,34.22803544132726
9.039112616086909,3.314790728799095,33.65897552904013
8.469502976248226,2.815425999837243,33.0374831321629
7.910843838059156,2.403351430724782,32.37849952381775
7.370107142894531,2.072261799171413,31.69474396390233
6.852938523393721,1.814667385726256,30.99670369606213
6.363702396250022,1.622525732712858,30.29277406733687
5.905576397887971,1.487738659558501,29.58949014343172
5.480677717196635,1.402518346562134,28.89180162527002
5.09020647478896,1.359637086930969,28.20335536684121
4.734594388030543,1.352580448608652,27.52676178643229
4.413650038423767,1.375624700127061,26.86383154466998
4.126694816106549,1.423857961121864,26.21577651685388
3.872685908468166,1.493161848740143,25.58337437312723
3.650324490955303,1.580167252242034,24.96709935982883
3.458148600509393,1.682194802105543,24.36722361749173
3.294611092247561,1.797187882399424,23.78389403223211
3.158143675689373,1.923643774320497,23.21718958400432
3.047208373314754,2.060546721740399,22.66716372405853
2.960337907429951,2.207305330503739,22.13387569545107
2.896166555253946,2.363695684512643,21.61741404292139
2.853452959013961,2.529810812401513,21.11791492482045
2.831096269327201,2.706016603888041,20.63557728352187
2.828146859175003,2.892913899379008,20.17067646895033
2.843812688325058,3.091306215002327,19.72357754316473
2.87746223474849,3.302172381993711,19.29474921357987
2.928624746981765,3.5266432459232,18.88477913490481
2.99698841304323,3.765981465157263,18.49439116980053
3.082396888728205,4.02156335123533,18.12446508974756
3.184844480506306,4.294861591834838,17.77605911486486
3.30447013422827,4.58742757756457,17.450435618549
3.44155023791474,4.90087190690371,17.1490902432115
3.596490101922713,5.236841461185956,16.87378456882788
3.769813829293408,5.596991218105825,16.62658232537904
3.962152129572112,5.982948705847783,16.40988891830851
4.174227457741675,6.396268694078512,16.2264937121009
4.406835674014322,6.838375384512082,16.07961405366923
4.660823219865161,7.310489027009543,15.97293936993424
4.937058593842809,7.813533590293128,15.91067279179032
5.23639669536675,8.348021928999815,15.89756658486403
5.55963440147184,8.913914917085503,15.93894615405474
5.907455576676697,9.510451415338432,16.04071549654637
6.280363631110053,10.13594692042963,16.20933470472724
6.67859979744845,10.78756058274202,16.4517575311867
7.102045577643016,11.46103332110707,16.77531430050481
7.550108426986786,12.15040438469086,17.18752293843559
8.021590832254102,12.84772027628295,17.69580918516028
8.5145446550009,13.54275868589922,18.30711707691153
9.02611509694819,14.22280090130359,19.02739378329645
9.552382000000998,14.87249839412065,19.86094044934243
10.08821040302217,15.47389135144154,20.8096344974174
10.62712711978726,16.00664603820226,21.87205025710204
11.16124504522129,16.44857987352878,23.04253411095595
11.68126100448138,16.77653272214911,24.31032579062942
12.17655486700624,16.96761475213878,25.65885407889956
12.63541567498966,17.00081168305473,27.06536415750157
13.04541301353539,16.85885824012304,28.50104297523421
13.39391768902016,16.53020838583112,29.93178507453908
13.66875520939608,16.01085352473238,31.31967473388171
13.85895078543853,15.30569164491127,32.6251512312112
13.95550001912632,14.42915652038145,33.80968757923829
13.95208116839331,13.40489284390051,34.83867989543403
13.84561902479069,12.26440729751369,35.68415436208028
13.63662109602447,11.04480954871802,36.32688676488904
13.32923400736074,9.78593420909676,36.75761110366722
12.93100709191665,8.527254295293353,36.97715417616057
12.45239254716328,7.305023791460008,36.99553044050636
11.90604767357282,6.150016434193517,36.83021160259351
11.30602694026051,5.086085764897991,36.5039022138411
10.66695654971625,4.129602840889798,36.04218428278496
10.00327319364107,3.289678528808683,35.47134718368466
9.328586799213985,2.568978059415722,34.81662155706771
8.65520071820679,1.964896325390993,34.10092213081926
7.993797851874936,1.470874735881313,33.34410362420138
7.353281548225846,1.077685709514438,32.56266295629771
6.74074740214416,0.77456911441003,31.76978388993674
6.161556106313959,0.5501606273095927,30.97561192670121
5.619476874896911,0.3931961710597498,30.18765844850556
5.116873908353621,0.2930063665512065,29.4112542796104
4.65491320506287,0.2398314010122846,28.64999657048952
4.233772446422556,0.2249929355589911,27.90615447745902
3.852841825789254,0.240959133979741,27.18101627601442
3.510908092210963,0.2813346067678613,26.47517278933966
3.206317565009724,0.3408012370972054,25.7887398317452
2.9371164591731,0.4150298906968899,25.12152669085973
2.701168657838044,0.5005776663391878,24.4731595025354
2.496252228658727,0.5947809293546223,23.84316858598551
2.320136658234087,0.6956509290669335,23.23104808574005
2.170643107582132,0.8017762346343558,22.63629509552964
2.045690081165314,0.9122343798927437,22.05843413288652
1.943326835966943,1.026513827395955,21.49703157944915
1.861756696976793,1.144446503213038,20.9517035977912
1.799352234441666,1.266150601285516,20.42212011920304
1.754664025785559,1.391983019550093,19.90800677080199
1.726424490412912,1.522500602609541,19.40914605795676
1.713548060598264,1.658429278656058,18.92537871405122
1.715128743172434,1.800640156499801,18.45660584682975
1.730435938091275,1.950131666781425,18.00279232334568
1.758909212218502,2.10801687163502,17.56397172164971
1.800152579198939,2.275515115933654,17.14025311854354
1.853928707529629,2.453947240729765,16.7318299645661
1.92015336654266,2.644733617570464,16.33899130880075
1.998890321202742,2.849394284154101,15.96213566869033
2.090346798241748,3.069550460906832,15.60178788733252
2.194869564741073,3.306926698032098,15.25861937734076
2.312941582062214,3.563352836427198,14.93347221122578
2.445179118899066,3.840764855661163,14.6273875777048
2.592329122647862,4.141203518850853,14.34163917405302
2.755266553226174,4.466809497276525,14.07777213634772
2.934991272302598,4.819813355171132,13.83764810752285
3.132623947373405,5.202518384699367,13.62349698641026
3.349400267388662,5.617273790398207,13.43797575931674
3.586662567410612,6.066435121399929,13.28423454711539
3.845847716817397,6.552308134914526,13.16598954770014
4.128469832459015,7.077071454389777,13.08760183894765
4.436096030948095,7.642672491195142,13.05415993113909
4.770313033871689,8.250690196776722,13.07156239543321
5.132681995965567,8.902157427376755,13.14659469907569
5.524678463795343,9.59733524524642,13.28699138846391
5.947613938981058,10.33543167920821,13.50147082909039
6.402535197589558,11.11425881477388,13.79972474608677
6.890097436375132,11.92982526873564,14.19233885969423
7.41040767095055,12.77586702728768,14.6906142944979
7.962835871103234,13.64332936743294,15.30625293260571
8.54579343476037,14.51982724723224,16.05086494555903
9.156482186581034,15.38913196003511,16.93525579226765
9.790622554310783,16.23075795121983,17.96845654830582
10.44217721948629,17.01975368872396,19.15648010468345
11.10309632243891,17.72682966870202,20.50082149295325
11.7631215599457,18.31897635790003,21.99677712909161
12.40969760769785,18.76072210357607,23.63173498156008
13.02804734168336,19.01613980556292,25.3836777970258
13.60146821060146,19.05161691592174,27.22022558373707
14.11189610296384,18.83925100792384,29.09859027669089
14.54075626859847,18.36053724255359,30.96678604465814
14.87007745101614,17.60981650840198,32.76629978826163
15.08378990624609,16.59682137518933,34.43617066696527
15.16907153969785,15.34766633698163,35.91809307444603
15.11756521714651,13.90382799545953,37.16183284059652
14.92628095783778,12.31903648775784,38.13004847502202
14.59802912950332,10.6544605790953,38.80163536913805
14.14130230258457,8.972970488422222,39.17298608734493
13.5696176416086,7.333465413313784,39.25701182137116
12.90042349327679,5.78618855942829,39.08025313818369
12.15373887773379,4.369655923009653,38.67876776278194
11.3507185400317,3.109412897564791,38.09362345710566
10.51231882967829,2.018444996116448,37.36674068556803
9.658192647266327,1.09880873527789,36.53759458185424
8.805882266929025,0.3439519839128816,35.64100125272974
7.97032293547244,-0.2587648541422067,34.70596685784696
7.163628022781164,-0.7257112215904384,33.75541621048449
6.395101763551917,-1.075008670500838,32.80654724113926
5.671416735676091,-1.325018734861254,31.87155863993613
4.996895884231669,-1.493288649984463,30.9585411861316
4.373848272922921,-1.595893059031867,30.07238246969517
3.802919751100719,-1.647087694773596,29.21559207465611
3.283431580788769,-1.659190206386651,28.38900068981963
2.813690244352998,-1.642614102664497,27.59231940424723
2.391259570623193,-1.605997079991123,26.82456579054222
2.013191994404626,-1.556380415925054,26.0843740485247
1.676219524338175,-1.499409438044101,25.37021048433799
1.376907262914092,-1.43953556994807,24.68051550484673
1.111773513478097,-1.380208173439913,24.01379102549558
0.8773809697877321,-1.324049779197037,23.36864900185698
0.6704034809945453,-1.27301186063692,22.7438334774434
0.4876726106693025,-1.228510553995311,22.13822551037023
0.3262077931286348,-1.191543067604506,21.5508377821406
0.1832334181957102,-1.162786260372294,20.98080364577765
0.05618569828950465,-1.142679220531682,20.42736380451313
-0.05728828101289382,-1.131491788457793,19.88985265842284
-0.1593373387333623,-1.129380938677229,19.36768553685976
-0.2519171830393618,-1.136436828014044,18.86034747459724
-0.3368043003198394,-1.152720167710622,18.36738382412309
-0.4156117202435367,-1.178292410906434,17.88839277207342
-0.4898058598365385,-1.213240077177036,17.42301970245645
-0.5607238432080234,-1.257694371182788,16.97095329145779
-0.6295908534934532,-1.311847097462958,16.53192320518975
-0.6975372041193922,-1.375963730357195,16.10569928654524
-0.7656149216102413,-1.450394367776393,15.69209214941694
-0.8348137154887417,-1.535583179893134,15.29095514096265
-0.9060762756020269,-1.632076857841629,14.90218768122798
-0.9803128862392863,-1.740532471666007,14.5257400422038
-1.05841538206153,-1.861725058950669,14.16161968463069
-1.141270495055124,-1.996555183188276,13.80989933083897
-1.229772655906105,-2.146056620787537,13.47072701649589
-1.3248363183537,-2.311404253809388,13.14433843451039
-1.427407871698638,-2.49392215732213,12.83107196180458
-1.538477194650046,-2.695091769900955,12.53138684534412
-1.659088882422402,-2.916559916134977,12.24588511845083
-1.790353147075618,-3.160146302204975,11.97533792191954
-1.93345634634973,-3.427849918671511,11.7207170153859
-2.089671035541884,-3.721853544940098,11.48323237912616
-2.260365356021846,-4.044525240668091,11.26437691802888
-2.447011467137074,-4.39841531025836,11.06597937578216
-2.651192588284488,-4.786246713307265,10.89026662873561
-2.87460803579059,-5.210896238582488,10.73993652480477
-3.119075403987081,-5.675362931498229,10.61824231690131
-3.386528738684397,-6.182719235223941,10.5290894445449
-3.67901116992523,-6.736039049659233,10.47714484366737
-3.998659995002737,-7.338295422960481,10.46795797617274
-4.347681619915446,-7.992218893086602,10.50809118138861
-4.728313071699392,-8.700105679128814,10.60525451708984
-5.142765992891063,-9.463563174604314,10.76843667353295
-5.593148155008492,-10.28317887242516,11.00801845566852
-6.081356654582037,-11.15809855568376,11.33584837204668
-6.608936223297999,-12.08550126929392,11.76525075905432
-7.176895731738401,-13.05996364655282,12.31092557188924
-7.785476368155585,-14.07271652360805,12.98868599680566
-8.43386667512897,-15.11081482668011,13.81496687754397
-9.119863361068408,-16.15627002089554,14.80602668627591
-9.839483456891086,-17.18523492385673,15.97676375134145
-10.5865438641629,-18.16738329913608,17.33908177005929
-11.35223925516573,-19.0656868438405,18.8997808666734
-12.12476843225134,-19.83684806769461,20.65802981116038
-12.88908084201601,-20.43267714441633,22.60259979184456
-13.62683474157314,-20.80267183692982,24.70920589560701
-14.31666933366157,-20.89793522316221,26.93848299120118
-14.93488535161195,-20.67631973335842,29.23526224914182
-15.45659227518745,-20.10832607238692,31.52983052336777
-15.85731022925022,-19.1828799469407,33.74166114673904
-16.11491563499391,-17.91179411563066,35.78565810250625
-16.2117115057699,-16.3316707214877,37.58031047134368
-16.13631886162534,-14.50234026451232,39.056489671569
-15.88506137324483,-12.50166221896068,40.16520095638209
-15.46257414292266,-10.41743291641973,40.88265220706236
-14.88150441125244,-8.337928951166337,41.21158486217284
-14.16135047784308,-6.342948280124372,41.17874472709716
-13.32665062271215,-4.496970986498914,40.82930966088678
-12.40483716853421,-2.84537285177802,40.2197002728669
-11.42408887652612,-1.413784218270915,39.41031427407044
-10.41145658739088,-0.209998631763209,38.45940377479185
-9.391433990490494,0.7725237728007049,37.41876571222598
-8.385034755705018,1.550535541151984,36.33136795116151
-7.40934720229866,2.147033700393769,35.23063990307077
-6.47748132118437,2.587916578658069,34.14096376735427
-5.598799967103134,2.899460778568169,33.07887868613221
-4.779328165259299,3.106612598283376,32.05458956557001
-4.022251268653626,3.231974194383386,31.07349198939099
-3.328435152735244,3.295321334146801,30.13754135800629
-2.696923677931065,3.31349180332951,29.24638674261497
-2.125387110938162,3.300508929650079,28.39825260908798
-1.610509029132794,3.267837439465581,27.59058806133699
-1.148308664381216,3.224699932085795,26.8205203871176
-0.734401477811365,3.178407644131736,26.08515429824595
-0.3642039388228312,3.134678008332746,25.38175579642182
-0.03308986075599174,3.097924476415135,24.70785384401783
0.2634941068775171,3.071512433025938,24.06128631024014
0.5299466309275734,3.057980064745955,23.44021027389721
0.7704570197933648,3.059225846587899,22.84309128045107
0.9889720984974668,3.076665681276779,22.26868174906409
1.18917986484079,3.111363240870721,21.71599536284359
1.374505953580257,3.164137087666039,21.18428181157334
1.54811964440817,3.235647922844447,20.67300451983803
1.712946762543687,3.32646896293324,20.18182281899006
1.871687339695415,3.437142051068427,19.710579264695
2.026836334792027,3.568221710462639,19.25929234498724
2.180706066826649,3.720308958008936,18.82815457458885
2.335449295164044,3.894076321194398,18.41753585956966
2.493082103720718,4.09028513959726,18.02799198999472
2.655505911432267,4.309795877993627,17.66027813828003
2.82452804801318,4.553571824616355,17.31536727834958
3.001880405600405,4.82267618774304,16.99447347214328
3.189235706704446,5.118262228788776,16.6990799752418
3.388220919196851,5.441555673289326,16.4309720721862
3.600427301243279,5.793828217062032,16.19227444200441
3.827416474032059,6.176360491156954,15.98549264850052
4.070721798688317,6.590392369442392,15.81355801449202
4.331844177417139,7.037058009770282,15.67987463281398
4.612241210956755,7.517302541442257,15.5883665391887
4.913308431458562,8.031776898194815,15.54352206466364
5.236351104152898,8.58070702918546,15.55043103550237
5.582544873490084,9.163733726598457,15.61480873708023
5.95288335344169,9.779719771283181,15.74299836524123
6.348110678505792,10.42652227171152,15.94194105794177
6.768637115989948,11.10073028926946,16.2190996203812
7.214436193893895,11.79737150981166,16.58231895827528
7.684922555888945,12.50959728280576,17.03960346319281
8.17881107786431,13.22836321224808,17.59878990119706
8.6939598474616,13.9421328692952,18.26709487512045
9.227202583054272,14.63664490357857,19.05052021275141
9.77418004739524,15.29479789961935,19.95310956804959
10.32918493627847,15.8967206436786,20.97606705434423
10.8850402702619,16.4201044152257,22.11677526039344
11.43303677180845,16.84087327592233,23.36778542492968
11.96295886551218,17.13425176588941,24.71589397079957
12.46323010164927,17.27625092224709,26.14146009511228
12.92120498433283,17.24552999853092,27.61814715031105
13.32362356774496,17.02550590487681,29.11327111776926
13.65722686941218,16.60648791262889,30.58889772676945
13.9095060450373,15.98753464353979,32.00373732448801
14.06952976734991,15.17769358778876,33.31574887718549
14.12876822940757,14.19631770457598,34.48520559488856
14.08181593517793,13.07227114999239,35.4778355520125
13.92691548295235,11.84202279984431,36.2675779520757
13.66620407187754,10.54683983281273,36.8385236517851
13.30564137991533,9.229475151912233,37.18574201510688
12.85462430325988,7.930837503611833,37.31490385586872
12.3253400399038,6.687114344617848,37.2408343541947
11.73194359905064,5.527695336835555,36.98530820668692
11.08966214725658,4.474061487519507,36.5744890366031
10.41392530717439,3.539617136454181,36.03640627923228
9.719601418112994,2.730296356647917,35.39877642842568
9.020391754145631,2.045696397956613,34.68735007746908
8.328405137135691,1.480478441739425,33.92484050925351
7.653910015672446,1.025812794156395,33.13039097850267
7.00524305415524,0.670707984042576,32.31947783071668
6.388843247352892,0.4031298723157802,31.5041235208219
5.809377453192017,0.2108738243791527,30.69329809663395
5.269925081530368,0.08219397521680241,29.89340832724166
4.772194441567676,0.006218234019042285,29.10880043873501
4.316749224924719,-0.02681114637797219,28.3422285227637
3.903229585342981,-0.0254298029013694,27.59526240732119
3.530557567117419,0.003061600947833278,26.86862484612407
3.19712092252233,0.05254692227204527,26.16245852664411
2.900932596291087,0.1180054337853894,25.4765295881596
2.639765444441694,0.195402315952708,24.81037725980597
2.411263262676386,0.2815715999003565,24.1634199660807
2.213030105924618,0.3741001641777918,23.53502767945799
2.0427003487392,0.4712182013625889,22.92456906251312
1.897992101203029,0.5716992756052,22.33144045858991
1.776746561262018,0.6747714985209692,21.75508231790664
1.676955728940486,0.7800402833738546,21.19498732367827
1.596780685115968,0.8874224514272588,20.65070337016267
1.534562384442523,0.997091047128063,20.12183365302607
1.488826652824652,1.109429986647359,19.60803544673589
1.458284829657338,1.22499755663246,19.10901863587232
1.441831262651422,1.344497753850725,18.62454470550869
1.438538652975553,1.468758481573907,18.15442664953233
1.447652062349264,1.598715673975322,17.69853009804321
1.468582231454559,1.735402490673001,17.25677587350561
1.500898719258504,1.879942799284957,16.82914414255713
1.544323253487361,2.033548236724581,16.4156803229592
1.59872358104836,2.19751820401155,16.01650292334221
1.664108020872815,2.373242199713174,15.6318135302394
1.740620847494636,2.562203929341337,15.26190920763372
1.828538568586368,2.765986637684618,14.90719763553008
1.928267100411424,2.98627909330044,14.56821538340078
2.040339788286775,3.224881603552365,14.24564978939959
2.165416160986282,3.483711347773906,13.94036499416729
2.304281244477229,3.764806176928302,13.65343275472422
2.457845186892303,4.07032583018805,13.38616873294729
2.627142857970539,4.402549249759427,13.14017500446143
2.813332976340397,4.763866320513836,12.91738955215567
3.017696180056926,5.156761904350486,12.72014347112128
3.241631281906558,5.583789463888163,12.55122648524629
3.486648732522003,6.047530860892017,12.41396111234552
3.75436004228325,6.550538062349503,12.31228534805877
4.046461578801221,7.095251494583573,12.25084297826768
4.36471075413782,7.683888680400127,12.23507945572732
4.710892143472928,8.31829564430756,12.27133953634036
5.086770542949742,8.999752511041637,12.36696037891934
5.494027403810455,9.728723989400414,12.5303503611914
5.934176524440694,10.50454541086055,12.7710392489322
6.408454434295302,11.32503626674537,13.09967942645309
6.917680715547123,12.18603660054695,13.5279706629046
7.462083810837126,13.0808682920436,14.06847267459123
8.041088988287587,13.99973460085077,14.73426142975909
8.65306751435702,14.92908879382711,15.53837848410583
9.295050246036515,15.85102743396624,16.49302061535244
9.962415339560001,16.74279608223122,17.60842412265983
10.64856899027309,17.57653266442047,18.89142028106431
11.344650067728,18.31941073086709,20.34368212846535
12.03930338906489,18.93437015420508,21.9597531240777
12.71858010969755,19.38161946226676,23.72504525330186
13.36603358560189,19.62104096727341,25.61410766409294
13.96307974253783,19.61550815710793,27.58957156525186
14.48967637388855,19.33492862734472,29.60223106854773
14.92534101257132,18.76057648092811,31.59267161685033
15.25047147859632,17.88903427087586,33.49466577655689
15.44786364557423,16.73491786841866,35.24021655530191
15.50425280050385,15.33160503694612,36.76570056869166
15.41165969010737,13.72948397274098,38.01817271293132
15.16832045995798,11.99174552504869,38.96069501431614
14.77903123198281,10.18832345639799,39.57565866661654
14.25483551981133,8.389043960382855,39.86548437164794
13.61210121415743,6.657211750978327,39.85068687964944
12.87114011047624,5.044681258229258,39.56587052370387
12.05458832293046,3.589021407488837,39.05459495537116
11.18577745980919,2.312854280388937,38.36412478380245
10.28728966231164,1.225007074417837,37.5408869933793
9.379823245013478,0.3228687564905397,36.62712319019539
8.48142220173392,-0.4046992129349722,35.65887333400922
7.607060236342361,-0.9744399554296408,34.66515895132239
6.768527720187464,-1.406128447155605,33.66808425745335
5.974549358270643,-1.720529902116594,32.68353279434919
5.231057295030401,-1.93792736980292,31.72217034534581
4.541552731245107,-2.077165714419788,30.79053396133529
3.90750297824092,-2.155115014129043,29.89206269482943
3.328735868209912,-2.186445995181238,29.02799106857814
2.803806936292806,-2.183619546393442,28.19807471108227
2.330325603010583,-2.15701068611162,27.40114890596895
1.905234497821696,-2.115107441704296,26.63553817040003
1.525041392034441,-2.064743123715668,25.89934242296294
1.186006482336323,-2.011334915377772,25.19062647629685
0.8842895367435848,-1.9591123937201,24.50753729764814
0.616062161241057,-1.911327046330101,23.84836963692345
0.377590540508281,-1.870438758788312,23.21159640700463
0.1652937191467166,-1.838278314838542,22.5958762625802
-0.024217996360967,-1.816186750286481,22.0000474582374
-0.1941205026386411,-1.805133368083858,21.42311435938531
-0.3473657975114341,-1.805814664747955,20.86423090099603
-0.4866814263189179,-1.818736545166897,20.32268375578151
-0.6145770907267527,-1.844282148325886,19.79787688466279
-0.733356475551098,-1.882767454239824,19.28931840016671
-0.8451327312689263,-1.934486642732562,18.79661019156472
-0.9518463756270137,-1.999748956875179,18.31944046825037
-1.05528465158586,-2.078908604097808,17.85757921937666
-1.157101605947929,-2.172389014585931,17.41087652109908
-1.258838338681201,-2.280702573201127,16.97926361722187
-1.361943022111939,-2.404466748548114,16.56275673299292
-1.467790406275756,-2.544417359734859,16.16146364050338
-1.577700615623989,-2.701419545196678,15.7755930679354
-1.692957106145831,-2.87647682480384,15.40546712758002
-1.814823693221084,-3.070738471269232,15.05153702515383
-1.944560580823335,-3.285505223265046,14.71440240264702
-2.083439322878599,-3.522233172872724,14.39483475607555
-2.232756627585491,-3.782535434661604,14.09380545463467
-2.393846874285597,-4.0681809416836,13.81251896358869
-2.568093147951062,-4.381089401967559,13.55245193145524
-2.75693650531405,-4.723321072843626,13.31539882971692
-2.961883064699558,-5.09705955329023,13.10352481086859
-3.184508353165738,-5.504585239584072,12.91942634932499
-3.426458142998165,-5.948236421286792,12.76620000831724
-3.689444757683193,-6.430354202225619,12.64751927664458
-3.975237518055053,-6.953206514423346,12.5677187631894
-4.285645626762684,-7.518885471716776,12.53188401989199
-4.622491351874602,-8.12917123839197,12.54594375152326
-4.987570874501687,-8.785354576767885,12.616758999489
-5.382599630716603,-9.488009482368476,12.75220087045632
-5.809138447211859,-10.23670713763191,12.96120432936877
-6.268496320022922,-11.02966330949192,13.25378034128224
-6.761605443318351,-11.86331399907908,13.64096219810161
-7.288864256134674,-12.73181959571857,14.13465442720092
-7.849945120548216,-13.62650720777367,14.7473449226582
-8.443565153240565,-14.5352755826245,15.49163426172357
-9.067222168710098,-15.44200825790145,16.37953300149605
-9.716903158065087,-16.32606871956966,17.42148183487122
-10.38678064185418,-17.16198508037229,18.62506590909307
-11.06892271956353,-17.9194668080349,19.99342929115373
-11.75305518477001,-18.56392355136256,21.52345373320516
-12.42642713415031,-19.05766205539651,23.2038491888364
-13.0738420982767,-19.36190306434218,25.01340571455464
-13.67792035931488,-19.43966739882449,26.91975864840231
-14.21964928077809,-19.25941904411425,28.87908738790685
-14.67925211868813,-18.79913385023486,30.83715736504703
-15.03735985416664,-18.05022787433629,32.73198183723038
-15.27640892477628,-17.02060500401148,34.49810758193315
-15.38212195837308,-15.73605993054203,36.07215043670938
-15.34487709930506,-14.23946704374865,37.39881891482629
-15.16075426110184,-12.58759662864395,38.43640433747504
-14.83207705484752,-10.84593110782924,39.16070808983382
-14.36734637037426,-9.082337858472073,39.5666648613979
-13.78056802975728,-7.360719720882223,39.66743187600343
-13.09008357816186,-5.735716629250727,39.49128001685281
-12.31709090217412,-4.249202591009292,39.07705596873023
-11.48407187660315,-2.928846094428272,38.46916323106973
-10.61332632420428,-1.788547011475929,37.71292242368769
-9.725758503583881,-0.8302556180354145,36.85090075753391
-8.839994363540805,-0.04656490030367422,35.92046938152076
-7.971843772616012,0.5764829455146329,34.95256049159798
-7.134073966440128,1.056788899208686,33.97140987680068
-6.336432717655168,1.414028892335247,32.99499196018066
-5.585850263600351,1.66801510581968,32.03585884652301
-4.886752698620899,1.83757111369432,31.1021473395331
-4.241430648572393,1.939845691753643,30.19858739677881
-3.650420886138979,1.989967394764744,29.32741149743139
-3.112871972347622,2.000943258103061,28.48911680034312
-2.626876353575388,1.983718793378908,27.68306825452906
-2.189760028627096,1.947334676186766,26.9079527481824
-1.798327018180312,1.899133316790954,26.16210539263557
-1.449059833274168,1.844983547364894,25.44373270321174
-1.138279459943525,1.789503269024631,24.75105671800385
-0.8622695318277167,1.736268277365262,24.08240113359998
-0.6173697442191616,1.68800119891439,23.43623673435621
-0.4000434669253843,1.646738172319912,22.81119957324484
-0.206924147497422,1.613973179003032,22.20609195165439
-0.03484459926907513,1.590781230729038,21.61987341272014
0.1191472724749074,1.577922296162787,21.05164673019055
0.257783286233295,1.575928131491571,20.50064218859324
0.383577819149828,1.585174228956251,19.96620222467156
0.4988365856600524,1.605939012503689,19.44776764233885
0.6056696775735533,1.638452254373379,18.94486603813482
0.7060075222187301,1.682934497984174,18.45710270835402
0.8016187033993206,1.739629073040097,17.98415409375609
0.8941288316310876,1.808828090728417,17.52576370755772
0.985039850345078,1.890893616776407,17.08174045337111
1.07574932833083,1.986275040919034,16.65195924754519
1.167569420219223,2.095523493695755,16.23636389812387
1.26174528039256,2.219304004588006,15.83497224916982
1.359472794949109,2.358405947306496,15.44788366746238
1.461915554246991,2.51375217550005,15.07528902441736
1.570221027490892,2.686407111250526,14.71748340724545
1.685535922526188,2.877583904339285,14.37488187870425
1.809020719483611,3.088650626107901,14.04803869353219
1.941863356424853,3.321135290066743,13.73767047073359
2.08529201808996,3.576729292849617,13.44468391229588
2.240586933727235,3.857288632361857,13.17020874683673
2.409091024246024,4.164831971531703,12.91563665440183
2.592219148868641,4.501534260117611,12.68266698515282
2.791465582099988,4.869714185443116,12.47336010274681
3.008409196871103,5.271813175873672,12.29019913671576
3.244715631511111,5.710363008053319,12.13616077874577
3.502135468006538,6.187938252419976,12.01479545044688
3.782497137485541,6.707088820579387,11.93031662808861
4.087692887221007,7.270246757580255,11.8876982280694
4.419655685453477,7.879600185857011,11.89277759711792
4.780324405783858,8.536926039122783,11.95235963735318
5.171594033119749,9.243372087275366,12.07431471620364
5.595246999514305,9.999178032856094,12.26765902924612
6.052861154283775,10.80332561747374,12.5426007748961
6.545689411051275,11.65310941377467,12.91052871712488
7.074505977399665,12.54362429430202,13.38391151161215
7.639414536702501,13.46717378793852,13.97606700881625
8.239615206311845,14.41261725055763,14.70075177405005
8.873130050659219,15.3646946203209,15.57151449948005
9.536491980051872,16.30339664612914,16.60075651552342
10.22440960637329,17.20348558135644,17.79845365286249
10.92943143596314,18.03431325021648,19.17052317881905
11.64164648711412,18.76012224762107,20.71687465196024
12.34847382528593,19.34103764914271,22.42926904802928
13.03460785708153,19.73494035873983,24.28922397985076
13.6821948562238,19.90033524848234,26.26632863956492
14.27131279002442,19.80016896541704,28.3174364196455
14.78080439500354,19.4063144634721,30.38723462578529
15.18946823672013,18.7041578560517,32.41059210415521
15.47754572386557,17.69647704954776,34.31681968929464
15.62836432448748,16.40570022336878,36.03556128350652
15.62992848119255,14.87377489973597,37.50355798809047
15.47621456893597,13.15929595689144,38.67115271005109
15.16794461365885,11.33215119709448,39.50729518249406
14.71269014243619,9.466557792329558,40.0020577645258
14.12427648810728,7.633760998742999,40.16623058053842
13.42158638157037,5.895700212237758,40.02824598832659
12.62696292528893,4.300617417789005,39.6292510539384
11.76446012118021,2.881033285556607,39.0174270863177
10.85817811595259,1.653954041564557,38.24260441314611
9.930863557171905,0.6227690568618984,37.35192358577633
9.002876813231264,-0.2198712767170644,36.38689975920671
8.091551008238246,-0.8888694699548588,35.38189166142669
7.210908894281541,-1.403692197372657,34.36373880468246
6.371668680195098,-1.785877641397368,33.35222523198402
5.581457275970521,-2.057154179748957,32.36102737194486
4.845152952053048,-2.23815566503799,31.39886426240846
4.165292193442921,-2.347645380638921,30.47065149765385
3.542491742447389,-2.402132979751391,29.57853966483474
2.975852589555199,-2.41577039251963,28.7227809410487
2.463325942726297,-2.400429609976101,27.9024107608133
2.002031290291793,-2.365887340550604,27.11575726238841
1.58852369951647,-2.320062864138303,26.36080388955066
1.219011978236223,-2.269273231146962,25.63543447254523
0.8895318941442961,-2.218483527941797,24.93758894501105
0.5960798722489058,-2.171539574587482,24.26535414924639
0.3347129429323277,-2.131376882576665,23.61700959269274
0.1016205372476122,-2.100203794239463,22.9910434943583
-0.1068267374895246,-2.079659165214039,22.38615047351017
-0.2940468034913913,-2.070946293053154,21.80121895971932
-0.4632303908465387,-2.074945440654615,21.23531385069432
-0.6173365884603035,-2.092307526930349,20.68765803623146
-0.7590969269347434,-2.123531537453613,20.15761503463971
-0.8910257498794112,-2.169028056207873,19.6446740400077
-1.01543506200068,-2.229171102908267,19.14843805303528
-1.134452410949259,-2.304340217184129,18.66861537951608
-1.250040669929569,-2.394954482223534,18.20501456091732
-1.36401884511784,-2.501499936823788,17.75754269879941
-1.478083241765379,-2.624551590480803,17.32620711053735
-1.593828490913044,-2.764791031757974,16.91112028032252
-1.712768069760121,-2.923020403885701,16.51250812744724
-1.836354047042917,-3.100173309830695,16.1307216902032
-1.965995853614329,-3.297322996991046,15.76625240930657
-2.103077920251079,-3.515687952916583,15.41975128305284
-2.248976041123759,-3.756634810326968,15.09205225192288
-2.405072312966712,-4.021678203031819,14.78420024736581
-2.572768466395326,-4.312476923454067,14.49748440062774
-2.75349734559965,-4.630825395162717,14.23347694237315
-2.948732203276919,-4.978639076801956,13.99407831728176
-3.159993355573236,-5.357931943252567,13.7815689677788
-3.388851582464033,-5.770783632888968,13.59866807617261
-3.636927457235021,-6.219293196929973,13.44859925091471
-3.905885539269729,-6.705515636284746,13.33516264077649
-4.197422062900674,-7.231376575509371,13.26281218134567
-4.513244400033367,-7.798559539798243,13.23673551994151
-4.855040169491602,-8.408359446613716,13.26293250324914
-5.224433425202797,-9.061495237304307,13.34828580280163
-5.622924908081638,-9.757874284437104,13.50061414646611
-6.051812947086735,-10.49630167086397,13.72869459041708
-6.512091333740894,-11.27412916229603,14.04223525083792
-7.004320511362357,-12.08684239456552,14.45177402522288
-7.52846891901788,-12.92759137400308,14.96847247501201
-8.083722588604147,-13.78667988606221,15.60376810671669
-8.668263462250085,-14.65104482827278,16.3688443889728
-9.279020773999461,-15.50377743642263,17.27387853657867
-9.911405599031317,-16.32376445084632,18.32703600033235
-10.55904653117609,-17.08555615105243,19.53320220943341
-11.21355424288012,-17.75959455151973,20.89248097101249
-11.86435357344966,-18.31294966588635,22.39854792250979
-12.4986319478291,-18.71070143195341,24.03702495115213
-13.10145931170425,-18.91805443547038,25.78412787341986
-13.65613327079737,-18.90316966198882,27.60591415690356
-14.14478931395942,-18.64054087737555,29.45848824821357
-14.54928667762226,-18.11455214468821,31.28947240472101
-14.85233577110101,-17.32267306849515,33.04089327815711
-15.0387787936252,-16.27764686163448,34.65337020304916
-15.09688303561236,-15.00807155076958,36.07116680829596
-15.01947226278867,-13.55700255979436,37.24737490820601
-14.80472043479773,-11.97858779951008,38.14834910596613
-14.4564711149179,-10.33318508170063,38.75658352702739
-13.9840200765388,-8.681765660002233,39.07152441109233
-13.40139009176969,-7.080554592823911,39.10825912197568
-12.72621134140543,-5.57675165964159,38.89446955934097
-11.97837652965313,-4.205865534425564,38.46634655263941
-11.17865534417117,-2.990797230874868,37.86425594520355
-10.34743043391795,-1.942455691388432,37.12883732161838
-9.50366902905371,-1.061466080192674,36.29797859109724
-8.664187200474023,-0.340463074278832,35.40484054225585
-7.843211937738526,0.2334828536416349,34.47688190569134
-7.052208418476028,0.6766336691590934,33.53569523984159
-6.299918598082939,1.006733951652924,32.59740836350445
-5.592550575956874,1.241610680449163,31.67341418755189
-4.934061863173707,1.398206666118488,30.7712360890604
-4.326489147001208,1.491984663206304,29.89539267739291
-3.770288713387115,1.536621160944608,29.04817927323528
-3.264662876625319,1.543909753240809,28.23032596399255
-2.807857254675851,1.523804959186803,27.44152178622399
-2.397421052724126,1.484552014224417,26.6808127655803
-2.030427737324788,1.432862619705974,25.94689089198877
-1.70365692092989,1.374109029585244,25.23829442713732
-1.413740336279008,1.312518556406785,24.55353959034746
-1.157275847864455,1.251357696608509,23.89120138542107
-0.9309138450986649,1.193100026103918,23.24995827142894
-0.7314203348274475,1.139575300093336,22.62861224167771
-0.5557207757942645,1.09209926531477,22.02609302855461
-0.4009282944189063,1.051584931392911,21.44145275723076
-0.2643594673007937,1.018636730586181,20.87385546158059
-0.1435403987128756,0.9936293209853987,20.32256441655661
-0.03620538829608085,0.9767728925723674,19.78692916747569
0.05970991065164034,0.9681668077707489,19.26637337459112
0.1460792925167339,0.9678433054837982,18.76038407084384
0.2245995159466914,0.9758028560733533,18.26850259087081
0.2968055531702375,0.9920425964757644,17.79031722029167
0.3640868112490237,1.016579113137424,17.32545749690701
0.4277037498443182,1.049466683694994,16.87359004023176
0.4888044733430033,1.090811940923657,16.43441577126225
0.5484410003935624,1.140785786873904,16.0076683954155
0.6075850149067458,1.199633262355468,15.5931140479661
0.6671429829132749,1.267681967101331,15.19055203648075
0.7279705825166619,1.345349528477066,14.79981665481744
0.7908864423245879,1.433150530403327,14.4207800862085
0.8566852195890325,1.531703237727064,14.05335645809495
0.9261500748451578,1.641736382730697,13.69750715893114
1.000064616735233,1.764096217553418,13.35324757794121
1.079224400171376,1.899753976344559,13.02065548398797
1.164448063869314,2.049813830803607,12.69988132075191
1.256588190003177,2.215521358577988,12.39116076387903
1.35654195927589,2.398272471154638,12.09482996319718
1.465261658568275,2.599622660678399,11.81134398091432
1.583765074458515,2.821296316427901,11.541299035903
1.713145772565509,3.065195722516218,11.28545927500426
1.854583217341446,3.333409167463943,11.0447889137439
2.009352626126078,3.628217359406497,10.82049071785043
2.178834370297122,3.952097030088509,10.61405192710936
2.364522629086175,4.307720204553719,10.42729884291548
2.568032860232955,4.697947085046492,10.262461391273
2.791107466275374,5.12580981597331,10.12224900352142
3.035618793853522,5.594483526958162,10.00993908096011
3.303568291617314,6.107239956969805,9.929479056878463
3.597080253916828,6.667377612269814,9.88560253836862
3.918388075260707,7.278120786888876,9.88395905597785
4.269810318710221,7.942477890765083,9.931255371986824
4.653713149617014,8.663047462731775,10.03540383145183
5.072454806921611,9.441758174462002,10.20566954440296
5.528306804862576,10.27952741146196,10.45280285664979
6.023345548787522,11.17582226827582,10.78913616365439
6.5593071500544,12.1281080210744,11.22861426813341
7.137397683043897,13.13117385895362,11.78671503509239
7.758051338531312,14.17633599718742,12.48020246623996
8.420630483683373,15.25053699382746,13.326638955127
9.123065354334496,16.33539019427462,14.34357059474542
9.861437993120584,17.40626230569394,15.54729475502478
10.62952618446518,18.43154563515984,16.95113172981726
11.41833934035444,19.37234025031857,18.56316422718773
12.21569951995416,20.18283266686321,20.38349328307298
13.00594524101265,20.81169728826518,22.40119656063487
13.76985890867254,21.20482274654649,24.59136198337026
14.48493249601065,21.30953378412012,26.9127784573033
15.12607942086225,21.08020682688625,29.30703326866647
15.66686172606717,20.48476923093585,31.69979656016299
16.08122384185304,19.51110385863635,34.00486387804598
16.34561242292567,18.172009808356,36.13102282192326
16.44123834674183,16.50730112707607,37.9910689686104
16.35614023785688,14.58201576551163,39.51152896047794
16.08668137482133,12.48055029081843,40.64116600092377
15.63818046828609,10.29759888079923,41.3564158598429
15.02453493658344,8.127665066253925,41.66259247560712
14.2668992647983,6.055267943370811,41.59078969380818
13.39166657412049,4.147646675116485,41.19147599258484
12.42811243646902,2.450944104306138,40.52644121471848
11.40607194024328,0.9898822574932611,39.66083349106991
10.35394752185764,-0.2298178579620411,38.65661185617197
9.297224685569436,-1.217384709344679,37.56809239370604
8.257548380749249,-1.992405744937388,36.43964907485196
7.25231538421443,-2.58052464453641,35.30520938415351
6.29468033437502,-3.00990532314402,34.18899837455849
5.393852731289842,-3.308633510197299,33.10698473217765
4.55556873475227,-3.503014196349025,32.06858868769643
3.782642779667945,-3.616610666288007,31.07835275496792
3.07552996481791,-3.669835163365033,30.13740650759124
2.432854533257081,-3.679912599794271,29.24465541943146
1.851879499552811,-3.661071963542447,28.39768806829297


==> Figures/animation1-37.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205
12.07814355169057,10.44623406519122,33.35311338682492
11.88612784792642,9.684001260376487,33.6660675688864
11.6392190722515,8.911774357879631,33.85971259221905
11.34256629745501,8.147462405627305,33.93600671384781
11.00245764427387,7.407290111058588,33.9003843457258
10.62601709696523,6.70512326568306,33.76110110934111
10.22087793971519,6.052045031793165,33.5284663090834
9.794859372884659,5.456187043723766,33.21405198191415
9.355669176151217,4.922788746125341,32.82995498844706
8.91064949042899,4.454437636249041,32.38816740556896
8.466576108500387,4.051433412929027,31.90008628799772
8.029515194104853,3.712219269095954,31.37617141525143
7.604735888386053,3.433830966271523,30.82574202349754
7.196673242004188,3.212325688248397,30.25689202205985
6.808933426733583,3.043165118789757,29.67649761019742
6.444332081953339,2.921538647837827,29.09029040821959
6.104956649265595,2.842621901199874,28.50297168866003
5.792244306582902,2.801772496711119,27.91834757078393
5.507068315957669,2.794669177804856,27.33946994057887
5.249826989479488,2.817402682210731,26.76877256187055
5.020530867798008,2.866527393746411,26.20819588349697
4.818884976800213,2.939082503781576,25.65929722824475
4.644364115867859,3.032590495785861,25.12334536387233
4.49628001307132,3.14503957476526,24.60140000512163
4.373839862723618,3.27485540546262,24.09437772587151
4.276196258634871,3.420866327925196,23.60310622793187
4.202488879136205,3.582265153822811,23.12836905768898
4.151878496132043,3.758569737384896,22.67094279864705
4.123573997094884,3.949583760814616,22.23162858374452
4.116853149686075,4.155358561055154,21.81127952729436
4.131077823226521,4.376156331845778,21.410825412061
4.165704325233271,4.612414639487905,21.03129570495298
4.220289426756794,4.864711871192607,20.67384172501556
4.294492546306536,5.133732972551934,20.33975855062186
4.388074445269402,5.420234610327216,20.03050702327403
4.500892662556232,5.725008707145948,19.747735972948
4.632893786105432,6.048843129096428,19.49330454089305
4.784102526462171,6.392478163993315,19.26930419432215
4.954607425449252,6.756557311742956,19.07807969600102
5.144542904001259,7.141570830701596,18.92224789215625
5.354067231872064,7.54779046634942,18.80471269680273
5.583335894605138,7.975193863491441,18.72867406478122
5.832469749451623,8.42337737662127,18.69762805106777
6.101517315620483,8.891456406646938,18.71535425351975
6.390410554477874,9.37795308382262,18.78588605285275
6.698913587545779,9.88067217913657,18.91345814999265
7.026564006741397,10.39656766101655,19.10242505308047
7.372606791116226,10.92160441824,19.3571435390919
7.735921400722862,11.4506224131338,19.68181193670507
8.114943414248359,11.97721391716166,20.08025965974479
8.50758314708531,12.49362840329007,20.55568215691829
8.91114504290369,12.99072383339975,21.11031977964187
9.322253246115645,13.45798693796131,21.74508443893029
9.736790542394202,13.88364778056422,22.45914562671378
10.14985961831245,14.25491424880839,23.24949740906228
10.55577704966383,14.55834868919349,24.11053981440342
10.94811118001581,14.78040026240855,25.03372032514796
11.31977461095275,14.90809167972608,26.00729170077567
11.66317989473352,14.92983769284331,27.01624801420592
11.97046281050993,14.83634654033765,28.04249801337113
12.2337712048673,14.62152805359569,29.06532055674011
12.44560912466518,14.28330888983963,30.06211935845117
12.59921677423386,13.82424323888037,31.00945498205817
12.68895816001504,13.25181276323274,31.88428609521358
12.71068197209593,12.57833618133961,32.6653081794217
12.66201907883911,11.82045562896852,33.33424683148658
12.54258319973801,10.99822671188203,33.87695408579208
12.35405005735792,10.1339000887587,34.28417496460534
12.10010350654331,9.250530749897035,34.55189598432084
11.78625258811045,8.370575485981732,34.68124876948531
11.419538341262,7.514634035399537,34.67800668896245
11.00816085137087,6.70045744448075,34.55176639360985
10.56106354727493,5.942297303238416,34.31493886305495
10.08751256521446,5.250614145843738,33.98168201532207
9.596704678064725,4.632114258476803,33.56689170341841
9.097429367784219,4.090049541447091,33.08533736741813
8.597801003434283,3.624698024715657,32.55099185409021
8.10506756857755,3.233941698200017,31.97657009768445
7.625494289820298,2.913869158304039,31.37326392370523
7.164314581923043,2.659347878324421,30.75064251160414
6.72573711520214,2.464529908743353,30.11667975000305
6.312996290487243,2.32327209560725,29.4778689423736
5.928433511881634,2.229465609386543,28.83938955456576
5.573597846949008,2.177279141094339,28.20529753627587
5.249356469498311,2.161325858155906,27.57871831349507
4.956007304460424,2.176766879954461,26.96202859553847
4.693388267407565,2.219364517708502,26.35701900648481
4.460979250510736,2.285497636302411,25.76503401250411
4.257994474550009,2.37214988006776,25.18708873021645
4.083463984858548,2.476879615932434,24.62396417161506
3.936303936444812,2.5977785749978,24.07628356584599
3.815375927843503,2.733424477760167,23.54457284903135
3.719536049354339,2.882831479302509,23.02930844600163
3.647674553557592,3.045401082535353,22.53095525096606
3.598747174039497,3.220875221665214,22.04999737022932
3.571799145453507,3.409292481040928,21.58696380159728
3.565982941068543,3.610947848132669,21.14245084308911
3.58057066333596,3.826355966440479,20.71714267558104
3.6149619139455,4.056217521257373,20.31183126120904
3.668687843149766,4.301388129920139,19.92743644188965
3.741411941126654,4.562848894864295,19.56502690318674
3.832927991411788,4.841677593428083,19.22584247640862
3.943155460518611,5.139019308103731,18.91131807168455
4.072132449864964,5.456055134026596,18.6231093499725
4.220006186203718,5.793967430329759,18.36312003351707
4.387020874655969,6.153899906785828,18.13353050101955
4.573502584044994,6.536910661112091,17.9368269920946
4.779840678178427,6.943916117491978,17.77583032944737
5.006465151245662,7.375623685840952,17.65372252871202
5.253819075392057,7.832450900701895,17.5740689768347
5.522325232477298,8.31442886324573,17.54083299496146
5.812345894166989,8.82108807750637,17.55837854436961
6.124134656343192,9.351325347894294,17.63145558541166
6.457779256258073,9.903251424385473,17.76516119310712
6.813134446132436,10.47402070801416,17.96486805407651
7.189744319801387,11.05964674417041,18.23611058056433
7.586754056399995,11.65481061107773,18.58441784852804
8.002811932295883,12.25267378228848,19.01508230587016
8.435963734526364,12.84471260982799,19.53285426891779
8.88354344423255,13.42059801759743,20.14155534538694
9.342066262546744,13.96815073354361,20.84360989594543
9.80713265993881,14.47340834596568,21.63950322671964
10.27335495389028,14.92084396408641,22.52718883453574
10.73432059840252,15.29377502514356,23.50148445892054
11.18260833962703,15.5749921919066,24.55351653032972
11.6098738996235,15.74761990304855,25.67029186164964
12.00702002765455,15.79619069766561,26.83448937637731
12.3644608037113,15.70787602195966,28.02456720399391
12.67248153294108,15.47377144546014,29.21526536077544
12.92168364963328,15.09009267741453,30.37854720552345
13.10348993669976,14.55911221639722,31.48496423598878
13.21067129545145,13.889667039093,32.50535563971616
13.23784530003938,13.09710375088425,33.41272050926426
13.18189200134702,12.20259907477137,34.18404554172863
13.04223624409914,11.23188952373332,34.80185229755767
12.82095870864709,10.2135439910315,35.25525607331198
12.52271829502791,9.17699212591548,35.54040084607603
12.15449258678873,8.150559176580998,35.66023584005644
11.72516613105235,7.159745384851402,35.62370448619278
11.24501361213169,6.225930482031613,35.44450075897532
10.7251337152472,5.365598845885455,35.13959365425264
10.17688887036269,4.590091121324472,34.72772294497837
9.611397587405408,3.90581371926911,34.22803544132726
9.039112616086909,3.314790728799095,33.65897552904013
8.469502976248226,2.815425999837243,33.0374831321629
7.910843838059156,2.403351430724782,32.37849952381775
7.370107142894531,2.072261799171413,31.69474396390233
6.852938523393721,1.814667385726256,30.99670369606213
6.363702396250022,1.622525732712858,30.29277406733687
5.905576397887971,1.487738659558501,29.58949014343172
5.480677717196635,1.402518346562134,28.89180162527002
5.09020647478896,1.359637086930969,28.20335536684121
4.734594388030543,1.352580448608652,27.52676178643229
4.413650038423767,1.375624700127061,26.86383154466998
4.126694816106549,1.423857961121864,26.21577651685388
3.872685908468166,1.493161848740143,25.58337437312723
3.650324490955303,1.580167252242034,24.96709935982883
3.458148600509393,1.682194802105543,24.36722361749173
3.294611092247561,1.797187882399424,23.78389403223211
3.158143675689373,1.923643774320497,23.21718958400432
3.047208373314754,2.060546721740399,22.66716372405853
2.960337907429951,2.207305330503739,22.13387569545107
2.896166555253946,2.363695684512643,21.61741404292139
2.853452959013961,2.529810812401513,21.11791492482045
2.831096269327201,2.706016603888041,20.63557728352187
2.828146859175003,2.892913899379008,20.17067646895033
2.843812688325058,3.091306215002327,19.72357754316473
2.87746223474849,3.302172381993711,19.29474921357987
2.928624746981765,3.5266432459232,18.88477913490481
2.99698841304323,3.765981465157263,18.49439116980053
3.082396888728205,4.02156335123533,18.12446508974756
3.184844480506306,4.294861591834838,17.77605911486486
3.30447013422827,4.58742757756457,17.450435618549
3.44155023791474,4.90087190690371,17.1490902432115
3.596490101922713,5.236841461185956,16.87378456882788
3.769813829293408,5.596991218105825,16.62658232537904
3.962152129572112,5.982948705847783,16.40988891830851
4.174227457741675,6.396268694078512,16.2264937121009
4.406835674014322,6.838375384512082,16.07961405366923
4.660823219865161,7.310489027009543,15.97293936993424
4.937058593842809,7.813533590293128,15.91067279179032
5.23639669536675,8.348021928999815,15.89756658486403
5.55963440147184,8.913914917085503,15.93894615405474
5.907455576676697,9.510451415338432,16.04071549654637
6.280363631110053,10.13594692042963,16.20933470472724
6.67859979744845,10.78756058274202,16.4517575311867
7.102045577643016,11.46103332110707,16.77531430050481
7.550108426986786,12.15040438469086,17.18752293843559
8.021590832254102,12.84772027628295,17.69580918516028
8.5145446550009,13.54275868589922,18.30711707691153
9.02611509694819,14.22280090130359,19.02739378329645
9.552382000000998,14.87249839412065,19.86094044934243
10.08821040302217,15.47389135144154,20.8096344974174
10.62712711978726,16.00664603820226,21.87205025710204
11.16124504522129,16.44857987352878,23.04253411095595
11.68126100448138,16.77653272214911,24.31032579062942
12.17655486700624,16.96761475213878,25.65885407889956
12.63541567498966,17.00081168305473,27.06536415750157
13.04541301353539,16.85885824012304,28.50104297523421
13.39391768902016,16.53020838583112,29.93178507453908
13.66875520939608,16.01085352473238,31.31967473388171
13.85895078543853,15.30569164491127,32.6251512312112
13.95550001912632,14.42915652038145,33.80968757923829
13.95208116839331,13.40489284390051,34.83867989543403
13.84561902479069,12.26440729751369,35.68415436208028
13.63662109602447,11.04480954871802,36.32688676488904
13.32923400736074,9.78593420909676,36.75761110366722
12.93100709191665,8.527254295293353,36.97715417616057
12.45239254716328,7.305023791460008,36.99553044050636
11.90604767357282,6.150016434193517,36.83021160259351
11.30602694026051,5.086085764897991,36.5039022138411
10.66695654971625,4.129602840889798,36.04218428278496
10.00327319364107,3.289678528808683,35.47134718368466
9.328586799213985,2.568978059415722,34.81662155706771
8.65520071820679,1.964896325390993,34.10092213081926
7.993797851874936,1.470874735881313,33.34410362420138
7.353281548225846,1.077685709514438,32.56266295629771
6.74074740214416,0.77456911441003,31.76978388993674
6.161556106313959,0.5501606273095927,30.97561192670121
5.619476874896911,0.3931961710597498,30.18765844850556
5.116873908353621,0.2930063665512065,29.4112542796104
4.65491320506287,0.2398314010122846,28.64999657048952
4.233772446422556,0.2249929355589911,27.90615447745902
3.852841825789254,0.240959133979741,27.18101627601442
3.510908092210963,0.2813346067678613,26.47517278933966
3.206317565009724,0.3408012370972054,25.7887398317452
2.9371164591731,0.4150298906968899,25.12152669085973
2.701168657838044,0.5005776663391878,24.4731595025354
2.496252228658727,0.5947809293546223,23.84316858598551
2.320136658234087,0.6956509290669335,23.23104808574005
2.170643107582132,0.8017762346343558,22.63629509552964
2.045690081165314,0.9122343798927437,22.05843413288652
1.943326835966943,1.026513827395955,21.49703157944915
1.861756696976793,1.144446503213038,20.9517035977912
1.799352234441666,1.266150601285516,20.42212011920304
1.754664025785559,1.391983019550093,19.90800677080199
1.726424490412912,1.522500602609541,19.40914605795676
1.713548060598264,1.658429278656058,18.92537871405122
1.715128743172434,1.800640156499801,18.45660584682975
1.730435938091275,1.950131666781425,18.00279232334568
1.758909212218502,2.10801687163502,17.56397172164971
1.800152579198939,2.275515115933654,17.14025311854354
1.853928707529629,2.453947240729765,16.7318299645661
1.92015336654266,2.644733617570464,16.33899130880075
1.998890321202742,2.849394284154101,15.96213566869033
2.090346798241748,3.069550460906832,15.60178788733252
2.194869564741073,3.306926698032098,15.25861937734076
2.312941582062214,3.563352836427198,14.93347221122578
2.445179118899066,3.840764855661163,14.6273875777048
2.592329122647862,4.141203518850853,14.34163917405302
2.755266553226174,4.466809497276525,14.07777213634772
2.934991272302598,4.819813355171132,13.83764810752285
3.132623947373405,5.202518384699367,13.62349698641026
3.349400267388662,5.617273790398207,13.43797575931674
3.586662567410612,6.066435121399929,13.28423454711539
3.845847716817397,6.552308134914526,13.16598954770014
4.128469832459015,7.077071454389777,13.08760183894765
4.436096030948095,7.642672491195142,13.05415993113909
4.770313033871689,8.250690196776722,13.07156239543321
5.132681995965567,8.902157427376755,13.14659469907569
5.524678463795343,9.59733524524642,13.28699138846391
5.947613938981058,10.33543167920821,13.50147082909039
6.402535197589558,11.11425881477388,13.79972474608677
6.890097436375132,11.92982526873564,14.19233885969423
7.41040767095055,12.77586702728768,14.6906142944979
7.962835871103234,13.64332936743294,15.30625293260571
8.54579343476037,14.51982724723224,16.05086494555903
9.156482186581034,15.38913196003511,16.93525579226765
9.790622554310783,16.23075795121983,17.96845654830582
10.44217721948629,17.01975368872396,19.15648010468345
11.10309632243891,17.72682966870202,20.50082149295325
11.7631215599457,18.31897635790003,21.99677712909161
12.40969760769785,18.76072210357607,23.63173498156008
13.02804734168336,19.01613980556292,25.3836777970258
13.60146821060146,19.05161691592174,27.22022558373707
14.11189610296384,18.83925100792384,29.09859027669089
14.54075626859847,18.36053724255359,30.96678604465814
14.87007745101614,17.60981650840198,32.76629978826163
15.08378990624609,16.59682137518933,34.43617066696527
15.16907153969785,15.34766633698163,35.91809307444603
15.11756521714651,13.90382799545953,37.16183284059652
14.92628095783778,12.31903648775784,38.13004847502202
14.59802912950332,10.6544605790953,38.80163536913805
14.14130230258457,8.972970488422222,39.17298608734493
13.5696176416086,7.333465413313784,39.25701182137116
12.90042349327679,5.78618855942829,39.08025313818369
12.15373887773379,4.369655923009653,38.67876776278194
11.3507185400317,3.109412897564791,38.09362345710566
10.51231882967829,2.018444996116448,37.36674068556803
9.658192647266327,1.09880873527789,36.53759458185424
8.805882266929025,0.3439519839128816,35.64100125272974
7.97032293547244,-0.2587648541422067,34.70596685784696
7.163628022781164,-0.7257112215904384,33.75541621048449
6.395101763551917,-1.075008670500838,32.80654724113926
5.671416735676091,-1.325018734861254,31.87155863993613
4.996895884231669,-1.493288649984463,30.9585411861316
4.373848272922921,-1.595893059031867,30.07238246969517
3.802919751100719,-1.647087694773596,29.21559207465611
3.283431580788769,-1.659190206386651,28.38900068981963
2.813690244352998,-1.642614102664497,27.59231940424723
2.391259570623193,-1.605997079991123,26.82456579054222
2.013191994404626,-1.556380415925054,26.0843740485247
1.676219524338175,-1.499409438044101,25.37021048433799
1.376907262914092,-1.43953556994807,24.68051550484673
1.111773513478097,-1.380208173439913,24.01379102549558
0.8773809697877321,-1.324049779197037,23.36864900185698
0.6704034809945453,-1.27301186063692,22.7438334774434
0.4876726106693025,-1.228510553995311,22.13822551037023
0.3262077931286348,-1.191543067604506,21.5508377821406
0.1832334181957102,-1.162786260372294,20.98080364577765
0.05618569828950465,-1.142679220531682,20.42736380451313
-0.05728828101289382,-1.131491788457793,19.88985265842284
-0.1593373387333623,-1.129380938677229,19.36768553685976
-0.2519171830393618,-1.136436828014044,18.86034747459724
-0.3368043003198394,-1.152720167710622,18.36738382412309
-0.4156117202435367,-1.178292410906434,17.88839277207342
-0.4898058598365385,-1.213240077177036,17.42301970245645
-0.5607238432080234,-1.257694371182788,16.97095329145779
-0.6295908534934532,-1.311847097462958,16.53192320518975
-0.6975372041193922,-1.375963730357195,16.10569928654524
-0.7656149216102413,-1.450394367776393,15.69209214941694
-0.8348137154887417,-1.535583179893134,15.29095514096265
-0.9060762756020269,-1.632076857841629,14.90218768122798
-0.9803128862392863,-1.740532471666007,14.5257400422038
-1.05841538206153,-1.861725058950669,14.16161968463069
-1.141270495055124,-1.996555183188276,13.80989933083897
-1.229772655906105,-2.146056620787537,13.47072701649589
-1.3248363183537,-2.311404253809388,13.14433843451039
-1.427407871698638,-2.49392215732213,12.83107196180458
-1.538477194650046,-2.695091769900955,12.53138684534412
-1.659088882422402,-2.916559916134977,12.24588511845083
-1.790353147075618,-3.160146302204975,11.97533792191954
-1.93345634634973,-3.427849918671511,11.7207170153859
-2.089671035541884,-3.721853544940098,11.48323237912616
-2.260365356021846,-4.044525240668091,11.26437691802888
-2.447011467137074,-4.39841531025836,11.06597937578216
-2.651192588284488,-4.786246713307265,10.89026662873561
-2.87460803579059,-5.210896238582488,10.73993652480477
-3.119075403987081,-5.675362931498229,10.61824231690131
-3.386528738684397,-6.182719235223941,10.5290894445449
-3.67901116992523,-6.736039049659233,10.47714484366737
-3.998659995002737,-7.338295422960481,10.46795797617274
-4.347681619915446,-7.992218893086602,10.50809118138861
-4.728313071699392,-8.700105679128814,10.60525451708984
-5.142765992891063,-9.463563174604314,10.76843667353295
-5.593148155008492,-10.28317887242516,11.00801845566852
-6.081356654582037,-11.15809855568376,11.33584837204668
-6.608936223297999,-12.08550126929392,11.76525075905432
-7.176895731738401,-13.05996364655282,12.31092557188924
-7.785476368155585,-14.07271652360805,12.98868599680566
-8.43386667512897,-15.11081482668011,13.81496687754397
-9.119863361068408,-16.15627002089554,14.80602668627591
-9.839483456891086,-17.18523492385673,15.97676375134145
-10.5865438641629,-18.16738329913608,17.33908177005929
-11.35223925516573,-19.0656868438405,18.8997808666734
-12.12476843225134,-19.83684806769461,20.65802981116038
-12.88908084201601,-20.43267714441633,22.60259979184456
-13.62683474157314,-20.80267183692982,24.70920589560701
-14.31666933366157,-20.89793522316221,26.93848299120118
-14.93488535161195,-20.67631973335842,29.23526224914182
-15.45659227518745,-20.10832607238692,31.52983052336777
-15.85731022925022,-19.1828799469407,33.74166114673904
-16.11491563499391,-17.91179411563066,35.78565810250625
-16.2117115057699,-16.3316707214877,37.58031047134368
-16.13631886162534,-14.50234026451232,39.056489671569
-15.88506137324483,-12.50166221896068,40.16520095638209
-15.46257414292266,-10.41743291641973,40.88265220706236
-14.88150441125244,-8.337928951166337,41.21158486217284
-14.16135047784308,-6.342948280124372,41.17874472709716
-13.32665062271215,-4.496970986498914,40.82930966088678
-12.40483716853421,-2.84537285177802,40.2197002728669
-11.42408887652612,-1.413784218270915,39.41031427407044
-10.41145658739088,-0.209998631763209,38.45940377479185
-9.391433990490494,0.7725237728007049,37.41876571222598
-8.385034755705018,1.550535541151984,36.33136795116151
-7.40934720229866,2.147033700393769,35.23063990307077
-6.47748132118437,2.587916578658069,34.14096376735427
-5.598799967103134,2.899460778568169,33.07887868613221
-4.779328165259299,3.106612598283376,32.05458956557001
-4.022251268653626,3.231974194383386,31.07349198939099
-3.328435152735244,3.295321334146801,30.13754135800629
-2.696923677931065,3.31349180332951,29.24638674261497
-2.125387110938162,3.300508929650079,28.39825260908798
-1.610509029132794,3.267837439465581,27.59058806133699
-1.148308664381216,3.224699932085795,26.8205203871176
-0.734401477811365,3.178407644131736,26.08515429824595
-0.3642039388228312,3.134678008332746,25.38175579642182
-0.03308986075599174,3.097924476415135,24.70785384401783
0.2634941068775171,3.071512433025938,24.06128631024014
0.5299466309275734,3.057980064745955,23.44021027389721
0.7704570197933648,3.059225846587899,22.84309128045107
0.9889720984974668,3.076665681276779,22.26868174906409
1.18917986484079,3.111363240870721,21.71599536284359
1.374505953580257,3.164137087666039,21.18428181157334
1.54811964440817,3.235647922844447,20.67300451983803
1.712946762543687,3.32646896293324,20.18182281899006
1.871687339695415,3.437142051068427,19.710579264695
2.026836334792027,3.568221710462639,19.25929234498724
2.180706066826649,3.720308958008936,18.82815457458885
2.335449295164044,3.894076321194398,18.41753585956966
2.493082103720718,4.09028513959726,18.02799198999472
2.655505911432267,4.309795877993627,17.66027813828003
2.82452804801318,4.553571824616355,17.31536727834958
3.001880405600405,4.82267618774304,16.99447347214328
3.189235706704446,5.118262228788776,16.6990799752418
3.388220919196851,5.441555673289326,16.4309720721862
3.600427301243279,5.793828217062032,16.19227444200441
3.827416474032059,6.176360491156954,15.98549264850052
4.070721798688317,6.590392369442392,15.81355801449202
4.331844177417139,7.037058009770282,15.67987463281398
4.612241210956755,7.517302541442257,15.5883665391887
4.913308431458562,8.031776898194815,15.54352206466364
5.236351104152898,8.58070702918546,15.55043103550237
5.582544873490084,9.163733726598457,15.61480873708023
5.95288335344169,9.779719771283181,15.74299836524123
6.348110678505792,10.42652227171152,15.94194105794177
6.768637115989948,11.10073028926946,16.2190996203812
7.214436193893895,11.79737150981166,16.58231895827528
7.684922555888945,12.50959728280576,17.03960346319281
8.17881107786431,13.22836321224808,17.59878990119706
8.6939598474616,13.9421328692952,18.26709487512045
9.227202583054272,14.63664490357857,19.05052021275141
9.77418004739524,15.29479789961935,19.95310956804959
10.32918493627847,15.8967206436786,20.97606705434423
10.8850402702619,16.4201044152257,22.11677526039344
11.43303677180845,16.84087327592233,23.36778542492968
11.96295886551218,17.13425176588941,24.71589397079957
12.46323010164927,17.27625092224709,26.14146009511228
12.92120498433283,17.24552999853092,27.61814715031105
13.32362356774496,17.02550590487681,29.11327111776926
13.65722686941218,16.60648791262889,30.58889772676945
13.9095060450373,15.98753464353979,32.00373732448801
14.06952976734991,15.17769358778876,33.31574887718549
14.12876822940757,14.19631770457598,34.48520559488856
14.08181593517793,13.07227114999239,35.4778355520125
13.92691548295235,11.84202279984431,36.2675779520757
13.66620407187754,10.54683983281273,36.8385236517851
13.30564137991533,9.229475151912233,37.18574201510688
12.85462430325988,7.930837503611833,37.31490385586872
12.3253400399038,6.687114344617848,37.2408343541947
11.73194359905064,5.527695336835555,36.98530820668692
11.08966214725658,4.474061487519507,36.5744890366031
10.41392530717439,3.539617136454181,36.03640627923228
9.719601418112994,2.730296356647917,35.39877642842568
9.020391754145631,2.045696397956613,34.68735007746908
8.328405137135691,1.480478441739425,33.92484050925351
7.653910015672446,1.025812794156395,33.13039097850267
7.00524305415524,0.670707984042576,32.31947783071668
6.388843247352892,0.4031298723157802,31.5041235208219
5.809377453192017,0.2108738243791527,30.69329809663395
5.269925081530368,0.08219397521680241,29.89340832724166
4.772194441567676,0.006218234019042285,29.10880043873501
4.316749224924719,-0.02681114637797219,28.3422285227637
3.903229585342981,-0.0254298029013694,27.59526240732119
3.530557567117419,0.003061600947833278,26.86862484612407
3.19712092252233,0.05254692227204527,26.16245852664411
2.900932596291087,0.1180054337853894,25.4765295881596
2.639765444441694,0.195402315952708,24.81037725980597
2.411263262676386,0.2815715999003565,24.1634199660807
2.213030105924618,0.3741001641777918,23.53502767945799
2.0427003487392,0.4712182013625889,22.92456906251312
1.897992101203029,0.5716992756052,22.33144045858991
1.776746561262018,0.6747714985209692,21.75508231790664
1.676955728940486,0.7800402833738546,21.19498732367827
1.596780685115968,0.8874224514272588,20.65070337016267
1.534562384442523,0.997091047128063,20.12183365302607
1.488826652824652,1.109429986647359,19.60803544673589
1.458284829657338,1.22499755663246,19.10901863587232
1.441831262651422,1.344497753850725,18.62454470550869
1.438538652975553,1.468758481573907,18.15442664953233
1.447652062349264,1.598715673975322,17.69853009804321
1.468582231454559,1.735402490673001,17.25677587350561
1.500898719258504,1.879942799284957,16.82914414255713
1.544323253487361,2.033548236724581,16.4156803229592
1.59872358104836,2.19751820401155,16.01650292334221
1.664108020872815,2.373242199713174,15.6318135302394
1.740620847494636,2.562203929341337,15.26190920763372
1.828538568586368,2.765986637684618,14.90719763553008
1.928267100411424,2.98627909330044,14.56821538340078
2.040339788286775,3.224881603552365,14.24564978939959
2.165416160986282,3.483711347773906,13.94036499416729
2.304281244477229,3.764806176928302,13.65343275472422
2.457845186892303,4.07032583018805,13.38616873294729
2.627142857970539,4.402549249759427,13.14017500446143
2.813332976340397,4.763866320513836,12.91738955215567
3.017696180056926,5.156761904350486,12.72014347112128
3.241631281906558,5.583789463888163,12.55122648524629
3.486648732522003,6.047530860892017,12.41396111234552
3.75436004228325,6.550538062349503,12.31228534805877
4.046461578801221,7.095251494583573,12.25084297826768
4.36471075413782,7.683888680400127,12.23507945572732
4.710892143472928,8.31829564430756,12.27133953634036
5.086770542949742,8.999752511041637,12.36696037891934
5.494027403810455,9.728723989400414,12.5303503611914
5.934176524440694,10.50454541086055,12.7710392489322
6.408454434295302,11.32503626674537,13.09967942645309
6.917680715547123,12.18603660054695,13.5279706629046
7.462083810837126,13.0808682920436,14.06847267459123
8.041088988287587,13.99973460085077,14.73426142975909
8.65306751435702,14.92908879382711,15.53837848410583
9.295050246036515,15.85102743396624,16.49302061535244
9.962415339560001,16.74279608223122,17.60842412265983
10.64856899027309,17.57653266442047,18.89142028106431
11.344650067728,18.31941073086709,20.34368212846535
12.03930338906489,18.93437015420508,21.9597531240777
12.71858010969755,19.38161946226676,23.72504525330186
13.36603358560189,19.62104096727341,25.61410766409294
13.96307974253783,19.61550815710793,27.58957156525186
14.48967637388855,19.33492862734472,29.60223106854773
14.92534101257132,18.76057648092811,31.59267161685033
15.25047147859632,17.88903427087586,33.49466577655689
15.44786364557423,16.73491786841866,35.24021655530191
15.50425280050385,15.33160503694612,36.76570056869166
15.41165969010737,13.72948397274098,38.01817271293132
15.16832045995798,11.99174552504869,38.96069501431614
14.77903123198281,10.18832345639799,39.57565866661654
14.25483551981133,8.389043960382855,39.86548437164794
13.61210121415743,6.657211750978327,39.85068687964944
12.87114011047624,5.044681258229258,39.56587052370387
12.05458832293046,3.589021407488837,39.05459495537116
11.18577745980919,2.312854280388937,38.36412478380245
10.28728966231164,1.225007074417837,37.5408869933793
9.379823245013478,0.3228687564905397,36.62712319019539
8.48142220173392,-0.4046992129349722,35.65887333400922
7.607060236342361,-0.9744399554296408,34.66515895132239
6.768527720187464,-1.406128447155605,33.66808425745335
5.974549358270643,-1.720529902116594,32.68353279434919
5.231057295030401,-1.93792736980292,31.72217034534581
4.541552731245107,-2.077165714419788,30.79053396133529
3.90750297824092,-2.155115014129043,29.89206269482943
3.328735868209912,-2.186445995181238,29.02799106857814
2.803806936292806,-2.183619546393442,28.19807471108227
2.330325603010583,-2.15701068611162,27.40114890596895
1.905234497821696,-2.115107441704296,26.63553817040003
1.525041392034441,-2.064743123715668,25.89934242296294
1.186006482336323,-2.011334915377772,25.19062647629685
0.8842895367435848,-1.9591123937201,24.50753729764814
0.616062161241057,-1.911327046330101,23.84836963692345
0.377590540508281,-1.870438758788312,23.21159640700463
0.1652937191467166,-1.838278314838542,22.5958762625802
-0.024217996360967,-1.816186750286481,22.0000474582374
-0.1941205026386411,-1.805133368083858,21.42311435938531
-0.3473657975114341,-1.805814664747955,20.86423090099603
-0.4866814263189179,-1.818736545166897,20.32268375578151
-0.6145770907267527,-1.844282148325886,19.79787688466279
-0.733356475551098,-1.882767454239824,19.28931840016671
-0.8451327312689263,-1.934486642732562,18.79661019156472
-0.9518463756270137,-1.999748956875179,18.31944046825037
-1.05528465158586,-2.078908604097808,17.85757921937666
-1.157101605947929,-2.172389014585931,17.41087652109908
-1.258838338681201,-2.280702573201127,16.97926361722187
-1.361943022111939,-2.404466748548114,16.56275673299292
-1.467790406275756,-2.544417359734859,16.16146364050338
-1.577700615623989,-2.701419545196678,15.7755930679354
-1.692957106145831,-2.87647682480384,15.40546712758002
-1.814823693221084,-3.070738471269232,15.05153702515383
-1.944560580823335,-3.285505223265046,14.71440240264702
-2.083439322878599,-3.522233172872724,14.39483475607555
-2.232756627585491,-3.782535434661604,14.09380545463467
-2.393846874285597,-4.0681809416836,13.81251896358869
-2.568093147951062,-4.381089401967559,13.55245193145524
-2.75693650531405,-4.723321072843626,13.31539882971692
-2.961883064699558,-5.09705955329023,13.10352481086859
-3.184508353165738,-5.504585239584072,12.91942634932499
-3.426458142998165,-5.948236421286792,12.76620000831724
-3.689444757683193,-6.430354202225619,12.64751927664458
-3.975237518055053,-6.953206514423346,12.5677187631894
-4.285645626762684,-7.518885471716776,12.53188401989199
-4.622491351874602,-8.12917123839197,12.54594375152326
-4.987570874501687,-8.785354576767885,12.616758999489
-5.382599630716603,-9.488009482368476,12.75220087045632
-5.809138447211859,-10.23670713763191,12.96120432936877
-6.268496320022922,-11.02966330949192,13.25378034128224
-6.761605443318351,-11.86331399907908,13.64096219810161
-7.288864256134674,-12.73181959571857,14.13465442720092
-7.849945120548216,-13.62650720777367,14.7473449226582
-8.443565153240565,-14.5352755826245,15.49163426172357
-9.067222168710098,-15.44200825790145,16.37953300149605
-9.716903158065087,-16.32606871956966,17.42148183487122
-10.38678064185418,-17.16198508037229,18.62506590909307
-11.06892271956353,-17.9194668080349,19.99342929115373
-11.75305518477001,-18.56392355136256,21.52345373320516
-12.42642713415031,-19.05766205539651,23.2038491888364
-13.0738420982767,-19.36190306434218,25.01340571455464
-13.67792035931488,-19.43966739882449,26.91975864840231
-14.21964928077809,-19.25941904411425,28.87908738790685
-14.67925211868813,-18.79913385023486,30.83715736504703
-15.03735985416664,-18.05022787433629,32.73198183723038
-15.27640892477628,-17.02060500401148,34.49810758193315
-15.38212195837308,-15.73605993054203,36.07215043670938
-15.34487709930506,-14.23946704374865,37.39881891482629
-15.16075426110184,-12.58759662864395,38.43640433747504
-14.83207705484752,-10.84593110782924,39.16070808983382
-14.36734637037426,-9.082337858472073,39.5666648613979
-13.78056802975728,-7.360719720882223,39.66743187600343
-13.09008357816186,-5.735716629250727,39.49128001685281
-12.31709090217412,-4.249202591009292,39.07705596873023
-11.48407187660315,-2.928846094428272,38.46916323106973
-10.61332632420428,-1.788547011475929,37.71292242368769
-9.725758503583881,-0.8302556180354145,36.85090075753391
-8.839994363540805,-0.04656490030367422,35.92046938152076
-7.971843772616012,0.5764829455146329,34.95256049159798
-7.134073966440128,1.056788899208686,33.97140987680068
-6.336432717655168,1.414028892335247,32.99499196018066
-5.585850263600351,1.66801510581968,32.03585884652301
-4.886752698620899,1.83757111369432,31.1021473395331
-4.241430648572393,1.939845691753643,30.19858739677881
-3.650420886138979,1.989967394764744,29.32741149743139
-3.112871972347622,2.000943258103061,28.48911680034312
-2.626876353575388,1.983718793378908,27.68306825452906
-2.189760028627096,1.947334676186766,26.9079527481824
-1.798327018180312,1.899133316790954,26.16210539263557
-1.449059833274168,1.844983547364894,25.44373270321174
-1.138279459943525,1.789503269024631,24.75105671800385
-0.8622695318277167,1.736268277365262,24.08240113359998
-0.6173697442191616,1.68800119891439,23.43623673435621
-0.4000434669253843,1.646738172319912,22.81119957324484
-0.206924147497422,1.613973179003032,22.20609195165439
-0.03484459926907513,1.590781230729038,21.61987341272014
0.1191472724749074,1.577922296162787,21.05164673019055
0.257783286233295,1.575928131491571,20.50064218859324
0.383577819149828,1.585174228956251,19.96620222467156
0.4988365856600524,1.605939012503689,19.44776764233885
0.6056696775735533,1.638452254373379,18.94486603813482
0.7060075222187301,1.682934497984174,18.45710270835402
0.8016187033993206,1.739629073040097,17.98415409375609
0.8941288316310876,1.808828090728417,17.52576370755772
0.985039850345078,1.890893616776407,17.08174045337111
1.07574932833083,1.986275040919034,16.65195924754519
1.167569420219223,2.095523493695755,16.23636389812387
1.26174528039256,2.219304004588006,15.83497224916982
1.359472794949109,2.358405947306496,15.44788366746238
1.461915554246991,2.51375217550005,15.07528902441736
1.570221027490892,2.686407111250526,14.71748340724545
1.685535922526188,2.877583904339285,14.37488187870425
1.809020719483611,3.088650626107901,14.04803869353219
1.941863356424853,3.321135290066743,13.73767047073359
2.08529201808996,3.576729292849617,13.44468391229588
2.240586933727235,3.857288632361857,13.17020874683673
2.409091024246024,4.164831971531703,12.91563665440183
2.592219148868641,4.501534260117611,12.68266698515282
2.791465582099988,4.869714185443116,12.47336010274681
3.008409196871103,5.271813175873672,12.29019913671576
3.244715631511111,5.710363008053319,12.13616077874577
3.502135468006538,6.187938252419976,12.01479545044688
3.782497137485541,6.707088820579387,11.93031662808861
4.087692887221007,7.270246757580255,11.8876982280694
4.419655685453477,7.879600185857011,11.89277759711792
4.780324405783858,8.536926039122783,11.95235963735318
5.171594033119749,9.243372087275366,12.07431471620364
5.595246999514305,9.999178032856094,12.26765902924612
6.052861154283775,10.80332561747374,12.5426007748961
6.545689411051275,11.65310941377467,12.91052871712488
7.074505977399665,12.54362429430202,13.38391151161215
7.639414536702501,13.46717378793852,13.97606700881625
8.239615206311845,14.41261725055763,14.70075177405005
8.873130050659219,15.3646946203209,15.57151449948005
9.536491980051872,16.30339664612914,16.60075651552342
10.22440960637329,17.20348558135644,17.79845365286249
10.92943143596314,18.03431325021648,19.17052317881905
11.64164648711412,18.76012224762107,20.71687465196024
12.34847382528593,19.34103764914271,22.42926904802928
13.03460785708153,19.73494035873983,24.28922397985076
13.6821948562238,19.90033524848234,26.26632863956492
14.27131279002442,19.80016896541704,28.3174364196455
14.78080439500354,19.4063144634721,30.38723462578529
15.18946823672013,18.7041578560517,32.41059210415521
15.47754572386557,17.69647704954776,34.31681968929464
15.62836432448748,16.40570022336878,36.03556128350652
15.62992848119255,14.87377489973597,37.50355798809047
15.47621456893597,13.15929595689144,38.67115271005109
15.16794461365885,11.33215119709448,39.50729518249406
14.71269014243619,9.466557792329558,40.0020577645258
14.12427648810728,7.633760998742999,40.16623058053842
13.42158638157037,5.895700212237758,40.02824598832659
12.62696292528893,4.300617417789005,39.6292510539384
11.76446012118021,2.881033285556607,39.0174270863177
10.85817811595259,1.653954041564557,38.24260441314611
9.930863557171905,0.6227690568618984,37.35192358577633
9.002876813231264,-0.2198712767170644,36.38689975920671
8.091551008238246,-0.8888694699548588,35.38189166142669
7.210908894281541,-1.403692197372657,34.36373880468246
6.371668680195098,-1.785877641397368,33.35222523198402
5.581457275970521,-2.057154179748957,32.36102737194486
4.845152952053048,-2.23815566503799,31.39886426240846
4.165292193442921,-2.347645380638921,30.47065149765385
3.542491742447389,-2.402132979751391,29.57853966483474
2.975852589555199,-2.41577039251963,28.7227809410487
2.463325942726297,-2.400429609976101,27.9024107608133
2.002031290291793,-2.365887340550604,27.11575726238841
1.58852369951647,-2.320062864138303,26.36080388955066
1.219011978236223,-2.269273231146962,25.63543447254523
0.8895318941442961,-2.218483527941797,24.93758894501105
0.5960798722489058,-2.171539574587482,24.26535414924639
0.3347129429323277,-2.131376882576665,23.61700959269274
0.1016205372476122,-2.100203794239463,22.9910434943583
-0.1068267374895246,-2.079659165214039,22.38615047351017
-0.2940468034913913,-2.070946293053154,21.80121895971932
-0.4632303908465387,-2.074945440654615,21.23531385069432
-0.6173365884603035,-2.092307526930349,20.68765803623146
-0.7590969269347434,-2.123531537453613,20.15761503463971
-0.8910257498794112,-2.169028056207873,19.6446740400077
-1.01543506200068,-2.229171102908267,19.14843805303528
-1.134452410949259,-2.304340217184129,18.66861537951608
-1.250040669929569,-2.394954482223534,18.20501456091732
-1.36401884511784,-2.501499936823788,17.75754269879941
-1.478083241765379,-2.624551590480803,17.32620711053735
-1.593828490913044,-2.764791031757974,16.91112028032252
-1.712768069760121,-2.923020403885701,16.51250812744724
-1.836354047042917,-3.100173309830695,16.1307216902032
-1.965995853614329,-3.297322996991046,15.76625240930657
-2.103077920251079,-3.515687952916583,15.41975128305284
-2.248976041123759,-3.756634810326968,15.09205225192288
-2.405072312966712,-4.021678203031819,14.78420024736581
-2.572768466395326,-4.312476923454067,14.49748440062774
-2.75349734559965,-4.630825395162717,14.23347694237315
-2.948732203276919,-4.978639076801956,13.99407831728176
-3.159993355573236,-5.357931943252567,13.7815689677788
-3.388851582464033,-5.770783632888968,13.59866807617261
-3.636927457235021,-6.219293196929973,13.44859925091471
-3.905885539269729,-6.705515636284746,13.33516264077649
-4.197422062900674,-7.231376575509371,13.26281218134567
-4.513244400033367,-7.798559539798243,13.23673551994151
-4.855040169491602,-8.408359446613716,13.26293250324914
-5.224433425202797,-9.061495237304307,13.34828580280163
-5.622924908081638,-9.757874284437104,13.50061414646611
-6.051812947086735,-10.49630167086397,13.72869459041708
-6.512091333740894,-11.27412916229603,14.04223525083792
-7.004320511362357,-12.08684239456552,14.45177402522288
-7.52846891901788,-12.92759137400308,14.96847247501201
-8.083722588604147,-13.78667988606221,15.60376810671669
-8.668263462250085,-14.65104482827278,16.3688443889728
-9.279020773999461,-15.50377743642263,17.27387853657867
-9.911405599031317,-16.32376445084632,18.32703600033235
-10.55904653117609,-17.08555615105243,19.53320220943341
-11.21355424288012,-17.75959455151973,20.89248097101249
-11.86435357344966,-18.31294966588635,22.39854792250979
-12.4986319478291,-18.71070143195341,24.03702495115213
-13.10145931170425,-18.91805443547038,25.78412787341986
-13.65613327079737,-18.90316966198882,27.60591415690356
-14.14478931395942,-18.64054087737555,29.45848824821357
-14.54928667762226,-18.11455214468821,31.28947240472101
-14.85233577110101,-17.32267306849515,33.04089327815711
-15.0387787936252,-16.27764686163448,34.65337020304916
-15.09688303561236,-15.00807155076958,36.07116680829596
-15.01947226278867,-13.55700255979436,37.24737490820601
-14.80472043479773,-11.97858779951008,38.14834910596613
-14.4564711149179,-10.33318508170063,38.75658352702739
-13.9840200765388,-8.681765660002233,39.07152441109233
-13.40139009176969,-7.080554592823911,39.10825912197568
-12.72621134140543,-5.57675165964159,38.89446955934097
-11.97837652965313,-4.205865534425564,38.46634655263941
-11.17865534417117,-2.990797230874868,37.86425594520355
-10.34743043391795,-1.942455691388432,37.12883732161838
-9.50366902905371,-1.061466080192674,36.29797859109724
-8.664187200474023,-0.340463074278832,35.40484054225585
-7.843211937738526,0.2334828536416349,34.47688190569134
-7.052208418476028,0.6766336691590934,33.53569523984159
-6.299918598082939,1.006733951652924,32.59740836350445
-5.592550575956874,1.241610680449163,31.67341418755189
-4.934061863173707,1.398206666118488,30.7712360890604
-4.326489147001208,1.491984663206304,29.89539267739291
-3.770288713387115,1.536621160944608,29.04817927323528
-3.264662876625319,1.543909753240809,28.23032596399255
-2.807857254675851,1.523804959186803,27.44152178622399
-2.397421052724126,1.484552014224417,26.6808127655803
-2.030427737324788,1.432862619705974,25.94689089198877
-1.70365692092989,1.374109029585244,25.23829442713732
-1.413740336279008,1.312518556406785,24.55353959034746
-1.157275847864455,1.251357696608509,23.89120138542107
-0.9309138450986649,1.193100026103918,23.24995827142894
-0.7314203348274475,1.139575300093336,22.62861224167771
-0.5557207757942645,1.09209926531477,22.02609302855461
-0.4009282944189063,1.051584931392911,21.44145275723076
-0.2643594673007937,1.018636730586181,20.87385546158059
-0.1435403987128756,0.9936293209853987,20.32256441655661
-0.03620538829608085,0.9767728925723674,19.78692916747569
0.05970991065164034,0.9681668077707489,19.26637337459112
0.1460792925167339,0.9678433054837982,18.76038407084384
0.2245995159466914,0.9758028560733533,18.26850259087081
0.2968055531702375,0.9920425964757644,17.79031722029167
0.3640868112490237,1.016579113137424,17.32545749690701
0.4277037498443182,1.049466683694994,16.87359004023176
0.4888044733430033,1.090811940923657,16.43441577126225
0.5484410003935624,1.140785786873904,16.0076683954155
0.6075850149067458,1.199633262355468,15.5931140479661
0.6671429829132749,1.267681967101331,15.19055203648075
0.7279705825166619,1.345349528477066,14.79981665481744
0.7908864423245879,1.433150530403327,14.4207800862085
0.8566852195890325,1.531703237727064,14.05335645809495
0.9261500748451578,1.641736382730697,13.69750715893114
1.000064616735233,1.764096217553418,13.35324757794121
1.079224400171376,1.899753976344559,13.02065548398797
1.164448063869314,2.049813830803607,12.69988132075191
1.256588190003177,2.215521358577988,12.39116076387903
1.35654195927589,2.398272471154638,12.09482996319718
1.465261658568275,2.599622660678399,11.81134398091432
1.583765074458515,2.821296316427901,11.541299035903
1.713145772565509,3.065195722516218,11.28545927500426
1.854583217341446,3.333409167463943,11.0447889137439
2.009352626126078,3.628217359406497,10.82049071785043
2.178834370297122,3.952097030088509,10.61405192710936
2.364522629086175,4.307720204553719,10.42729884291548
2.568032860232955,4.697947085046492,10.262461391273
2.791107466275374,5.12580981597331,10.12224900352142
3.035618793853522,5.594483526958162,10.00993908096011
3.303568291617314,6.107239956969805,9.929479056878463
3.597080253916828,6.667377612269814,9.88560253836862
3.918388075260707,7.278120786888876,9.88395905597785
4.269810318710221,7.942477890765083,9.931255371986824
4.653713149617014,8.663047462731775,10.03540383145183
5.072454806921611,9.441758174462002,10.20566954440296
5.528306804862576,10.27952741146196,10.45280285664979
6.023345548787522,11.17582226827582,10.78913616365439
6.5593071500544,12.1281080210744,11.22861426813341
7.137397683043897,13.13117385895362,11.78671503509239
7.758051338531312,14.17633599718742,12.48020246623996
8.420630483683373,15.25053699382746,13.326638955127
9.123065354334496,16.33539019427462,14.34357059474542
9.861437993120584,17.40626230569394,15.54729475502478
10.62952618446518,18.43154563515984,16.95113172981726
11.41833934035444,19.37234025031857,18.56316422718773
12.21569951995416,20.18283266686321,20.38349328307298
13.00594524101265,20.81169728826518,22.40119656063487
13.76985890867254,21.20482274654649,24.59136198337026
14.48493249601065,21.30953378412012,26.9127784573033
15.12607942086225,21.08020682688625,29.30703326866647
15.66686172606717,20.48476923093585,31.69979656016299
16.08122384185304,19.51110385863635,34.00486387804598
16.34561242292567,18.172009808356,36.13102282192326
16.44123834674183,16.50730112707607,37.9910689686104
16.35614023785688,14.58201576551163,39.51152896047794
16.08668137482133,12.48055029081843,40.64116600092377
15.63818046828609,10.29759888079923,41.3564158598429
15.02453493658344,8.127665066253925,41.66259247560712
14.2668992647983,6.055267943370811,41.59078969380818
13.39166657412049,4.147646675116485,41.19147599258484
12.42811243646902,2.450944104306138,40.52644121471848
11.40607194024328,0.9898822574932611,39.66083349106991
10.35394752185764,-0.2298178579620411,38.65661185617197
9.297224685569436,-1.217384709344679,37.56809239370604
8.257548380749249,-1.992405744937388,36.43964907485196
7.25231538421443,-2.58052464453641,35.30520938415351
6.29468033437502,-3.00990532314402,34.18899837455849
5.393852731289842,-3.308633510197299,33.10698473217765
4.55556873475227,-3.503014196349025,32.06858868769643
3.782642779667945,-3.616610666288007,31.07835275496792
3.07552996481791,-3.669835163365033,30.13740650759124
2.432854533257081,-3.679912599794271,29.24465541943146
1.851879499552811,-3.661071963542447,28.39768806829297
1.328906826396972,-3.624858448186848,27.59343143390058
0.859607021629967,-3.580493879122646,26.82859901480291
0.4392826477108354,-3.535240236412881,26.09997882886462
0.06307310520762671,-3.494740657676667,25.40460395470566
-0.2738908892128595,-3.46332538721037,24.7398410376228
-0.5763747459602635,-3.444278295616217,24.10342443853209
-0.848961614398854,-3.440064310858506,23.49345664196025
-1.0960013144525,-3.452520565276191,22.90838964940668
-1.321580718010404,-3.483015136942865,22.34699745935735
-1.529510655571872,-3.532577531586595,21.80834626738402
-1.723325281141599,-3.602004884658219,21.29176652135618
-1.906290576944937,-3.691947485460975,20.79682923494168
-2.081419316080663,-3.802976762718651,20.32332781100861
-2.251490331903994,-3.935638389392126,19.87126589812717
-2.419070377674031,-4.090492694194741,19.44085137230758
-2.586537209619308,-4.268144118470241,19.03249630515861
-2.75610280128138,-4.469261029827331,18.64682267533296
-2.929835805747182,-4.694586793116956,18.28467354743885
-3.109682532686472,-4.944942597941977,17.94712944000674
-3.297485805070761,-5.221222142559035,17.63552959906463
-3.495001110917553,-5.524377870271953,17.35149785899699
-3.703909472235737,-5.855398041669266,17.09697268211691
-3.925826419750031,-6.215273503129025,16.87424079638591
-4.16230639098356,-6.604952583117944,16.68597356754927
-4.414841764397647,-7.025282125559125,16.53526481361999
-4.684855608481732,-7.476932279130708,16.42566815698807
-4.973687069666779,-7.960302346229539,16.36123116902551
-5.282568158984934,-8.475404824421387,16.34652244944058
-5.612590543769246,-9.021724849579542,16.38664635922827
-5.964660836638374,-9.598052720095625,16.48723837156382
-6.33944284239945,-10.20228824352849,16.65443193748684
-6.737285334603821,-10.8312175535567,16.89478546944432
-7.158134268296297,-11.48026609580877,17.21515572308384
-7.601428997059986,-12.14323599456504,17.62250186749992
-8.06598317292673,-12.81204226426741,18.12360346105459
-8.549852697592252,-13.47647044344365,18.72467625262732
-9.050195478400175,-14.12398800348048,19.43087335410976
-9.56313088347681,-14.73965256260794,20.24566724823068
-10.08361063210693,-15.30616993077689,21.17012168648961
-10.60531714825206,-15.80416167834572,22.20208276594359
-11.12060961381404,-16.21270150366345,23.33534524491229
-11.62054120156781,-16.51016764243526,24.55888141799777
-12.09497201488606,-16.67543057594172,25.85625077685088
-12.53279966176756,-16.68934892416775,27.20533118810025
-12.92232178491328,-16.53648343369499,28.57851582607171
-13.25173149379016,-16.20686759052747,29.94349375880263
-13.50972794363381,-15.69760910157497,31.26466888502999
-13.68620244648467,-15.01406015476219,32.5051736698494
-13.77293947257327,-14.17030661597199,33.62931530052709
-13.76425693414265,-13.18879913768697,34.60517948495337


==> Figures/animation1-38.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205
12.07814355169057,10.44623406519122,33.35311338682492
11.88612784792642,9.684001260376487,33.6660675688864
11.6392190722515,8.911774357879631,33.85971259221905
11.34256629745501,8.147462405627305,33.93600671384781
11.00245764427387,7.407290111058588,33.9003843457258
10.62601709696523,6.70512326568306,33.76110110934111
10.22087793971519,6.052045031793165,33.5284663090834
9.794859372884659,5.456187043723766,33.21405198191415
9.355669176151217,4.922788746125341,32.82995498844706
8.91064949042899,4.454437636249041,32.38816740556896
8.466576108500387,4.051433412929027,31.90008628799772
8.029515194104853,3.712219269095954,31.37617141525143
7.604735888386053,3.433830966271523,30.82574202349754
7.196673242004188,3.212325688248397,30.25689202205985
6.808933426733583,3.043165118789757,29.67649761019742
6.444332081953339,2.921538647837827,29.09029040821959
6.104956649265595,2.842621901199874,28.50297168866003
5.792244306582902,2.801772496711119,27.91834757078393
5.507068315957669,2.794669177804856,27.33946994057887
5.249826989479488,2.817402682210731,26.76877256187055
5.020530867798008,2.866527393746411,26.20819588349697
4.818884976800213,2.939082503781576,25.65929722824475
4.644364115867859,3.032590495785861,25.12334536387233
4.49628001307132,3.14503957476526,24.60140000512163
4.373839862723618,3.27485540546262,24.09437772587151
4.276196258634871,3.420866327925196,23.60310622793187
4.202488879136205,3.582265153822811,23.12836905768898
4.151878496132043,3.758569737384896,22.67094279864705
4.123573997094884,3.949583760814616,22.23162858374452
4.116853149686075,4.155358561055154,21.81127952729436
4.131077823226521,4.376156331845778,21.410825412061
4.165704325233271,4.612414639487905,21.03129570495298
4.220289426756794,4.864711871192607,20.67384172501556
4.294492546306536,5.133732972551934,20.33975855062186
4.388074445269402,5.420234610327216,20.03050702327403
4.500892662556232,5.725008707145948,19.747735972948
4.632893786105432,6.048843129096428,19.49330454089305
4.784102526462171,6.392478163993315,19.26930419432215
4.954607425449252,6.756557311742956,19.07807969600102
5.144542904001259,7.141570830701596,18.92224789215625
5.354067231872064,7.54779046634942,18.80471269680273
5.583335894605138,7.975193863491441,18.72867406478122
5.832469749451623,8.42337737662127,18.69762805106777
6.101517315620483,8.891456406646938,18.71535425351975
6.390410554477874,9.37795308382262,18.78588605285275
6.698913587545779,9.88067217913657,18.91345814999265
7.026564006741397,10.39656766101655,19.10242505308047
7.372606791116226,10.92160441824,19.3571435390919
7.735921400722862,11.4506224131338,19.68181193670507
8.114943414248359,11.97721391716166,20.08025965974479
8.50758314708531,12.49362840329007,20.55568215691829
8.91114504290369,12.99072383339975,21.11031977964187
9.322253246115645,13.45798693796131,21.74508443893029
9.736790542394202,13.88364778056422,22.45914562671378
10.14985961831245,14.25491424880839,23.24949740906228
10.55577704966383,14.55834868919349,24.11053981440342
10.94811118001581,14.78040026240855,25.03372032514796
11.31977461095275,14.90809167972608,26.00729170077567
11.66317989473352,14.92983769284331,27.01624801420592
11.97046281050993,14.83634654033765,28.04249801337113
12.2337712048673,14.62152805359569,29.06532055674011
12.44560912466518,14.28330888983963,30.06211935845117
12.59921677423386,13.82424323888037,31.00945498205817
12.68895816001504,13.25181276323274,31.88428609521358
12.71068197209593,12.57833618133961,32.6653081794217
12.66201907883911,11.82045562896852,33.33424683148658
12.54258319973801,10.99822671188203,33.87695408579208
12.35405005735792,10.1339000887587,34.28417496460534
12.10010350654331,9.250530749897035,34.55189598432084
11.78625258811045,8.370575485981732,34.68124876948531
11.419538341262,7.514634035399537,34.67800668896245
11.00816085137087,6.70045744448075,34.55176639360985
10.56106354727493,5.942297303238416,34.31493886305495
10.08751256521446,5.250614145843738,33.98168201532207
9.596704678064725,4.632114258476803,33.56689170341841
9.097429367784219,4.090049541447091,33.08533736741813
8.597801003434283,3.624698024715657,32.55099185409021
8.10506756857755,3.233941698200017,31.97657009768445
7.625494289820298,2.913869158304039,31.37326392370523
7.164314581923043,2.659347878324421,30.75064251160414
6.72573711520214,2.464529908743353,30.11667975000305
6.312996290487243,2.32327209560725,29.4778689423736
5.928433511881634,2.229465609386543,28.83938955456576
5.573597846949008,2.177279141094339,28.20529753627587
5.249356469498311,2.161325858155906,27.57871831349507
4.956007304460424,2.176766879954461,26.96202859553847
4.693388267407565,2.219364517708502,26.35701900648481
4.460979250510736,2.285497636302411,25.76503401250411
4.257994474550009,2.37214988006776,25.18708873021645
4.083463984858548,2.476879615932434,24.62396417161506
3.936303936444812,2.5977785749978,24.07628356584599
3.815375927843503,2.733424477760167,23.54457284903135
3.719536049354339,2.882831479302509,23.02930844600163
3.647674553557592,3.045401082535353,22.53095525096606
3.598747174039497,3.220875221665214,22.04999737022932
3.571799145453507,3.409292481040928,21.58696380159728
3.565982941068543,3.610947848132669,21.14245084308911
3.58057066333596,3.826355966440479,20.71714267558104
3.6149619139455,4.056217521257373,20.31183126120904
3.668687843149766,4.301388129920139,19.92743644188965
3.741411941126654,4.562848894864295,19.56502690318674
3.832927991411788,4.841677593428083,19.22584247640862
3.943155460518611,5.139019308103731,18.91131807168455
4.072132449864964,5.456055134026596,18.6231093499725
4.220006186203718,5.793967430329759,18.36312003351707
4.387020874655969,6.153899906785828,18.13353050101955
4.573502584044994,6.536910661112091,17.9368269920946
4.779840678178427,6.943916117491978,17.77583032944737
5.006465151245662,7.375623685840952,17.65372252871202
5.253819075392057,7.832450900701895,17.5740689768347
5.522325232477298,8.31442886324573,17.54083299496146
5.812345894166989,8.82108807750637,17.55837854436961
6.124134656343192,9.351325347894294,17.63145558541166
6.457779256258073,9.903251424385473,17.76516119310712
6.813134446132436,10.47402070801416,17.96486805407651
7.189744319801387,11.05964674417041,18.23611058056433
7.586754056399995,11.65481061107773,18.58441784852804
8.002811932295883,12.25267378228848,19.01508230587016
8.435963734526364,12.84471260982799,19.53285426891779
8.88354344423255,13.42059801759743,20.14155534538694
9.342066262546744,13.96815073354361,20.84360989594543
9.80713265993881,14.47340834596568,21.63950322671964
10.27335495389028,14.92084396408641,22.52718883453574
10.73432059840252,15.29377502514356,23.50148445892054
11.18260833962703,15.5749921919066,24.55351653032972
11.6098738996235,15.74761990304855,25.67029186164964
12.00702002765455,15.79619069766561,26.83448937637731
12.3644608037113,15.70787602195966,28.02456720399391
12.67248153294108,15.47377144546014,29.21526536077544
12.92168364963328,15.09009267741453,30.37854720552345
13.10348993669976,14.55911221639722,31.48496423598878
13.21067129545145,13.889667039093,32.50535563971616
13.23784530003938,13.09710375088425,33.41272050926426
13.18189200134702,12.20259907477137,34.18404554172863
13.04223624409914,11.23188952373332,34.80185229755767
12.82095870864709,10.2135439910315,35.25525607331198
12.52271829502791,9.17699212591548,35.54040084607603
12.15449258678873,8.150559176580998,35.66023584005644
11.72516613105235,7.159745384851402,35.62370448619278
11.24501361213169,6.225930482031613,35.44450075897532
10.7251337152472,5.365598845885455,35.13959365425264
10.17688887036269,4.590091121324472,34.72772294497837
9.611397587405408,3.90581371926911,34.22803544132726
9.039112616086909,3.314790728799095,33.65897552904013
8.469502976248226,2.815425999837243,33.0374831321629
7.910843838059156,2.403351430724782,32.37849952381775
7.370107142894531,2.072261799171413,31.69474396390233
6.852938523393721,1.814667385726256,30.99670369606213
6.363702396250022,1.622525732712858,30.29277406733687
5.905576397887971,1.487738659558501,29.58949014343172
5.480677717196635,1.402518346562134,28.89180162527002
5.09020647478896,1.359637086930969,28.20335536684121
4.734594388030543,1.352580448608652,27.52676178643229
4.413650038423767,1.375624700127061,26.86383154466998
4.126694816106549,1.423857961121864,26.21577651685388
3.872685908468166,1.493161848740143,25.58337437312723
3.650324490955303,1.580167252242034,24.96709935982883
3.458148600509393,1.682194802105543,24.36722361749173
3.294611092247561,1.797187882399424,23.78389403223211
3.158143675689373,1.923643774320497,23.21718958400432
3.047208373314754,2.060546721740399,22.66716372405853
2.960337907429951,2.207305330503739,22.13387569545107
2.896166555253946,2.363695684512643,21.61741404292139
2.853452959013961,2.529810812401513,21.11791492482045
2.831096269327201,2.706016603888041,20.63557728352187
2.828146859175003,2.892913899379008,20.17067646895033
2.843812688325058,3.091306215002327,19.72357754316473
2.87746223474849,3.302172381993711,19.29474921357987
2.928624746981765,3.5266432459232,18.88477913490481
2.99698841304323,3.765981465157263,18.49439116980053
3.082396888728205,4.02156335123533,18.12446508974756
3.184844480506306,4.294861591834838,17.77605911486486
3.30447013422827,4.58742757756457,17.450435618549
3.44155023791474,4.90087190690371,17.1490902432115
3.596490101922713,5.236841461185956,16.87378456882788
3.769813829293408,5.596991218105825,16.62658232537904
3.962152129572112,5.982948705847783,16.40988891830851
4.174227457741675,6.396268694078512,16.2264937121009
4.406835674014322,6.838375384512082,16.07961405366923
4.660823219865161,7.310489027009543,15.97293936993424
4.937058593842809,7.813533590293128,15.91067279179032
5.23639669536675,8.348021928999815,15.89756658486403
5.55963440147184,8.913914917085503,15.93894615405474
5.907455576676697,9.510451415338432,16.04071549654637
6.280363631110053,10.13594692042963,16.20933470472724
6.67859979744845,10.78756058274202,16.4517575311867
7.102045577643016,11.46103332110707,16.77531430050481
7.550108426986786,12.15040438469086,17.18752293843559
8.021590832254102,12.84772027628295,17.69580918516028
8.5145446550009,13.54275868589922,18.30711707691153
9.02611509694819,14.22280090130359,19.02739378329645
9.552382000000998,14.87249839412065,19.86094044934243
10.08821040302217,15.47389135144154,20.8096344974174
10.62712711978726,16.00664603820226,21.87205025710204
11.16124504522129,16.44857987352878,23.04253411095595
11.68126100448138,16.77653272214911,24.31032579062942
12.17655486700624,16.96761475213878,25.65885407889956
12.63541567498966,17.00081168305473,27.06536415750157
13.04541301353539,16.85885824012304,28.50104297523421
13.39391768902016,16.53020838583112,29.93178507453908
13.66875520939608,16.01085352473238,31.31967473388171
13.85895078543853,15.30569164491127,32.6251512312112
13.95550001912632,14.42915652038145,33.80968757923829
13.95208116839331,13.40489284390051,34.83867989543403
13.84561902479069,12.26440729751369,35.68415436208028
13.63662109602447,11.04480954871802,36.32688676488904
13.32923400736074,9.78593420909676,36.75761110366722
12.93100709191665,8.527254295293353,36.97715417616057
12.45239254716328,7.305023791460008,36.99553044050636
11.90604767357282,6.150016434193517,36.83021160259351
11.30602694026051,5.086085764897991,36.5039022138411
10.66695654971625,4.129602840889798,36.04218428278496
10.00327319364107,3.289678528808683,35.47134718368466
9.328586799213985,2.568978059415722,34.81662155706771
8.65520071820679,1.964896325390993,34.10092213081926
7.993797851874936,1.470874735881313,33.34410362420138
7.353281548225846,1.077685709514438,32.56266295629771
6.74074740214416,0.77456911441003,31.76978388993674
6.161556106313959,0.5501606273095927,30.97561192670121
5.619476874896911,0.3931961710597498,30.18765844850556
5.116873908353621,0.2930063665512065,29.4112542796104
4.65491320506287,0.2398314010122846,28.64999657048952
4.233772446422556,0.2249929355589911,27.90615447745902
3.852841825789254,0.240959133979741,27.18101627601442
3.510908092210963,0.2813346067678613,26.47517278933966
3.206317565009724,0.3408012370972054,25.7887398317452
2.9371164591731,0.4150298906968899,25.12152669085973
2.701168657838044,0.5005776663391878,24.4731595025354
2.496252228658727,0.5947809293546223,23.84316858598551
2.320136658234087,0.6956509290669335,23.23104808574005
2.170643107582132,0.8017762346343558,22.63629509552964
2.045690081165314,0.9122343798927437,22.05843413288652
1.943326835966943,1.026513827395955,21.49703157944915
1.861756696976793,1.144446503213038,20.9517035977912
1.799352234441666,1.266150601285516,20.42212011920304
1.754664025785559,1.391983019550093,19.90800677080199
1.726424490412912,1.522500602609541,19.40914605795676
1.713548060598264,1.658429278656058,18.92537871405122
1.715128743172434,1.800640156499801,18.45660584682975
1.730435938091275,1.950131666781425,18.00279232334568
1.758909212218502,2.10801687163502,17.56397172164971
1.800152579198939,2.275515115933654,17.14025311854354
1.853928707529629,2.453947240729765,16.7318299645661
1.92015336654266,2.644733617570464,16.33899130880075
1.998890321202742,2.849394284154101,15.96213566869033
2.090346798241748,3.069550460906832,15.60178788733252
2.194869564741073,3.306926698032098,15.25861937734076
2.312941582062214,3.563352836427198,14.93347221122578
2.445179118899066,3.840764855661163,14.6273875777048
2.592329122647862,4.141203518850853,14.34163917405302
2.755266553226174,4.466809497276525,14.07777213634772
2.934991272302598,4.819813355171132,13.83764810752285
3.132623947373405,5.202518384699367,13.62349698641026
3.349400267388662,5.617273790398207,13.43797575931674
3.586662567410612,6.066435121399929,13.28423454711539
3.845847716817397,6.552308134914526,13.16598954770014
4.128469832459015,7.077071454389777,13.08760183894765
4.436096030948095,7.642672491195142,13.05415993113909
4.770313033871689,8.250690196776722,13.07156239543321
5.132681995965567,8.902157427376755,13.14659469907569
5.524678463795343,9.59733524524642,13.28699138846391
5.947613938981058,10.33543167920821,13.50147082909039
6.402535197589558,11.11425881477388,13.79972474608677
6.890097436375132,11.92982526873564,14.19233885969423
7.41040767095055,12.77586702728768,14.6906142944979
7.962835871103234,13.64332936743294,15.30625293260571
8.54579343476037,14.51982724723224,16.05086494555903
9.156482186581034,15.38913196003511,16.93525579226765
9.790622554310783,16.23075795121983,17.96845654830582
10.44217721948629,17.01975368872396,19.15648010468345
11.10309632243891,17.72682966870202,20.50082149295325
11.7631215599457,18.31897635790003,21.99677712909161
12.40969760769785,18.76072210357607,23.63173498156008
13.02804734168336,19.01613980556292,25.3836777970258
13.60146821060146,19.05161691592174,27.22022558373707
14.11189610296384,18.83925100792384,29.09859027669089
14.54075626859847,18.36053724255359,30.96678604465814
14.87007745101614,17.60981650840198,32.76629978826163
15.08378990624609,16.59682137518933,34.43617066696527
15.16907153969785,15.34766633698163,35.91809307444603
15.11756521714651,13.90382799545953,37.16183284059652
14.92628095783778,12.31903648775784,38.13004847502202
14.59802912950332,10.6544605790953,38.80163536913805
14.14130230258457,8.972970488422222,39.17298608734493
13.5696176416086,7.333465413313784,39.25701182137116
12.90042349327679,5.78618855942829,39.08025313818369
12.15373887773379,4.369655923009653,38.67876776278194
11.3507185400317,3.109412897564791,38.09362345710566
10.51231882967829,2.018444996116448,37.36674068556803
9.658192647266327,1.09880873527789,36.53759458185424
8.805882266929025,0.3439519839128816,35.64100125272974
7.97032293547244,-0.2587648541422067,34.70596685784696
7.163628022781164,-0.7257112215904384,33.75541621048449
6.395101763551917,-1.075008670500838,32.80654724113926
5.671416735676091,-1.325018734861254,31.87155863993613
4.996895884231669,-1.493288649984463,30.9585411861316
4.373848272922921,-1.595893059031867,30.07238246969517
3.802919751100719,-1.647087694773596,29.21559207465611
3.283431580788769,-1.659190206386651,28.38900068981963
2.813690244352998,-1.642614102664497,27.59231940424723
2.391259570623193,-1.605997079991123,26.82456579054222
2.013191994404626,-1.556380415925054,26.0843740485247
1.676219524338175,-1.499409438044101,25.37021048433799
1.376907262914092,-1.43953556994807,24.68051550484673
1.111773513478097,-1.380208173439913,24.01379102549558
0.8773809697877321,-1.324049779197037,23.36864900185698
0.6704034809945453,-1.27301186063692,22.7438334774434
0.4876726106693025,-1.228510553995311,22.13822551037023
0.3262077931286348,-1.191543067604506,21.5508377821406
0.1832334181957102,-1.162786260372294,20.98080364577765
0.05618569828950465,-1.142679220531682,20.42736380451313
-0.05728828101289382,-1.131491788457793,19.88985265842284
-0.1593373387333623,-1.129380938677229,19.36768553685976
-0.2519171830393618,-1.136436828014044,18.86034747459724
-0.3368043003198394,-1.152720167710622,18.36738382412309
-0.4156117202435367,-1.178292410906434,17.88839277207342
-0.4898058598365385,-1.213240077177036,17.42301970245645
-0.5607238432080234,-1.257694371182788,16.97095329145779
-0.6295908534934532,-1.311847097462958,16.53192320518975
-0.6975372041193922,-1.375963730357195,16.10569928654524
-0.7656149216102413,-1.450394367776393,15.69209214941694
-0.8348137154887417,-1.535583179893134,15.29095514096265
-0.9060762756020269,-1.632076857841629,14.90218768122798
-0.9803128862392863,-1.740532471666007,14.5257400422038
-1.05841538206153,-1.861725058950669,14.16161968463069
-1.141270495055124,-1.996555183188276,13.80989933083897
-1.229772655906105,-2.146056620787537,13.47072701649589
-1.3248363183537,-2.311404253809388,13.14433843451039
-1.427407871698638,-2.49392215732213,12.83107196180458
-1.538477194650046,-2.695091769900955,12.53138684534412
-1.659088882422402,-2.916559916134977,12.24588511845083
-1.790353147075618,-3.160146302204975,11.97533792191954
-1.93345634634973,-3.427849918671511,11.7207170153859
-2.089671035541884,-3.721853544940098,11.48323237912616
-2.260365356021846,-4.044525240668091,11.26437691802888
-2.447011467137074,-4.39841531025836,11.06597937578216
-2.651192588284488,-4.786246713307265,10.89026662873561
-2.87460803579059,-5.210896238582488,10.73993652480477
-3.119075403987081,-5.675362931498229,10.61824231690131
-3.386528738684397,-6.182719235223941,10.5290894445449
-3.67901116992523,-6.736039049659233,10.47714484366737
-3.998659995002737,-7.338295422960481,10.46795797617274
-4.347681619915446,-7.992218893086602,10.50809118138861
-4.728313071699392,-8.700105679128814,10.60525451708984
-5.142765992891063,-9.463563174604314,10.76843667353295
-5.593148155008492,-10.28317887242516,11.00801845566852
-6.081356654582037,-11.15809855568376,11.33584837204668
-6.608936223297999,-12.08550126929392,11.76525075905432
-7.176895731738401,-13.05996364655282,12.31092557188924
-7.785476368155585,-14.07271652360805,12.98868599680566
-8.43386667512897,-15.11081482668011,13.81496687754397
-9.119863361068408,-16.15627002089554,14.80602668627591
-9.839483456891086,-17.18523492385673,15.97676375134145
-10.5865438641629,-18.16738329913608,17.33908177005929
-11.35223925516573,-19.0656868438405,18.8997808666734
-12.12476843225134,-19.83684806769461,20.65802981116038
-12.88908084201601,-20.43267714441633,22.60259979184456
-13.62683474157314,-20.80267183692982,24.70920589560701
-14.31666933366157,-20.89793522316221,26.93848299120118
-14.93488535161195,-20.67631973335842,29.23526224914182
-15.45659227518745,-20.10832607238692,31.52983052336777
-15.85731022925022,-19.1828799469407,33.74166114673904
-16.11491563499391,-17.91179411563066,35.78565810250625
-16.2117115057699,-16.3316707214877,37.58031047134368
-16.13631886162534,-14.50234026451232,39.056489671569
-15.88506137324483,-12.50166221896068,40.16520095638209
-15.46257414292266,-10.41743291641973,40.88265220706236
-14.88150441125244,-8.337928951166337,41.21158486217284
-14.16135047784308,-6.342948280124372,41.17874472709716
-13.32665062271215,-4.496970986498914,40.82930966088678
-12.40483716853421,-2.84537285177802,40.2197002728669
-11.42408887652612,-1.413784218270915,39.41031427407044
-10.41145658739088,-0.209998631763209,38.45940377479185
-9.391433990490494,0.7725237728007049,37.41876571222598
-8.385034755705018,1.550535541151984,36.33136795116151
-7.40934720229866,2.147033700393769,35.23063990307077
-6.47748132118437,2.587916578658069,34.14096376735427
-5.598799967103134,2.899460778568169,33.07887868613221
-4.779328165259299,3.106612598283376,32.05458956557001
-4.022251268653626,3.231974194383386,31.07349198939099
-3.328435152735244,3.295321334146801,30.13754135800629
-2.696923677931065,3.31349180332951,29.24638674261497
-2.125387110938162,3.300508929650079,28.39825260908798
-1.610509029132794,3.267837439465581,27.59058806133699
-1.148308664381216,3.224699932085795,26.8205203871176
-0.734401477811365,3.178407644131736,26.08515429824595
-0.3642039388228312,3.134678008332746,25.38175579642182
-0.03308986075599174,3.097924476415135,24.70785384401783
0.2634941068775171,3.071512433025938,24.06128631024014
0.5299466309275734,3.057980064745955,23.44021027389721
0.7704570197933648,3.059225846587899,22.84309128045107
0.9889720984974668,3.076665681276779,22.26868174906409
1.18917986484079,3.111363240870721,21.71599536284359
1.374505953580257,3.164137087666039,21.18428181157334
1.54811964440817,3.235647922844447,20.67300451983803
1.712946762543687,3.32646896293324,20.18182281899006
1.871687339695415,3.437142051068427,19.710579264695
2.026836334792027,3.568221710462639,19.25929234498724
2.180706066826649,3.720308958008936,18.82815457458885
2.335449295164044,3.894076321194398,18.41753585956966
2.493082103720718,4.09028513959726,18.02799198999472
2.655505911432267,4.309795877993627,17.66027813828003
2.82452804801318,4.553571824616355,17.31536727834958
3.001880405600405,4.82267618774304,16.99447347214328
3.189235706704446,5.118262228788776,16.6990799752418
3.388220919196851,5.441555673289326,16.4309720721862
3.600427301243279,5.793828217062032,16.19227444200441
3.827416474032059,6.176360491156954,15.98549264850052
4.070721798688317,6.590392369442392,15.81355801449202
4.331844177417139,7.037058009770282,15.67987463281398
4.612241210956755,7.517302541442257,15.5883665391887
4.913308431458562,8.031776898194815,15.54352206466364
5.236351104152898,8.58070702918546,15.55043103550237
5.582544873490084,9.163733726598457,15.61480873708023
5.95288335344169,9.779719771283181,15.74299836524123
6.348110678505792,10.42652227171152,15.94194105794177
6.768637115989948,11.10073028926946,16.2190996203812
7.214436193893895,11.79737150981166,16.58231895827528
7.684922555888945,12.50959728280576,17.03960346319281
8.17881107786431,13.22836321224808,17.59878990119706
8.6939598474616,13.9421328692952,18.26709487512045
9.227202583054272,14.63664490357857,19.05052021275141
9.77418004739524,15.29479789961935,19.95310956804959
10.32918493627847,15.8967206436786,20.97606705434423
10.8850402702619,16.4201044152257,22.11677526039344
11.43303677180845,16.84087327592233,23.36778542492968
11.96295886551218,17.13425176588941,24.71589397079957
12.46323010164927,17.27625092224709,26.14146009511228
12.92120498433283,17.24552999853092,27.61814715031105
13.32362356774496,17.02550590487681,29.11327111776926
13.65722686941218,16.60648791262889,30.58889772676945
13.9095060450373,15.98753464353979,32.00373732448801
14.06952976734991,15.17769358778876,33.31574887718549
14.12876822940757,14.19631770457598,34.48520559488856
14.08181593517793,13.07227114999239,35.4778355520125
13.92691548295235,11.84202279984431,36.2675779520757
13.66620407187754,10.54683983281273,36.8385236517851
13.30564137991533,9.229475151912233,37.18574201510688
12.85462430325988,7.930837503611833,37.31490385586872
12.3253400399038,6.687114344617848,37.2408343541947
11.73194359905064,5.527695336835555,36.98530820668692
11.08966214725658,4.474061487519507,36.5744890366031
10.41392530717439,3.539617136454181,36.03640627923228
9.719601418112994,2.730296356647917,35.39877642842568
9.020391754145631,2.045696397956613,34.68735007746908
8.328405137135691,1.480478441739425,33.92484050925351
7.653910015672446,1.025812794156395,33.13039097850267
7.00524305415524,0.670707984042576,32.31947783071668
6.388843247352892,0.4031298723157802,31.5041235208219
5.809377453192017,0.2108738243791527,30.69329809663395
5.269925081530368,0.08219397521680241,29.89340832724166
4.772194441567676,0.006218234019042285,29.10880043873501
4.316749224924719,-0.02681114637797219,28.3422285227637
3.903229585342981,-0.0254298029013694,27.59526240732119
3.530557567117419,0.003061600947833278,26.86862484612407
3.19712092252233,0.05254692227204527,26.16245852664411
2.900932596291087,0.1180054337853894,25.4765295881596
2.639765444441694,0.195402315952708,24.81037725980597
2.411263262676386,0.2815715999003565,24.1634199660807
2.213030105924618,0.3741001641777918,23.53502767945799
2.0427003487392,0.4712182013625889,22.92456906251312
1.897992101203029,0.5716992756052,22.33144045858991
1.776746561262018,0.6747714985209692,21.75508231790664
1.676955728940486,0.7800402833738546,21.19498732367827
1.596780685115968,0.8874224514272588,20.65070337016267
1.534562384442523,0.997091047128063,20.12183365302607
1.488826652824652,1.109429986647359,19.60803544673589
1.458284829657338,1.22499755663246,19.10901863587232
1.441831262651422,1.344497753850725,18.62454470550869
1.438538652975553,1.468758481573907,18.15442664953233
1.447652062349264,1.598715673975322,17.69853009804321
1.468582231454559,1.735402490673001,17.25677587350561
1.500898719258504,1.879942799284957,16.82914414255713
1.544323253487361,2.033548236724581,16.4156803229592
1.59872358104836,2.19751820401155,16.01650292334221
1.664108020872815,2.373242199713174,15.6318135302394
1.740620847494636,2.562203929341337,15.26190920763372
1.828538568586368,2.765986637684618,14.90719763553008
1.928267100411424,2.98627909330044,14.56821538340078
2.040339788286775,3.224881603552365,14.24564978939959
2.165416160986282,3.483711347773906,13.94036499416729
2.304281244477229,3.764806176928302,13.65343275472422
2.457845186892303,4.07032583018805,13.38616873294729
2.627142857970539,4.402549249759427,13.14017500446143
2.813332976340397,4.763866320513836,12.91738955215567
3.017696180056926,5.156761904350486,12.72014347112128
3.241631281906558,5.583789463888163,12.55122648524629
3.486648732522003,6.047530860892017,12.41396111234552
3.75436004228325,6.550538062349503,12.31228534805877
4.046461578801221,7.095251494583573,12.25084297826768
4.36471075413782,7.683888680400127,12.23507945572732
4.710892143472928,8.31829564430756,12.27133953634036
5.086770542949742,8.999752511041637,12.36696037891934
5.494027403810455,9.728723989400414,12.5303503611914
5.934176524440694,10.50454541086055,12.7710392489322
6.408454434295302,11.32503626674537,13.09967942645309
6.917680715547123,12.18603660054695,13.5279706629046
7.462083810837126,13.0808682920436,14.06847267459123
8.041088988287587,13.99973460085077,14.73426142975909
8.65306751435702,14.92908879382711,15.53837848410583
9.295050246036515,15.85102743396624,16.49302061535244
9.962415339560001,16.74279608223122,17.60842412265983
10.64856899027309,17.57653266442047,18.89142028106431
11.344650067728,18.31941073086709,20.34368212846535
12.03930338906489,18.93437015420508,21.9597531240777
12.71858010969755,19.38161946226676,23.72504525330186
13.36603358560189,19.62104096727341,25.61410766409294
13.96307974253783,19.61550815710793,27.58957156525186
14.48967637388855,19.33492862734472,29.60223106854773
14.92534101257132,18.76057648092811,31.59267161685033
15.25047147859632,17.88903427087586,33.49466577655689
15.44786364557423,16.73491786841866,35.24021655530191
15.50425280050385,15.33160503694612,36.76570056869166
15.41165969010737,13.72948397274098,38.01817271293132
15.16832045995798,11.99174552504869,38.96069501431614
14.77903123198281,10.18832345639799,39.57565866661654
14.25483551981133,8.389043960382855,39.86548437164794
13.61210121415743,6.657211750978327,39.85068687964944
12.87114011047624,5.044681258229258,39.56587052370387
12.05458832293046,3.589021407488837,39.05459495537116
11.18577745980919,2.312854280388937,38.36412478380245
10.28728966231164,1.225007074417837,37.5408869933793
9.379823245013478,0.3228687564905397,36.62712319019539
8.48142220173392,-0.4046992129349722,35.65887333400922
7.607060236342361,-0.9744399554296408,34.66515895132239
6.768527720187464,-1.406128447155605,33.66808425745335
5.974549358270643,-1.720529902116594,32.68353279434919
5.231057295030401,-1.93792736980292,31.72217034534581
4.541552731245107,-2.077165714419788,30.79053396133529
3.90750297824092,-2.155115014129043,29.89206269482943
3.328735868209912,-2.186445995181238,29.02799106857814
2.803806936292806,-2.183619546393442,28.19807471108227
2.330325603010583,-2.15701068611162,27.40114890596895
1.905234497821696,-2.115107441704296,26.63553817040003
1.525041392034441,-2.064743123715668,25.89934242296294
1.186006482336323,-2.011334915377772,25.19062647629685
0.8842895367435848,-1.9591123937201,24.50753729764814
0.616062161241057,-1.911327046330101,23.84836963692345
0.377590540508281,-1.870438758788312,23.21159640700463
0.1652937191467166,-1.838278314838542,22.5958762625802
-0.024217996360967,-1.816186750286481,22.0000474582374
-0.1941205026386411,-1.805133368083858,21.42311435938531
-0.3473657975114341,-1.805814664747955,20.86423090099603
-0.4866814263189179,-1.818736545166897,20.32268375578151
-0.6145770907267527,-1.844282148325886,19.79787688466279
-0.733356475551098,-1.882767454239824,19.28931840016671
-0.8451327312689263,-1.934486642732562,18.79661019156472
-0.9518463756270137,-1.999748956875179,18.31944046825037
-1.05528465158586,-2.078908604097808,17.85757921937666
-1.157101605947929,-2.172389014585931,17.41087652109908
-1.258838338681201,-2.280702573201127,16.97926361722187
-1.361943022111939,-2.404466748548114,16.56275673299292
-1.467790406275756,-2.544417359734859,16.16146364050338
-1.577700615623989,-2.701419545196678,15.7755930679354
-1.692957106145831,-2.87647682480384,15.40546712758002
-1.814823693221084,-3.070738471269232,15.05153702515383
-1.944560580823335,-3.285505223265046,14.71440240264702
-2.083439322878599,-3.522233172872724,14.39483475607555
-2.232756627585491,-3.782535434661604,14.09380545463467
-2.393846874285597,-4.0681809416836,13.81251896358869
-2.568093147951062,-4.381089401967559,13.55245193145524
-2.75693650531405,-4.723321072843626,13.31539882971692
-2.961883064699558,-5.09705955329023,13.10352481086859
-3.184508353165738,-5.504585239584072,12.91942634932499
-3.426458142998165,-5.948236421286792,12.76620000831724
-3.689444757683193,-6.430354202225619,12.64751927664458
-3.975237518055053,-6.953206514423346,12.5677187631894
-4.285645626762684,-7.518885471716776,12.53188401989199
-4.622491351874602,-8.12917123839197,12.54594375152326
-4.987570874501687,-8.785354576767885,12.616758999489
-5.382599630716603,-9.488009482368476,12.75220087045632
-5.809138447211859,-10.23670713763191,12.96120432936877
-6.268496320022922,-11.02966330949192,13.25378034128224
-6.761605443318351,-11.86331399907908,13.64096219810161
-7.288864256134674,-12.73181959571857,14.13465442720092
-7.849945120548216,-13.62650720777367,14.7473449226582
-8.443565153240565,-14.5352755826245,15.49163426172357
-9.067222168710098,-15.44200825790145,16.37953300149605
-9.716903158065087,-16.32606871956966,17.42148183487122
-10.38678064185418,-17.16198508037229,18.62506590909307
-11.06892271956353,-17.9194668080349,19.99342929115373
-11.75305518477001,-18.56392355136256,21.52345373320516
-12.42642713415031,-19.05766205539651,23.2038491888364
-13.0738420982767,-19.36190306434218,25.01340571455464
-13.67792035931488,-19.43966739882449,26.91975864840231
-14.21964928077809,-19.25941904411425,28.87908738790685
-14.67925211868813,-18.79913385023486,30.83715736504703
-15.03735985416664,-18.05022787433629,32.73198183723038
-15.27640892477628,-17.02060500401148,34.49810758193315
-15.38212195837308,-15.73605993054203,36.07215043670938
-15.34487709930506,-14.23946704374865,37.39881891482629
-15.16075426110184,-12.58759662864395,38.43640433747504
-14.83207705484752,-10.84593110782924,39.16070808983382
-14.36734637037426,-9.082337858472073,39.5666648613979
-13.78056802975728,-7.360719720882223,39.66743187600343
-13.09008357816186,-5.735716629250727,39.49128001685281
-12.31709090217412,-4.249202591009292,39.07705596873023
-11.48407187660315,-2.928846094428272,38.46916323106973
-10.61332632420428,-1.788547011475929,37.71292242368769
-9.725758503583881,-0.8302556180354145,36.85090075753391
-8.839994363540805,-0.04656490030367422,35.92046938152076
-7.971843772616012,0.5764829455146329,34.95256049159798
-7.134073966440128,1.056788899208686,33.97140987680068
-6.336432717655168,1.414028892335247,32.99499196018066
-5.585850263600351,1.66801510581968,32.03585884652301
-4.886752698620899,1.83757111369432,31.1021473395331
-4.241430648572393,1.939845691753643,30.19858739677881
-3.650420886138979,1.989967394764744,29.32741149743139
-3.112871972347622,2.000943258103061,28.48911680034312
-2.626876353575388,1.983718793378908,27.68306825452906
-2.189760028627096,1.947334676186766,26.9079527481824
-1.798327018180312,1.899133316790954,26.16210539263557
-1.449059833274168,1.844983547364894,25.44373270321174
-1.138279459943525,1.789503269024631,24.75105671800385
-0.8622695318277167,1.736268277365262,24.08240113359998
-0.6173697442191616,1.68800119891439,23.43623673435621
-0.4000434669253843,1.646738172319912,22.81119957324484
-0.206924147497422,1.613973179003032,22.20609195165439
-0.03484459926907513,1.590781230729038,21.61987341272014
0.1191472724749074,1.577922296162787,21.05164673019055
0.257783286233295,1.575928131491571,20.50064218859324
0.383577819149828,1.585174228956251,19.96620222467156
0.4988365856600524,1.605939012503689,19.44776764233885
0.6056696775735533,1.638452254373379,18.94486603813482
0.7060075222187301,1.682934497984174,18.45710270835402
0.8016187033993206,1.739629073040097,17.98415409375609
0.8941288316310876,1.808828090728417,17.52576370755772
0.985039850345078,1.890893616776407,17.08174045337111
1.07574932833083,1.986275040919034,16.65195924754519
1.167569420219223,2.095523493695755,16.23636389812387
1.26174528039256,2.219304004588006,15.83497224916982
1.359472794949109,2.358405947306496,15.44788366746238
1.461915554246991,2.51375217550005,15.07528902441736
1.570221027490892,2.686407111250526,14.71748340724545
1.685535922526188,2.877583904339285,14.37488187870425
1.809020719483611,3.088650626107901,14.04803869353219
1.941863356424853,3.321135290066743,13.73767047073359
2.08529201808996,3.576729292849617,13.44468391229588
2.240586933727235,3.857288632361857,13.17020874683673
2.409091024246024,4.164831971531703,12.91563665440183
2.592219148868641,4.501534260117611,12.68266698515282
2.791465582099988,4.869714185443116,12.47336010274681
3.008409196871103,5.271813175873672,12.29019913671576
3.244715631511111,5.710363008053319,12.13616077874577
3.502135468006538,6.187938252419976,12.01479545044688
3.782497137485541,6.707088820579387,11.93031662808861
4.087692887221007,7.270246757580255,11.8876982280694
4.419655685453477,7.879600185857011,11.89277759711792
4.780324405783858,8.536926039122783,11.95235963735318
5.171594033119749,9.243372087275366,12.07431471620364
5.595246999514305,9.999178032856094,12.26765902924612
6.052861154283775,10.80332561747374,12.5426007748961
6.545689411051275,11.65310941377467,12.91052871712488
7.074505977399665,12.54362429430202,13.38391151161215
7.639414536702501,13.46717378793852,13.97606700881625
8.239615206311845,14.41261725055763,14.70075177405005
8.873130050659219,15.3646946203209,15.57151449948005
9.536491980051872,16.30339664612914,16.60075651552342
10.22440960637329,17.20348558135644,17.79845365286249
10.92943143596314,18.03431325021648,19.17052317881905
11.64164648711412,18.76012224762107,20.71687465196024
12.34847382528593,19.34103764914271,22.42926904802928
13.03460785708153,19.73494035873983,24.28922397985076
13.6821948562238,19.90033524848234,26.26632863956492
14.27131279002442,19.80016896541704,28.3174364196455
14.78080439500354,19.4063144634721,30.38723462578529
15.18946823672013,18.7041578560517,32.41059210415521
15.47754572386557,17.69647704954776,34.31681968929464
15.62836432448748,16.40570022336878,36.03556128350652
15.62992848119255,14.87377489973597,37.50355798809047
15.47621456893597,13.15929595689144,38.67115271005109
15.16794461365885,11.33215119709448,39.50729518249406
14.71269014243619,9.466557792329558,40.0020577645258
14.12427648810728,7.633760998742999,40.16623058053842
13.42158638157037,5.895700212237758,40.02824598832659
12.62696292528893,4.300617417789005,39.6292510539384
11.76446012118021,2.881033285556607,39.0174270863177
10.85817811595259,1.653954041564557,38.24260441314611
9.930863557171905,0.6227690568618984,37.35192358577633
9.002876813231264,-0.2198712767170644,36.38689975920671
8.091551008238246,-0.8888694699548588,35.38189166142669
7.210908894281541,-1.403692197372657,34.36373880468246
6.371668680195098,-1.785877641397368,33.35222523198402
5.581457275970521,-2.057154179748957,32.36102737194486
4.845152952053048,-2.23815566503799,31.39886426240846
4.165292193442921,-2.347645380638921,30.47065149765385
3.542491742447389,-2.402132979751391,29.57853966483474
2.975852589555199,-2.41577039251963,28.7227809410487
2.463325942726297,-2.400429609976101,27.9024107608133
2.002031290291793,-2.365887340550604,27.11575726238841
1.58852369951647,-2.320062864138303,26.36080388955066
1.219011978236223,-2.269273231146962,25.63543447254523
0.8895318941442961,-2.218483527941797,24.93758894501105
0.5960798722489058,-2.171539574587482,24.26535414924639
0.3347129429323277,-2.131376882576665,23.61700959269274
0.1016205372476122,-2.100203794239463,22.9910434943583
-0.1068267374895246,-2.079659165214039,22.38615047351017
-0.2940468034913913,-2.070946293053154,21.80121895971932
-0.4632303908465387,-2.074945440654615,21.23531385069432
-0.6173365884603035,-2.092307526930349,20.68765803623146
-0.7590969269347434,-2.123531537453613,20.15761503463971
-0.8910257498794112,-2.169028056207873,19.6446740400077
-1.01543506200068,-2.229171102908267,19.14843805303528
-1.134452410949259,-2.304340217184129,18.66861537951608
-1.250040669929569,-2.394954482223534,18.20501456091732
-1.36401884511784,-2.501499936823788,17.75754269879941
-1.478083241765379,-2.624551590480803,17.32620711053735
-1.593828490913044,-2.764791031757974,16.91112028032252
-1.712768069760121,-2.923020403885701,16.51250812744724
-1.836354047042917,-3.100173309830695,16.1307216902032
-1.965995853614329,-3.297322996991046,15.76625240930657
-2.103077920251079,-3.515687952916583,15.41975128305284
-2.248976041123759,-3.756634810326968,15.09205225192288
-2.405072312966712,-4.021678203031819,14.78420024736581
-2.572768466395326,-4.312476923454067,14.49748440062774
-2.75349734559965,-4.630825395162717,14.23347694237315
-2.948732203276919,-4.978639076801956,13.99407831728176
-3.159993355573236,-5.357931943252567,13.7815689677788
-3.388851582464033,-5.770783632888968,13.59866807617261
-3.636927457235021,-6.219293196929973,13.44859925091471
-3.905885539269729,-6.705515636284746,13.33516264077649
-4.197422062900674,-7.231376575509371,13.26281218134567
-4.513244400033367,-7.798559539798243,13.23673551994151
-4.855040169491602,-8.408359446613716,13.26293250324914
-5.224433425202797,-9.061495237304307,13.34828580280163
-5.622924908081638,-9.757874284437104,13.50061414646611
-6.051812947086735,-10.49630167086397,13.72869459041708
-6.512091333740894,-11.27412916229603,14.04223525083792
-7.004320511362357,-12.08684239456552,14.45177402522288
-7.52846891901788,-12.92759137400308,14.96847247501201
-8.083722588604147,-13.78667988606221,15.60376810671669
-8.668263462250085,-14.65104482827278,16.3688443889728
-9.279020773999461,-15.50377743642263,17.27387853657867
-9.911405599031317,-16.32376445084632,18.32703600033235
-10.55904653117609,-17.08555615105243,19.53320220943341
-11.21355424288012,-17.75959455151973,20.89248097101249
-11.86435357344966,-18.31294966588635,22.39854792250979
-12.4986319478291,-18.71070143195341,24.03702495115213
-13.10145931170425,-18.91805443547038,25.78412787341986
-13.65613327079737,-18.90316966198882,27.60591415690356
-14.14478931395942,-18.64054087737555,29.45848824821357
-14.54928667762226,-18.11455214468821,31.28947240472101
-14.85233577110101,-17.32267306849515,33.04089327815711
-15.0387787936252,-16.27764686163448,34.65337020304916
-15.09688303561236,-15.00807155076958,36.07116680829596
-15.01947226278867,-13.55700255979436,37.24737490820601
-14.80472043479773,-11.97858779951008,38.14834910596613
-14.4564711149179,-10.33318508170063,38.75658352702739
-13.9840200765388,-8.681765660002233,39.07152441109233
-13.40139009176969,-7.080554592823911,39.10825912197568
-12.72621134140543,-5.57675165964159,38.89446955934097
-11.97837652965313,-4.205865534425564,38.46634655263941
-11.17865534417117,-2.990797230874868,37.86425594520355
-10.34743043391795,-1.942455691388432,37.12883732161838
-9.50366902905371,-1.061466080192674,36.29797859109724
-8.664187200474023,-0.340463074278832,35.40484054225585
-7.843211937738526,0.2334828536416349,34.47688190569134
-7.052208418476028,0.6766336691590934,33.53569523984159
-6.299918598082939,1.006733951652924,32.59740836350445
-5.592550575956874,1.241610680449163,31.67341418755189
-4.934061863173707,1.398206666118488,30.7712360890604
-4.326489147001208,1.491984663206304,29.89539267739291
-3.770288713387115,1.536621160944608,29.04817927323528
-3.264662876625319,1.543909753240809,28.23032596399255
-2.807857254675851,1.523804959186803,27.44152178622399
-2.397421052724126,1.484552014224417,26.6808127655803
-2.030427737324788,1.432862619705974,25.94689089198877
-1.70365692092989,1.374109029585244,25.23829442713732
-1.413740336279008,1.312518556406785,24.55353959034746
-1.157275847864455,1.251357696608509,23.89120138542107
-0.9309138450986649,1.193100026103918,23.24995827142894
-0.7314203348274475,1.139575300093336,22.62861224167771
-0.5557207757942645,1.09209926531477,22.02609302855461
-0.4009282944189063,1.051584931392911,21.44145275723076
-0.2643594673007937,1.018636730586181,20.87385546158059
-0.1435403987128756,0.9936293209853987,20.32256441655661
-0.03620538829608085,0.9767728925723674,19.78692916747569
0.05970991065164034,0.9681668077707489,19.26637337459112
0.1460792925167339,0.9678433054837982,18.76038407084384
0.2245995159466914,0.9758028560733533,18.26850259087081
0.2968055531702375,0.9920425964757644,17.79031722029167
0.3640868112490237,1.016579113137424,17.32545749690701
0.4277037498443182,1.049466683694994,16.87359004023176
0.4888044733430033,1.090811940923657,16.43441577126225
0.5484410003935624,1.140785786873904,16.0076683954155
0.6075850149067458,1.199633262355468,15.5931140479661
0.6671429829132749,1.267681967101331,15.19055203648075
0.7279705825166619,1.345349528477066,14.79981665481744
0.7908864423245879,1.433150530403327,14.4207800862085
0.8566852195890325,1.531703237727064,14.05335645809495
0.9261500748451578,1.641736382730697,13.69750715893114
1.000064616735233,1.764096217553418,13.35324757794121
1.079224400171376,1.899753976344559,13.02065548398797
1.164448063869314,2.049813830803607,12.69988132075191
1.256588190003177,2.215521358577988,12.39116076387903
1.35654195927589,2.398272471154638,12.09482996319718
1.465261658568275,2.599622660678399,11.81134398091432
1.583765074458515,2.821296316427901,11.541299035903
1.713145772565509,3.065195722516218,11.28545927500426
1.854583217341446,3.333409167463943,11.0447889137439
2.009352626126078,3.628217359406497,10.82049071785043
2.178834370297122,3.952097030088509,10.61405192710936
2.364522629086175,4.307720204553719,10.42729884291548
2.568032860232955,4.697947085046492,10.262461391273
2.791107466275374,5.12580981597331,10.12224900352142
3.035618793853522,5.594483526958162,10.00993908096011
3.303568291617314,6.107239956969805,9.929479056878463
3.597080253916828,6.667377612269814,9.88560253836862
3.918388075260707,7.278120786888876,9.88395905597785
4.269810318710221,7.942477890765083,9.931255371986824
4.653713149617014,8.663047462731775,10.03540383145183
5.072454806921611,9.441758174462002,10.20566954440296
5.528306804862576,10.27952741146196,10.45280285664979
6.023345548787522,11.17582226827582,10.78913616365439
6.5593071500544,12.1281080210744,11.22861426813341
7.137397683043897,13.13117385895362,11.78671503509239
7.758051338531312,14.17633599718742,12.48020246623996
8.420630483683373,15.25053699382746,13.326638955127
9.123065354334496,16.33539019427462,14.34357059474542
9.861437993120584,17.40626230569394,15.54729475502478
10.62952618446518,18.43154563515984,16.95113172981726
11.41833934035444,19.37234025031857,18.56316422718773
12.21569951995416,20.18283266686321,20.38349328307298
13.00594524101265,20.81169728826518,22.40119656063487
13.76985890867254,21.20482274654649,24.59136198337026
14.48493249601065,21.30953378412012,26.9127784573033
15.12607942086225,21.08020682688625,29.30703326866647
15.66686172606717,20.48476923093585,31.69979656016299
16.08122384185304,19.51110385863635,34.00486387804598
16.34561242292567,18.172009808356,36.13102282192326
16.44123834674183,16.50730112707607,37.9910689686104
16.35614023785688,14.58201576551163,39.51152896047794
16.08668137482133,12.48055029081843,40.64116600092377
15.63818046828609,10.29759888079923,41.3564158598429
15.02453493658344,8.127665066253925,41.66259247560712
14.2668992647983,6.055267943370811,41.59078969380818
13.39166657412049,4.147646675116485,41.19147599258484
12.42811243646902,2.450944104306138,40.52644121471848
11.40607194024328,0.9898822574932611,39.66083349106991
10.35394752185764,-0.2298178579620411,38.65661185617197
9.297224685569436,-1.217384709344679,37.56809239370604
8.257548380749249,-1.992405744937388,36.43964907485196
7.25231538421443,-2.58052464453641,35.30520938415351
6.29468033437502,-3.00990532314402,34.18899837455849
5.393852731289842,-3.308633510197299,33.10698473217765
4.55556873475227,-3.503014196349025,32.06858868769643
3.782642779667945,-3.616610666288007,31.07835275496792
3.07552996481791,-3.669835163365033,30.13740650759124
2.432854533257081,-3.679912599794271,29.24465541943146
1.851879499552811,-3.661071963542447,28.39768806829297
1.328906826396972,-3.624858448186848,27.59343143390058
0.859607021629967,-3.580493879122646,26.82859901480291
0.4392826477108354,-3.535240236412881,26.09997882886462
0.06307310520762671,-3.494740657676667,25.40460395470566
-0.2738908892128595,-3.46332538721037,24.7398410376228
-0.5763747459602635,-3.444278295616217,24.10342443853209
-0.848961614398854,-3.440064310858506,23.49345664196025
-1.0960013144525,-3.452520565276191,22.90838964940668
-1.321580718010404,-3.483015136942865,22.34699745935735
-1.529510655571872,-3.532577531586595,21.80834626738402
-1.723325281141599,-3.602004884658219,21.29176652135618
-1.906290576944937,-3.691947485460975,20.79682923494168
-2.081419316080663,-3.802976762718651,20.32332781100861
-2.251490331903994,-3.935638389392126,19.87126589812717
-2.419070377674031,-4.090492694194741,19.44085137230758
-2.586537209619308,-4.268144118470241,19.03249630515861
-2.75610280128138,-4.469261029827331,18.64682267533296
-2.929835805747182,-4.694586793116956,18.28467354743885
-3.109682532686472,-4.944942597941977,17.94712944000674
-3.297485805070761,-5.221222142559035,17.63552959906463
-3.495001110917553,-5.524377870271953,17.35149785899699
-3.703909472235737,-5.855398041669266,17.09697268211691
-3.925826419750031,-6.215273503129025,16.87424079638591
-4.16230639098356,-6.604952583117944,16.68597356754927
-4.414841764397647,-7.025282125559125,16.53526481361999
-4.684855608481732,-7.476932279130708,16.42566815698807
-4.973687069666779,-7.960302346229539,16.36123116902551
-5.282568158984934,-8.475404824421387,16.34652244944058
-5.612590543769246,-9.021724849579542,16.38664635922827
-5.964660836638374,-9.598052720095625,16.48723837156382
-6.33944284239945,-10.20228824352849,16.65443193748684
-6.737285334603821,-10.8312175535567,16.89478546944432
-7.158134268296297,-11.48026609580877,17.21515572308384
-7.601428997059986,-12.14323599456504,17.62250186749992
-8.06598317292673,-12.81204226426741,18.12360346105459
-8.549852697592252,-13.47647044344365,18.72467625262732
-9.050195478400175,-14.12398800348048,19.43087335410976
-9.56313088347681,-14.73965256260794,20.24566724823068
-10.08361063210693,-15.30616993077689,21.17012168648961
-10.60531714825206,-15.80416167834572,22.20208276594359
-11.12060961381404,-16.21270150366345,23.33534524491229
-11.62054120156781,-16.51016764243526,24.55888141799777
-12.09497201488606,-16.67543057594172,25.85625077685088
-12.53279966176756,-16.68934892416775,27.20533118810025
-12.92232178491328,-16.53648343369499,28.57851582607171
-13.25173149379016,-16.20686759052747,29.94349375880263
-13.50972794363381,-15.69760910157497,31.26466888502999
-13.68620244648467,-15.01406015476219,32.5051736698494
-13.77293947257327,-14.17030661597199,33.62931530052709
-13.76425693414265,-13.18879913768697,34.60517948495337
-13.65750634810359,-12.09907775626807,35.40704457811387
-13.45336404135353,-10.9357010801709,36.01725450456863
-13.15586921245719,-9.735641696429267,36.42727401760395
-12.77219912076535,-8.535508975934533,36.63779037303701
-12.31220862976699,-7.36898087840156,36.65789559152142
-11.78779264471795,-6.264764334152725,36.50353773198817
-11.21214924519526,-5.245281435087562,36.1955298291214
-10.59902568449832,-4.326133663584654,35.75743326227468
-9.96202007399842,-3.516267018633094,35.21359370493058
-9.313992684184782,-2.818673480729394,34.58752518668883
-8.666617841649112,-2.231427684394411,33.90074013272962
-8.030085394840508,-1.748865505799063,33.17203531955894
-7.412943102946577,-1.362748346073385,32.41718030576435
-6.822059613943457,-1.063306409004833,31.64892022005847
-6.262681872230273,-0.8401028016089578,30.87719514752479
-5.73855974805768,-0.6826997633933074,30.10948622011344
-5.252112913595077,-0.5811357422653234,29.35121586213362
-4.804619048269126,-0.5262379174798775,28.60614995372384
-4.396407174595464,-0.5098015077042354,27.87676867578964
-4.027044511935133,-0.5246676952870232,27.16458829550175
-3.695509238170283,-0.5647288577806329,26.47042749123575
-3.400344779174675,-0.6248850038195816,25.79461928539209
-3.139793687432816,-0.7009701678366002,25.13717398063797
-2.911910905859034,-0.7896627696576776,24.49790051833495
-2.71465736456941,-0.8883899305127108,23.87649416218847
-2.545975558044034,-0.9952325418870639,23.27259796836793
-2.403849116921855,-1.10883545384117,22.68584458261165
-2.28634852176743,-1.228325368885132,22.11588380556312
-2.191665083210711,-1.353237764744511,21.56240027475918
-2.118135191961034,-1.48345330186461,21.02512462678106
-2.064256665103115,-1.619143595873309,20.50384067139652
-2.028698810779956,-1.760725869295106,19.99839044131977
-2.010307621221216,-1.90882577777839,19.50867846683306
-2.008107296432854,-2.064247587110195,19.0346762445505
-2.021299105062143,-2.227950823829343,18.57642760133839
-2.04925840881041,-2.401032508917101,18.13405547552008
-2.091530513656524,-2.584714091966553,17.70777052796761
-2.147825864754222,-2.780332218027892,17.29788193852063
-2.218014970669262,-2.989332469592041,16.90481072438818
-2.302123324276625,-3.213265222341935,16.52910592536037
-2.400326479158366,-3.453782726782365,16.17146402624117
-2.512945338231833,-3.712636470402919,15.83275202138856
-2.640441611641949,-3.991673778237584,15.5140345611436
-2.783413299273161,-4.292832464704773,15.21660564571004
-2.942589944727503,-4.618132147015063,14.94202533682227
-3.118827286967964,-4.969660560388345,14.69216192553579
-3.313100797305641,-5.349552868191926,14.46923990418838
-3.526497426966143,-5.759961527731383,14.27589391258838
-3.760204698013522,-6.203013750397385,14.1152285228966
-4.015496042337118,-6.680752986380255,13.99088324134005


==> Figures/animation1-39.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998
2.734865005591467,1.801341415242335,22.27598362707095
2.652862219300901,1.943932864472986,21.73953030733095
2.592625014823535,2.094655321288854,21.21967767355714
2.552864744975047,2.253736610103856,20.71644325368477
2.532449616630096,2.421657473088625,20.22990981742104
2.530412066749787,2.599116138988803,19.76023544871569
2.545952367599008,2.786999027220773,19.30766384123164
2.578439365239155,2.986356773646434,18.87253562174967
2.627409087906023,3.198384686049275,18.45530133321128
2.692561802939933,3.424406677831295,18.0565365943643
2.773757952615241,3.665861671845049,17.67695988082329
2.871013259221582,3.92429139934131,17.3174533280778
2.984493155742213,4.20132843038194,16.97908692663219
3.114506567324395,4.498683151651199,16.66314644906636
3.26149893669968,4.818128246336149,16.37116540329398
3.426044249591938,5.161479020721039,16.10496122819337
3.60883566947426,5.530567657168358,15.86667581573583
3.810674230296867,5.927209150024721,15.65882023082292
4.032454856849167,6.353156301575995,15.48432317207035
4.275148782034246,6.810040729839588,15.34658223063288
4.539781207214565,7.299296392602209,15.24951630670427
4.827402807957342,7.822061707306752,15.19761657139229
5.139053430434389,8.379056019354941,15.19599204443209
5.475716069307117,8.970426060567135,15.25040412356442
5.838258994503255,9.595558321754936,15.36728218909736
6.227363747822174,10.2528541897739,15.55370969206302
6.64343673041948,10.93946660838903,15.81736696437186
7.086502348503425,11.65100034160691,16.16641354217451
7.556076311456526,12.38118314384185,16.60928945505415
8.051018853863548,13.12152277352227,17.15441239434187
8.569369576981902,13.86097519683802,17.80974703006925
9.10816847401225,14.58566252928369,18.58222556984936
9.663271666687779,15.27869456513591,19.47700696680214
10.22917545627855,15.92016331491853,20.49657824072701
10.79886824776129,16.4873923757214,21.6397271230411
11.36373611515496,16.95552690466478,22.90045134904456
11.91355308561865,17.29853856287339,24.266914431065
12.43658989843396,17.49068579272337,25.72060449690414
12.91987286523926,17.50840810596141,27.23589037850228
13.34961532071734,17.33254454307233,28.78018145907708
13.71182655184497,16.95066188610027,30.31486718504566
13.99307731826666,16.35918042146684,31.79712590201436
14.18137007524311,15.56492659209563,33.18255150824237
14.26703168419671,14.58575612519986,34.42837157380394
14.24352473431682,13.44999820387487,35.49686430752222
14.10806849791204,12.19466353801286,36.3584773439122
13.86197682444829,10.86259616249843,36.99415352680249
13.5106571425132,9.49896576133957,37.3964925792039
13.06326504209377,8.147628588228075,37.56959629117956
12.5320610031748,6.847890869030168,37.52769749290482
11.93155740089765,5.632091819383997,37.29288726557498
11.27756611258827,4.524226950675092,36.8923755454855
10.58625712137616,3.539619008659297,36.35572873609868
9.87331984865689,2.685470760054377,35.71244284628153
9.153288973748927,1.962033690533263,34.99007397553916
8.439063629809352,1.364103324497218,34.21300513437506
7.741619947082786,0.8825875408014596,33.40181300755621
7.069895912558444,0.5059620749450804,32.57312587189663
6.430815483401803,0.221502413223606,31.7398340401657
5.829414767103557,0.01624649309908011,30.91151686545567
5.269034727315753,-0.1223099380834583,30.0949723965688
4.751549962358639,-0.2057546951181964,29.29476559113033
4.277609660296863,-0.2444934007280018,28.51374044903073
3.846873464704283,-0.2476303759550702,27.75346607958268
3.458230866970264,-0.2229540156108812,27.0146049798441
3.109997507891007,-0.1769915600739016,26.29720389474321
2.800085363142665,-0.1151059603531754,25.60091464857565
2.526146317382538,-0.04161473657235502,24.92515563191201
2.285690289466421,0.04008323404457395,24.26922544878389
2.076180060097059,0.1273823344392952,23.63237957758148
1.895105457601373,0.2183520428965746,23.01387949916763
1.740039729153343,0.3116292828596791,22.41302207633666
1.608680880297593,0.40632285316707,21.82915531881708
1.498880590397073,0.501930357827842,21.26168519132689
1.408663065405867,0.5982673274457843,20.71007688360804
1.336235912431266,0.6954077903610354,20.17385297171513
1.279994838945917,0.7936353171535591,19.65259014028693
1.238523709269679,0.8934034606321932,19.1459155736047
1.210591241234565,0.9953044981376379,18.6535037225901
1.19514540137099,1.100045421692355,18.1750738808197
1.191306359121337,1.20843019214257,17.71038882479602
1.198358689211693,1.321347360829154,17.2592546671277
1.21574336493951,1.439762256089064,16.82152201627932
1.243049961620428,1.564713024787991,16.39708851831131
1.280009386261543,1.697309905969759,15.98590286376446
1.326487363990438,1.838737190765857,15.58797036905593
1.382478841104747,1.990257386909031,15.20336028149444
1.448103406045989,2.153217154860333,14.83221500723879
1.523601780385195,2.329054613001868,14.47476152050261
1.609333389270423,2.519307618537639,14.13132527919925
1.705774981906751,2.725622614981585,13.80234704659472
1.813520234566905,2.949763591682655,13.48840309996336
1.933280228183391,3.193620619653097,13.19022939480679
2.065884646210012,3.459217303175317,12.90875034492308
2.212283482109299,3.748716308246739,12.64511297068378
2.37354897478191,4.064421884318898,12.40072725357876
2.550877398884201,4.408777969603147,12.17731360334576
2.745590218589434,4.784360044161678,11.97695837733819
2.959133960014143,5.193858348276533,11.80217836355684
3.193077960028241,5.64004939407468,11.65599500945917
3.449108897076811,6.125751845258069,11.54201889106927
3.729020691802674,6.653761808413925,11.46454439022277
4.034697970806376,7.226761369855419,11.42865367065817
4.368090807241877,7.847192853077492,11.44032766717462
4.731177884342588,8.517089843123015,11.50655973417625
5.125914581163379,9.237854688107372,11.63546460503438
5.554161783051841,10.00997123693775,11.836371123634
6.017590535556429,10.83264148844304,12.11988155617415
6.51755710464758,11.70333635673982,12.49787297732969
7.054942769090633,12.61725498312037,12.98340725374232
7.629953046517662,13.56669540829337,13.59050594016794
8.2418724655233,14.54035375880253,14.33373612180963
8.888774003361467,15.5225913041887,15.22754521615901
9.567187586510792,16.49274026741409,16.28528097592238
10.2717402869217,17.42456009266217,17.51784339339961
10.99479252357484,18.28600283843922,18.93194571713527
11.72610959823408,19.03949107547391,20.5280207677687
12.45262503032704,19.64293851728371,22.29790213375227
13.15836843580554,20.05172934496916,24.22253579360002
13.82464096068408,20.22178929361918,26.27011954916422
14.43051839868892,20.11370783444514,28.39518767813347
14.95373842285655,19.69760559871381,30.53919790299614
15.37197866310345,18.95812425184733,32.63307096952138
15.6644581890403,17.89863731273371,34.60183581911369
15.81370823822981,16.54366594571097,36.37106319969713
15.80728149025268,14.93864812745396,37.87423473380155
15.63913094514737,13.14668710161655,39.059776624215
15.31041202580875,11.24259748676834,39.89637922179022
14.8295495922077,9.305254516538703,40.37552513037018
14.21154587176692,7.409679772457817,40.51079334872171
13.47664780904934,5.620303311035077,40.33427541593124
12.64860135367429,3.986441101555833,39.89106007028293
11.75276772042405,2.540394606088994,39.23302335792937
10.81435813411486,1.297956377834466,38.41306730830331
9.856976016586069,0.2606797929805178,37.48059250260648
8.901566813358011,-0.5808867302020775,36.47854238139936
7.965791992200256,-1.243729995544806,35.4419710675324
7.063781932184972,-1.749194135561519,34.39784156295326
6.206187895338072,-2.120388477405211,33.36566500751302
5.400442910266781,-2.380277030492548,32.35860712678806
4.651147873289458,-2.550411299078559,31.38476459268091
3.96051465452485,-2.650197393804246,30.44840906110456
3.328816258403174,-2.696565948551284,29.55108322564306
2.754811170956766,-2.703920658733937,28.69249931735487
2.236122994179971,-2.684262832654741,27.87123426162027
1.769566806468132,-2.647414712792806,27.08524062726763
1.351420695696812,-2.601287668502352,26.33220375520362
0.9776452365074728,-2.55216024279724,25.60977795819205
0.6440560376624673,-2.504945035779921,24.91573229129562
0.3464554978152217,-2.463433107627675,24.24803175490121
0.08073007165565416,-2.430510915449537,23.60487454731945
-0.1570809812056947,-2.408348690026946,22.98470103136934
-0.3707399749773504,-2.398561387295925,22.38618583365379
-0.5637835977888979,-2.402344501893663,21.80822108025615
-0.7395101201105163,-2.42058751866381,21.24989615521612
-0.9009776516069147,-2.453967877146566,20.71047744275861
-1.051010675484289,-2.50302820786828,20.18939015213587
-1.192212605276976,-2.568239373275064,19.68620339966756
-1.326982551596772,-2.650051571523763,19.20061912623488
-1.457534859764624,-2.748935471452885,18.73246506988814
-1.585920289504386,-2.865415058660289,18.28169182162969
-1.714047961549659,-3.000093592719973,17.84837391431641
-1.84370739939117,-3.153673805524789,17.43271489064787
-1.976590153120456,-3.326973208525082,17.03505633807961
-2.114310611211498,-3.520935118054193,16.65589094608859
-2.258425688994324,-3.736635747197838,16.29587971998028
-2.410453132396127,-3.975287442619939,15.95587356419214
-2.571888194121474,-4.238237856985513,15.63693951704372
-2.744218427643694,-4.52696453254487,15.34039196791828
-2.928936301975902,-4.843064018550351,15.06782920453471
-3.12754926596653,-5.188234243509254,14.82117560580199
-3.34158678269171,-5.564248402376445,14.60272969210794
-3.572603709562108,-5.972918090376617,14.41521803867929
-3.822179214885674,-6.416042815913107,14.26185470672736
-4.09191019408755,-6.895342361088174,14.14640529566953
-4.383397877404531,-7.412367752083307,14.07325389605672
-4.698226007878826,-7.968385901622112,14.04747003818866
-5.037928622342225,-8.5642323808986,14.0748710816617
-5.403945107628257,-9.200126416866395,14.16207326375011
-5.797559864412493,-9.875442323687894,14.31652171478232
-6.219823650543672,-10.58843250501254,14.54648609041723
-6.671453586329795,-11.33589938135829,14.86100408955659
-7.152709021334783,-12.11281772508977,15.26975022312057
-7.663241173831524,-12.91191567100227,15.78280226829176
-8.201915904384439,-13.72323290205485,16.41027382977097
-8.766611465029552,-14.53368882716157,17.16177989888719
-9.353996878761563,-15.32671211342903,18.04570557192913
-9.959301993462812,-16.08200480932717,19.06825922630244
-10.57609727499991,-16.77553683285918,20.23231395134072
-11.19610973509097,-17.37988460378627,21.53607796545478
-11.80911010201034,-17.86503288144727,22.97168720772955
-12.40291368376307,-18.19974068543662,24.52387806681803
-12.96354068921542,-18.35351934294313,26.16896525055442
-13.47557774376233,-18.29917599527004,27.87440057329875
-13.92276771789744,-18.01574243742024,29.59919716415647
-14.28882791412709,-17.49145691231249,31.29544337810713
-14.55845828761092,-16.72633476215671,32.91098512338858
-14.71845723017154,-15.73380516193235,34.39313278289929
-14.75882249017348,-14.54095378431594,35.6929923698886
-14.67369143239918,-13.18711438838956,36.76980373397658
-14.46197881755046,-11.72086569580076,37.59457342769278
-14.12760589590933,-10.19583243118515,38.15237074382432
-13.67927651662722,-8.66595470913171,38.44290823724094
-13.12982973629955,-7.180990359720903,38.47938301485132
-12.49526527083536,-5.782920825511387,38.28590274073564
-11.79358171257299,-4.50368392178233,37.89405786459628
-11.04357945792815,-3.364345678734756,37.33927439771918
-10.26376248231325,-2.375545285141764,36.65749810194351
-9.471434952302813,-1.538867806816242,35.88257752507053
-8.68204281540758,-0.8487380652670266,35.04450221411913
-7.908768172182691,-0.2944652957559312,34.16847264238717
-7.162352476260151,0.1378384988191187,33.27466077852768
-6.451105828173812,0.4636338317987072,32.37846830507135
-5.781052651139429,0.6986926045198288,31.49108915468816
-5.156165773518913,0.8581995093567203,30.62021386633614
-4.578647877801241,0.956172368891986,29.7707566928331
-4.049228404025155,1.005138904879135,28.94552943849749
-3.567453207206722,1.016004823963658,28.14582168529671
-3.13195234975028,0.9980548533697258,27.37187302848262
-2.740677849307598,0.9590391689682638,26.62323967590021
-2.391107948454815,0.905309125533072,25.89906707691427
-2.080417722761532,0.8419764897189519,25.19828425879864
-1.805617895417426,0.7730787469460836,24.51973615968956
-1.563664884528443,0.7017394121314867,23.86226892870955
-1.351545640333798,0.6303168547844102,23.22478094196386
-1.166340946196341,0.5605383026022088,22.60624981013632
-1.005270717171393,0.4936177681436935,22.00574330284095
-0.8657245446276365,0.4303579542957798,21.42242007000524
-0.7452803797623024,0.3712369744352365,20.85552436494382
-0.6417138711703702,0.3164811483866646,20.30437766206863
-0.5530005013977044,0.2661253298481423,19.76836907404929
-0.4773123214885727,0.2200622699572916,19.24694575461416
-0.413010769534595,0.1780824818729332,18.7396039685541
-0.3586367825354677,0.1399059798617468,18.2458811693123
-0.3128991706966959,0.1052071474821281,17.76534920399618
-0.2746620179578696,0.0736338584779361,17.29760863124572
-0.242931699389913,0.04482184072881315,16.8422840624501
-0.2168439619567147,0.01840514418251963,16.3990204013612
-0.1956513966828966,-0.005976548150887405,15.9674798467504
-0.1787115342258563,-0.02867313919604564,15.54733952725048
-0.1654757191012892,-0.0500213412114032,15.13828965003972
-0.1554788574749598,-0.07034346825651616,14.7400320610824
-0.1483300868962705,-0.0899474417207244,14.35227913146925
-0.1437043812807509,-0.1091277218200387,13.9747529004105
-0.1413350788007572,-0.1281669372041473,13.60718441981786
-0.1410073023400475,-0.1473380352384329,13.24931325786646
-0.1425522302872042,-0.1669068180678455,12.90088712945508
-0.1458421683982203,-0.1871347651760618,12.56166163025709
-0.1507863701747494,-0.2082820727483944,12.23140005833283
-0.1573275527943927,-0.2306108646068578,11.9098733133481
-0.1654390573707026,-0.2543885496230364,11.59685986860485
-0.17512260563354,-0.2798913170674985,11.29214581561789
-0.1864066095469703,-0.3074077749837085,10.99552498512703
-0.1993449955665476,-0.337242747961006,10.70679915246258
-0.2140165109105307,-0.3697212601295844,10.42577833931855
-0.2305244851803462,-0.4051927372412797,10.15228122846347
-0.2489970267711045,-0.444035468694576,9.886135712975689
-0.2695876396646532,-0.4866613766057956,9.627179607483939
-0.2924762523313543,-0.53352114475278,9.375261555917158
-0.3178706565434853,-0.5851097655913737,9.13024217875314
-0.3460083599005133,-0.6419725686724229,8.891995513099042
-0.3771588617707473,-0.704711798700105,8.660410811612604
-0.4116263681517597,-0.7739938161206688,8.435394781854196
-0.4497529666219756,-0.8505569973622009,8.216874366844428
-0.4919222880580209,-0.9352204153796765,8.004800191239472
-0.5385636870561096,-1.028893383544318,7.79915082666103
-0.5901569779035524,-1.132585946473786,7.599938065585651
-0.6472377673135131,-1.247420399143564,7.40721343732696
-0.7104034286819789,-1.374643909144092,7.221076253857076
-0.7803197649367101,-1.5156423042738,7.04168353967916
-0.8577284075249917,-1.671955066023535,6.869262281231537
-0.9434549968767751,-1.84529153508426,6.704124530320711
-1.038418183578916,-2.037548282516985,6.546686016166872
-1.143639477822934,-2.250827522415296,6.397489065409432
-1.260253955109782,-2.487456328870193,6.257230802556982
-1.389521795493993,-2.750006258370483,6.12679780826863
-1.532840587419189,-3.041312750288343,6.007308651922754
-1.691758259436444,-3.364493358481525,5.900165988407838
-1.867986405691183,-3.722963423986115,5.807120213144791
-2.063413633125719,-4.120447189883691,5.730346993137292
-2.280118365407225,-4.560981529940284,5.672541312715492
-2.520380271667645,-5.04890834328693,5.637030949105887
-2.786689122707263,-5.588850173316142,5.627912454122944
-3.081749382364654,-6.185661640610683,5.650212648472174
-3.408478179278945,-6.844346729003299,5.710078152334227
-3.769993429725395,-7.569928729239795,5.814994302338143
-4.169587747122199,-8.367255662604482,5.974032529802276
-4.610682332338445,-9.240719310333073,6.198121310297386
-5.096753261312275,-10.1938607953027,6.500329332661739
-5.631220483829225,-11.22883059679392,6.896139526711721
-6.217287513953369,-12.3456671425335,7.40367777642616
-6.857717473617324,-13.54135790781172,8.043839231283085
-7.554529341974541,-14.80865387871983,8.840227187024308
-8.3085978449312,-16.13462779842275,9.81878482189149
-9.119142812052704,-17.49900637125369,11.00696160740649
-9.983101117773366,-18.87237558608675,12.43222185786679
-10.89438924728749,-20.21446477099042,14.11968835270225
-11.84309010962046,-21.47286111323262,16.08874539714946
-12.81463625921763,-22.58267910314498,18.34853960384997
-13.78911276669627,-23.46786753649005,20.89255299626793
-14.74086044176505,-24.04489937793792,23.69280549480859
-15.63860869660989,-24.22943722033026,26.69474471446159
-16.44638109766976,-23.94607304919797,29.81437755095435
-17.1253627874208,-23.14035156340569,32.9394491148566
-17.63677072899306,-21.79113267006773,35.93616657483866
-17.94552608459767,-19.92032760386993,38.66186862497411
-18.02424259157398,-17.59674928806303,40.98224528503627
-17.85681564541341,-14.93175384119367,42.78978745327755
-17.44084085516346,-12.06651374893359,44.01901024599075
-16.78827831144274,-9.15342121073102,44.65442649540241
-15.9241769077819,-6.336077795436613,44.7293041778826
-14.88374395628463,-3.732626954368747,44.31607955636618
-13.70841216376292,-1.425737386297284,43.51163142161211
-12.44169606863141,0.5398436393496873,42.4215134837506
-11.12553077569828,2.153439040974147,41.1465989821381
-9.797531353740812,3.430774142280977,39.77404531211474
-8.489320934324892,4.405072785926517,38.37287061755223
-7.225843261566695,5.118852213043033,36.99331749856484
-6.025442077923135,5.617462922487747,35.6687142185076
-4.900449651383527,5.944655706937258,34.41858617414481
-3.858050217541359,6.139972128214506,33.25207517899518
-2.901238112405314,6.237538025315129,32.1710865679577
-2.029750077984933,6.265809983350409,31.17288834110021
-1.240902709472234,6.247892843000307,30.25209384661823
-0.5303041495612879,6.202146768177313,29.4020766097233
0.1075658830889875,6.142898072041787,28.6159171648608
0.6788992359414459,6.081143598436139,27.88699249657982
1.190210194103271,6.025191447737917,27.20930851241385
1.648076430767914,5.981214583509392,26.5776575445959
2.058952871873734,5.953713412726313,25.98766331137622
2.429043118896873,5.945893510644646,25.43575841796079
2.764215363095813,5.959968915211306,24.91912549474666
3.069952025602968,5.997402382244776,24.43562247651921
3.351324441257036,6.059093293401546,23.9837048535359
3.612985683068697,6.145522507187877,23.56235236885168
3.859176089091375,6.256861866770697,23.17100401835862
4.093737231698189,6.39305458732306,22.80950284471786
4.32013100232463,6.553871447095389,22.47805052166984
4.541461215992326,6.738946626793513,22.17717081372456
4.760495709091992,6.947796170646941,21.90768045829379
4.979687345158156,7.179821356778766,21.67066570378379
5.201192685405425,7.434298741516801,21.46746254462417
5.42688734770249,7.710358265886017,21.29963855349786
5.658377290097055,8.006950575151068,21.16897407889493
5.897005431386239,8.322804605355415,21.07744042967549
6.143853178751132,8.656376543840306,21.02717250204727
6.399736587931612,9.005791489553296,21.02043312891591
6.665197051704419,9.368779542917194,21.05956627431921
6.940486614679006,9.74260866273938,21.14693610216298
7.225548263638944,10.12401745074352,21.2848489842418
7.519991858639635,10.50915205871452,21.47545576395728
7.823066763521014,10.8935126275507,21.7206321651033
8.133632712018082,11.27191598881948,22.02183624898958
8.450131003665478,11.63848265793057,22.37994339811436
8.770558743271472,11.98665722334022,22.79506153898828
9.09244947893382,12.30927181006424,23.26633225372683
9.412864190191387,12.59866201888866,23.79172701331035
9.728397034445221,12.8468432238762,24.36785178848925
10.03520045287254,13.04575197728204,24.98977735409996
10.3290340242036,13.18755226369755,25.65091607422555
10.60534069283393,13.26499944390469,26.34296801205267
10.8593525724632,13.27184628703613,27.05595890805467
11.08622639059062,13.20326634037978,27.77838902957096
11.28120585398747,13.05626136604224,28.49750453694145
11.43980498370188,12.83001340860373,29.19969185024843
11.55800314614534,12.52614007871533,29.87098138129407
11.63243957843002,12.14881534281743,30.49763168181989
11.6605932154561,11.70472816330462,31.0667510748548
11.64093307094293,11.20286715451072,31.56690401807206
11.5730256318473,10.6541390321732,31.98864627510805
11.45758874428902,10.07084891298807,32.32493784453926
11.29648601516788,9.466087832782726,32.57139531404572
11.09266123509953,8.853083935154421,32.72636394596633
10.85001795243397,8.244576597741746,32.79081110061937
10.57325426605421,7.652267023040972,32.76806276198722
10.26766646692804,7.08638601594958,32.66342054571291
9.938936931532313,6.555402598614132,32.48370543400649
9.592921578211117,6.065879091430298,32.23677597675368
9.235450478178398,5.622462327820032,31.93106371472139
8.87215232714568,5.227988862872582,31.57515906646867
8.508309991305858,4.883675296603728,31.17746924690709
8.148750781523933,4.58936298099892,30.74595815762916
7.797771911905278,4.343788458700868,30.28796824549063
7.459099040009498,4.144855658652631,29.81011697842907
7.135873986290052,3.989891804957666,29.31825606912738
6.830666680589856,3.875875065459249,28.81747961646287
6.545505985505873,3.799627406071089,28.31216737214931
6.281924155192265,3.757970505207556,27.80605072203523
6.041010147078249,3.747845787052219,27.30229108950665
5.82346766902811,3.766401719050786,26.80356283557121
5.629674597703535,3.811052665907166,26.31213500691308
5.459741158013632,3.879514019843342,25.82994826786828
5.313564950611701,3.969818250857016,25.35868495382099
5.190881521200911,4.080316126629321,24.89983138879159
5.091309667601146,4.209666784375526,24.45473245348381
5.014391076911867,4.356819700372085,24.02463892999339
4.959624182744963,4.520990965972959,23.61074845079868
4.926492342940048,4.701635682820892,23.21424100392981
4.914486574748244,4.898417755794405,22.83630994549953
4.923123160559776,5.11117789771254,22.47818938589523
4.951956465264989,5.33990026448422,22.14117867639932
5.000587297230362,5.584677808542213,21.82666454824594
5.068667108018112,5.845676165948868,21.53614125716571
5.155898269301171,6.123095673027277,21.27122886776827
5.262030595662081,6.417130938373045,21.03368957328323
5.38685420503709,6.727927275487422,20.82544168363012
5.530188730015705,7.05553323409138,20.64857062327417
5.69186881866835,7.399848463553657,20.50533595458905
5.871725799296676,7.760566214762041,20.39817307908708
6.069565336865897,8.13710995858003,20.32968786865435
6.285140888923419,8.528563897743702,20.30264204970972
6.518122786670598,8.933597608615957,20.31992672368439
6.768062836060517,9.350385707585788,20.38452099143205
7.034354470235806,9.776524332007954,20.49943231166539
7.316188706015024,10.20894738830036,20.66761504449008
7.612506481687676,10.64384696301847,20.89186372054851
7.921948397298345,11.07660399563095,21.17467807494141
8.24280345214648,11.50173719954517,21.51809795953983
8.57295907599621,11.91288013813259,21.92350807520461
8.909855559963757,12.30279806129796,22.39141520678906
9.250448861903426,12.66345721426613,22.92120439450474
9.591186604572977,12.98615935686395,23.51088520216912
9.928002775507153,13.26175261035068,24.15684470549651
10.25633700511714,13.48092591133384,24.85362949633281
10.57118414127402,13.63458786796105,25.59378402016757
10.86717894429612,13.71432158036759,26.36777575074941
11.13871892052778,13.71289544614217,27.16403767051503
11.38012551273909,13.62479728431239,27.96915393355544
11.58584014486039,13.44674721527007,28.7682045393353
11.75064725985346,13.17813617746547,29.54526932632393
11.86991200395487,12.82133446211512,30.28407186057987
11.93981630003176,12.38182039865853,30.96872250958469
11.95757450356924,11.8680942031621,31.58450096097719
11.92160935088614,11.29136493617474,32.11860587747986
11.83167092150713,10.66502630607236,32.56079679977044
11.68888584441886,10.00396484949836,32.90386254117645
11.4957304819933,9.323766424166536,33.14387033482961
11.25592939139204,8.639899438618276,33.28017749002065
10.97428781112678,7.96695343756668,33.31521709055907
10.65647308869967,7.317999965142943,33.25409569781066
10.30876397106679,6.704122022964044,33.10405952936776
9.937788095792797,6.134133524534919,32.87389372412059
9.55026692301501,5.614485814680191,32.57331711029101
9.152784234386642,5.149338543927953,32.21242448785529
8.751589946261024,4.740759269569407,31.80121314410669
8.35244615111999,4.389010592618206,31.34921365281336
7.960517719351321,4.092884464515032,30.86522985467459
7.58030596279175,3.850048684419327,30.35718111568805
7.215621044883778,3.657378499829373,29.83203223660079
6.869587070597056,3.511254801428338,29.29579257049198
6.544672998002495,3.407818342933629,28.75356526461357
6.242742488894264,3.343175946532555,28.20962911292958
5.9651163334986,3.313559480844098,27.6675383424956
5.712641930614099,3.315441569879488,27.13022898269185
5.485765301635382,3.34561375554684,26.60012372925983
5.284602132127722,3.401233521059293,26.07923008200981
5.109005279609169,3.479846516440444,25.56922885137867
4.958627010321873,3.579389793196625,25.07155186662532
4.832974909149491,3.698181072804847,24.58744892672972
4.731460943433713,3.834898198755646,24.11804480182693
4.653443563501281,3.988552055299552,23.66438751722035
4.59826300692912,4.158455435906826,23.22748932703076
4.56527015902485,4.344189638462987,22.8083617894603
4.55384942753805,4.545569960072428,22.40804625227206
4.563436132401791,4.762610757732094,22.02764089016236
4.593528906112078,4.99549032155404,21.66832523498081
4.643697559419076,5.244515461846503,21.33138292265808
4.713586800175687,5.510085427656892,21.01822315503527
4.80291610826441,5.792654541716669,20.73040114113024
4.911475972689121,6.092692747571367,20.46963753607362
5.039120593242068,6.410643115496424,20.23783662874516
5.185757043116207,6.746875245948753,20.03710273058058
5.351330784885874,7.101633450005094,19.86975387678255
5.535807335472085,7.474978589675855,19.73833155663245
5.739149792344249,7.866722549491931,19.64560473384615
5.961291871555425,8.27635451592998,19.59456589854261
6.202106079228781,8.70295860460135,19.58841631640576
6.461366656158696,9.145122947880612,19.63053702971805
6.738707018510853,9.600841196558576,19.72444156231116
7.033571588482395,10.06740855939294,19.87370575891297
7.345162192953353,10.54131605811433,20.08186986000462
7.672379633089629,11.01814864342666,20.35230793324617
8.013761619295995,11.49249518392313,20.68806035841531
8.36741904212447,11.95788100994454,21.09162644551478
8.730973512871259,12.40673645613384,21.56471672983158
9.10150023209783,12.83041733055249,22.10796828814776
9.475481463056605,13.21929488894149,22.72063171903942
9.84877707712856,13.56293296714672,23.40024519125609
10.21661961083462,13.85036754607333,24.14231882395183
10.57364177280599,14.07049831458399,24.9400608004496
10.91394405816298,14.2125921102757,25.78418367282925
11.23120875246963,14.26688436140255,26.66283341839622
11.51886388534759,14.22524763783283,27.56168280006979
11.77029652970212,14.08187814238343,28.46422246185629
11.9791094005913,13.83393465799222,29.35226678782024
12.13940848973863,13.48205419426583,30.2066672736645
12.2461033293038,13.03066844782843,31.00819655266921
12.29519652423237,12.48805808782182,31.73853603947804
12.28403659524228,11.86610818151419,32.38127567900783
12.21150887000977,11.17976482661236,32.92282183465205
12.07814355169057,10.44623406519122,33.35311338682492
11.88612784792642,9.684001260376487,33.6660675688864
11.6392190722515,8.911774357879631,33.85971259221905
11.34256629745501,8.147462405627305,33.93600671384781
11.00245764427387,7.407290111058588,33.9003843457258
10.62601709696523,6.70512326568306,33.76110110934111
10.22087793971519,6.052045031793165,33.5284663090834
9.794859372884659,5.456187043723766,33.21405198191415
9.355669176151217,4.922788746125341,32.82995498844706
8.91064949042899,4.454437636249041,32.38816740556896
8.466576108500387,4.051433412929027,31.90008628799772
8.029515194104853,3.712219269095954,31.37617141525143
7.604735888386053,3.433830966271523,30.82574202349754
7.196673242004188,3.212325688248397,30.25689202205985
6.808933426733583,3.043165118789757,29.67649761019742
6.444332081953339,2.921538647837827,29.09029040821959
6.104956649265595,2.842621901199874,28.50297168866003
5.792244306582902,2.801772496711119,27.91834757078393
5.507068315957669,2.794669177804856,27.33946994057887
5.249826989479488,2.817402682210731,26.76877256187055
5.020530867798008,2.866527393746411,26.20819588349697
4.818884976800213,2.939082503781576,25.65929722824475
4.644364115867859,3.032590495785861,25.12334536387233
4.49628001307132,3.14503957476526,24.60140000512163
4.373839862723618,3.27485540546262,24.09437772587151
4.276196258634871,3.420866327925196,23.60310622793187
4.202488879136205,3.582265153822811,23.12836905768898
4.151878496132043,3.758569737384896,22.67094279864705
4.123573997094884,3.949583760814616,22.23162858374452
4.116853149686075,4.155358561055154,21.81127952729436
4.131077823226521,4.376156331845778,21.410825412061
4.165704325233271,4.612414639487905,21.03129570495298
4.220289426756794,4.864711871192607,20.67384172501556
4.294492546306536,5.133732972551934,20.33975855062186
4.388074445269402,5.420234610327216,20.03050702327403
4.500892662556232,5.725008707145948,19.747735972948
4.632893786105432,6.048843129096428,19.49330454089305
4.784102526462171,6.392478163993315,19.26930419432215
4.954607425449252,6.756557311742956,19.07807969600102
5.144542904001259,7.141570830701596,18.92224789215625
5.354067231872064,7.54779046634942,18.80471269680273
5.583335894605138,7.975193863491441,18.72867406478122
5.832469749451623,8.42337737662127,18.69762805106777
6.101517315620483,8.891456406646938,18.71535425351975
6.390410554477874,9.37795308382262,18.78588605285275
6.698913587545779,9.88067217913657,18.91345814999265
7.026564006741397,10.39656766101655,19.10242505308047
7.372606791116226,10.92160441824,19.3571435390919
7.735921400722862,11.4506224131338,19.68181193670507
8.114943414248359,11.97721391716166,20.08025965974479
8.50758314708531,12.49362840329007,20.55568215691829
8.91114504290369,12.99072383339975,21.11031977964187
9.322253246115645,13.45798693796131,21.74508443893029
9.736790542394202,13.88364778056422,22.45914562671378
10.14985961831245,14.25491424880839,23.24949740906228
10.55577704966383,14.55834868919349,24.11053981440342
10.94811118001581,14.78040026240855,25.03372032514796
11.31977461095275,14.90809167972608,26.00729170077567
11.66317989473352,14.92983769284331,27.01624801420592
11.97046281050993,14.83634654033765,28.04249801337113
12.2337712048673,14.62152805359569,29.06532055674011
12.44560912466518,14.28330888983963,30.06211935845117
12.59921677423386,13.82424323888037,31.00945498205817
12.68895816001504,13.25181276323274,31.88428609521358
12.71068197209593,12.57833618133961,32.6653081794217
12.66201907883911,11.82045562896852,33.33424683148658
12.54258319973801,10.99822671188203,33.87695408579208
12.35405005735792,10.1339000887587,34.28417496460534
12.10010350654331,9.250530749897035,34.55189598432084
11.78625258811045,8.370575485981732,34.68124876948531
11.419538341262,7.514634035399537,34.67800668896245
11.00816085137087,6.70045744448075,34.55176639360985
10.56106354727493,5.942297303238416,34.31493886305495
10.08751256521446,5.250614145843738,33.98168201532207
9.596704678064725,4.632114258476803,33.56689170341841
9.097429367784219,4.090049541447091,33.08533736741813
8.597801003434283,3.624698024715657,32.55099185409021
8.10506756857755,3.233941698200017,31.97657009768445
7.625494289820298,2.913869158304039,31.37326392370523
7.164314581923043,2.659347878324421,30.75064251160414
6.72573711520214,2.464529908743353,30.11667975000305
6.312996290487243,2.32327209560725,29.4778689423736
5.928433511881634,2.229465609386543,28.83938955456576
5.573597846949008,2.177279141094339,28.20529753627587
5.249356469498311,2.161325858155906,27.57871831349507
4.956007304460424,2.176766879954461,26.96202859553847
4.693388267407565,2.219364517708502,26.35701900648481
4.460979250510736,2.285497636302411,25.76503401250411
4.257994474550009,2.37214988006776,25.18708873021645
4.083463984858548,2.476879615932434,24.62396417161506
3.936303936444812,2.5977785749978,24.07628356584599
3.815375927843503,2.733424477760167,23.54457284903135
3.719536049354339,2.882831479302509,23.02930844600163
3.647674553557592,3.045401082535353,22.53095525096606
3.598747174039497,3.220875221665214,22.04999737022932
3.571799145453507,3.409292481040928,21.58696380159728
3.565982941068543,3.610947848132669,21.14245084308911
3.58057066333596,3.826355966440479,20.71714267558104
3.6149619139455,4.056217521257373,20.31183126120904
3.668687843149766,4.301388129920139,19.92743644188965
3.741411941126654,4.562848894864295,19.56502690318674
3.832927991411788,4.841677593428083,19.22584247640862
3.943155460518611,5.139019308103731,18.91131807168455
4.072132449864964,5.456055134026596,18.6231093499725
4.220006186203718,5.793967430329759,18.36312003351707
4.387020874655969,6.153899906785828,18.13353050101955
4.573502584044994,6.536910661112091,17.9368269920946
4.779840678178427,6.943916117491978,17.77583032944737
5.006465151245662,7.375623685840952,17.65372252871202
5.253819075392057,7.832450900701895,17.5740689768347
5.522325232477298,8.31442886324573,17.54083299496146
5.812345894166989,8.82108807750637,17.55837854436961
6.124134656343192,9.351325347894294,17.63145558541166
6.457779256258073,9.903251424385473,17.76516119310712
6.813134446132436,10.47402070801416,17.96486805407651
7.189744319801387,11.05964674417041,18.23611058056433
7.586754056399995,11.65481061107773,18.58441784852804
8.002811932295883,12.25267378228848,19.01508230587016
8.435963734526364,12.84471260982799,19.53285426891779
8.88354344423255,13.42059801759743,20.14155534538694
9.342066262546744,13.96815073354361,20.84360989594543
9.80713265993881,14.47340834596568,21.63950322671964
10.27335495389028,14.92084396408641,22.52718883453574
10.73432059840252,15.29377502514356,23.50148445892054
11.18260833962703,15.5749921919066,24.55351653032972
11.6098738996235,15.74761990304855,25.67029186164964
12.00702002765455,15.79619069766561,26.83448937637731
12.3644608037113,15.70787602195966,28.02456720399391
12.67248153294108,15.47377144546014,29.21526536077544
12.92168364963328,15.09009267741453,30.37854720552345
13.10348993669976,14.55911221639722,31.48496423598878
13.21067129545145,13.889667039093,32.50535563971616
13.23784530003938,13.09710375088425,33.41272050926426
13.18189200134702,12.20259907477137,34.18404554172863
13.04223624409914,11.23188952373332,34.80185229755767
12.82095870864709,10.2135439910315,35.25525607331198
12.52271829502791,9.17699212591548,35.54040084607603
12.15449258678873,8.150559176580998,35.66023584005644
11.72516613105235,7.159745384851402,35.62370448619278
11.24501361213169,6.225930482031613,35.44450075897532
10.7251337152472,5.365598845885455,35.13959365425264
10.17688887036269,4.590091121324472,34.72772294497837
9.611397587405408,3.90581371926911,34.22803544132726
9.039112616086909,3.314790728799095,33.65897552904013
8.469502976248226,2.815425999837243,33.0374831321629
7.910843838059156,2.403351430724782,32.37849952381775
7.370107142894531,2.072261799171413,31.69474396390233
6.852938523393721,1.814667385726256,30.99670369606213
6.363702396250022,1.622525732712858,30.29277406733687
5.905576397887971,1.487738659558501,29.58949014343172
5.480677717196635,1.402518346562134,28.89180162527002
5.09020647478896,1.359637086930969,28.20335536684121
4.734594388030543,1.352580448608652,27.52676178643229
4.413650038423767,1.375624700127061,26.86383154466998
4.126694816106549,1.423857961121864,26.21577651685388
3.872685908468166,1.493161848740143,25.58337437312723
3.650324490955303,1.580167252242034,24.96709935982883
3.458148600509393,1.682194802105543,24.36722361749173
3.294611092247561,1.797187882399424,23.78389403223211
3.158143675689373,1.923643774320497,23.21718958400432
3.047208373314754,2.060546721740399,22.66716372405853
2.960337907429951,2.207305330503739,22.13387569545107
2.896166555253946,2.363695684512643,21.61741404292139
2.853452959013961,2.529810812401513,21.11791492482045
2.831096269327201,2.706016603888041,20.63557728352187
2.828146859175003,2.892913899379008,20.17067646895033
2.843812688325058,3.091306215002327,19.72357754316473
2.87746223474849,3.302172381993711,19.29474921357987
2.928624746981765,3.5266432459232,18.88477913490481
2.99698841304323,3.765981465157263,18.49439116980053
3.082396888728205,4.02156335123533,18.12446508974756
3.184844480506306,4.294861591834838,17.77605911486486
3.30447013422827,4.58742757756457,17.450435618549
3.44155023791474,4.90087190690371,17.1490902432115
3.596490101922713,5.236841461185956,16.87378456882788
3.769813829293408,5.596991218105825,16.62658232537904
3.962152129572112,5.982948705847783,16.40988891830851
4.174227457741675,6.396268694078512,16.2264937121009
4.406835674014322,6.838375384512082,16.07961405366923
4.660823219865161,7.310489027009543,15.97293936993424
4.937058593842809,7.813533590293128,15.91067279179032
5.23639669536675,8.348021928999815,15.89756658486403
5.55963440147184,8.913914917085503,15.93894615405474
5.907455576676697,9.510451415338432,16.04071549654637
6.280363631110053,10.13594692042963,16.20933470472724
6.67859979744845,10.78756058274202,16.4517575311867
7.102045577643016,11.46103332110707,16.77531430050481
7.550108426986786,12.15040438469086,17.18752293843559
8.021590832254102,12.84772027628295,17.69580918516028
8.5145446550009,13.54275868589922,18.30711707691153
9.02611509694819,14.22280090130359,19.02739378329645
9.552382000000998,14.87249839412065,19.86094044934243
10.08821040302217,15.47389135144154,20.8096344974174
10.62712711978726,16.00664603820226,21.87205025710204
11.16124504522129,16.44857987352878,23.04253411095595
11.68126100448138,16.77653272214911,24.31032579062942
12.17655486700624,16.96761475213878,25.65885407889956
12.63541567498966,17.00081168305473,27.06536415750157
13.04541301353539,16.85885824012304,28.50104297523421
13.39391768902016,16.53020838583112,29.93178507453908
13.66875520939608,16.01085352473238,31.31967473388171
13.85895078543853,15.30569164491127,32.6251512312112
13.95550001912632,14.42915652038145,33.80968757923829
13.95208116839331,13.40489284390051,34.83867989543403
13.84561902479069,12.26440729751369,35.68415436208028
13.63662109602447,11.04480954871802,36.32688676488904
13.32923400736074,9.78593420909676,36.75761110366722
12.93100709191665,8.527254295293353,36.97715417616057
12.45239254716328,7.305023791460008,36.99553044050636
11.90604767357282,6.150016434193517,36.83021160259351
11.30602694026051,5.086085764897991,36.5039022138411
10.66695654971625,4.129602840889798,36.04218428278496
10.00327319364107,3.289678528808683,35.47134718368466
9.328586799213985,2.568978059415722,34.81662155706771
8.65520071820679,1.964896325390993,34.10092213081926
7.993797851874936,1.470874735881313,33.34410362420138
7.353281548225846,1.077685709514438,32.56266295629771
6.74074740214416,0.77456911441003,31.76978388993674
6.161556106313959,0.5501606273095927,30.97561192670121
5.619476874896911,0.3931961710597498,30.18765844850556
5.116873908353621,0.2930063665512065,29.4112542796104
4.65491320506287,0.2398314010122846,28.64999657048952
4.233772446422556,0.2249929355589911,27.90615447745902
3.852841825789254,0.240959133979741,27.18101627601442
3.510908092210963,0.2813346067678613,26.47517278933966
3.206317565009724,0.3408012370972054,25.7887398317452
2.9371164591731,0.4150298906968899,25.12152669085973
2.701168657838044,0.5005776663391878,24.4731595025354
2.496252228658727,0.5947809293546223,23.84316858598551
2.320136658234087,0.6956509290669335,23.23104808574005
2.170643107582132,0.8017762346343558,22.63629509552964
2.045690081165314,0.9122343798927437,22.05843413288652
1.943326835966943,1.026513827395955,21.49703157944915
1.861756696976793,1.144446503213038,20.9517035977912
1.799352234441666,1.266150601285516,20.42212011920304
1.754664025785559,1.391983019550093,19.90800677080199
1.726424490412912,1.522500602609541,19.40914605795676
1.713548060598264,1.658429278656058,18.92537871405122
1.715128743172434,1.800640156499801,18.45660584682975
1.730435938091275,1.950131666781425,18.00279232334568
1.758909212218502,2.10801687163502,17.56397172164971
1.800152579198939,2.275515115933654,17.14025311854354
1.853928707529629,2.453947240729765,16.7318299645661
1.92015336654266,2.644733617570464,16.33899130880075
1.998890321202742,2.849394284154101,15.96213566869033
2.090346798241748,3.069550460906832,15.60178788733252
2.194869564741073,3.306926698032098,15.25861937734076
2.312941582062214,3.563352836427198,14.93347221122578
2.445179118899066,3.840764855661163,14.6273875777048
2.592329122647862,4.141203518850853,14.34163917405302
2.755266553226174,4.466809497276525,14.07777213634772
2.934991272302598,4.819813355171132,13.83764810752285
3.132623947373405,5.202518384699367,13.62349698641026
3.349400267388662,5.617273790398207,13.43797575931674
3.586662567410612,6.066435121399929,13.28423454711539
3.845847716817397,6.552308134914526,13.16598954770014
4.128469832459015,7.077071454389777,13.08760183894765
4.436096030948095,7.642672491195142,13.05415993113909
4.770313033871689,8.250690196776722,13.07156239543321
5.132681995965567,8.902157427376755,13.14659469907569
5.524678463795343,9.59733524524642,13.28699138846391
5.947613938981058,10.33543167920821,13.50147082909039
6.402535197589558,11.11425881477388,13.79972474608677
6.890097436375132,11.92982526873564,14.19233885969423
7.41040767095055,12.77586702728768,14.6906142944979
7.962835871103234,13.64332936743294,15.30625293260571
8.54579343476037,14.51982724723224,16.05086494555903
9.156482186581034,15.38913196003511,16.93525579226765
9.790622554310783,16.23075795121983,17.96845654830582
10.44217721948629,17.01975368872396,19.15648010468345
11.10309632243891,17.72682966870202,20.50082149295325
11.7631215599457,18.31897635790003,21.99677712909161
12.40969760769785,18.76072210357607,23.63173498156008
13.02804734168336,19.01613980556292,25.3836777970258
13.60146821060146,19.05161691592174,27.22022558373707
14.11189610296384,18.83925100792384,29.09859027669089
14.54075626859847,18.36053724255359,30.96678604465814
14.87007745101614,17.60981650840198,32.76629978826163
15.08378990624609,16.59682137518933,34.43617066696527
15.16907153969785,15.34766633698163,35.91809307444603
15.11756521714651,13.90382799545953,37.16183284059652
14.92628095783778,12.31903648775784,38.13004847502202
14.59802912950332,10.6544605790953,38.80163536913805
14.14130230258457,8.972970488422222,39.17298608734493
13.5696176416086,7.333465413313784,39.25701182137116
12.90042349327679,5.78618855942829,39.08025313818369
12.15373887773379,4.369655923009653,38.67876776278194
11.3507185400317,3.109412897564791,38.09362345710566
10.51231882967829,2.018444996116448,37.36674068556803
9.658192647266327,1.09880873527789,36.53759458185424
8.805882266929025,0.3439519839128816,35.64100125272974
7.97032293547244,-0.2587648541422067,34.70596685784696
7.163628022781164,-0.7257112215904384,33.75541621048449
6.395101763551917,-1.075008670500838,32.80654724113926
5.671416735676091,-1.325018734861254,31.87155863993613
4.996895884231669,-1.493288649984463,30.9585411861316
4.373848272922921,-1.595893059031867,30.07238246969517
3.802919751100719,-1.647087694773596,29.21559207465611
3.283431580788769,-1.659190206386651,28.38900068981963
2.813690244352998,-1.642614102664497,27.59231940424723
2.391259570623193,-1.605997079991123,26.82456579054222
2.013191994404626,-1.556380415925054,26.0843740485247
1.676219524338175,-1.499409438044101,25.37021048433799
1.376907262914092,-1.43953556994807,24.68051550484673
1.111773513478097,-1.380208173439913,24.01379102549558
0.8773809697877321,-1.324049779197037,23.36864900185698
0.6704034809945453,-1.27301186063692,22.7438334774434
0.4876726106693025,-1.228510553995311,22.13822551037023
0.3262077931286348,-1.191543067604506,21.5508377821406
0.1832334181957102,-1.162786260372294,20.98080364577765
0.05618569828950465,-1.142679220531682,20.42736380451313
-0.05728828101289382,-1.131491788457793,19.88985265842284
-0.1593373387333623,-1.129380938677229,19.36768553685976
-0.2519171830393618,-1.136436828014044,18.86034747459724
-0.3368043003198394,-1.152720167710622,18.36738382412309
-0.4156117202435367,-1.178292410906434,17.88839277207342
-0.4898058598365385,-1.213240077177036,17.42301970245645
-0.5607238432080234,-1.257694371182788,16.97095329145779
-0.6295908534934532,-1.311847097462958,16.53192320518975
-0.6975372041193922,-1.375963730357195,16.10569928654524
-0.7656149216102413,-1.450394367776393,15.69209214941694
-0.8348137154887417,-1.535583179893134,15.29095514096265
-0.9060762756020269,-1.632076857841629,14.90218768122798
-0.9803128862392863,-1.740532471666007,14.5257400422038
-1.05841538206153,-1.861725058950669,14.16161968463069
-1.141270495055124,-1.996555183188276,13.80989933083897
-1.229772655906105,-2.146056620787537,13.47072701649589
-1.3248363183537,-2.311404253809388,13.14433843451039
-1.427407871698638,-2.49392215732213,12.83107196180458
-1.538477194650046,-2.695091769900955,12.53138684534412
-1.659088882422402,-2.916559916134977,12.24588511845083
-1.790353147075618,-3.160146302204975,11.97533792191954
-1.93345634634973,-3.427849918671511,11.7207170153859
-2.089671035541884,-3.721853544940098,11.48323237912616
-2.260365356021846,-4.044525240668091,11.26437691802888
-2.447011467137074,-4.39841531025836,11.06597937578216
-2.651192588284488,-4.786246713307265,10.89026662873561
-2.87460803579059,-5.210896238582488,10.73993652480477
-3.119075403987081,-5.675362931498229,10.61824231690131
-3.386528738684397,-6.182719235223941,10.5290894445449
-3.67901116992523,-6.736039049659233,10.47714484366737
-3.998659995002737,-7.338295422960481,10.46795797617274
-4.347681619915446,-7.992218893086602,10.50809118138861
-4.728313071699392,-8.700105679128814,10.60525451708984
-5.142765992891063,-9.463563174604314,10.76843667353295
-5.593148155008492,-10.28317887242516,11.00801845566852
-6.081356654582037,-11.15809855568376,11.33584837204668
-6.608936223297999,-12.08550126929392,11.76525075905432
-7.176895731738401,-13.05996364655282,12.31092557188924
-7.785476368155585,-14.07271652360805,12.98868599680566
-8.43386667512897,-15.11081482668011,13.81496687754397
-9.119863361068408,-16.15627002089554,14.80602668627591
-9.839483456891086,-17.18523492385673,15.97676375134145
-10.5865438641629,-18.16738329913608,17.33908177005929
-11.35223925516573,-19.0656868438405,18.8997808666734
-12.12476843225134,-19.83684806769461,20.65802981116038
-12.88908084201601,-20.43267714441633,22.60259979184456
-13.62683474157314,-20.80267183692982,24.70920589560701
-14.31666933366157,-20.89793522316221,26.93848299120118
-14.93488535161195,-20.67631973335842,29.23526224914182
-15.45659227518745,-20.10832607238692,31.52983052336777
-15.85731022925022,-19.1828799469407,33.74166114673904
-16.11491563499391,-17.91179411563066,35.78565810250625
-16.2117115057699,-16.3316707214877,37.58031047134368
-16.13631886162534,-14.50234026451232,39.056489671569
-15.88506137324483,-12.50166221896068,40.16520095638209
-15.46257414292266,-10.41743291641973,40.88265220706236
-14.88150441125244,-8.337928951166337,41.21158486217284
-14.16135047784308,-6.342948280124372,41.17874472709716
-13.32665062271215,-4.496970986498914,40.82930966088678
-12.40483716853421,-2.84537285177802,40.2197002728669
-11.42408887652612,-1.413784218270915,39.41031427407044
-10.41145658739088,-0.209998631763209,38.45940377479185
-9.391433990490494,0.7725237728007049,37.41876571222598
-8.385034755705018,1.550535541151984,36.33136795116151
-7.40934720229866,2.147033700393769,35.23063990307077
-6.47748132118437,2.587916578658069,34.14096376735427
-5.598799967103134,2.899460778568169,33.07887868613221
-4.779328165259299,3.106612598283376,32.05458956557001
-4.022251268653626,3.231974194383386,31.07349198939099
-3.328435152735244,3.295321334146801,30.13754135800629
-2.696923677931065,3.31349180332951,29.24638674261497
-2.125387110938162,3.300508929650079,28.39825260908798
-1.610509029132794,3.267837439465581,27.59058806133699
-1.148308664381216,3.224699932085795,26.8205203871176
-0.734401477811365,3.178407644131736,26.08515429824595
-0.3642039388228312,3.134678008332746,25.38175579642182
-0.03308986075599174,3.097924476415135,24.70785384401783
0.2634941068775171,3.071512433025938,24.06128631024014
0.5299466309275734,3.057980064745955,23.44021027389721
0.7704570197933648,3.059225846587899,22.84309128045107
0.9889720984974668,3.076665681276779,22.26868174906409
1.18917986484079,3.111363240870721,21.71599536284359
1.374505953580257,3.164137087666039,21.18428181157334
1.54811964440817,3.235647922844447,20.67300451983803
1.712946762543687,3.32646896293324,20.18182281899006
1.871687339695415,3.437142051068427,19.710579264695
2.026836334792027,3.568221710462639,19.25929234498724
2.180706066826649,3.720308958008936,18.82815457458885
2.335449295164044,3.894076321194398,18.41753585956966
2.493082103720718,4.09028513959726,18.02799198999472
2.655505911432267,4.309795877993627,17.66027813828003
2.82452804801318,4.553571824616355,17.31536727834958
3.001880405600405,4.82267618774304,16.99447347214328
3.189235706704446,5.118262228788776,16.6990799752418
3.388220919196851,5.441555673289326,16.4309720721862
3.600427301243279,5.793828217062032,16.19227444200441
3.827416474032059,6.176360491156954,15.98549264850052
4.070721798688317,6.590392369442392,15.81355801449202
4.331844177417139,7.037058009770282,15.67987463281398
4.612241210956755,7.517302541442257,15.5883665391887
4.913308431458562,8.031776898194815,15.54352206466364
5.236351104152898,8.58070702918546,15.55043103550237
5.582544873490084,9.163733726598457,15.61480873708023
5.95288335344169,9.779719771283181,15.74299836524123
6.348110678505792,10.42652227171152,15.94194105794177
6.768637115989948,11.10073028926946,16.2190996203812
7.214436193893895,11.79737150981166,16.58231895827528
7.684922555888945,12.50959728280576,17.03960346319281
8.17881107786431,13.22836321224808,17.59878990119706
8.6939598474616,13.9421328692952,18.26709487512045
9.227202583054272,14.63664490357857,19.05052021275141
9.77418004739524,15.29479789961935,19.95310956804959
10.32918493627847,15.8967206436786,20.97606705434423
10.8850402702619,16.4201044152257,22.11677526039344
11.43303677180845,16.84087327592233,23.36778542492968
11.96295886551218,17.13425176588941,24.71589397079957
12.46323010164927,17.27625092224709,26.14146009511228
12.92120498433283,17.24552999853092,27.61814715031105
13.32362356774496,17.02550590487681,29.11327111776926
13.65722686941218,16.60648791262889,30.58889772676945
13.9095060450373,15.98753464353979,32.00373732448801
14.06952976734991,15.17769358778876,33.31574887718549
14.12876822940757,14.19631770457598,34.48520559488856
14.08181593517793,13.07227114999239,35.4778355520125
13.92691548295235,11.84202279984431,36.2675779520757
13.66620407187754,10.54683983281273,36.8385236517851
13.30564137991533,9.229475151912233,37.18574201510688
12.85462430325988,7.930837503611833,37.31490385586872
12.3253400399038,6.687114344617848,37.2408343541947
11.73194359905064,5.527695336835555,36.98530820668692
11.08966214725658,4.474061487519507,36.5744890366031
10.41392530717439,3.539617136454181,36.03640627923228
9.719601418112994,2.730296356647917,35.39877642842568
9.020391754145631,2.045696397956613,34.68735007746908
8.328405137135691,1.480478441739425,33.92484050925351
7.653910015672446,1.025812794156395,33.13039097850267
7.00524305415524,0.670707984042576,32.31947783071668
6.388843247352892,0.4031298723157802,31.5041235208219
5.809377453192017,0.2108738243791527,30.69329809663395
5.269925081530368,0.08219397521680241,29.89340832724166
4.772194441567676,0.006218234019042285,29.10880043873501
4.316749224924719,-0.02681114637797219,28.3422285227637
3.903229585342981,-0.0254298029013694,27.59526240732119
3.530557567117419,0.003061600947833278,26.86862484612407
3.19712092252233,0.05254692227204527,26.16245852664411
2.900932596291087,0.1180054337853894,25.4765295881596
2.639765444441694,0.195402315952708,24.81037725980597
2.411263262676386,0.2815715999003565,24.1634199660807
2.213030105924618,0.3741001641777918,23.53502767945799
2.0427003487392,0.4712182013625889,22.92456906251312
1.897992101203029,0.5716992756052,22.33144045858991
1.776746561262018,0.6747714985209692,21.75508231790664
1.676955728940486,0.7800402833738546,21.19498732367827
1.596780685115968,0.8874224514272588,20.65070337016267
1.534562384442523,0.997091047128063,20.12183365302607
1.488826652824652,1.109429986647359,19.60803544673589
1.458284829657338,1.22499755663246,19.10901863587232
1.441831262651422,1.344497753850725,18.62454470550869
1.438538652975553,1.468758481573907,18.15442664953233
1.447652062349264,1.598715673975322,17.69853009804321
1.468582231454559,1.735402490673001,17.25677587350561
1.500898719258504,1.879942799284957,16.82914414255713
1.544323253487361,2.033548236724581,16.4156803229592
1.59872358104836,2.19751820401155,16.01650292334221
1.664108020872815,2.373242199713174,15.6318135302394
1.740620847494636,2.562203929341337,15.26190920763372
1.828538568586368,2.765986637684618,14.90719763553008
1.928267100411424,2.98627909330044,14.56821538340078
2.040339788286775,3.224881603552365,14.24564978939959
2.165416160986282,3.483711347773906,13.94036499416729
2.304281244477229,3.764806176928302,13.65343275472422
2.457845186892303,4.07032583018805,13.38616873294729
2.627142857970539,4.402549249759427,13.14017500446143
2.813332976340397,4.763866320513836,12.91738955215567
3.017696180056926,5.156761904350486,12.72014347112128
3.241631281906558,5.583789463888163,12.55122648524629
3.486648732522003,6.047530860892017,12.41396111234552
3.75436004228325,6.550538062349503,12.31228534805877
4.046461578801221,7.095251494583573,12.25084297826768
4.36471075413782,7.683888680400127,12.23507945572732
4.710892143472928,8.31829564430756,12.27133953634036
5.086770542949742,8.999752511041637,12.36696037891934
5.494027403810455,9.728723989400414,12.5303503611914
5.934176524440694,10.50454541086055,12.7710392489322
6.408454434295302,11.32503626674537,13.09967942645309
6.917680715547123,12.18603660054695,13.5279706629046
7.462083810837126,13.0808682920436,14.06847267459123
8.041088988287587,13.99973460085077,14.73426142975909
8.65306751435702,14.92908879382711,15.53837848410583
9.295050246036515,15.85102743396624,16.49302061535244
9.962415339560001,16.74279608223122,17.60842412265983
10.64856899027309,17.57653266442047,18.89142028106431
11.344650067728,18.31941073086709,20.34368212846535
12.03930338906489,18.93437015420508,21.9597531240777
12.71858010969755,19.38161946226676,23.72504525330186
13.36603358560189,19.62104096727341,25.61410766409294
13.96307974253783,19.61550815710793,27.58957156525186
14.48967637388855,19.33492862734472,29.60223106854773
14.92534101257132,18.76057648092811,31.59267161685033
15.25047147859632,17.88903427087586,33.49466577655689
15.44786364557423,16.73491786841866,35.24021655530191
15.50425280050385,15.33160503694612,36.76570056869166
15.41165969010737,13.72948397274098,38.01817271293132
15.16832045995798,11.99174552504869,38.96069501431614
14.77903123198281,10.18832345639799,39.57565866661654
14.25483551981133,8.389043960382855,39.86548437164794
13.61210121415743,6.657211750978327,39.85068687964944
12.87114011047624,5.044681258229258,39.56587052370387
12.05458832293046,3.589021407488837,39.05459495537116
11.18577745980919,2.312854280388937,38.36412478380245
10.28728966231164,1.225007074417837,37.5408869933793
9.379823245013478,0.3228687564905397,36.62712319019539
8.48142220173392,-0.4046992129349722,35.65887333400922
7.607060236342361,-0.9744399554296408,34.66515895132239
6.768527720187464,-1.406128447155605,33.66808425745335
5.974549358270643,-1.720529902116594,32.68353279434919
5.231057295030401,-1.93792736980292,31.72217034534581
4.541552731245107,-2.077165714419788,30.79053396133529
3.90750297824092,-2.155115014129043,29.89206269482943
3.328735868209912,-2.186445995181238,29.02799106857814
2.803806936292806,-2.183619546393442,28.19807471108227
2.330325603010583,-2.15701068611162,27.40114890596895
1.905234497821696,-2.115107441704296,26.63553817040003
1.525041392034441,-2.064743123715668,25.89934242296294
1.186006482336323,-2.011334915377772,25.19062647629685
0.8842895367435848,-1.9591123937201,24.50753729764814
0.616062161241057,-1.911327046330101,23.84836963692345
0.377590540508281,-1.870438758788312,23.21159640700463
0.1652937191467166,-1.838278314838542,22.5958762625802
-0.024217996360967,-1.816186750286481,22.0000474582374
-0.1941205026386411,-1.805133368083858,21.42311435938531
-0.3473657975114341,-1.805814664747955,20.86423090099603
-0.4866814263189179,-1.818736545166897,20.32268375578151
-0.6145770907267527,-1.844282148325886,19.79787688466279
-0.733356475551098,-1.882767454239824,19.28931840016671
-0.8451327312689263,-1.934486642732562,18.79661019156472
-0.9518463756270137,-1.999748956875179,18.31944046825037
-1.05528465158586,-2.078908604097808,17.85757921937666
-1.157101605947929,-2.172389014585931,17.41087652109908
-1.258838338681201,-2.280702573201127,16.97926361722187
-1.361943022111939,-2.404466748548114,16.56275673299292
-1.467790406275756,-2.544417359734859,16.16146364050338
-1.577700615623989,-2.701419545196678,15.7755930679354
-1.692957106145831,-2.87647682480384,15.40546712758002
-1.814823693221084,-3.070738471269232,15.05153702515383
-1.944560580823335,-3.285505223265046,14.71440240264702
-2.083439322878599,-3.522233172872724,14.39483475607555
-2.232756627585491,-3.782535434661604,14.09380545463467
-2.393846874285597,-4.0681809416836,13.81251896358869
-2.568093147951062,-4.381089401967559,13.55245193145524
-2.75693650531405,-4.723321072843626,13.31539882971692
-2.961883064699558,-5.09705955329023,13.10352481086859
-3.184508353165738,-5.504585239584072,12.91942634932499
-3.426458142998165,-5.948236421286792,12.76620000831724
-3.689444757683193,-6.430354202225619,12.64751927664458
-3.975237518055053,-6.953206514423346,12.5677187631894
-4.285645626762684,-7.518885471716776,12.53188401989199
-4.622491351874602,-8.12917123839197,12.54594375152326
-4.987570874501687,-8.785354576767885,12.616758999489
-5.382599630716603,-9.488009482368476,12.75220087045632
-5.809138447211859,-10.23670713763191,12.96120432936877
-6.268496320022922,-11.02966330949192,13.25378034128224
-6.761605443318351,-11.86331399907908,13.64096219810161
-7.288864256134674,-12.73181959571857,14.13465442720092
-7.849945120548216,-13.62650720777367,14.7473449226582
-8.443565153240565,-14.5352755826245,15.49163426172357
-9.067222168710098,-15.44200825790145,16.37953300149605
-9.716903158065087,-16.32606871956966,17.42148183487122
-10.38678064185418,-17.16198508037229,18.62506590909307
-11.06892271956353,-17.9194668080349,19.99342929115373
-11.75305518477001,-18.56392355136256,21.52345373320516
-12.42642713415031,-19.05766205539651,23.2038491888364
-13.0738420982767,-19.36190306434218,25.01340571455464
-13.67792035931488,-19.43966739882449,26.91975864840231
-14.21964928077809,-19.25941904411425,28.87908738790685
-14.67925211868813,-18.79913385023486,30.83715736504703
-15.03735985416664,-18.05022787433629,32.73198183723038
-15.27640892477628,-17.02060500401148,34.49810758193315
-15.38212195837308,-15.73605993054203,36.07215043670938
-15.34487709930506,-14.23946704374865,37.39881891482629
-15.16075426110184,-12.58759662864395,38.43640433747504
-14.83207705484752,-10.84593110782924,39.16070808983382
-14.36734637037426,-9.082337858472073,39.5666648613979
-13.78056802975728,-7.360719720882223,39.66743187600343
-13.09008357816186,-5.735716629250727,39.49128001685281
-12.31709090217412,-4.249202591009292,39.07705596873023
-11.48407187660315,-2.928846094428272,38.46916323106973
-10.61332632420428,-1.788547011475929,37.71292242368769
-9.725758503583881,-0.8302556180354145,36.85090075753391
-8.839994363540805,-0.04656490030367422,35.92046938152076
-7.971843772616012,0.5764829455146329,34.95256049159798
-7.134073966440128,1.056788899208686,33.97140987680068
-6.336432717655168,1.414028892335247,32.99499196018066
-5.585850263600351,1.66801510581968,32.03585884652301
-4.886752698620899,1.83757111369432,31.1021473395331
-4.241430648572393,1.939845691753643,30.19858739677881
-3.650420886138979,1.989967394764744,29.32741149743139
-3.112871972347622,2.000943258103061,28.48911680034312
-2.626876353575388,1.983718793378908,27.68306825452906
-2.189760028627096,1.947334676186766,26.9079527481824
-1.798327018180312,1.899133316790954,26.16210539263557
-1.449059833274168,1.844983547364894,25.44373270321174
-1.138279459943525,1.789503269024631,24.75105671800385
-0.8622695318277167,1.736268277365262,24.08240113359998
-0.6173697442191616,1.68800119891439,23.43623673435621
-0.4000434669253843,1.646738172319912,22.81119957324484
-0.206924147497422,1.613973179003032,22.20609195165439
-0.03484459926907513,1.590781230729038,21.61987341272014
0.1191472724749074,1.577922296162787,21.05164673019055
0.257783286233295,1.575928131491571,20.50064218859324
0.383577819149828,1.585174228956251,19.96620222467156
0.4988365856600524,1.605939012503689,19.44776764233885
0.6056696775735533,1.638452254373379,18.94486603813482
0.7060075222187301,1.682934497984174,18.45710270835402
0.8016187033993206,1.739629073040097,17.98415409375609
0.8941288316310876,1.808828090728417,17.52576370755772
0.985039850345078,1.890893616776407,17.08174045337111
1.07574932833083,1.986275040919034,16.65195924754519
1.167569420219223,2.095523493695755,16.23636389812387
1.26174528039256,2.219304004588006,15.83497224916982
1.359472794949109,2.358405947306496,15.44788366746238
1.461915554246991,2.51375217550005,15.07528902441736
1.570221027490892,2.686407111250526,14.71748340724545
1.685535922526188,2.877583904339285,14.37488187870425
1.809020719483611,3.088650626107901,14.04803869353219
1.941863356424853,3.321135290066743,13.73767047073359
2.08529201808996,3.576729292849617,13.44468391229588
2.240586933727235,3.857288632361857,13.17020874683673
2.409091024246024,4.164831971531703,12.91563665440183
2.592219148868641,4.501534260117611,12.68266698515282
2.791465582099988,4.869714185443116,12.47336010274681
3.008409196871103,5.271813175873672,12.29019913671576
3.244715631511111,5.710363008053319,12.13616077874577
3.502135468006538,6.187938252419976,12.01479545044688
3.782497137485541,6.707088820579387,11.93031662808861
4.087692887221007,7.270246757580255,11.8876982280694
4.419655685453477,7.879600185857011,11.89277759711792
4.780324405783858,8.536926039122783,11.95235963735318
5.171594033119749,9.243372087275366,12.07431471620364
5.595246999514305,9.999178032856094,12.26765902924612
6.052861154283775,10.80332561747374,12.5426007748961
6.545689411051275,11.65310941377467,12.91052871712488
7.074505977399665,12.54362429430202,13.38391151161215
7.639414536702501,13.46717378793852,13.97606700881625
8.239615206311845,14.41261725055763,14.70075177405005
8.873130050659219,15.3646946203209,15.57151449948005
9.536491980051872,16.30339664612914,16.60075651552342
10.22440960637329,17.20348558135644,17.79845365286249
10.92943143596314,18.03431325021648,19.17052317881905
11.64164648711412,18.76012224762107,20.71687465196024
12.34847382528593,19.34103764914271,22.42926904802928
13.03460785708153,19.73494035873983,24.28922397985076
13.6821948562238,19.90033524848234,26.26632863956492
14.27131279002442,19.80016896541704,28.3174364196455
14.78080439500354,19.4063144634721,30.38723462578529
15.18946823672013,18.7041578560517,32.41059210415521
15.47754572386557,17.69647704954776,34.31681968929464
15.62836432448748,16.40570022336878,36.03556128350652
15.62992848119255,14.87377489973597,37.50355798809047
15.47621456893597,13.15929595689144,38.67115271005109
15.16794461365885,11.33215119709448,39.50729518249406
14.71269014243619,9.466557792329558,40.0020577645258
14.12427648810728,7.633760998742999,40.16623058053842
13.42158638157037,5.895700212237758,40.02824598832659
12.62696292528893,4.300617417789005,39.6292510539384
11.76446012118021,2.881033285556607,39.0174270863177
10.85817811595259,1.653954041564557,38.24260441314611
9.930863557171905,0.6227690568618984,37.35192358577633
9.002876813231264,-0.2198712767170644,36.38689975920671
8.091551008238246,-0.8888694699548588,35.38189166142669
7.210908894281541,-1.403692197372657,34.36373880468246
6.371668680195098,-1.785877641397368,33.35222523198402
5.581457275970521,-2.057154179748957,32.36102737194486
4.845152952053048,-2.23815566503799,31.39886426240846
4.165292193442921,-2.347645380638921,30.47065149765385
3.542491742447389,-2.402132979751391,29.57853966483474
2.975852589555199,-2.41577039251963,28.7227809410487
2.463325942726297,-2.400429609976101,27.9024107608133
2.002031290291793,-2.365887340550604,27.11575726238841
1.58852369951647,-2.320062864138303,26.36080388955066
1.219011978236223,-2.269273231146962,25.63543447254523
0.8895318941442961,-2.218483527941797,24.93758894501105
0.5960798722489058,-2.171539574587482,24.26535414924639
0.3347129429323277,-2.131376882576665,23.61700959269274
0.1016205372476122,-2.100203794239463,22.9910434943583
-0.1068267374895246,-2.079659165214039,22.38615047351017
-0.2940468034913913,-2.070946293053154,21.80121895971932
-0.4632303908465387,-2.074945440654615,21.23531385069432
-0.6173365884603035,-2.092307526930349,20.68765803623146
-0.7590969269347434,-2.123531537453613,20.15761503463971
-0.8910257498794112,-2.169028056207873,19.6446740400077
-1.01543506200068,-2.229171102908267,19.14843805303528
-1.134452410949259,-2.304340217184129,18.66861537951608
-1.250040669929569,-2.394954482223534,18.20501456091732
-1.36401884511784,-2.501499936823788,17.75754269879941
-1.478083241765379,-2.624551590480803,17.32620711053735
-1.593828490913044,-2.764791031757974,16.91112028032252
-1.712768069760121,-2.923020403885701,16.51250812744724
-1.836354047042917,-3.100173309830695,16.1307216902032
-1.965995853614329,-3.297322996991046,15.76625240930657
-2.103077920251079,-3.515687952916583,15.41975128305284
-2.248976041123759,-3.756634810326968,15.09205225192288
-2.405072312966712,-4.021678203031819,14.78420024736581
-2.572768466395326,-4.312476923454067,14.49748440062774
-2.75349734559965,-4.630825395162717,14.23347694237315
-2.948732203276919,-4.978639076801956,13.99407831728176
-3.159993355573236,-5.357931943252567,13.7815689677788
-3.388851582464033,-5.770783632888968,13.59866807617261
-3.636927457235021,-6.219293196929973,13.44859925091471
-3.905885539269729,-6.705515636284746,13.33516264077649
-4.197422062900674,-7.231376575509371,13.26281218134567
-4.513244400033367,-7.798559539798243,13.23673551994151
-4.855040169491602,-8.408359446613716,13.26293250324914
-5.224433425202797,-9.061495237304307,13.34828580280163
-5.622924908081638,-9.757874284437104,13.50061414646611
-6.051812947086735,-10.49630167086397,13.72869459041708
-6.512091333740894,-11.27412916229603,14.04223525083792
-7.004320511362357,-12.08684239456552,14.45177402522288
-7.52846891901788,-12.92759137400308,14.96847247501201
-8.083722588604147,-13.78667988606221,15.60376810671669
-8.668263462250085,-14.65104482827278,16.3688443889728
-9.279020773999461,-15.50377743642263,17.27387853657867
-9.911405599031317,-16.32376445084632,18.32703600033235
-10.55904653117609,-17.08555615105243,19.53320220943341
-11.21355424288012,-17.75959455151973,20.89248097101249
-11.86435357344966,-18.31294966588635,22.39854792250979
-12.4986319478291,-18.71070143195341,24.03702495115213
-13.10145931170425,-18.91805443547038,25.78412787341986
-13.65613327079737,-18.90316966198882,27.60591415690356
-14.14478931395942,-18.64054087737555,29.45848824821357
-14.54928667762226,-18.11455214468821,31.28947240472101
-14.85233577110101,-17.32267306849515,33.04089327815711
-15.0387787936252,-16.27764686163448,34.65337020304916
-15.09688303561236,-15.00807155076958,36.07116680829596
-15.01947226278867,-13.55700255979436,37.24737490820601
-14.80472043479773,-11.97858779951008,38.14834910596613
-14.4564711149179,-10.33318508170063,38.75658352702739
-13.9840200765388,-8.681765660002233,39.07152441109233
-13.40139009176969,-7.080554592823911,39.10825912197568
-12.72621134140543,-5.57675165964159,38.89446955934097
-11.97837652965313,-4.205865534425564,38.46634655263941
-11.17865534417117,-2.990797230874868,37.86425594520355
-10.34743043391795,-1.942455691388432,37.12883732161838
-9.50366902905371,-1.061466080192674,36.29797859109724
-8.664187200474023,-0.340463074278832,35.40484054225585
-7.843211937738526,0.2334828536416349,34.47688190569134
-7.052208418476028,0.6766336691590934,33.53569523984159
-6.299918598082939,1.006733951652924,32.59740836350445
-5.592550575956874,1.241610680449163,31.67341418755189
-4.934061863173707,1.398206666118488,30.7712360890604
-4.326489147001208,1.491984663206304,29.89539267739291
-3.770288713387115,1.536621160944608,29.04817927323528
-3.264662876625319,1.543909753240809,28.23032596399255
-2.807857254675851,1.523804959186803,27.44152178622399
-2.397421052724126,1.484552014224417,26.6808127655803
-2.030427737324788,1.432862619705974,25.94689089198877
-1.70365692092989,1.374109029585244,25.23829442713732
-1.413740336279008,1.312518556406785,24.55353959034746
-1.157275847864455,1.251357696608509,23.89120138542107
-0.9309138450986649,1.193100026103918,23.24995827142894
-0.7314203348274475,1.139575300093336,22.62861224167771
-0.5557207757942645,1.09209926531477,22.02609302855461
-0.4009282944189063,1.051584931392911,21.44145275723076
-0.2643594673007937,1.018636730586181,20.87385546158059
-0.1435403987128756,0.9936293209853987,20.32256441655661
-0.03620538829608085,0.9767728925723674,19.78692916747569
0.05970991065164034,0.9681668077707489,19.26637337459112
0.1460792925167339,0.9678433054837982,18.76038407084384
0.2245995159466914,0.9758028560733533,18.26850259087081
0.2968055531702375,0.9920425964757644,17.79031722029167
0.3640868112490237,1.016579113137424,17.32545749690701
0.4277037498443182,1.049466683694994,16.87359004023176
0.4888044733430033,1.090811940923657,16.43441577126225
0.5484410003935624,1.140785786873904,16.0076683954155
0.6075850149067458,1.199633262355468,15.5931140479661
0.6671429829132749,1.267681967101331,15.19055203648075
0.7279705825166619,1.345349528477066,14.79981665481744
0.7908864423245879,1.433150530403327,14.4207800862085
0.8566852195890325,1.531703237727064,14.05335645809495
0.9261500748451578,1.641736382730697,13.69750715893114
1.000064616735233,1.764096217553418,13.35324757794121
1.079224400171376,1.899753976344559,13.02065548398797
1.164448063869314,2.049813830803607,12.69988132075191
1.256588190003177,2.215521358577988,12.39116076387903
1.35654195927589,2.398272471154638,12.09482996319718
1.465261658568275,2.599622660678399,11.81134398091432
1.583765074458515,2.821296316427901,11.541299035903
1.713145772565509,3.065195722516218,11.28545927500426
1.854583217341446,3.333409167463943,11.0447889137439
2.009352626126078,3.628217359406497,10.82049071785043
2.178834370297122,3.952097030088509,10.61405192710936
2.364522629086175,4.307720204553719,10.42729884291548
2.568032860232955,4.697947085046492,10.262461391273
2.791107466275374,5.12580981597331,10.12224900352142
3.035618793853522,5.594483526958162,10.00993908096011
3.303568291617314,6.107239956969805,9.929479056878463
3.597080253916828,6.667377612269814,9.88560253836862
3.918388075260707,7.278120786888876,9.88395905597785
4.269810318710221,7.942477890765083,9.931255371986824
4.653713149617014,8.663047462731775,10.03540383145183
5.072454806921611,9.441758174462002,10.20566954440296
5.528306804862576,10.27952741146196,10.45280285664979
6.023345548787522,11.17582226827582,10.78913616365439
6.5593071500544,12.1281080210744,11.22861426813341
7.137397683043897,13.13117385895362,11.78671503509239
7.758051338531312,14.17633599718742,12.48020246623996
8.420630483683373,15.25053699382746,13.326638955127
9.123065354334496,16.33539019427462,14.34357059474542
9.861437993120584,17.40626230569394,15.54729475502478
10.62952618446518,18.43154563515984,16.95113172981726
11.41833934035444,19.37234025031857,18.56316422718773
12.21569951995416,20.18283266686321,20.38349328307298
13.00594524101265,20.81169728826518,22.40119656063487
13.76985890867254,21.20482274654649,24.59136198337026
14.48493249601065,21.30953378412012,26.9127784573033
15.12607942086225,21.08020682688625,29.30703326866647
15.66686172606717,20.48476923093585,31.69979656016299
16.08122384185304,19.51110385863635,34.00486387804598
16.34561242292567,18.172009808356,36.13102282192326
16.44123834674183,16.50730112707607,37.9910689686104
16.35614023785688,14.58201576551163,39.51152896047794
16.08668137482133,12.48055029081843,40.64116600092377
15.63818046828609,10.29759888079923,41.3564158598429
15.02453493658344,8.127665066253925,41.66259247560712
14.2668992647983,6.055267943370811,41.59078969380818
13.39166657412049,4.147646675116485,41.19147599258484
12.42811243646902,2.450944104306138,40.52644121471848
11.40607194024328,0.9898822574932611,39.66083349106991
10.35394752185764,-0.2298178579620411,38.65661185617197
9.297224685569436,-1.217384709344679,37.56809239370604
8.257548380749249,-1.992405744937388,36.43964907485196
7.25231538421443,-2.58052464453641,35.30520938415351
6.29468033437502,-3.00990532314402,34.18899837455849
5.393852731289842,-3.308633510197299,33.10698473217765
4.55556873475227,-3.503014196349025,32.06858868769643
3.782642779667945,-3.616610666288007,31.07835275496792
3.07552996481791,-3.669835163365033,30.13740650759124
2.432854533257081,-3.679912599794271,29.24465541943146
1.851879499552811,-3.661071963542447,28.39768806829297
1.328906826396972,-3.624858448186848,27.59343143390058
0.859607021629967,-3.580493879122646,26.82859901480291
0.4392826477108354,-3.535240236412881,26.09997882886462
0.06307310520762671,-3.494740657676667,25.40460395470566
-0.2738908892128595,-3.46332538721037,24.7398410376228
-0.5763747459602635,-3.444278295616217,24.10342443853209
-0.848961614398854,-3.440064310858506,23.49345664196025
-1.0960013144525,-3.452520565276191,22.90838964940668
-1.321580718010404,-3.483015136942865,22.34699745935735
-1.529510655571872,-3.532577531586595,21.80834626738402
-1.723325281141599,-3.602004884658219,21.29176652135618
-1.906290576944937,-3.691947485460975,20.79682923494168
-2.081419316080663,-3.802976762718651,20.32332781100861
-2.251490331903994,-3.935638389392126,19.87126589812717
-2.419070377674031,-4.090492694194741,19.44085137230758
-2.586537209619308,-4.268144118470241,19.03249630515861
-2.75610280128138,-4.469261029827331,18.64682267533296
-2.929835805747182,-4.694586793116956,18.28467354743885
-3.109682532686472,-4.944942597941977,17.94712944000674
-3.297485805070761,-5.221222142559035,17.63552959906463
-3.495001110917553,-5.524377870271953,17.35149785899699
-3.703909472235737,-5.855398041669266,17.09697268211691
-3.925826419750031,-6.215273503129025,16.87424079638591
-4.16230639098356,-6.604952583117944,16.68597356754927
-4.414841764397647,-7.025282125559125,16.53526481361999
-4.684855608481732,-7.476932279130708,16.42566815698807
-4.973687069666779,-7.960302346229539,16.36123116902551
-5.282568158984934,-8.475404824421387,16.34652244944058
-5.612590543769246,-9.021724849579542,16.38664635922827
-5.964660836638374,-9.598052720095625,16.48723837156382
-6.33944284239945,-10.20228824352849,16.65443193748684
-6.737285334603821,-10.8312175535567,16.89478546944432
-7.158134268296297,-11.48026609580877,17.21515572308384
-7.601428997059986,-12.14323599456504,17.62250186749992
-8.06598317292673,-12.81204226426741,18.12360346105459
-8.549852697592252,-13.47647044344365,18.72467625262732
-9.050195478400175,-14.12398800348048,19.43087335410976
-9.56313088347681,-14.73965256260794,20.24566724823068
-10.08361063210693,-15.30616993077689,21.17012168648961
-10.60531714825206,-15.80416167834572,22.20208276594359
-11.12060961381404,-16.21270150366345,23.33534524491229
-11.62054120156781,-16.51016764243526,24.55888141799777
-12.09497201488606,-16.67543057594172,25.85625077685088
-12.53279966176756,-16.68934892416775,27.20533118810025
-12.92232178491328,-16.53648343369499,28.57851582607171
-13.25173149379016,-16.20686759052747,29.94349375880263
-13.50972794363381,-15.69760910157497,31.26466888502999
-13.68620244648467,-15.01406015476219,32.5051736698494
-13.77293947257327,-14.17030661597199,33.62931530052709
-13.76425693414265,-13.18879913768697,34.60517948495337
-13.65750634810359,-12.09907775626807,35.40704457811387
-13.45336404135353,-10.9357010801709,36.01725450456863
-13.15586921245719,-9.735641696429267,36.42727401760395
-12.77219912076535,-8.535508975934533,36.63779037303701
-12.31220862976699,-7.36898087840156,36.65789559152142
-11.78779264471795,-6.264764334152725,36.50353773198817
-11.21214924519526,-5.245281435087562,36.1955298291214
-10.59902568449832,-4.326133663584654,35.75743326227468
-9.96202007399842,-3.516267018633094,35.21359370493058
-9.313992684184782,-2.818673480729394,34.58752518668883
-8.666617841649112,-2.231427684394411,33.90074013272962
-8.030085394840508,-1.748865505799063,33.17203531955894
-7.412943102946577,-1.362748346073385,32.41718030576435
-6.822059613943457,-1.063306409004833,31.64892022005847
-6.262681872230273,-0.8401028016089578,30.87719514752479
-5.73855974805768,-0.6826997633933074,30.10948622011344
-5.252112913595077,-0.5811357422653234,29.35121586213362
-4.804619048269126,-0.5262379174798775,28.60614995372384
-4.396407174595464,-0.5098015077042354,27.87676867578964
-4.027044511935133,-0.5246676952870232,27.16458829550175
-3.695509238170283,-0.5647288577806329,26.47042749123575
-3.400344779174675,-0.6248850038195816,25.79461928539209
-3.139793687432816,-0.7009701678366002,25.13717398063797
-2.911910905859034,-0.7896627696576776,24.49790051833495
-2.71465736456941,-0.8883899305127108,23.87649416218847
-2.545975558044034,-0.9952325418870639,23.27259796836793
-2.403849116921855,-1.10883545384117,22.68584458261165
-2.28634852176743,-1.228325368885132,22.11588380556312
-2.191665083210711,-1.353237764744511,21.56240027475918
-2.118135191961034,-1.48345330186461,21.02512462678106
-2.064256665103115,-1.619143595873309,20.50384067139652
-2.028698810779956,-1.760725869295106,19.99839044131977
-2.010307621221216,-1.90882577777839,19.50867846683306
-2.008107296432854,-2.064247587110195,19.0346762445505
-2.021299105062143,-2.227950823829343,18.57642760133839
-2.04925840881041,-2.401032508917101,18.13405547552008
-2.091530513656524,-2.584714091966553,17.70777052796761
-2.147825864754222,-2.780332218027892,17.29788193852063
-2.218014970669262,-2.989332469592041,16.90481072438818
-2.302123324276625,-3.213265222341935,16.52910592536037
-2.400326479158366,-3.453782726782365,16.17146402624117
-2.512945338231833,-3.712636470402919,15.83275202138856
-2.640441611641949,-3.991673778237584,15.5140345611436
-2.783413299273161,-4.292832464704773,15.21660564571004
-2.942589944727503,-4.618132147015063,14.94202533682227
-3.118827286967964,-4.969660560388345,14.69216192553579
-3.313100797305641,-5.349552868191926,14.46923990418838
-3.526497426966143,-5.759961527731383,14.27589391258838
-3.760204698013522,-6.203013750397385,14.1152285228966
-4.015496042337118,-6.680752986380255,13.99088324134005
-4.293711025551517,-7.195060185996137,13.90710136875252
-4.596228783859978,-7.747549881273472,13.86880028908232
-4.924432656495614,-8.339435468013564,13.8816392409322
-5.279663627771223,-8.971357578975397,13.95207855432507
-5.663159829031824,-9.6431693290736,14.08742158500553
-6.075979041676819,-10.35367279416017,14.29582705843234
-6.518900968721359,-11.10030279984382,14.58627522283193
-6.992306126796115,-11.87875754321325,14.96846622875159
-7.496028728329396,-12.68258149487738,15.45262388286028
-8.029182109790982,-13.50271526989349,16.04917315774832
-8.589957407409884,-14.32704049155064,16.76825695965271
-9.175399609721678,-15.13996551697669,17.61905880534478
-9.781170121559313,-15.92211980075873,18.60890621022002
-10.40131171108724,-16.65024861990723,19.74214835617985
-11.02804001736325,-17.29742143823419,21.01883458032558
-11.65159495553551,-17.83367882879704,22.43326958827864
-12.26019385382065,-18.2272340117181,23.97258562231395
-12.84013351617925,-18.44630357008373,25.61554331533918
-13.37608730257014,-18.46155791138805,27.33183517214876
-13.85163216273325,-18.24905418925636,29.08219336756677
-14.25001668179059,-17.79335714466988,30.81956751639065
-14.55514454041488,-17.09040170217338,32.4915153574268
-14.75270256225351,-16.1495578150746,34.04373844401093
-14.83131783358897,-14.99437850950965,35.4244291364479
-14.78359691026511,-13.66167966831041,36.58884394761505
-14.60689437850813,-12.19890074182856,37.50336966853175
-14.30368520371477,-10.66005834604003,38.14837402325616
-13.88147302824855,-9.100920310338738,38.51934893921484
-13.3522421772785,-7.574191684403197,38.62620742953153
-12.73153537166942,-6.125463711851303,38.49097606244386
-12.03729320944809,-4.790454406922304,38.1444172471246
-11.28861372102811,-3.593749706070342,37.62224309191735
-10.50457961874335,-2.54894261560261,36.96153584080615
-9.703265438055148,-1.659846458121215,36.19781769183257
-8.900989599167525,-0.9223613806747872,35.36299099389976
-8.111830164714425,-0.3265883902317185,34.48416725635641
-7.347386508207665,0.1411274374690018,33.58326130800739
-6.61674599533153,0.4964280874667514,32.67715575746671
-5.926604667751862,0.7555437661883455,31.77822914348432
-5.2814908743799,0.9342776736298344,30.89506776029056
-4.684047089604865,1.047336381858712,30.03322530711793
-4.135334424597766,1.107942854179476,29.19594087155373
-3.635134111355506,1.127663269084899,28.38476549001064
-3.182229033389552,1.116384360408968,27.60007718850122
-2.774655508038686,1.082388870778317,26.84148400501529
-2.409920854758772,1.032488895780818,26.1081257656229
-2.085185981396533,0.9721881073407826,25.398890582474
-1.797414589712556,0.9058531002051377,24.7125632615734
-1.543491969136441,0.8368812036615744,24.04792171490481
-1.320317006691414,0.7678572470009588,23.40379524571703


==> Figures/animation1-4.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175


==> Figures/animation1-5.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909


==> Figures/animation1-6.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313


==> Figures/animation1-7.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569


==> Figures/animation1-8.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736


==> Figures/animation1-9.csv <==
"xcoord","ycoord","zcoord"
-8.0,8.0,27.0
-6.486401115057777,7.803176288945628,25.7255231230156
-5.138014715624083,7.562600181320734,24.60881138827078
-3.941502881523813,7.31300453681639,23.62892914683636
-2.882044830810717,7.078192432160237,22.76571132979455
-1.944376701455073,6.873878018875749,22.00125081570464
-1.113488258574921,6.709976912661288,21.32046074536661
-0.3750617711922583,6.592359391736833,20.71111587625309
0.2842748563749822,6.524146129775571,20.16363284471433
0.8768240734095016,6.50664138557118,19.67074565477643
1.41378131759721,6.53999064169926,19.22716400117552
1.905253400613267,6.623633775268603,18.82925905940716
2.360310639803572,6.756608198308004,18.4747958592027
2.787057284005476,6.937741935979084,18.16271700197609
3.192709474680273,7.165765085442326,17.89297491709659
3.583673270717473,7.439359352693967,17.66640621093745
3.965617522841864,7.757158921270857,17.48464013948329
4.343537903782042,8.117711260688244,17.35003272311769
4.721809403438294,8.519403217874968,17.26561786052841
5.104225249740482,8.960355559201298,17.23506660608734
5.494020643705424,9.438287875462533,17.26264534718806
5.893880006713966,9.950355371281187,17.35316287161492
6.305926724010327,10.49295957447007,17.51189526551343
6.731694724429266,11.06153653792873,17.74447634626101
7.172081760916883,11.65032883393079,18.05674014925966
7.627285055278893,12.25215173003872,18.45450124477649
8.096721153251242,12.85816949174811,18.94325893922523
8.578933503930221,13.45770470706735,19.52781349922935
9.07149350127374,14.03811147254734,20.21178739257673
9.570903507225385,14.5847513069801,20.99705321089787
10.07251359916004,15.08111716295506,21.88308331499739
10.57046715194248,15.50915348496916,22.86625467220307
11.05769334368131,15.84981580967452,23.939165089994
11.52596646835388,16.08389855548451,25.09004162996097
11.96605153071246,16.19313171391884,26.30234375054509
12.36795190132846,16.16150553529827,27.55467582854752
12.72126694965153,15.9767301445139,28.82111804503907
13.01565529688545,15.63168248534339,30.07205397867732
13.2413834328995,15.1256491802665,31.27551451574774
13.38992204601157,14.46515658757842,32.39897522729706
13.45453689081264,13.66420227657526,33.41145194285903
13.43081137740737,12.74377093034455,34.28565867937466
13.31703785934702,11.73062481363566,34.99994772096984
13.1144256352963,10.65548290828443,35.53976187156157
12.82709505499321,9.55081315359691,35.89839791206008
12.46185507159352,8.448529401146038,36.07699438038103
12.02779038845435,7.377890883471671,36.08378774293828
11.53570799726313,6.363847696232552,35.93279573489747
10.99750688749981,5.425979022427426,35.64215867832544
10.42553721842971,4.578059569182924,35.23238741866562
9.832007371121529,3.828191486441944,34.72473518242214
9.228482262741263,3.179372540120271,34.13984709758439
8.625498206095191,2.630342764941036,33.49676640919596
8.032302183995908,2.176556619315862,32.81230863845573
7.456709290463239,1.811154903842384,32.10076510216926
6.905062493145997,1.525848139119853,31.37386876597204
6.382273821860806,1.311660676393054,30.64094605748752
5.891924831798223,1.159516228251996,29.909182725379
5.436405625380814,1.060668108218444,29.1839442127089
5.017074734592022,1.006991297610005,28.46910635749887
4.634425847546614,0.991160061833495,27.76736712318436
4.288251057283518,1.006736288911239,27.08052260738458
3.977793623279402,1.048191990253786,26.40970007722578
3.701885979721174,1.110886051131108,25.75554729744976
3.459070855280498,1.191011430559385,25.11838141693482
3.247704929289951,1.285525247185167,24.4983027613256
3.06604552348154,1.392070888030638,23.89527962700398
2.912321514504336,1.508898565191507,23.30921007314785
2.78479004380863,1.634788619603554,22.73996613528008
2.681780779085467,1.768980264646374,22.18742509555251
2.60172951079835,1.911107285472798,21.65149161026101
2.543202798951159,2.061141371150156,21.13211371263922
2.504915256532555,2.219343174427498,20.6292950290646
2.48574089382336,2.386220800430211,20.14310498778612
2.484719770391605,2.562495166884021,19.67368836017853
2.501061021284894,2.74907151270836,19.22127514382979
2.534143148163639,2.947016226847903,18.78619155817012
2.583512299007314,3.157538100310329,18.36887275924015
2.648879103208939,3.381973052263299,17.96987777351947
2.73011448219545,3.621771330262719,17.5899070857587
2.827244717697655,3.878486122395356,17.22982327807571
2.940445927974339,4.153762434203053,16.89067509363321
3.070037973438195,4.449324965742427,16.57372527447847
3.216477683405961,4.766963564934342,16.28048248499878
3.380351160815217,5.108514624354203,16.01273756295721
3.562364777131634,5.475836523204666,15.77260421836578
3.763334310654334,5.870776890478535,15.56256410009319
3.984171503633416,6.295129080074036,15.3855158372855
4.225867113511935,6.750574812683349,15.24482719448563
4.489469309417951,7.238609474399421,15.14438880243176
4.776056018128177,7.760446110006725,15.08866697686415
5.086699560677244,8.316893781549929,15.08275184244668
5.422421656319746,8.908205794402804,15.13239526225653
5.78413663156035,9.533893496305932,15.24403086859411
6.172580502713257,10.19250217740402,15.42476576304423
6.588223568805939,10.88134737853142,15.68233023612096
7.031164355726117,11.59621308291122,16.02496830731667
7.501003326256766,12.33101833282398,16.4612483659506
7.996695885380735,13.07746630674518,16.99977036533267
8.516386067515088,13.82470023598369,17.6487449605694
9.057225100909584,14.55900382393217,18.41542224903419
9.615182972423355,15.26359947190399,19.30535542390858
10.18486620912244,15.91861390087197,20.32150003062025
10.75936115558743,16.501294361726,21.46317475256763
11.3301284708645,16.98656428351057,22.72494571376543
11.88698027510431,17.34799789577998,24.09554157853613
12.41817461561523,17.5592614284559,25.55695547091482
12.91066046876039,17.59600815021295,27.08393073415906
13.35049802318268,17.43812564525352,28.64404444484661
13.72346183819373,17.07212618807878,30.19857684395311
14.01580867322845,16.49336729363366,31.70427212605331
14.21516006675112,15.7077226936315,33.11595508832237
14.31141793500463,14.7323295464215,34.389788668276
14.29760774080883,13.59513877138412,35.48678154302107
14.17053652081301,12.33318762467433,36.37603803749558
13.93116772995689,10.98975777826185,37.0372332699709
13.58465125500612,9.6108121356186,37.46191399201306
13.13999818722908,8.241249657746483,37.65344619608493
12.60944416725774,6.921534758953388,37.62569272503615
12.00758937585844,5.685145505740209,37.40073201943268
11.35042791511754,4.557084990181419,37.00606289403247
10.65438101307042,3.553477910908518,36.47175708351367
9.935430312313198,2.682090465158513,35.82793831197281
9.208417006756019,1.943502454806047,35.10282667655229
8.486538560361655,1.332631854090002,34.32143806469843
7.781044463778529,0.8403463967255849,33.50490630888865
7.101110275045218,0.4549661152113504,32.67031814916886
6.453856295868654,0.1635387909359432,31.83091811845929
5.844472633872421,-0.04716131027073564,30.99654200116781
5.276413897537156,-0.1899109693185094,30.1741598534505
4.751631933078801,-0.276560829923982,29.36844041959579
4.270821765052307,-0.3177583152693518,28.58227948546103
3.833662768931422,-0.3228227520323911,27.81726050456141
3.439043210895117,-0.2997289308405308,27.07403498507747
3.085261244943664,-0.2551626520547342,26.3526228255143
2.770199191854977,-0.1946199036283163,25.65264016752091
2.491470554148334,-0.1225288192242846,24.97346580772606
2.246540942859685,-0.0423798493141456,24.3143580881749
2.032825117760662,0.04314550322487765,23.67453351809944
1.847762865170594,0.1320533742524586,23.05321692781409
1.688876614907869,0.2229270406842763,22.44967122074735
1.553813651732998,0.314828829739678,21.86321307449919
1.440375595538653,0.4072148497532277,21.29321940708399
1.346537570539248,0.4998622112857651,20.73912813776217
1.270459198455623,0.5928079642702779,20.20043574415915
1.210489261024828,0.686298739618147,19.67669332888079
1.16516559954224,0.78074998286633,19.16750232553647
1.133211562928571,0.8767136548286482,18.6725105579883
1.113530085663063,0.9748533166888358,18.19140908154067
1.105196274437224,1.075925591960025,17.72393004903205
1.107449207232608,1.180767089892276,17.26984573234354
1.119683499207057,1.290285973793915,16.82896877021348
1.14144106410105,1.405457456190986,16.4011536909688
1.17240339530433,1.527322595816557,15.98629976261193
1.212384604551513,1.656989855556149,15.58435524481177
1.261325385708483,1.795638953011602,15.19532315257966
1.319288013565929,1.94452659407868,14.81926868660907
1.38645244032468,2.104993722780167,14.4563285387198
1.463113512939244,2.278473945289072,14.10672234186663
1.549679300091862,2.466502789871334,13.77076660264971
1.646670485659729,2.670727443846356,13.44889153034903
1.754720753337956,2.892916558967262,13.14166126023453
1.874578051569268,3.13496963174602,12.84979805977797
2.007106585705846,3.398925337202513,12.57421120283672
2.153289331442085,3.686968013012801,12.31603129550241
2.314230795330575,4.001431243061313,12.07665093186367
2.491159659009314,4.344797158883326,11.85777263786441
2.685430826856137,4.719689645107526,11.66146510982041
2.898526244034779,5.128859078489026,11.49022874487331
3.132053653738959,5.575155525236222,11.3470713545831
3.387742207909717,6.061486444315721,11.23559469283859
3.667433522811934,6.590753876642346,11.16009193382058
3.973066367556461,7.165764836353265,11.1256553915983
4.306652679731119,7.789107182891165,11.13829242700679
4.670242012797496,8.462981712927185,11.20504544004677
5.065870840826245,9.188979723534892,11.33410884857053
5.495492403475504,9.967794147476717,11.53493171751618
5.960882027377033,10.79885202828346,11.81828892816041
6.463512221460026,11.67985734198764,12.19629622236387
7.004391503265707,12.60623709681453,12.68233506893885
7.583861168777058,13.5704917811778,13.29084243303533
8.201345504434677,14.56146550536501,14.03690928735848
8.855053844682732,15.56357369803643,14.93562239943516
9.541638122460919,16.55605871815669,16.0010806200169
10.25581790362836,17.51238654222088,17.24502581507003
10.98999692098172,18.39994794791409,18.6750580771056
11.73391084069437,19.18027703857252,20.29246421925871
12.47436426359967,19.81003248276116,22.08978495118575
13.19513280610455,20.24297785789763,24.04837893941617
13.87711816938353,20.43311691600599,26.13639503223778
14.49884278881265,20.33896172544072,28.30769844639444
15.03734752855197,19.92863263469366,30.50235024363911
15.46950487731383,19.18514788421152,32.6491390085446
15.77368209742427,18.11095196537314,34.67035745169552
15.93159587224082,16.73059230954483,36.4885178753469
15.93011629420157,15.09061238194594,38.0341201762912
15.76273413712171,13.25623033191378,39.25312267760643
15.4304264463416,11.30511576482159,40.11263231433187
14.941747734563,9.319325238123476,40.60364206050527
14.31211740311952,7.37692999929451,40.7403340130486
13.56242730803687,5.544885114540297,40.55629828234175
12.71721112766332,3.874258881889179,40.09869225798281
11.80266855042642,2.398257591204111,39.42166925590836
10.84481721503275,1.132807157658895,38.58030193282946
9.867972385858828,0.07899603633083752,37.6258358654684
8.893658915909578,-0.7734807668694693,36.60262405360064
7.939970674024603,-1.442654266184123,35.54667864974634
7.021327234903985,-1.950946737169469,34.48551720280383
6.148541791429228,-2.322473219432993,33.43888310884673
5.329104254438558,-2.581071514060943,32.41994163329648
4.567591257102867,-2.749012042666313,31.43663830750343
3.866131791633557,-2.846266633466291,30.49300962820432
3.224876839014208,-2.890194270208549,29.59032840680299
2.642439468822616,-2.895511794118316,28.72803565648055
2.116286528290762,-2.874441825907899,27.90445624283588
1.643073752743293,-2.836957747501811,27.11732077545771
1.21892329660506,-2.791070492922711,26.36412713740975
0.8396470334845338,-2.743121764823432,25.64237695696587
0.5009212787362374,-2.69806283983985,24.94971930371862
0.198419518976292,-2.659708078064148,24.28402870281442
-0.07209019156322866,-2.630958656662747,23.64343888307748
-0.3146769191655692,-2.613995916665559,23.02634840594613
-0.533202026561403,-2.610445874664558,22.43140985901107
-0.731292978928417,-2.621517524497176,21.85751074186176
-0.9123316582447651,-2.648117966116272,21.30375146878447
-1.07945374932192,-2.690947430877462,20.76942393978959
-1.235556372771924,-2.750577100120778,20.25399274669422
-1.383311672008339,-2.827512341861797,19.7570801496915
-1.525184514416249,-2.922243677764325,19.27845536555552
-1.663452846370214,-3.035287470491753,18.81802835670199
-1.800229554731502,-3.167218004613297,18.37584812702409
-1.937484940946193,-3.318692327529224,17.95210546016589
-2.077069114538539,-3.490468920006313,17.54714003779342
-2.220733766460785,-3.683420975352909,17.16145191982206
-2.370152894241587,-3.898544776495479,16.79571743387678
-2.526942123934779,-4.136963364311366,16.45080959118427
-2.692676311198834,-4.399925380466237,16.12782320711554
-2.868905107056884,-4.688798634749072,15.82810494380513
-3.057166143583619,-5.005057580997147,15.55328849527906
-3.258995430562764,-5.350263477749888,15.30533508441303
-3.475934454868547,-5.726035551562482,15.08657931225302
-3.709533338221468,-6.134010967342342,14.89978016233167
-3.961349234272235,-6.575790842163886,14.74817657402362
-4.232938931641159,-7.052868928583595,14.63554640586476
-4.525844376560835,-7.566538970050662,14.56626674457861
-4.841569542075505,-8.117776151720062,14.54537229724257
-5.181546762110471,-8.7070876330318,14.57860694137344
-5.547090340809404,-9.334327010475606,14.6724613084781
-5.93933497942111,-9.998467955756041,14.83418646618015
-6.359156397192575,-10.69733354234248,15.07177031863323
-6.807071553300272,-11.42728036509853,15.39385934567909
-7.283116237831475,-12.18284104267379,15.80960401488336
-7.786698671020737,-12.95633571997276,16.32840218999286
-8.316429355977217,-13.73747338629657,16.95951211706011
-8.869930025250085,-14.51297759629813,17.71150664987588
-9.443628349922644,-15.26628835824034,18.5915454692943
-10.03255029913736,-15.97741129696282,19.60445489465484
-10.63012859587032,-16.62300377681424,20.75162836702199
-11.22805317945408,-17.17680029129303,22.02979695363192
-11.81619695230446,-17.61047845808038,23.429768204123
-12.3826556287141,-17.89504306740761,24.93528908456596
-12.91394176716899,-18.00275005479985,26.52224404523619
-13.395367190995,-17.90950093299591,28.15843508949776
-13.81163245243986,-17.59751716419066,29.8041845836193
-14.14761574810599,-17.05797406499481,31.41393231532554
-14.38931857752174,-16.29317139952158,32.93885637686374
-14.52488704940584,-15.31778731189604,34.33034608958626
-14.54559515572709,-14.15884036487477,35.5439365370701
-14.44666004704543,-12.85417981076015,36.54314305372024
-14.22776767647083,-11.44960307500783,37.30257644362495
-13.89322243297502,-9.994988553843411,37.80981409121199
-13.45169066844231,-8.540042621193535,38.06573598530815
-12.91557230702703,-7.130324592767051,38.08334334981414
-12.3000910843754,-5.804115405616314,37.88536845284854
-11.62222919814402,-4.59047500461302,37.50117493938829
-10.89964013882631,-3.508566601308689,36.96349839160808
-10.14965636124958,-2.568092223408187,36.30549793920587
-9.388474599694188,-1.770535616559799,35.55843020748335
-8.630561709865622,-1.110859483652024,34.75007667433071
-7.888287285790302,-0.5793362485009296,33.90390278683989
-7.171761796909626,-0.1632712878012423,33.03882700131116
-6.488842603499444,0.1515287334661893,32.16943300331352
-5.845263952361262,0.3796061441258269,31.30645711623683
-5.24484834403601,0.5350231772196722,30.45740843520556
-4.689762530336177,0.6308177966095195,29.62721599927057
-4.180789280711608,0.6786912060874594,28.81883431024065
-3.717594117416366,0.6888704900325441,28.03376961644479
-3.298973382430383,0.6700948956493772,27.2725123873535
-2.923075782846938,0.6296831770935342,26.53487653878168
-2.587593887124429,0.5736491926644495,25.82025464775228
-2.28992505885055,0.5068419082439367,25.12780237550476
-2.027303260439308,0.4330933851683328,24.45656621221486
-1.796904295006473,0.3553640701237341,23.80556774774802
-1.595927612153097,0.2758789128149287,23.17385587211506
-1.421657970429513,0.1962507897031155,22.56053621162676
-1.271510168228885,0.1175897017374675,21.96478506297958
-1.143059828103907,0.04059750007896668,21.38585327858272
-1.034062917337523,-0.03435131533713,20.82306405358693
-0.9424663563517197,-0.1071417268600683,20.27580737439637
-0.8664117353659434,-0.1778620344557254,19.74353298144947
-0.8042338459530908,-0.2467580879675613,19.22574303225313
-0.7544554472289632,-0.3141966188614153,18.72198517724027
-0.7157794306747411,-0.3806364396543134,18.23184643724288
-0.6870793241308547,-0.4466063766517261,17.75494805949816
-0.6673888834515812,-0.5126889150539276,17.29094139833174
-0.6558913576734945,-0.5795086546353335,16.83950479290291
-0.6519088777252795,-0.6477247923779306,16.40034137948475
-0.6548923068268916,-0.7180269614041569,15.97317776645743
-0.664411799880632,-0.7911338606924537,15.55776350721441
-0.6801482465188442,-0.8677942058630598,15.15387132325175
-0.7018857153800675,-0.9487896170311483,14.76129805283358
-0.7295049731813897,-1.034939135066197,14.37986632746691
-0.7629781190065696,-1.127105122592187,14.00942700783765
-0.8023643499268265,-1.226200360873673,13.64986244256133
-0.8478068568115085,-1.333196198524937,13.30109064739097
-0.8995308373493955,-1.449131642804034,12.96307054012932
-0.957842605416898,-1.575123308924274,12.63580840845185
-1.023129770631275,-1.712376156780557,12.31936583543385
-1.095862457903562,-1.862194946684051,12.01386936223898
-1.176595532737641,-2.025996334379251,11.71952223074653
-1.265971792507098,-2.205321498139395,11.43661862251148
-1.364726075406587,-2.401849143294828,11.16556089597185
-1.473690225363969,-2.617408656844002,10.90688042264818
-1.59379883064155,-2.85399307961581,10.66126273615787
-1.726095623294256,-3.113771416156523,10.42957783523021
-1.871740382447144,-3.399099600425031,10.21291662201725
-2.032016121826407,-3.712529162065973,10.01263460569961
-2.208336255118255,-4.056812272549472,9.830404150369096
-2.402251313861286,-4.434901366645789,9.668276680651594
-2.615454631988174,-4.849940900661824,9.52875635395661
-2.849786196724962,-5.305247987132874,9.414886725550435
-3.107233582596045,-5.804277594524185,9.330351811775367
-3.389928516395833,-6.350566677613839,9.279592607808862
-3.700137146677546,-6.947649974198004,9.267939408385018
-4.040241491434471,-7.598938252182312,9.301759027024145
-4.412708794560707,-8.307547548938603,9.388613955705814
-4.820044626075117,-9.076065528057141,9.537427313394208
-5.264724522104192,-9.90623875010526,9.758642670778073
-5.749097822139267,-10.79856291356514,10.06436100990197
-6.275256226717786,-11.751757829901,10.46842766730819
-6.844858667527552,-12.76211142476226,10.98642972749643
-7.458903695880768,-13.82268444444341,11.63554897807087
-8.117441294454744,-14.92238259024213,12.43419804981826
-8.819218589642972,-16.0449289529451,13.40135012303787
-9.561259441938232,-17.16781043912793,14.55546043028909
-10.33838756916062,-18.26132973914332,15.91287902772747
-11.14271791648716,-19.28796800368219,17.48568127526069
-11.96316207164819,-20.20234407403512,19.27891070450668
-12.78501984387917,-20.95212318798711,21.28735351054687
-13.58975727227585,-21.48024560433017,23.49215112178969
-14.35509410088252,-21.72876429917039,25.85779170992569
-15.05552977386557,-21.64435122770938,28.33025099046133
-15.66341231575019,-21.18513183987212,30.83718125175843
-16.15058729774842,-20.32798259691157,33.29095068342967
-16.49055266741362,-19.0749182706093,35.59491018321691
-16.66090591284656,-17.45693179739318,37.65251104121325
-16.64574029947543,-15.5338584193495,39.37798383306815
-16.43757693584285,-13.38960932036887,40.7065486951267
-16.03845147171272,-11.1232937210343,41.60192676477064
-15.45991823227184,-8.837911856841004,42.05945609915378
-14.7219553297661,-6.628977756443071,42.10424941623688
-13.85098205749911,-4.575337548450001,41.78513474924186
-12.87736141674198,-2.733658834548956,41.16608756893031
-11.83281237012655,-1.136952122236969,40.31718013983274
-10.74810003342384,0.2035050958890621,39.30674988935974
-9.651245755486073,1.294039700137394,38.1957858005007
-8.566354137071826,2.15354040829691,37.03478147237205
-7.513032155274255,2.80854167055919,35.86274384293583
-6.506297604418579,3.28907927545696,34.70776290508034
-5.556841254283927,3.625585691982884,33.58850333954511
-4.671508717719353,3.846819322688403,32.51608226022592
-3.853889642240059,3.978668326775062,31.49595791485724
-3.104931044321522,4.043613620257974,30.52961048305767
-2.423520088571127,4.060641584550562,29.61591815163111
-1.807005143716748,4.045433226647984,28.7522126622728
-1.251641248049268,4.010701263451599,27.9350441462825
-0.7529576197680607,3.966587839019064,27.16070515971393
-0.3060517189788339,3.921068408226321,26.42556794955275
0.09418209210258327,3.88033100554106,25.72628447739613
0.4528799004430824,3.84911592167067,25.05989052557077
0.7750821974907645,3.831010616542334,24.42384622963294
1.065645732786435,3.828700312932589,23.81603712934709
1.329185587524314,3.844177599406435,23.23475293250749
1.570040905930846,3.87891558410851,22.67865576842328
1.792258796937993,3.934009397051693,22.14674564835334
1.999591888153662,4.010290590151037,21.63832792709059
2.195505854775261,4.108418500667134,21.15298553295326
2.383193955735102,4.228952074835203,20.69055738234397
2.565596196495697,4.372405070572084,20.2511235344092
2.745421215204974,4.539287004786013,19.83499712307445
2.925169369786605,4.73013169215707,19.44272281346943
3.107155800450732,4.945514736880959,19.07508138097073
3.2935324659372,5.186060880440261,18.73309993880638
3.48630831170374,5.452441669506518,18.41806729508371
3.687366831855707,5.745363482160081,18.13155386346811
3.898480340272046,6.065545533936501,17.87543545109687
4.121320275721268,6.413687078120245,17.65192007308585
4.357462836165954,6.790422623661519,17.4635766659641
4.608389174809561,7.196263634297016,17.31336416213498
4.875479302081615,7.631524871456005,17.20465881205704
5.159998733726498,8.096233345844567,17.14127686811736
5.463076819821906,8.590017815313539,17.12748874556162
5.785675603630001,9.111977005562254,17.16801953357648
6.128548022176602,9.66052536569065,17.26802924874799
6.492184313267794,10.23321637056979,17.43306454983743
6.876745691042442,10.8265453495093,17.66897188028209
7.281984764189558,11.43573678001707,17.98176038670189
7.707152882176105,12.05452514940915,18.37740183113831
8.150895699120415,12.67494399641135,18.86155460210883
8.611139833381394,13.28714457060973,19.43920056456151
9.084975639443165,13.8792733510634,20.1141877832132
9.568543802756892,14.43744562465672,20.88868010917102
10.05693661393775,14.94585895799603,21.76252711840897
10.54412810409815,15.3870934510694,22.73258533302435
11.02295023193929,15.74264217989241,23.79204344258664
11.48513425527892,15.99370194988731,24.92982817178573
11.92143632222045,16.12222865853815,26.13018921475403
12.32186311808566,16.11222233712144,27.37257482584218
12.67600621502184,15.95115690036738,28.63190640662176
12.9734822582225,15.63141613458835,29.8793335235315
13.20446092694966,15.15155274634384,31.08349658696425
13.36024564388866,14.51716658749335,32.2122461846336
13.43385642918582,13.74121533548862,33.23467807055879
13.42055398098012,12.84363263304781,34.12326150450681
13.31824259108216,11.85022939796707,34.85578976476075
13.12769890543585,10.79097438049384,35.41688426719478
12.85259329485952,9.697861143998361,35.79884396716064
12.49929738293222,8.602641068283493,36.00173851599649
12.07649968723559,7.534716424689647,36.03277103339186
11.5946754505311,6.519442007090547,35.90505218111959
11.0654718963921,5.576993694912925,35.63600434665066
10.5010741825148,4.721854077823992,35.2456397090252
9.91361093135173,3.962866266150762,34.75493152322471
9.314644299416006,3.30373692841924,34.18443933442742
8.714772046436243,2.743836275045166,33.55327636708073
8.123351743725246,2.279143011857158,32.87843933364363
7.548342852663897,1.903206243798574,32.17446922289052
6.996252303606331,1.608031966210345,31.45338065169964
6.472163598443349,1.38483890472324,30.72478557518324
5.979827703319,1.224660328357721,29.99613970626743
5.521795048839328,1.118791969373682,29.27305115773047
5.099570718682228,1.059101026149286,28.55960556557745
4.713778451642678,1.038218730878462,27.85867670644834
4.364322727766397,1.049641107653799,27.17220431776837
4.05054153286172,1.087761284240499,26.50143061777032
3.771345184469812,1.147853647647127,25.84709386398717
3.525338793298565,1.226026382260545,25.20958158567595
3.310927556791125,1.319155207221873,24.58904845095965
3.126405213230111,1.424807814569248,23.98550465922952
2.970026719807209,1.54116575398591,23.39888077711208
2.840066648980479,1.666948329767738,22.82907444348998


==> Figures/animation2-0.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001


==> Figures/animation2-1.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908


==> Figures/animation2-10.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512


==> Figures/animation2-11.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512
11.88826987708769,5.593423608926416,37.23826793188945
11.23524390464804,4.496391587870747,36.8332534041593
10.54582148638506,3.522181745736962,36.29408655225906
9.835545108260836,2.677647579999286,35.64995734831192
9.118789355371241,1.962816525546127,34.92808170654325
8.408292811471055,1.372373697730982,34.15250667479388
7.71488051521811,0.8972096931936149,33.34350408408121
7.047355635204997,0.5258522088138597,32.51744386639295
6.41252748859679,0.2456748272344736,31.68701026320782
5.815339200219974,0.04383987908713841,30.86162761041705
5.259060064731783,-0.0920216954221802,30.04798445404325
4.74551275453172,-0.1733628159415445,29.25057412643134
4.275311990339929,-0.2104617354575382,28.47219875803096
3.848097807925603,-0.2123070704316169,27.71440775746642
3.462752321092906,-0.186585037973224,26.9778595746073
3.117593547711646,-0.1397345269228708,26.26260731062193
2.810543378580242,-0.07704327183523224,25.5683155407822
2.539269241827021,-0.002765454454327715,24.89441889229275
2.301300634770965,0.07975303569212122,24.24023369136576
2.094122660119074,0.167950822755245,23.60503333665057
1.915249194548706,0.2599344423499358,22.98809667430948
1.762278483401772,0.3543721463769905,22.38873700937528
1.63293390946939,0.4503996493530333,21.80631776929921
1.525092510095243,0.5475382259039603,21.2402593880981
1.436803573566321,0.6456248550453476,20.69004076602616
1.366299372433739,0.7447536799250716,20.15519769044353
1.311999813549358,0.8452278206074669,19.63531985991598
1.272512517947121,0.9475204769487804,19.13004760367696
1.246629597254907,1.052244242887884,18.63906899680858
1.233322171614164,1.1601275908904,18.16211780388562
1.231733478695514,1.271997554067901,17.69897251069508
1.241171254040996,1.388767718681509,17.2494566005519
1.261099918190868,1.51143073098151,16.81344017946571
1.291132983730481,1.641054612374055,16.39084303846674
1.331025993004065,1.778782260517475,15.98163925124598
1.380670212080207,1.925833587191882,15.58586343358186
1.440087235832588,2.083509803443373,15.20361883297146
1.509424599910405,2.253199405657829,14.83508746944451
1.588952445094963,2.436385439869131,14.48054260997415
1.679061235216928,2.63465362232749,14.14036392824182
1.78026048849832,2.849700867953169,13.81505577811192
1.893178440770416,3.083343719464016,13.50526909220998
2.018562514110068,3.337526071879493,13.21182750496036
2.157280412225875,3.614325441069944,12.93575838942892
2.310321600033011,3.91595682006811,12.6783295841564
2.478798844151421,4.244772889424491,12.44109266116779
2.663949387480322,4.603258981632946,12.22593363559412
2.867135197368964,4.99402072562143,12.03513201939579
3.08984155482497,5.419761694675186,11.87142904440426
3.333673032077886,5.883247629077156,11.73810567638565


==> Figures/animation2-12.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512
11.88826987708769,5.593423608926416,37.23826793188945
11.23524390464804,4.496391587870747,36.8332534041593
10.54582148638506,3.522181745736962,36.29408655225906
9.835545108260836,2.677647579999286,35.64995734831192
9.118789355371241,1.962816525546127,34.92808170654325
8.408292811471055,1.372373697730982,34.15250667479388
7.71488051521811,0.8972096931936149,33.34350408408121
7.047355635204997,0.5258522088138597,32.51744386639295
6.41252748859679,0.2456748272344736,31.68701026320782
5.815339200219974,0.04383987908713841,30.86162761041705
5.259060064731783,-0.0920216954221802,30.04798445404325
4.74551275453172,-0.1733628159415445,29.25057412643134
4.275311990339929,-0.2104617354575382,28.47219875803096
3.848097807925603,-0.2123070704316169,27.71440775746642
3.462752321092906,-0.186585037973224,26.9778595746073
3.117593547711646,-0.1397345269228708,26.26260731062193
2.810543378580242,-0.07704327183523224,25.5683155407822
2.539269241827021,-0.002765454454327715,24.89441889229275
2.301300634770965,0.07975303569212122,24.24023369136576
2.094122660119074,0.167950822755245,23.60503333665057
1.915249194548706,0.2599344423499358,22.98809667430948
1.762278483401772,0.3543721463769905,22.38873700937528
1.63293390946939,0.4503996493530333,21.80631776929921
1.525092510095243,0.5475382259039603,21.2402593880981
1.436803573566321,0.6456248550453476,20.69004076602616
1.366299372433739,0.7447536799250716,20.15519769044353
1.311999813549358,0.8452278206074669,19.63531985991598
1.272512517947121,0.9475204769487804,19.13004760367696
1.246629597254907,1.052244242887884,18.63906899680858
1.233322171614164,1.1601275908904,18.16211780388562
1.231733478695514,1.271997554067901,17.69897251069508
1.241171254040996,1.388767718681509,17.2494566005519
1.261099918190868,1.51143073098151,16.81344017946571
1.291132983730481,1.641054612374055,16.39084303846674
1.331025993004065,1.778782260517475,15.98163925124598
1.380670212080207,1.925833587191882,15.58586343358186
1.440087235832588,2.083509803443373,15.20361883297146
1.509424599910405,2.253199405657829,14.83508746944451
1.588952445094963,2.436385439869131,14.48054260997415
1.679061235216928,2.63465362232749,14.14036392824182
1.78026048849832,2.849700867953169,13.81505577811192
1.893178440770416,3.083343719464016,13.50526909220998
2.018562514110068,3.337526071879493,13.21182750496036
2.157280412225875,3.614325441069944,12.93575838942892
2.310321600033011,3.91595682006811,12.6783295841564
2.478798844151421,4.244772889424491,12.44109266116779
2.663949387480322,4.603258981632946,12.22593363559412
2.867135197368964,4.99402072562143,12.03513201939579
3.08984155482497,5.419761694675186,11.87142904440426
3.333673032077886,5.883247629077156,11.73810567638565
3.600345627110257,6.387252885916051,11.63907064517616
3.891673475718995,6.934483675632303,11.57895803303769
4.209548134741797,7.527471391453069,11.56323286812696
4.555907918605159,8.168427975427532,11.59830149706687
4.932694177946925,8.859053909019933,11.69162105246743
5.34179075170846,9.600288284951958,11.85179884260199
5.784942146741315,10.39198988183001,12.08866770864059
6.263645386806236,11.23253881454552,12.41331708833017
6.77901007262471,12.11835105254528,12.83805158836579
7.331581239610946,13.04330411559044,13.37623948654151
7.921120435776998,13.99808315897584,14.04200349484234
8.546342545967146,14.96947426880078,14.84969696748861
9.20460986299049,15.93965779747935,15.81310354774254
9.891591423657779,16.88558979612694,16.94430180983243
10.60090528203295,17.77860269801279,18.25215548162241
11.32377441564197,18.5844020380067,19.74043235907892
12.04874277745723,19.26367276658313,21.40562840339337
12.76151465789408,19.77351784066682,23.23468043534859
13.44499411663819,20.06990817713039,25.2028832543862
14.07960578968266,20.11120133251896,27.27245936255051
14.64396649352952,19.86257313760499,29.39231508847745
15.1159420874699,19.30091836622109,31.49949351882599
15.47406366493503,18.41947487758538,33.52264476457368
15.69919733990894,17.23121719442492,35.38745956963097
15.77627941518306,15.77007320343444,37.02350985410999
15.69586893135515,14.08932294209011,38.37145209997855
15.45525850248504,12.25711724812261,39.38926740645043
15.0589367726298,10.34975102509058,40.05628971036098
14.5183056287262,8.443900536538273,40.37423684436622
13.85069421817378,6.609269658030625,40.36516868482474
13.0778394722733,4.902903829286572,40.06700337270438
12.22408337165781,3.365914769161618,39.52768686443812
11.31455343909532,2.022725245471974,38.79921338262846
10.37355077808573,0.8824109464220549,37.93247102874111
9.423291947706623,-0.05858085822799042,36.97348228663396
8.483064494519521,-0.8131020944030961,35.96118922123551
7.56878287973043,-1.399994409813968,34.92661528649979
6.692883081683968,-1.841211745553131,33.89306390905393
5.86447149269413,-2.159571135587722,32.87697320041885
5.08964161069165,-2.377161728241009,31.88909194129451
4.371882846996801,-2.51433961852445,30.9357275213371
3.712522498464796,-2.589189461811838,30.01990697638253
3.111159481447853,-2.617326112533412,29.1423682672256
2.566063858271068,-2.611923725863558,28.30235364719016
2.074528282686296,-2.583882947871728,27.49821121097008
1.633166137935895,-2.54207091598394,26.72782880677884
1.238156805818458,-2.493589703482992,25.9889314445181
0.8854418593574209,-2.444045147275496,25.27927349406062
0.5708776781607741,-2.397799771756927,24.59675356215636
0.2903505995296091,-2.358201505189714,23.93947509156776


==> Figures/animation2-13.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512
11.88826987708769,5.593423608926416,37.23826793188945
11.23524390464804,4.496391587870747,36.8332534041593
10.54582148638506,3.522181745736962,36.29408655225906
9.835545108260836,2.677647579999286,35.64995734831192
9.118789355371241,1.962816525546127,34.92808170654325
8.408292811471055,1.372373697730982,34.15250667479388
7.71488051521811,0.8972096931936149,33.34350408408121
7.047355635204997,0.5258522088138597,32.51744386639295
6.41252748859679,0.2456748272344736,31.68701026320782
5.815339200219974,0.04383987908713841,30.86162761041705
5.259060064731783,-0.0920216954221802,30.04798445404325
4.74551275453172,-0.1733628159415445,29.25057412643134
4.275311990339929,-0.2104617354575382,28.47219875803096
3.848097807925603,-0.2123070704316169,27.71440775746642
3.462752321092906,-0.186585037973224,26.9778595746073
3.117593547711646,-0.1397345269228708,26.26260731062193
2.810543378580242,-0.07704327183523224,25.5683155407822
2.539269241827021,-0.002765454454327715,24.89441889229275
2.301300634770965,0.07975303569212122,24.24023369136576
2.094122660119074,0.167950822755245,23.60503333665057
1.915249194548706,0.2599344423499358,22.98809667430948
1.762278483401772,0.3543721463769905,22.38873700937528
1.63293390946939,0.4503996493530333,21.80631776929921
1.525092510095243,0.5475382259039603,21.2402593880981
1.436803573566321,0.6456248550453476,20.69004076602616
1.366299372433739,0.7447536799250716,20.15519769044353
1.311999813549358,0.8452278206074669,19.63531985991598
1.272512517947121,0.9475204769487804,19.13004760367696
1.246629597254907,1.052244242887884,18.63906899680858
1.233322171614164,1.1601275908904,18.16211780388562
1.231733478695514,1.271997554067901,17.69897251069508
1.241171254040996,1.388767718681509,17.2494566005519
1.261099918190868,1.51143073098151,16.81344017946571
1.291132983730481,1.641054612374055,16.39084303846674
1.331025993004065,1.778782260517475,15.98163925124598
1.380670212080207,1.925833587191882,15.58586343358186
1.440087235832588,2.083509803443373,15.20361883297146
1.509424599910405,2.253199405657829,14.83508746944451
1.588952445094963,2.436385439869131,14.48054260997415
1.679061235216928,2.63465362232749,14.14036392824182
1.78026048849832,2.849700867953169,13.81505577811192
1.893178440770416,3.083343719464016,13.50526909220998
2.018562514110068,3.337526071879493,13.21182750496036
2.157280412225875,3.614325441069944,12.93575838942892
2.310321600033011,3.91595682006811,12.6783295841564
2.478798844151421,4.244772889424491,12.44109266116779
2.663949387480322,4.603258981632946,12.22593363559412
2.867135197368964,4.99402072562143,12.03513201939579
3.08984155482497,5.419761694675186,11.87142904440426
3.333673032077886,5.883247629077156,11.73810567638565
3.600345627110257,6.387252885916051,11.63907064517616
3.891673475718995,6.934483675632303,11.57895803303769
4.209548134741797,7.527471391453069,11.56323286812696
4.555907918605159,8.168427975427532,11.59830149706687
4.932694177946925,8.859053909019933,11.69162105246743
5.34179075170846,9.600288284951958,11.85179884260199
5.784942146741315,10.39198988183001,12.08866770864059
6.263645386806236,11.23253881454552,12.41331708833017
6.77901007262471,12.11835105254528,12.83805158836579
7.331581239610946,13.04330411559044,13.37623948654151
7.921120435776998,13.99808315897584,14.04200349484234
8.546342545967146,14.96947426880078,14.84969696748861
9.20460986299049,15.93965779747935,15.81310354774254
9.891591423657779,16.88558979612694,16.94430180983243
10.60090528203295,17.77860269801279,18.25215548162241
11.32377441564197,18.5844020380067,19.74043235907892
12.04874277745723,19.26367276658313,21.40562840339337
12.76151465789408,19.77351784066682,23.23468043534859
13.44499411663819,20.06990817713039,25.2028832543862
14.07960578968266,20.11120133251896,27.27245936255051
14.64396649352952,19.86257313760499,29.39231508847745
15.1159420874699,19.30091836622109,31.49949351882599
15.47406366493503,18.41947487758538,33.52264476457368
15.69919733990894,17.23121719442492,35.38745956963097
15.77627941518306,15.77007320343444,37.02350985410999
15.69586893135515,14.08932294209011,38.37145209997855
15.45525850248504,12.25711724812261,39.38926740645043
15.0589367726298,10.34975102509058,40.05628971036098
14.5183056287262,8.443900536538273,40.37423684436622
13.85069421817378,6.609269658030625,40.36516868482474
13.0778394722733,4.902903829286572,40.06700337270438
12.22408337165781,3.365914769161618,39.52768686443812
11.31455343909532,2.022725245471974,38.79921338262846
10.37355077808573,0.8824109464220549,37.93247102874111
9.423291947706623,-0.05858085822799042,36.97348228663396
8.483064494519521,-0.8131020944030961,35.96118922123551
7.56878287973043,-1.399994409813968,34.92661528649979
6.692883081683968,-1.841211745553131,33.89306390905393
5.86447149269413,-2.159571135587722,32.87697320041885
5.08964161069165,-2.377161728241009,31.88909194129451
4.371882846996801,-2.51433961852445,30.9357275213371
3.712522498464796,-2.589189461811838,30.01990697638253
3.111159481447853,-2.617326112533412,29.1423682672256
2.566063858271068,-2.611923725863558,28.30235364719016
2.074528282686296,-2.583882947871728,27.49821121097008
1.633166137935895,-2.54207091598394,26.72782880677884
1.238156805818458,-2.493589703482992,25.9889314445181
0.8854418593574209,-2.444045147275496,25.27927349406062
0.5708776781607741,-2.397799771756927,24.59675356215636
0.2903505995296091,-2.358201505189714,23.93947509156776
0.03986066038186092,-2.327784993560897,23.30577070352416
-0.1844204490994178,-2.308445391047765,22.69420376076629
-0.386112214088491,-2.301586218714779,22.10355683512599
-0.5686045741031331,-2.308243727656917,21.53281376999935
-0.7350499830508407,-2.329190519750663,20.98113976876196
-0.8883651945900035,-2.365021191268594,20.44786230132051
-1.031240264521825,-2.416222611304762,19.93245447812204
-1.166152738240269,-2.4832312118155,19.43452177827508
-1.295385397947993,-2.566479396898282,18.95379253723681
-1.421046286164318,-2.666432901466245,18.49011232019877
-1.545090005080105,-2.783620656324532,18.04344216834535
-1.669339521842238,-2.918658452703863,17.61386066059273
-1.795507893793868,-3.072267444912246,17.20156974983952
-1.925219470298532,-3.245288282495142,16.8069043864249
-2.060030233452289,-3.438691418812645,16.43034601565611
-2.201447012246075,-3.653583895407081,16.07254011891031
-2.350945346132182,-3.891212643738467,15.73431804962698
-2.509985786032612,-4.152964069275431,15.41672348812248
-2.68002840413874,-4.440359377735057,15.12104389349817
-2.862545237886347,-4.755044758541962,14.84884735550858
-3.059030316712377,-5.098775144693881,14.60202522845357
-3.27100681011097,-5.473389809676972,14.38284084107912
-3.500030688815527,-5.880777531031333,14.19398439065743
-3.747690103907554,-6.322828441068626,14.03863380416253
-4.015599457755266,-6.801369001057988,13.92052082893727
-4.305386863665643,-7.318075794013148,13.84400082683837
-4.618673368792312,-7.874363076091377,13.81412359840587
-4.957041953758498,-8.471238339686119,13.83670094816878
-5.321993939045814,-9.109119663018744,13.91836449756909
-5.714890054487282,-9.787608574879364,14.06660433907926
-6.136873119602407,-10.50521288447873,14.28977541580325
-6.588769127674028,-11.2590158910526,14.59705399911942
-7.070963658527,-12.04429223087137,14.99832148095338
-7.58325115228157,-12.85407712414897,15.50394734096682
-8.124655908583868,-13.67870581212061,16.12443848406659
-8.693226037983493,-14.50535428699101,16.86991969752161
-9.28580531499329,-15.31763133790818,17.74941207788648
-9.897793253436369,-16.09529479981892,18.76988609625737
-10.52291086284852,-16.81418928408985,19.93508726313863
-11.15299820800702,-17.44652356757798,21.24416867581276
-11.77787923134964,-17.96161496572177,22.69021787482613
-12.38533760173171,-18.32721414963803,24.258833039205
-12.96125192738523,-18.51147462429472,25.92697624960692
-13.48993601369517,-18.48553736548812,27.6623908525219
-13.95471634803052,-18.22656384549371,29.42388886528396
-14.33875226767076,-17.72088818682033,31.16276307844107
-14.62606492548937,-16.96681108462182,32.82543636569719
-14.8026944108536,-15.97648031891713,34.35723184288722
-14.85786036216256,-14.77634988208797,35.70687307888959
-14.78497338751744,-13.40590879066695,36.83108018083565


==> Figures/animation2-14.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512
11.88826987708769,5.593423608926416,37.23826793188945
11.23524390464804,4.496391587870747,36.8332534041593
10.54582148638506,3.522181745736962,36.29408655225906
9.835545108260836,2.677647579999286,35.64995734831192
9.118789355371241,1.962816525546127,34.92808170654325
8.408292811471055,1.372373697730982,34.15250667479388
7.71488051521811,0.8972096931936149,33.34350408408121
7.047355635204997,0.5258522088138597,32.51744386639295
6.41252748859679,0.2456748272344736,31.68701026320782
5.815339200219974,0.04383987908713841,30.86162761041705
5.259060064731783,-0.0920216954221802,30.04798445404325
4.74551275453172,-0.1733628159415445,29.25057412643134
4.275311990339929,-0.2104617354575382,28.47219875803096
3.848097807925603,-0.2123070704316169,27.71440775746642
3.462752321092906,-0.186585037973224,26.9778595746073
3.117593547711646,-0.1397345269228708,26.26260731062193
2.810543378580242,-0.07704327183523224,25.5683155407822
2.539269241827021,-0.002765454454327715,24.89441889229275
2.301300634770965,0.07975303569212122,24.24023369136576
2.094122660119074,0.167950822755245,23.60503333665057
1.915249194548706,0.2599344423499358,22.98809667430948
1.762278483401772,0.3543721463769905,22.38873700937528
1.63293390946939,0.4503996493530333,21.80631776929921
1.525092510095243,0.5475382259039603,21.2402593880981
1.436803573566321,0.6456248550453476,20.69004076602616
1.366299372433739,0.7447536799250716,20.15519769044353
1.311999813549358,0.8452278206074669,19.63531985991598
1.272512517947121,0.9475204769487804,19.13004760367696
1.246629597254907,1.052244242887884,18.63906899680858
1.233322171614164,1.1601275908904,18.16211780388562
1.231733478695514,1.271997554067901,17.69897251069508
1.241171254040996,1.388767718681509,17.2494566005519
1.261099918190868,1.51143073098151,16.81344017946571
1.291132983730481,1.641054612374055,16.39084303846674
1.331025993004065,1.778782260517475,15.98163925124598
1.380670212080207,1.925833587191882,15.58586343358186
1.440087235832588,2.083509803443373,15.20361883297146
1.509424599910405,2.253199405657829,14.83508746944451
1.588952445094963,2.436385439869131,14.48054260997415
1.679061235216928,2.63465362232749,14.14036392824182
1.78026048849832,2.849700867953169,13.81505577811192
1.893178440770416,3.083343719464016,13.50526909220998
2.018562514110068,3.337526071879493,13.21182750496036
2.157280412225875,3.614325441069944,12.93575838942892
2.310321600033011,3.91595682006811,12.6783295841564
2.478798844151421,4.244772889424491,12.44109266116779
2.663949387480322,4.603258981632946,12.22593363559412
2.867135197368964,4.99402072562143,12.03513201939579
3.08984155482497,5.419761694675186,11.87142904440426
3.333673032077886,5.883247629077156,11.73810567638565
3.600345627110257,6.387252885916051,11.63907064517616
3.891673475718995,6.934483675632303,11.57895803303769
4.209548134741797,7.527471391453069,11.56323286812696
4.555907918605159,8.168427975427532,11.59830149706687
4.932694177946925,8.859053909019933,11.69162105246743
5.34179075170846,9.600288284951958,11.85179884260199
5.784942146741315,10.39198988183001,12.08866770864059
6.263645386806236,11.23253881454552,12.41331708833017
6.77901007262471,12.11835105254528,12.83805158836579
7.331581239610946,13.04330411559044,13.37623948654151
7.921120435776998,13.99808315897584,14.04200349484234
8.546342545967146,14.96947426880078,14.84969696748861
9.20460986299049,15.93965779747935,15.81310354774254
9.891591423657779,16.88558979612694,16.94430180983243
10.60090528203295,17.77860269801279,18.25215548162241
11.32377441564197,18.5844020380067,19.74043235907892
12.04874277745723,19.26367276658313,21.40562840339337
12.76151465789408,19.77351784066682,23.23468043534859
13.44499411663819,20.06990817713039,25.2028832543862
14.07960578968266,20.11120133251896,27.27245936255051
14.64396649352952,19.86257313760499,29.39231508847745
15.1159420874699,19.30091836622109,31.49949351882599
15.47406366493503,18.41947487758538,33.52264476457368
15.69919733990894,17.23121719442492,35.38745956963097
15.77627941518306,15.77007320343444,37.02350985410999
15.69586893135515,14.08932294209011,38.37145209997855
15.45525850248504,12.25711724812261,39.38926740645043
15.0589367726298,10.34975102509058,40.05628971036098
14.5183056287262,8.443900536538273,40.37423684436622
13.85069421817378,6.609269658030625,40.36516868482474
13.0778394722733,4.902903829286572,40.06700337270438
12.22408337165781,3.365914769161618,39.52768686443812
11.31455343909532,2.022725245471974,38.79921338262846
10.37355077808573,0.8824109464220549,37.93247102874111
9.423291947706623,-0.05858085822799042,36.97348228663396
8.483064494519521,-0.8131020944030961,35.96118922123551
7.56878287973043,-1.399994409813968,34.92661528649979
6.692883081683968,-1.841211745553131,33.89306390905393
5.86447149269413,-2.159571135587722,32.87697320041885
5.08964161069165,-2.377161728241009,31.88909194129451
4.371882846996801,-2.51433961852445,30.9357275213371
3.712522498464796,-2.589189461811838,30.01990697638253
3.111159481447853,-2.617326112533412,29.1423682672256
2.566063858271068,-2.611923725863558,28.30235364719016
2.074528282686296,-2.583882947871728,27.49821121097008
1.633166137935895,-2.54207091598394,26.72782880677884
1.238156805818458,-2.493589703482992,25.9889314445181
0.8854418593574209,-2.444045147275496,25.27927349406062
0.5708776781607741,-2.397799771756927,24.59675356215636
0.2903505995296091,-2.358201505189714,23.93947509156776
0.03986066038186092,-2.327784993560897,23.30577070352416
-0.1844204490994178,-2.308445391047765,22.69420376076629
-0.386112214088491,-2.301586218714779,22.10355683512599
-0.5686045741031331,-2.308243727656917,21.53281376999935
-0.7350499830508407,-2.329190519750663,20.98113976876196
-0.8883651945900035,-2.365021191268594,20.44786230132051
-1.031240264521825,-2.416222611304762,19.93245447812204
-1.166152738240269,-2.4832312118155,19.43452177827508
-1.295385397947993,-2.566479396898282,18.95379253723681
-1.421046286164318,-2.666432901466245,18.49011232019877
-1.545090005080105,-2.783620656324532,18.04344216834535
-1.669339521842238,-2.918658452703863,17.61386066059273
-1.795507893793868,-3.072267444912246,17.20156974983952
-1.925219470298532,-3.245288282495142,16.8069043864249
-2.060030233452289,-3.438691418812645,16.43034601565611
-2.201447012246075,-3.653583895407081,16.07254011891031
-2.350945346132182,-3.891212643738467,15.73431804962698
-2.509985786032612,-4.152964069275431,15.41672348812248
-2.68002840413874,-4.440359377735057,15.12104389349817
-2.862545237886347,-4.755044758541962,14.84884735550858
-3.059030316712377,-5.098775144693881,14.60202522845357
-3.27100681011097,-5.473389809676972,14.38284084107912
-3.500030688815527,-5.880777531031333,14.19398439065743
-3.747690103907554,-6.322828441068626,14.03863380416253
-4.015599457755266,-6.801369001057988,13.92052082893727
-4.305386863665643,-7.318075794013148,13.84400082683837
-4.618673368792312,-7.874363076091377,13.81412359840587
-4.957041953758498,-8.471238339686119,13.83670094816878
-5.321993939045814,-9.109119663018744,13.91836449756909
-5.714890054487282,-9.787608574879364,14.06660433907926
-6.136873119602407,-10.50521288447873,14.28977541580325
-6.588769127674028,-11.2590158910526,14.59705399911942
-7.070963658527,-12.04429223087137,14.99832148095338
-7.58325115228157,-12.85407712414897,15.50394734096682
-8.124655908583868,-13.67870581212061,16.12443848406659
-8.693226037983493,-14.50535428699101,16.86991969752161
-9.28580531499329,-15.31763133790818,17.74941207788648
-9.897793253436369,-16.09529479981892,18.76988609625737
-10.52291086284852,-16.81418928408985,19.93508726313863
-11.15299820800702,-17.44652356757798,21.24416867581276
-11.77787923134964,-17.96161496572177,22.69021787482613
-12.38533760173171,-18.32721414963803,24.258833039205
-12.96125192738523,-18.51147462429472,25.92697624960692
-13.48993601369517,-18.48553736548812,27.6623908525219
-13.95471634803052,-18.22656384549371,29.42388886528396
-14.33875226767076,-17.72088818682033,31.16276307844107
-14.62606492548937,-16.96681108462182,32.82543636569719
-14.8026944108536,-15.97648031891713,34.35723184288722
-14.85786036216256,-14.77634988208797,35.70687307888959
-14.78497338751744,-13.40590879066695,36.83108018083565
-14.58234475739696,-11.91469622361119,37.69850524610425
-14.25347591240639,-10.35798937259312,38.29231449851102
-13.80687284516213,-8.79184951895121,38.61097827718658
-13.25540869013192,-7.268340318283972,38.66720504848222
-12.61533073005371,-5.831650296982738,38.4853349001309
-11.9050572479405,-4.515596960224219,38.09777673019476
-11.1439253363187,-3.342657282584065,37.54116628700856
-10.35103392371929,-2.324365002137772,36.85284322520801
-9.544286675748879,-1.462714319550266,36.0680529479548
-8.739690671354497,-0.752136641668239,35.21805190125615
-7.950921176270875,-0.1816515863604382,34.32909892235413
-7.189128351223514,0.2631079404641941,33.42218559310736
-6.462941163634371,0.598178782693068,32.51330030348961
-5.778615968144947,0.8399354845508391,31.61401902244124
-5.140278884650743,1.004142924785652,30.73224841597168
-4.55021842695948,1.105347266566404,29.87299357915399
-4.009194554109181,1.156538401422155,29.03906899534084
-3.51674013652557,1.169014311514305,28.23170972859019
-3.071439434199708,1.152385128909413,27.45106772210729
-2.671175022819388,1.114666369501367,26.69659595969771
-2.313339624921082,1.062423170984728,25.96733313029317
-1.995012724483781,1.000938396224532,25.26210563073304
-1.713103988114765,0.9343863915766212,24.57966430938028
-1.464466713652899,0.8660009342862488,23.91877187964021
-1.24598506436687,0.7982307312808533,23.27825451840454
-1.05463895074772,0.7328791320283108,22.65702850408334
-0.887550259852006,0.6712268770644897,22.05411023578214
-0.7420138217031281,0.6141380503086118,21.4686157993808
-0.6155161218759079,0.5621501934798233,20.89975447080297
-0.5057443690931819,0.5155499624724355,20.34681916229055
-0.4105881366740427,0.4744358900444936,19.8091757785587
-0.3281354339651559,0.438769855888575,19.28625269716758
-0.2566647368720005,0.408418813110495,18.77753106136028
-0.1946342183488561,0.3831882176326789,18.28253621982686
-0.1406691700458379,0.362848478558892,17.8008304207485
-0.09354839323958879,0.3471556085875451,17.33200673048806
-0.05219015769933063,0.3358671138506981,16.87568407224696
-0.01563817782378417,0.3287540280716233,16.43150324591153
0.01695206732886197,0.3256098702543265,15.99912378202536
0.04632644308269805,0.3262571902440532,15.5782214897706
0.07314454996459599,0.3305522633760556,15.16848657389577
0.09799131193106869,0.3383884042963345,14.76962221408502
0.1213877264607432,0.3496982906451188,14.38134351951245
0.143800778146929,0.3644556190706126,14.00337678968715
0.1656525450793985,0.3826763582088627,13.63545902941393
0.1873285472906302,0.4044198149263164,13.27733768054365
0.2091854004464981,0.4297896903191251,12.92877054625893
0.231557847129098,0.4589352697331306,12.58952589521896
0.2547652436157543,0.4920528654715407,12.25938274335256
0.2791175829345702,0.5293876110019176,11.93813132087424


==> Figures/animation2-15.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512
11.88826987708769,5.593423608926416,37.23826793188945
11.23524390464804,4.496391587870747,36.8332534041593
10.54582148638506,3.522181745736962,36.29408655225906
9.835545108260836,2.677647579999286,35.64995734831192
9.118789355371241,1.962816525546127,34.92808170654325
8.408292811471055,1.372373697730982,34.15250667479388
7.71488051521811,0.8972096931936149,33.34350408408121
7.047355635204997,0.5258522088138597,32.51744386639295
6.41252748859679,0.2456748272344736,31.68701026320782
5.815339200219974,0.04383987908713841,30.86162761041705
5.259060064731783,-0.0920216954221802,30.04798445404325
4.74551275453172,-0.1733628159415445,29.25057412643134
4.275311990339929,-0.2104617354575382,28.47219875803096
3.848097807925603,-0.2123070704316169,27.71440775746642
3.462752321092906,-0.186585037973224,26.9778595746073
3.117593547711646,-0.1397345269228708,26.26260731062193
2.810543378580242,-0.07704327183523224,25.5683155407822
2.539269241827021,-0.002765454454327715,24.89441889229275
2.301300634770965,0.07975303569212122,24.24023369136576
2.094122660119074,0.167950822755245,23.60503333665057
1.915249194548706,0.2599344423499358,22.98809667430948
1.762278483401772,0.3543721463769905,22.38873700937528
1.63293390946939,0.4503996493530333,21.80631776929921
1.525092510095243,0.5475382259039603,21.2402593880981
1.436803573566321,0.6456248550453476,20.69004076602616
1.366299372433739,0.7447536799250716,20.15519769044353
1.311999813549358,0.8452278206074669,19.63531985991598
1.272512517947121,0.9475204769487804,19.13004760367696
1.246629597254907,1.052244242887884,18.63906899680858
1.233322171614164,1.1601275908904,18.16211780388562
1.231733478695514,1.271997554067901,17.69897251069508
1.241171254040996,1.388767718681509,17.2494566005519
1.261099918190868,1.51143073098151,16.81344017946571
1.291132983730481,1.641054612374055,16.39084303846674
1.331025993004065,1.778782260517475,15.98163925124598
1.380670212080207,1.925833587191882,15.58586343358186
1.440087235832588,2.083509803443373,15.20361883297146
1.509424599910405,2.253199405657829,14.83508746944451
1.588952445094963,2.436385439869131,14.48054260997415
1.679061235216928,2.63465362232749,14.14036392824182
1.78026048849832,2.849700867953169,13.81505577811192
1.893178440770416,3.083343719464016,13.50526909220998
2.018562514110068,3.337526071879493,13.21182750496036
2.157280412225875,3.614325441069944,12.93575838942892
2.310321600033011,3.91595682006811,12.6783295841564
2.478798844151421,4.244772889424491,12.44109266116779
2.663949387480322,4.603258981632946,12.22593363559412
2.867135197368964,4.99402072562143,12.03513201939579
3.08984155482497,5.419761694675186,11.87142904440426
3.333673032077886,5.883247629077156,11.73810567638565
3.600345627110257,6.387252885916051,11.63907064517616
3.891673475718995,6.934483675632303,11.57895803303769
4.209548134741797,7.527471391453069,11.56323286812696
4.555907918605159,8.168427975427532,11.59830149706687
4.932694177946925,8.859053909019933,11.69162105246743
5.34179075170846,9.600288284951958,11.85179884260199
5.784942146741315,10.39198988183001,12.08866770864059
6.263645386806236,11.23253881454552,12.41331708833017
6.77901007262471,12.11835105254528,12.83805158836579
7.331581239610946,13.04330411559044,13.37623948654151
7.921120435776998,13.99808315897584,14.04200349484234
8.546342545967146,14.96947426880078,14.84969696748861
9.20460986299049,15.93965779747935,15.81310354774254
9.891591423657779,16.88558979612694,16.94430180983243
10.60090528203295,17.77860269801279,18.25215548162241
11.32377441564197,18.5844020380067,19.74043235907892
12.04874277745723,19.26367276658313,21.40562840339337
12.76151465789408,19.77351784066682,23.23468043534859
13.44499411663819,20.06990817713039,25.2028832543862
14.07960578968266,20.11120133251896,27.27245936255051
14.64396649352952,19.86257313760499,29.39231508847745
15.1159420874699,19.30091836622109,31.49949351882599
15.47406366493503,18.41947487758538,33.52264476457368
15.69919733990894,17.23121719442492,35.38745956963097
15.77627941518306,15.77007320343444,37.02350985410999
15.69586893135515,14.08932294209011,38.37145209997855
15.45525850248504,12.25711724812261,39.38926740645043
15.0589367726298,10.34975102509058,40.05628971036098
14.5183056287262,8.443900536538273,40.37423684436622
13.85069421817378,6.609269658030625,40.36516868482474
13.0778394722733,4.902903829286572,40.06700337270438
12.22408337165781,3.365914769161618,39.52768686443812
11.31455343909532,2.022725245471974,38.79921338262846
10.37355077808573,0.8824109464220549,37.93247102874111
9.423291947706623,-0.05858085822799042,36.97348228663396
8.483064494519521,-0.8131020944030961,35.96118922123551
7.56878287973043,-1.399994409813968,34.92661528649979
6.692883081683968,-1.841211745553131,33.89306390905393
5.86447149269413,-2.159571135587722,32.87697320041885
5.08964161069165,-2.377161728241009,31.88909194129451
4.371882846996801,-2.51433961852445,30.9357275213371
3.712522498464796,-2.589189461811838,30.01990697638253
3.111159481447853,-2.617326112533412,29.1423682672256
2.566063858271068,-2.611923725863558,28.30235364719016
2.074528282686296,-2.583882947871728,27.49821121097008
1.633166137935895,-2.54207091598394,26.72782880677884
1.238156805818458,-2.493589703482992,25.9889314445181
0.8854418593574209,-2.444045147275496,25.27927349406062
0.5708776781607741,-2.397799771756927,24.59675356215636
0.2903505995296091,-2.358201505189714,23.93947509156776
0.03986066038186092,-2.327784993560897,23.30577070352416
-0.1844204490994178,-2.308445391047765,22.69420376076629
-0.386112214088491,-2.301586218714779,22.10355683512599
-0.5686045741031331,-2.308243727656917,21.53281376999935
-0.7350499830508407,-2.329190519750663,20.98113976876196
-0.8883651945900035,-2.365021191268594,20.44786230132051
-1.031240264521825,-2.416222611304762,19.93245447812204
-1.166152738240269,-2.4832312118155,19.43452177827508
-1.295385397947993,-2.566479396898282,18.95379253723681
-1.421046286164318,-2.666432901466245,18.49011232019877
-1.545090005080105,-2.783620656324532,18.04344216834535
-1.669339521842238,-2.918658452703863,17.61386066059273
-1.795507893793868,-3.072267444912246,17.20156974983952
-1.925219470298532,-3.245288282495142,16.8069043864249
-2.060030233452289,-3.438691418812645,16.43034601565611
-2.201447012246075,-3.653583895407081,16.07254011891031
-2.350945346132182,-3.891212643738467,15.73431804962698
-2.509985786032612,-4.152964069275431,15.41672348812248
-2.68002840413874,-4.440359377735057,15.12104389349817
-2.862545237886347,-4.755044758541962,14.84884735550858
-3.059030316712377,-5.098775144693881,14.60202522845357
-3.27100681011097,-5.473389809676972,14.38284084107912
-3.500030688815527,-5.880777531031333,14.19398439065743
-3.747690103907554,-6.322828441068626,14.03863380416253
-4.015599457755266,-6.801369001057988,13.92052082893727
-4.305386863665643,-7.318075794013148,13.84400082683837
-4.618673368792312,-7.874363076091377,13.81412359840587
-4.957041953758498,-8.471238339686119,13.83670094816878
-5.321993939045814,-9.109119663018744,13.91836449756909
-5.714890054487282,-9.787608574879364,14.06660433907926
-6.136873119602407,-10.50521288447873,14.28977541580325
-6.588769127674028,-11.2590158910526,14.59705399911942
-7.070963658527,-12.04429223087137,14.99832148095338
-7.58325115228157,-12.85407712414897,15.50394734096682
-8.124655908583868,-13.67870581212061,16.12443848406659
-8.693226037983493,-14.50535428699101,16.86991969752161
-9.28580531499329,-15.31763133790818,17.74941207788648
-9.897793253436369,-16.09529479981892,18.76988609625737
-10.52291086284852,-16.81418928408985,19.93508726313863
-11.15299820800702,-17.44652356757798,21.24416867581276
-11.77787923134964,-17.96161496572177,22.69021787482613
-12.38533760173171,-18.32721414963803,24.258833039205
-12.96125192738523,-18.51147462429472,25.92697624960692
-13.48993601369517,-18.48553736548812,27.6623908525219
-13.95471634803052,-18.22656384549371,29.42388886528396
-14.33875226767076,-17.72088818682033,31.16276307844107
-14.62606492548937,-16.96681108462182,32.82543636569719
-14.8026944108536,-15.97648031891713,34.35723184288722
-14.85786036216256,-14.77634988208797,35.70687307888959
-14.78497338751744,-13.40590879066695,36.83108018083565
-14.58234475739696,-11.91469622361119,37.69850524610425
-14.25347591240639,-10.35798937259312,38.29231449851102
-13.80687284516213,-8.79184951895121,38.61097827718658
-13.25540869013192,-7.268340318283972,38.66720504848222
-12.61533073005371,-5.831650296982738,38.4853349001309
-11.9050572479405,-4.515596960224219,38.09777673019476
-11.1439253363187,-3.342657282584065,37.54116628700856
-10.35103392371929,-2.324365002137772,36.85284322520801
-9.544286675748879,-1.462714319550266,36.0680529479548
-8.739690671354497,-0.752136641668239,35.21805190125615
-7.950921176270875,-0.1816515863604382,34.32909892235413
-7.189128351223514,0.2631079404641941,33.42218559310736
-6.462941163634371,0.598178782693068,32.51330030348961
-5.778615968144947,0.8399354845508391,31.61401902244124
-5.140278884650743,1.004142924785652,30.73224841597168
-4.55021842695948,1.105347266566404,29.87299357915399
-4.009194554109181,1.156538401422155,29.03906899534084
-3.51674013652557,1.169014311514305,28.23170972859019
-3.071439434199708,1.152385128909413,27.45106772210729
-2.671175022819388,1.114666369501367,26.69659595969771
-2.313339624921082,1.062423170984728,25.96733313029317
-1.995012724483781,1.000938396224532,25.26210563073304
-1.713103988114765,0.9343863915766212,24.57966430938028
-1.464466713652899,0.8660009342862488,23.91877187964021
-1.24598506436687,0.7982307312808533,23.27825451840454
-1.05463895074772,0.7328791320283108,22.65702850408334
-0.887550259852006,0.6712268770644897,22.05411023578214
-0.7420138217031281,0.6141380503086118,21.4686157993808
-0.6155161218759079,0.5621501934798233,20.89975447080297
-0.5057443690931819,0.5155499624724355,20.34681916229055
-0.4105881366740427,0.4744358900444936,19.8091757785587
-0.3281354339651559,0.438769855888575,19.28625269716758
-0.2566647368720005,0.408418813110495,18.77753106136028
-0.1946342183488561,0.3831882176326789,18.28253621982686
-0.1406691700458379,0.362848478558892,17.8008304207485
-0.09354839323958879,0.3471556085875451,17.33200673048806
-0.05219015769933063,0.3358671138506981,16.87568407224696
-0.01563817782378417,0.3287540280716233,16.43150324591153
0.01695206732886197,0.3256098702543265,15.99912378202536
0.04632644308269805,0.3262571902440532,15.5782214897706
0.07314454996459599,0.3305522633760556,15.16848657389577
0.09799131193106869,0.3383884042963345,14.76962221408502
0.1213877264607432,0.3496982906451188,14.38134351951245
0.143800778146929,0.3644556190706126,14.00337678968715
0.1656525450793985,0.3826763582088627,13.63545902941393
0.1873285472906302,0.4044198149263164,13.27733768054365
0.2091854004464981,0.4297896903191251,12.92877054625893
0.231557847129098,0.4589352697331306,12.58952589521896
0.2547652436157543,0.4920528654715407,12.25938274335256
0.2791175829345702,0.5293876110019176,11.93813132087424
0.3049211359338845,0.5712356905289284,11.62557374166184
0.3324837917529769,0.6179470769976207,11.32152490194747
0.3621201779084652,0.6699288442288739,11.02581364582808
0.394156638588652,0.727649114311585,10.73828424691819
0.4289361479544785,0.7916416989691806,10.45879826911021
0.4668232334744661,0.8625114927797413,10.18723688551135
0.5082089826896343,0.9409406762426185,9.92350375391195
0.5535162053583235,1.027695787079057,9.667528570451523
0.603204821642776,1.123635718054532,9.419271451474412
0.6577775457630615,1.229720698070157,9.178728328080277
0.7177859331616807,1.347022309086133,8.945937579961829
0.7838368573835194,1.476734583036077,8.720988186420351
0.8565994801259114,1.620186208167184,8.50402973487224
0.9368127736077028,1.778853850370296,8.295284702915184
1.025293647646255,1.954376558223015,8.095063521607296
1.122945723378591,2.148571165481862,7.903783037763134
1.230768779720133,2.363448524627915,7.7219891246451
1.349868875107587,2.601230290359987,7.550384346169812
1.481469112680957,2.86436580997889,7.389861761859986
1.62692096758084,3.155548451524369,7.241546169197948
1.787716024771299,3.477730387952415,7.106844315291212
1.965497877136846,3.834134427270473,6.987505865067202
2.162073796468721,4.228260896480556,6.885697175623609
2.379425601143048,4.663886803259116,6.804090171371658
2.619718886717026,5.145053453827878,6.74596879965072
2.885309437615672,5.676037327025805,6.715355601429425
3.178745172618503,6.261297212342948,6.717160745357876
3.502761361724144,6.90538833048051,6.757355275024305
3.860266050548594,7.612831299225078,6.843169054031478
4.254311602747019,8.387920359600045,6.98331159263427
4.688046988494387,9.23445131077047,7.188210087308672
5.164643893648814,10.15534538083843,7.470252909746427
5.687187926936079,11.15214138317835,7.844017572691931
6.258524267342653,12.22432612136002,8.326448875825568
6.881045263922254,13.36847409469101,8.936934534523257
7.556406238541187,14.57717528597504,9.697201579937657
8.28515583904698,15.83774883340186,10.63092780722351
9.06626997931967,17.1307768793381,11.76293153840668
9.896585439934656,18.42855390726425,13.11777713667901
10.77014281670267,19.69363829924092,14.71762659800253
11.67747104657772,20.87781498709563,16.57920079140133
12.60487881477837,21.92191832384735,18.7098166489608
13.53386098851683,22.75708744156722,21.10266918773305
14.4407753354892,23.30806639340551,23.73184541048177
15.29698344535923,23.49902392006094,26.54796472777965
16.06965904559312,23.26195630322761,29.47573736443863
16.72342088906617,22.54701346228192,32.41492837856022
17.22282529098852,21.33315794377284,35.24596749674639
17.53555596685711,19.63673502138447,37.8405754090825
17.6359143189731,17.51525872736491,40.07634662925693


==> Figures/animation2-16.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512
11.88826987708769,5.593423608926416,37.23826793188945
11.23524390464804,4.496391587870747,36.8332534041593
10.54582148638506,3.522181745736962,36.29408655225906
9.835545108260836,2.677647579999286,35.64995734831192
9.118789355371241,1.962816525546127,34.92808170654325
8.408292811471055,1.372373697730982,34.15250667479388
7.71488051521811,0.8972096931936149,33.34350408408121
7.047355635204997,0.5258522088138597,32.51744386639295
6.41252748859679,0.2456748272344736,31.68701026320782
5.815339200219974,0.04383987908713841,30.86162761041705
5.259060064731783,-0.0920216954221802,30.04798445404325
4.74551275453172,-0.1733628159415445,29.25057412643134
4.275311990339929,-0.2104617354575382,28.47219875803096
3.848097807925603,-0.2123070704316169,27.71440775746642
3.462752321092906,-0.186585037973224,26.9778595746073
3.117593547711646,-0.1397345269228708,26.26260731062193
2.810543378580242,-0.07704327183523224,25.5683155407822
2.539269241827021,-0.002765454454327715,24.89441889229275
2.301300634770965,0.07975303569212122,24.24023369136576
2.094122660119074,0.167950822755245,23.60503333665057
1.915249194548706,0.2599344423499358,22.98809667430948
1.762278483401772,0.3543721463769905,22.38873700937528
1.63293390946939,0.4503996493530333,21.80631776929921
1.525092510095243,0.5475382259039603,21.2402593880981
1.436803573566321,0.6456248550453476,20.69004076602616
1.366299372433739,0.7447536799250716,20.15519769044353
1.311999813549358,0.8452278206074669,19.63531985991598
1.272512517947121,0.9475204769487804,19.13004760367696
1.246629597254907,1.052244242887884,18.63906899680858
1.233322171614164,1.1601275908904,18.16211780388562
1.231733478695514,1.271997554067901,17.69897251069508
1.241171254040996,1.388767718681509,17.2494566005519
1.261099918190868,1.51143073098151,16.81344017946571
1.291132983730481,1.641054612374055,16.39084303846674
1.331025993004065,1.778782260517475,15.98163925124598
1.380670212080207,1.925833587191882,15.58586343358186
1.440087235832588,2.083509803443373,15.20361883297146
1.509424599910405,2.253199405657829,14.83508746944451
1.588952445094963,2.436385439869131,14.48054260997415
1.679061235216928,2.63465362232749,14.14036392824182
1.78026048849832,2.849700867953169,13.81505577811192
1.893178440770416,3.083343719464016,13.50526909220998
2.018562514110068,3.337526071879493,13.21182750496036
2.157280412225875,3.614325441069944,12.93575838942892
2.310321600033011,3.91595682006811,12.6783295841564
2.478798844151421,4.244772889424491,12.44109266116779
2.663949387480322,4.603258981632946,12.22593363559412
2.867135197368964,4.99402072562143,12.03513201939579
3.08984155482497,5.419761694675186,11.87142904440426
3.333673032077886,5.883247629077156,11.73810567638565
3.600345627110257,6.387252885916051,11.63907064517616
3.891673475718995,6.934483675632303,11.57895803303769
4.209548134741797,7.527471391453069,11.56323286812696
4.555907918605159,8.168427975427532,11.59830149706687
4.932694177946925,8.859053909019933,11.69162105246743
5.34179075170846,9.600288284951958,11.85179884260199
5.784942146741315,10.39198988183001,12.08866770864059
6.263645386806236,11.23253881454552,12.41331708833017
6.77901007262471,12.11835105254528,12.83805158836579
7.331581239610946,13.04330411559044,13.37623948654151
7.921120435776998,13.99808315897584,14.04200349484234
8.546342545967146,14.96947426880078,14.84969696748861
9.20460986299049,15.93965779747935,15.81310354774254
9.891591423657779,16.88558979612694,16.94430180983243
10.60090528203295,17.77860269801279,18.25215548162241
11.32377441564197,18.5844020380067,19.74043235907892
12.04874277745723,19.26367276658313,21.40562840339337
12.76151465789408,19.77351784066682,23.23468043534859
13.44499411663819,20.06990817713039,25.2028832543862
14.07960578968266,20.11120133251896,27.27245936255051
14.64396649352952,19.86257313760499,29.39231508847745
15.1159420874699,19.30091836622109,31.49949351882599
15.47406366493503,18.41947487758538,33.52264476457368
15.69919733990894,17.23121719442492,35.38745956963097
15.77627941518306,15.77007320343444,37.02350985410999
15.69586893135515,14.08932294209011,38.37145209997855
15.45525850248504,12.25711724812261,39.38926740645043
15.0589367726298,10.34975102509058,40.05628971036098
14.5183056287262,8.443900536538273,40.37423684436622
13.85069421817378,6.609269658030625,40.36516868482474
13.0778394722733,4.902903829286572,40.06700337270438
12.22408337165781,3.365914769161618,39.52768686443812
11.31455343909532,2.022725245471974,38.79921338262846
10.37355077808573,0.8824109464220549,37.93247102874111
9.423291947706623,-0.05858085822799042,36.97348228663396
8.483064494519521,-0.8131020944030961,35.96118922123551
7.56878287973043,-1.399994409813968,34.92661528649979
6.692883081683968,-1.841211745553131,33.89306390905393
5.86447149269413,-2.159571135587722,32.87697320041885
5.08964161069165,-2.377161728241009,31.88909194129451
4.371882846996801,-2.51433961852445,30.9357275213371
3.712522498464796,-2.589189461811838,30.01990697638253
3.111159481447853,-2.617326112533412,29.1423682672256
2.566063858271068,-2.611923725863558,28.30235364719016
2.074528282686296,-2.583882947871728,27.49821121097008
1.633166137935895,-2.54207091598394,26.72782880677884
1.238156805818458,-2.493589703482992,25.9889314445181
0.8854418593574209,-2.444045147275496,25.27927349406062
0.5708776781607741,-2.397799771756927,24.59675356215636
0.2903505995296091,-2.358201505189714,23.93947509156776
0.03986066038186092,-2.327784993560897,23.30577070352416
-0.1844204490994178,-2.308445391047765,22.69420376076629
-0.386112214088491,-2.301586218714779,22.10355683512599
-0.5686045741031331,-2.308243727656917,21.53281376999935
-0.7350499830508407,-2.329190519750663,20.98113976876196
-0.8883651945900035,-2.365021191268594,20.44786230132051
-1.031240264521825,-2.416222611304762,19.93245447812204
-1.166152738240269,-2.4832312118155,19.43452177827508
-1.295385397947993,-2.566479396898282,18.95379253723681
-1.421046286164318,-2.666432901466245,18.49011232019877
-1.545090005080105,-2.783620656324532,18.04344216834535
-1.669339521842238,-2.918658452703863,17.61386066059273
-1.795507893793868,-3.072267444912246,17.20156974983952
-1.925219470298532,-3.245288282495142,16.8069043864249
-2.060030233452289,-3.438691418812645,16.43034601565611
-2.201447012246075,-3.653583895407081,16.07254011891031
-2.350945346132182,-3.891212643738467,15.73431804962698
-2.509985786032612,-4.152964069275431,15.41672348812248
-2.68002840413874,-4.440359377735057,15.12104389349817
-2.862545237886347,-4.755044758541962,14.84884735550858
-3.059030316712377,-5.098775144693881,14.60202522845357
-3.27100681011097,-5.473389809676972,14.38284084107912
-3.500030688815527,-5.880777531031333,14.19398439065743
-3.747690103907554,-6.322828441068626,14.03863380416253
-4.015599457755266,-6.801369001057988,13.92052082893727
-4.305386863665643,-7.318075794013148,13.84400082683837
-4.618673368792312,-7.874363076091377,13.81412359840587
-4.957041953758498,-8.471238339686119,13.83670094816878
-5.321993939045814,-9.109119663018744,13.91836449756909
-5.714890054487282,-9.787608574879364,14.06660433907926
-6.136873119602407,-10.50521288447873,14.28977541580325
-6.588769127674028,-11.2590158910526,14.59705399911942
-7.070963658527,-12.04429223087137,14.99832148095338
-7.58325115228157,-12.85407712414897,15.50394734096682
-8.124655908583868,-13.67870581212061,16.12443848406659
-8.693226037983493,-14.50535428699101,16.86991969752161
-9.28580531499329,-15.31763133790818,17.74941207788648
-9.897793253436369,-16.09529479981892,18.76988609625737
-10.52291086284852,-16.81418928408985,19.93508726313863
-11.15299820800702,-17.44652356757798,21.24416867581276
-11.77787923134964,-17.96161496572177,22.69021787482613
-12.38533760173171,-18.32721414963803,24.258833039205
-12.96125192738523,-18.51147462429472,25.92697624960692
-13.48993601369517,-18.48553736548812,27.6623908525219
-13.95471634803052,-18.22656384549371,29.42388886528396
-14.33875226767076,-17.72088818682033,31.16276307844107
-14.62606492548937,-16.96681108462182,32.82543636569719
-14.8026944108536,-15.97648031891713,34.35723184288722
-14.85786036216256,-14.77634988208797,35.70687307888959
-14.78497338751744,-13.40590879066695,36.83108018083565
-14.58234475739696,-11.91469622361119,37.69850524610425
-14.25347591240639,-10.35798937259312,38.29231449851102
-13.80687284516213,-8.79184951895121,38.61097827718658
-13.25540869013192,-7.268340318283972,38.66720504848222
-12.61533073005371,-5.831650296982738,38.4853349001309
-11.9050572479405,-4.515596960224219,38.09777673019476
-11.1439253363187,-3.342657282584065,37.54116628700856
-10.35103392371929,-2.324365002137772,36.85284322520801
-9.544286675748879,-1.462714319550266,36.0680529479548
-8.739690671354497,-0.752136641668239,35.21805190125615
-7.950921176270875,-0.1816515863604382,34.32909892235413
-7.189128351223514,0.2631079404641941,33.42218559310736
-6.462941163634371,0.598178782693068,32.51330030348961
-5.778615968144947,0.8399354845508391,31.61401902244124
-5.140278884650743,1.004142924785652,30.73224841597168
-4.55021842695948,1.105347266566404,29.87299357915399
-4.009194554109181,1.156538401422155,29.03906899534084
-3.51674013652557,1.169014311514305,28.23170972859019
-3.071439434199708,1.152385128909413,27.45106772210729
-2.671175022819388,1.114666369501367,26.69659595969771
-2.313339624921082,1.062423170984728,25.96733313029317
-1.995012724483781,1.000938396224532,25.26210563073304
-1.713103988114765,0.9343863915766212,24.57966430938028
-1.464466713652899,0.8660009342862488,23.91877187964021
-1.24598506436687,0.7982307312808533,23.27825451840454
-1.05463895074772,0.7328791320283108,22.65702850408334
-0.887550259852006,0.6712268770644897,22.05411023578214
-0.7420138217031281,0.6141380503086118,21.4686157993808
-0.6155161218759079,0.5621501934798233,20.89975447080297
-0.5057443690931819,0.5155499624724355,20.34681916229055
-0.4105881366740427,0.4744358900444936,19.8091757785587
-0.3281354339651559,0.438769855888575,19.28625269716758
-0.2566647368720005,0.408418813110495,18.77753106136028
-0.1946342183488561,0.3831882176326789,18.28253621982686
-0.1406691700458379,0.362848478558892,17.8008304207485
-0.09354839323958879,0.3471556085875451,17.33200673048806
-0.05219015769933063,0.3358671138506981,16.87568407224696
-0.01563817782378417,0.3287540280716233,16.43150324591153
0.01695206732886197,0.3256098702543265,15.99912378202536
0.04632644308269805,0.3262571902440532,15.5782214897706
0.07314454996459599,0.3305522633760556,15.16848657389577
0.09799131193106869,0.3383884042963345,14.76962221408502
0.1213877264607432,0.3496982906451188,14.38134351951245
0.143800778146929,0.3644556190706126,14.00337678968715
0.1656525450793985,0.3826763582088627,13.63545902941393
0.1873285472906302,0.4044198149263164,13.27733768054365
0.2091854004464981,0.4297896903191251,12.92877054625893
0.231557847129098,0.4589352697331306,12.58952589521896
0.2547652436157543,0.4920528654715407,12.25938274335256
0.2791175829345702,0.5293876110019176,11.93813132087424
0.3049211359338845,0.5712356905289284,11.62557374166184
0.3324837917529769,0.6179470769976207,11.32152490194747
0.3621201779084652,0.6699288442288739,11.02581364582808
0.394156638588652,0.727649114311585,10.73828424691819
0.4289361479544785,0.7916416989691806,10.45879826911021
0.4668232334744661,0.8625114927797413,10.18723688551135
0.5082089826896343,0.9409406762426185,9.92350375391195
0.5535162053583235,1.027695787079057,9.667528570451523
0.603204821642776,1.123635718054532,9.419271451474412
0.6577775457630615,1.229720698070157,9.178728328080277
0.7177859331616807,1.347022309086133,8.945937579961829
0.7838368573835194,1.476734583036077,8.720988186420351
0.8565994801259114,1.620186208167184,8.50402973487224
0.9368127736077028,1.778853850370296,8.295284702915184
1.025293647646255,1.954376558223015,8.095063521607296
1.122945723378591,2.148571165481862,7.903783037763134
1.230768779720133,2.363448524627915,7.7219891246451
1.349868875107587,2.601230290359987,7.550384346169812
1.481469112680957,2.86436580997889,7.389861761859986
1.62692096758084,3.155548451524369,7.241546169197948
1.787716024771299,3.477730387952415,7.106844315291212
1.965497877136846,3.834134427270473,6.987505865067202
2.162073796468721,4.228260896480556,6.885697175623609
2.379425601143048,4.663886803259116,6.804090171371658
2.619718886717026,5.145053453827878,6.74596879965072
2.885309437615672,5.676037327025805,6.715355601429425
3.178745172618503,6.261297212342948,6.717160745357876
3.502761361724144,6.90538833048051,6.757355275024305
3.860266050548594,7.612831299225078,6.843169054031478
4.254311602747019,8.387920359600045,6.98331159263427
4.688046988494387,9.23445131077047,7.188210087308672
5.164643893648814,10.15534538083843,7.470252909746427
5.687187926936079,11.15214138317835,7.844017572691931
6.258524267342653,12.22432612136002,8.326448875825568
6.881045263922254,13.36847409469101,8.936934534523257
7.556406238541187,14.57717528597504,9.697201579937657
8.28515583904698,15.83774883340186,10.63092780722351
9.06626997931967,17.1307768793381,11.76293153840668
9.896585439934656,18.42855390726425,13.11777713667901
10.77014281670267,19.69363829924092,14.71762659800253
11.67747104657772,20.87781498709563,16.57920079140133
12.60487881477837,21.92191832384735,18.7098166489608
13.53386098851683,22.75708744156722,21.10266918773305
14.4407753354892,23.30806639340551,23.73184541048177
15.29698344535923,23.49902392006094,26.54796472777965
16.06965904559312,23.26195630322761,29.47573736443863
16.72342088906617,22.54701346228192,32.41492837856022
17.22282529098852,21.33315794377284,35.24596749674639
17.53555596685711,19.63673502138447,37.8405754090825
17.6359143189731,17.51525872736491,40.07634662925693
17.50801940199993,15.06440306615907,41.85266191179701
17.1480662828548,12.40786238593153,43.10430288727624
16.56512494963445,9.681889201959098,43.80933943759393
15.78027286083284,7.018021954701759,43.98937563890775
14.82424213356259,4.527981381477294,43.70249765165214
13.73408728937955,2.293756911340641,43.03128432011425
12.54953300043467,0.3640541428742985,42.06920897342911
11.30961659447443,-1.243591895699834,40.90847682492954
10.0500512240147,-2.536919148955942,39.63120617748495
8.801495385494794,-3.541428523127961,38.30452056123279
7.588705235953885,-4.293039600900834,36.97908490964639
6.430411787595496,-4.831996980745077,35.69009428571599
5.339710132434391,-5.198445999882598,34.45964813405468
4.324752774014942,-5.429626582410417,33.29963716697912
3.389577343037869,-5.558387667319113,32.21455835328496
2.534948059870492,-5.612651782639641,31.20394177782487
1.759136155239517,-5.615489169394917,30.26427169018989
1.058600601534212,-5.585534556036826,29.39040698400684
0.4285556647444655,-5.537559923349909,28.57656863782272
-0.1365726045998685,-5.4830850786364,27.81698340264054
-0.6427903842809872,-5.4309588404625,27.10627162092441
-1.096266431626808,-5.387878006307124,26.43965477331654
-1.503133947579996,-5.358832508493621,25.81304265562456
-1.869350073148925,-5.347477105830633,25.22304494964704
-2.200600814954007,-5.35643586599796,24.66693908432964
-2.502241084995902,-5.387547973216344,24.14261614164415
-2.779261358127163,-5.442063669833431,23.64851897465213
-3.0362740680449,-5.520798425114646,23.18358125623265
-3.277514235289657,-5.62425231209242,22.74717239873547
-3.506849951331213,-5.752700382137418,22.33905075086898
-3.727799255266999,-5.906258709675786,21.95932583494946
-3.943550665164723,-6.084929795708033,21.6084293582171
-4.156985195965369,-6.288630180293785,21.28709410693079
-4.370698138422394,-6.517202412005267,20.99633945712554
-4.587019213179845,-6.770412941945944,20.73746199966663
-4.808029971540832,-7.047937039096722,20.51202960009738
-5.035577507657293,-7.349331456740968,20.32187704019821
-5.271283691835879,-7.67399531919513,20.16910118067952
-5.516549246631807,-8.021119556100608,20.05605332004966
-5.772552081795789,-8.389625210046509,19.98532609353793
-6.040239397451339,-8.778091114048413,19.95973186182452
-6.320313175509506,-9.184671819093799,19.98226910237507
-6.61320882813785,-9.607007295779715,20.05607287733333
-6.919066982587125,-10.04212688676758,20.18434507885424
-7.237698679483054,-10.48635128991506,20.37025994642951
-7.568544673077643,-10.93519802590954,20.61684045109401
-7.910630070813519,-11.38329786794183,20.92680172936346
-8.262516252421477,-11.82433199489225,21.30235904186184
-8.622252867489086,-12.25100198360295,21.74499996156216
-8.987333702395118,-12.6550468571426,22.2552238779142


==> Figures/animation2-17.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512
11.88826987708769,5.593423608926416,37.23826793188945
11.23524390464804,4.496391587870747,36.8332534041593
10.54582148638506,3.522181745736962,36.29408655225906
9.835545108260836,2.677647579999286,35.64995734831192
9.118789355371241,1.962816525546127,34.92808170654325
8.408292811471055,1.372373697730982,34.15250667479388
7.71488051521811,0.8972096931936149,33.34350408408121
7.047355635204997,0.5258522088138597,32.51744386639295
6.41252748859679,0.2456748272344736,31.68701026320782
5.815339200219974,0.04383987908713841,30.86162761041705
5.259060064731783,-0.0920216954221802,30.04798445404325
4.74551275453172,-0.1733628159415445,29.25057412643134
4.275311990339929,-0.2104617354575382,28.47219875803096
3.848097807925603,-0.2123070704316169,27.71440775746642
3.462752321092906,-0.186585037973224,26.9778595746073
3.117593547711646,-0.1397345269228708,26.26260731062193
2.810543378580242,-0.07704327183523224,25.5683155407822
2.539269241827021,-0.002765454454327715,24.89441889229275
2.301300634770965,0.07975303569212122,24.24023369136576
2.094122660119074,0.167950822755245,23.60503333665057
1.915249194548706,0.2599344423499358,22.98809667430948
1.762278483401772,0.3543721463769905,22.38873700937528
1.63293390946939,0.4503996493530333,21.80631776929921
1.525092510095243,0.5475382259039603,21.2402593880981
1.436803573566321,0.6456248550453476,20.69004076602616
1.366299372433739,0.7447536799250716,20.15519769044353
1.311999813549358,0.8452278206074669,19.63531985991598
1.272512517947121,0.9475204769487804,19.13004760367696
1.246629597254907,1.052244242887884,18.63906899680858
1.233322171614164,1.1601275908904,18.16211780388562
1.231733478695514,1.271997554067901,17.69897251069508
1.241171254040996,1.388767718681509,17.2494566005519
1.261099918190868,1.51143073098151,16.81344017946571
1.291132983730481,1.641054612374055,16.39084303846674
1.331025993004065,1.778782260517475,15.98163925124598
1.380670212080207,1.925833587191882,15.58586343358186
1.440087235832588,2.083509803443373,15.20361883297146
1.509424599910405,2.253199405657829,14.83508746944451
1.588952445094963,2.436385439869131,14.48054260997415
1.679061235216928,2.63465362232749,14.14036392824182
1.78026048849832,2.849700867953169,13.81505577811192
1.893178440770416,3.083343719464016,13.50526909220998
2.018562514110068,3.337526071879493,13.21182750496036
2.157280412225875,3.614325441069944,12.93575838942892
2.310321600033011,3.91595682006811,12.6783295841564
2.478798844151421,4.244772889424491,12.44109266116779
2.663949387480322,4.603258981632946,12.22593363559412
2.867135197368964,4.99402072562143,12.03513201939579
3.08984155482497,5.419761694675186,11.87142904440426
3.333673032077886,5.883247629077156,11.73810567638565
3.600345627110257,6.387252885916051,11.63907064517616
3.891673475718995,6.934483675632303,11.57895803303769
4.209548134741797,7.527471391453069,11.56323286812696
4.555907918605159,8.168427975427532,11.59830149706687
4.932694177946925,8.859053909019933,11.69162105246743
5.34179075170846,9.600288284951958,11.85179884260199
5.784942146741315,10.39198988183001,12.08866770864059
6.263645386806236,11.23253881454552,12.41331708833017
6.77901007262471,12.11835105254528,12.83805158836579
7.331581239610946,13.04330411559044,13.37623948654151
7.921120435776998,13.99808315897584,14.04200349484234
8.546342545967146,14.96947426880078,14.84969696748861
9.20460986299049,15.93965779747935,15.81310354774254
9.891591423657779,16.88558979612694,16.94430180983243
10.60090528203295,17.77860269801279,18.25215548162241
11.32377441564197,18.5844020380067,19.74043235907892
12.04874277745723,19.26367276658313,21.40562840339337
12.76151465789408,19.77351784066682,23.23468043534859
13.44499411663819,20.06990817713039,25.2028832543862
14.07960578968266,20.11120133251896,27.27245936255051
14.64396649352952,19.86257313760499,29.39231508847745
15.1159420874699,19.30091836622109,31.49949351882599
15.47406366493503,18.41947487758538,33.52264476457368
15.69919733990894,17.23121719442492,35.38745956963097
15.77627941518306,15.77007320343444,37.02350985410999
15.69586893135515,14.08932294209011,38.37145209997855
15.45525850248504,12.25711724812261,39.38926740645043
15.0589367726298,10.34975102509058,40.05628971036098
14.5183056287262,8.443900536538273,40.37423684436622
13.85069421817378,6.609269658030625,40.36516868482474
13.0778394722733,4.902903829286572,40.06700337270438
12.22408337165781,3.365914769161618,39.52768686443812
11.31455343909532,2.022725245471974,38.79921338262846
10.37355077808573,0.8824109464220549,37.93247102874111
9.423291947706623,-0.05858085822799042,36.97348228663396
8.483064494519521,-0.8131020944030961,35.96118922123551
7.56878287973043,-1.399994409813968,34.92661528649979
6.692883081683968,-1.841211745553131,33.89306390905393
5.86447149269413,-2.159571135587722,32.87697320041885
5.08964161069165,-2.377161728241009,31.88909194129451
4.371882846996801,-2.51433961852445,30.9357275213371
3.712522498464796,-2.589189461811838,30.01990697638253
3.111159481447853,-2.617326112533412,29.1423682672256
2.566063858271068,-2.611923725863558,28.30235364719016
2.074528282686296,-2.583882947871728,27.49821121097008
1.633166137935895,-2.54207091598394,26.72782880677884
1.238156805818458,-2.493589703482992,25.9889314445181
0.8854418593574209,-2.444045147275496,25.27927349406062
0.5708776781607741,-2.397799771756927,24.59675356215636
0.2903505995296091,-2.358201505189714,23.93947509156776
0.03986066038186092,-2.327784993560897,23.30577070352416
-0.1844204490994178,-2.308445391047765,22.69420376076629
-0.386112214088491,-2.301586218714779,22.10355683512599
-0.5686045741031331,-2.308243727656917,21.53281376999935
-0.7350499830508407,-2.329190519750663,20.98113976876196
-0.8883651945900035,-2.365021191268594,20.44786230132051
-1.031240264521825,-2.416222611304762,19.93245447812204
-1.166152738240269,-2.4832312118155,19.43452177827508
-1.295385397947993,-2.566479396898282,18.95379253723681
-1.421046286164318,-2.666432901466245,18.49011232019877
-1.545090005080105,-2.783620656324532,18.04344216834535
-1.669339521842238,-2.918658452703863,17.61386066059273
-1.795507893793868,-3.072267444912246,17.20156974983952
-1.925219470298532,-3.245288282495142,16.8069043864249
-2.060030233452289,-3.438691418812645,16.43034601565611
-2.201447012246075,-3.653583895407081,16.07254011891031
-2.350945346132182,-3.891212643738467,15.73431804962698
-2.509985786032612,-4.152964069275431,15.41672348812248
-2.68002840413874,-4.440359377735057,15.12104389349817
-2.862545237886347,-4.755044758541962,14.84884735550858
-3.059030316712377,-5.098775144693881,14.60202522845357
-3.27100681011097,-5.473389809676972,14.38284084107912
-3.500030688815527,-5.880777531031333,14.19398439065743
-3.747690103907554,-6.322828441068626,14.03863380416253
-4.015599457755266,-6.801369001057988,13.92052082893727
-4.305386863665643,-7.318075794013148,13.84400082683837
-4.618673368792312,-7.874363076091377,13.81412359840587
-4.957041953758498,-8.471238339686119,13.83670094816878
-5.321993939045814,-9.109119663018744,13.91836449756909
-5.714890054487282,-9.787608574879364,14.06660433907926
-6.136873119602407,-10.50521288447873,14.28977541580325
-6.588769127674028,-11.2590158910526,14.59705399911942
-7.070963658527,-12.04429223087137,14.99832148095338
-7.58325115228157,-12.85407712414897,15.50394734096682
-8.124655908583868,-13.67870581212061,16.12443848406659
-8.693226037983493,-14.50535428699101,16.86991969752161
-9.28580531499329,-15.31763133790818,17.74941207788648
-9.897793253436369,-16.09529479981892,18.76988609625737
-10.52291086284852,-16.81418928408985,19.93508726313863
-11.15299820800702,-17.44652356757798,21.24416867581276
-11.77787923134964,-17.96161496572177,22.69021787482613
-12.38533760173171,-18.32721414963803,24.258833039205
-12.96125192738523,-18.51147462429472,25.92697624960692
-13.48993601369517,-18.48553736548812,27.6623908525219
-13.95471634803052,-18.22656384549371,29.42388886528396
-14.33875226767076,-17.72088818682033,31.16276307844107
-14.62606492548937,-16.96681108462182,32.82543636569719
-14.8026944108536,-15.97648031891713,34.35723184288722
-14.85786036216256,-14.77634988208797,35.70687307888959
-14.78497338751744,-13.40590879066695,36.83108018083565
-14.58234475739696,-11.91469622361119,37.69850524610425
-14.25347591240639,-10.35798937259312,38.29231449851102
-13.80687284516213,-8.79184951895121,38.61097827718658
-13.25540869013192,-7.268340318283972,38.66720504848222
-12.61533073005371,-5.831650296982738,38.4853349001309
-11.9050572479405,-4.515596960224219,38.09777673019476
-11.1439253363187,-3.342657282584065,37.54116628700856
-10.35103392371929,-2.324365002137772,36.85284322520801
-9.544286675748879,-1.462714319550266,36.0680529479548
-8.739690671354497,-0.752136641668239,35.21805190125615
-7.950921176270875,-0.1816515863604382,34.32909892235413
-7.189128351223514,0.2631079404641941,33.42218559310736
-6.462941163634371,0.598178782693068,32.51330030348961
-5.778615968144947,0.8399354845508391,31.61401902244124
-5.140278884650743,1.004142924785652,30.73224841597168
-4.55021842695948,1.105347266566404,29.87299357915399
-4.009194554109181,1.156538401422155,29.03906899534084
-3.51674013652557,1.169014311514305,28.23170972859019
-3.071439434199708,1.152385128909413,27.45106772210729
-2.671175022819388,1.114666369501367,26.69659595969771
-2.313339624921082,1.062423170984728,25.96733313029317
-1.995012724483781,1.000938396224532,25.26210563073304
-1.713103988114765,0.9343863915766212,24.57966430938028
-1.464466713652899,0.8660009342862488,23.91877187964021
-1.24598506436687,0.7982307312808533,23.27825451840454
-1.05463895074772,0.7328791320283108,22.65702850408334
-0.887550259852006,0.6712268770644897,22.05411023578214
-0.7420138217031281,0.6141380503086118,21.4686157993808
-0.6155161218759079,0.5621501934798233,20.89975447080297
-0.5057443690931819,0.5155499624724355,20.34681916229055
-0.4105881366740427,0.4744358900444936,19.8091757785587
-0.3281354339651559,0.438769855888575,19.28625269716758
-0.2566647368720005,0.408418813110495,18.77753106136028
-0.1946342183488561,0.3831882176326789,18.28253621982686
-0.1406691700458379,0.362848478558892,17.8008304207485
-0.09354839323958879,0.3471556085875451,17.33200673048806
-0.05219015769933063,0.3358671138506981,16.87568407224696
-0.01563817782378417,0.3287540280716233,16.43150324591153
0.01695206732886197,0.3256098702543265,15.99912378202536
0.04632644308269805,0.3262571902440532,15.5782214897706
0.07314454996459599,0.3305522633760556,15.16848657389577
0.09799131193106869,0.3383884042963345,14.76962221408502
0.1213877264607432,0.3496982906451188,14.38134351951245
0.143800778146929,0.3644556190706126,14.00337678968715
0.1656525450793985,0.3826763582088627,13.63545902941393
0.1873285472906302,0.4044198149263164,13.27733768054365
0.2091854004464981,0.4297896903191251,12.92877054625893
0.231557847129098,0.4589352697331306,12.58952589521896
0.2547652436157543,0.4920528654715407,12.25938274335256
0.2791175829345702,0.5293876110019176,11.93813132087424
0.3049211359338845,0.5712356905289284,11.62557374166184
0.3324837917529769,0.6179470769976207,11.32152490194747
0.3621201779084652,0.6699288442288739,11.02581364582808
0.394156638588652,0.727649114311585,10.73828424691819
0.4289361479544785,0.7916416989691806,10.45879826911021
0.4668232334744661,0.8625114927797413,10.18723688551135
0.5082089826896343,0.9409406762426185,9.92350375391195
0.5535162053583235,1.027695787079057,9.667528570451523
0.603204821642776,1.123635718054532,9.419271451474412
0.6577775457630615,1.229720698070157,9.178728328080277
0.7177859331616807,1.347022309086133,8.945937579961829
0.7838368573835194,1.476734583036077,8.720988186420351
0.8565994801259114,1.620186208167184,8.50402973487224
0.9368127736077028,1.778853850370296,8.295284702915184
1.025293647646255,1.954376558223015,8.095063521607296
1.122945723378591,2.148571165481862,7.903783037763134
1.230768779720133,2.363448524627915,7.7219891246451
1.349868875107587,2.601230290359987,7.550384346169812
1.481469112680957,2.86436580997889,7.389861761859986
1.62692096758084,3.155548451524369,7.241546169197948
1.787716024771299,3.477730387952415,7.106844315291212
1.965497877136846,3.834134427270473,6.987505865067202
2.162073796468721,4.228260896480556,6.885697175623609
2.379425601143048,4.663886803259116,6.804090171371658
2.619718886717026,5.145053453827878,6.74596879965072
2.885309437615672,5.676037327025805,6.715355601429425
3.178745172618503,6.261297212342948,6.717160745357876
3.502761361724144,6.90538833048051,6.757355275024305
3.860266050548594,7.612831299225078,6.843169054031478
4.254311602747019,8.387920359600045,6.98331159263427
4.688046988494387,9.23445131077047,7.188210087308672
5.164643893648814,10.15534538083843,7.470252909746427
5.687187926936079,11.15214138317835,7.844017572691931
6.258524267342653,12.22432612136002,8.326448875825568
6.881045263922254,13.36847409469101,8.936934534523257
7.556406238541187,14.57717528597504,9.697201579937657
8.28515583904698,15.83774883340186,10.63092780722351
9.06626997931967,17.1307768793381,11.76293153840668
9.896585439934656,18.42855390726425,13.11777713667901
10.77014281670267,19.69363829924092,14.71762659800253
11.67747104657772,20.87781498709563,16.57920079140133
12.60487881477837,21.92191832384735,18.7098166489608
13.53386098851683,22.75708744156722,21.10266918773305
14.4407753354892,23.30806639340551,23.73184541048177
15.29698344535923,23.49902392006094,26.54796472777965
16.06965904559312,23.26195630322761,29.47573736443863
16.72342088906617,22.54701346228192,32.41492837856022
17.22282529098852,21.33315794377284,35.24596749674639
17.53555596685711,19.63673502138447,37.8405754090825
17.6359143189731,17.51525872736491,40.07634662925693
17.50801940199993,15.06440306615907,41.85266191179701
17.1480662828548,12.40786238593153,43.10430288727624
16.56512494963445,9.681889201959098,43.80933943759393
15.78027286083284,7.018021954701759,43.98937563890775
14.82424213356259,4.527981381477294,43.70249765165214
13.73408728937955,2.293756911340641,43.03128432011425
12.54953300043467,0.3640541428742985,42.06920897342911
11.30961659447443,-1.243591895699834,40.90847682492954
10.0500512240147,-2.536919148955942,39.63120617748495
8.801495385494794,-3.541428523127961,38.30452056123279
7.588705235953885,-4.293039600900834,36.97908490964639
6.430411787595496,-4.831996980745077,35.69009428571599
5.339710132434391,-5.198445999882598,34.45964813405468
4.324752774014942,-5.429626582410417,33.29963716697912
3.389577343037869,-5.558387667319113,32.21455835328496
2.534948059870492,-5.612651782639641,31.20394177782487
1.759136155239517,-5.615489169394917,30.26427169018989
1.058600601534212,-5.585534556036826,29.39040698400684
0.4285556647444655,-5.537559923349909,28.57656863782272
-0.1365726045998685,-5.4830850786364,27.81698340264054
-0.6427903842809872,-5.4309588404625,27.10627162092441
-1.096266431626808,-5.387878006307124,26.43965477331654
-1.503133947579996,-5.358832508493621,25.81304265562456
-1.869350073148925,-5.347477105830633,25.22304494964704
-2.200600814954007,-5.35643586599796,24.66693908432964
-2.502241084995902,-5.387547973216344,24.14261614164415
-2.779261358127163,-5.442063669833431,23.64851897465213
-3.0362740680449,-5.520798425114646,23.18358125623265
-3.277514235289657,-5.62425231209242,22.74717239873547
-3.506849951331213,-5.752700382137418,22.33905075086898
-3.727799255266999,-5.906258709675786,21.95932583494946
-3.943550665164723,-6.084929795708033,21.6084293582171
-4.156985195965369,-6.288630180293785,21.28709410693079
-4.370698138422394,-6.517202412005267,20.99633945712554
-4.587019213179845,-6.770412941945944,20.73746199966663
-4.808029971540832,-7.047937039096722,20.51202960009738
-5.035577507657293,-7.349331456740968,20.32187704019821
-5.271283691835879,-7.67399531919513,20.16910118067952
-5.516549246631807,-8.021119556100608,20.05605332004966
-5.772552081795789,-8.389625210046509,19.98532609353793
-6.040239397451339,-8.778091114048413,19.95973186182452
-6.320313175509506,-9.184671819093799,19.98226910237507
-6.61320882813785,-9.607007295779715,20.05607287733333
-6.919066982587125,-10.04212688676758,20.18434507885424
-7.237698679483054,-10.48635128991506,20.37025994642951
-7.568544673077643,-10.93519802590954,20.61684045109401
-7.910630070813519,-11.38329786794183,20.92680172936346
-8.262516252421477,-11.82433199489225,21.30235904186184
-8.622252867489086,-12.25100198360295,21.74499996156216
-8.987333702395118,-12.6550468571426,22.2552238779142
-9.354661274069361,-13.02732277555919,22.83225656752457
-9.720526042926995,-13.35796095963862,23.47375349169711
-10.08060697817372,-13.63661733361218,24.17551232202341
-10.43000063676641,-13.85282241858322,24.93122227121795
-10.76328567171866,-13.99643165627544,25.73228397175618
-11.07462849763625,-14.05816449963383,26.56773732857265
-11.35793349349854,-14.03020592761866,27.42433415285928
-11.60703752611432,-13.90682816131869,28.28678575572795
-11.81594385814056,-13.68497593789971,29.13820199321004
-11.97908506910837,-13.36474914999025,29.9607177281728
-12.0915991705026,-12.94971547960824,30.73627728798594
-12.14959857131603,-12.44699544207814,31.44752108609042
-12.15040895352726,-11.86708362639884,32.07869633834127
-12.09275528736299,-11.2234007648682,32.61650116022098
-11.97687557610333,-10.53160671561837,33.05077237783927
-11.80454928740233,-9.80873776802864,33.37494345544304
-11.579035974112,-9.07225598578316,33.58622783225534
-11.30492897820624,-8.33910847208264,33.68551925505529
-10.98793780331167,-7.624888646069858,33.67703715601824
-10.63461934671245,-6.943171783430845,33.56777471244725
-10.25208178438821,-6.305068155827382,33.36682496211532
-9.84768522976874,-5.719005506289492,33.08466443462976
-9.42876069602749,-5.190724347002417,32.73246559377167
-9.002364201578654,-4.723448897157976,32.32149266535183
-8.575077097301365,-4.318185204935574,31.86261478695331
-8.152857852012506,-3.974095678199724,31.36595014538393
-7.740945382150202,-3.688903892655639,30.84063794196655
-7.343810022801975,-3.459292494573424,30.29472321116201
-6.96514558182485,-3.281267695588505,29.73513292544407
-6.607894532098157,-3.150474259333403,29.16771971839009
-6.274298064381526,-3.062453732875981,28.59735074789995
-5.96596316421301,-3.012845401690774,28.02802242269086
-5.683939808721381,-2.997533990869404,27.46298582185712
-5.428802559953269,-3.012750766872455,26.90487183302126
-5.20073207429644,-3.055135830976945,26.35580880623992
-4.99959322611161,-3.121769478039296,25.81752861216879
-4.825007582965193,-3.210179911628607,25.29145933510219
-4.676418835361345,-3.318333665193795,24.77880447326767
-4.553150469231889,-3.444613997331373,24.28060957000714
-4.454455485862761,-3.587791449213744,23.79781779054919
-4.379558342005645,-3.746989755584594,23.33131621563183
-4.327689526853653,-3.92164942634395,22.88197465304948
-4.298113336496421,-4.111490574437758,22.45067865621227
-4.290149472401728,-4.316475951565345,22.03835824718708
-4.303189097250542,-4.536774651400899,21.64601361251088
-4.336705944537531,-4.772726532423284,21.2747387989792
-4.390263009970098,-5.024807080747285,20.92574419655268
-4.463515262255052,-5.293592161047393,20.60037835996267
-4.556208705424311,-5.579721877234576,20.30014948614212
-4.668176009705868,-5.883862574197933,20.0267466229856


==> Figures/animation2-18.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512
11.88826987708769,5.593423608926416,37.23826793188945
11.23524390464804,4.496391587870747,36.8332534041593
10.54582148638506,3.522181745736962,36.29408655225906
9.835545108260836,2.677647579999286,35.64995734831192
9.118789355371241,1.962816525546127,34.92808170654325
8.408292811471055,1.372373697730982,34.15250667479388
7.71488051521811,0.8972096931936149,33.34350408408121
7.047355635204997,0.5258522088138597,32.51744386639295
6.41252748859679,0.2456748272344736,31.68701026320782
5.815339200219974,0.04383987908713841,30.86162761041705
5.259060064731783,-0.0920216954221802,30.04798445404325
4.74551275453172,-0.1733628159415445,29.25057412643134
4.275311990339929,-0.2104617354575382,28.47219875803096
3.848097807925603,-0.2123070704316169,27.71440775746642
3.462752321092906,-0.186585037973224,26.9778595746073
3.117593547711646,-0.1397345269228708,26.26260731062193
2.810543378580242,-0.07704327183523224,25.5683155407822
2.539269241827021,-0.002765454454327715,24.89441889229275
2.301300634770965,0.07975303569212122,24.24023369136576
2.094122660119074,0.167950822755245,23.60503333665057
1.915249194548706,0.2599344423499358,22.98809667430948
1.762278483401772,0.3543721463769905,22.38873700937528
1.63293390946939,0.4503996493530333,21.80631776929921
1.525092510095243,0.5475382259039603,21.2402593880981
1.436803573566321,0.6456248550453476,20.69004076602616
1.366299372433739,0.7447536799250716,20.15519769044353
1.311999813549358,0.8452278206074669,19.63531985991598
1.272512517947121,0.9475204769487804,19.13004760367696
1.246629597254907,1.052244242887884,18.63906899680858
1.233322171614164,1.1601275908904,18.16211780388562
1.231733478695514,1.271997554067901,17.69897251069508
1.241171254040996,1.388767718681509,17.2494566005519
1.261099918190868,1.51143073098151,16.81344017946571
1.291132983730481,1.641054612374055,16.39084303846674
1.331025993004065,1.778782260517475,15.98163925124598
1.380670212080207,1.925833587191882,15.58586343358186
1.440087235832588,2.083509803443373,15.20361883297146
1.509424599910405,2.253199405657829,14.83508746944451
1.588952445094963,2.436385439869131,14.48054260997415
1.679061235216928,2.63465362232749,14.14036392824182
1.78026048849832,2.849700867953169,13.81505577811192
1.893178440770416,3.083343719464016,13.50526909220998
2.018562514110068,3.337526071879493,13.21182750496036
2.157280412225875,3.614325441069944,12.93575838942892
2.310321600033011,3.91595682006811,12.6783295841564
2.478798844151421,4.244772889424491,12.44109266116779
2.663949387480322,4.603258981632946,12.22593363559412
2.867135197368964,4.99402072562143,12.03513201939579
3.08984155482497,5.419761694675186,11.87142904440426
3.333673032077886,5.883247629077156,11.73810567638565
3.600345627110257,6.387252885916051,11.63907064517616
3.891673475718995,6.934483675632303,11.57895803303769
4.209548134741797,7.527471391453069,11.56323286812696
4.555907918605159,8.168427975427532,11.59830149706687
4.932694177946925,8.859053909019933,11.69162105246743
5.34179075170846,9.600288284951958,11.85179884260199
5.784942146741315,10.39198988183001,12.08866770864059
6.263645386806236,11.23253881454552,12.41331708833017
6.77901007262471,12.11835105254528,12.83805158836579
7.331581239610946,13.04330411559044,13.37623948654151
7.921120435776998,13.99808315897584,14.04200349484234
8.546342545967146,14.96947426880078,14.84969696748861
9.20460986299049,15.93965779747935,15.81310354774254
9.891591423657779,16.88558979612694,16.94430180983243
10.60090528203295,17.77860269801279,18.25215548162241
11.32377441564197,18.5844020380067,19.74043235907892
12.04874277745723,19.26367276658313,21.40562840339337
12.76151465789408,19.77351784066682,23.23468043534859
13.44499411663819,20.06990817713039,25.2028832543862
14.07960578968266,20.11120133251896,27.27245936255051
14.64396649352952,19.86257313760499,29.39231508847745
15.1159420874699,19.30091836622109,31.49949351882599
15.47406366493503,18.41947487758538,33.52264476457368
15.69919733990894,17.23121719442492,35.38745956963097
15.77627941518306,15.77007320343444,37.02350985410999
15.69586893135515,14.08932294209011,38.37145209997855
15.45525850248504,12.25711724812261,39.38926740645043
15.0589367726298,10.34975102509058,40.05628971036098
14.5183056287262,8.443900536538273,40.37423684436622
13.85069421817378,6.609269658030625,40.36516868482474
13.0778394722733,4.902903829286572,40.06700337270438
12.22408337165781,3.365914769161618,39.52768686443812
11.31455343909532,2.022725245471974,38.79921338262846
10.37355077808573,0.8824109464220549,37.93247102874111
9.423291947706623,-0.05858085822799042,36.97348228663396
8.483064494519521,-0.8131020944030961,35.96118922123551
7.56878287973043,-1.399994409813968,34.92661528649979
6.692883081683968,-1.841211745553131,33.89306390905393
5.86447149269413,-2.159571135587722,32.87697320041885
5.08964161069165,-2.377161728241009,31.88909194129451
4.371882846996801,-2.51433961852445,30.9357275213371
3.712522498464796,-2.589189461811838,30.01990697638253
3.111159481447853,-2.617326112533412,29.1423682672256
2.566063858271068,-2.611923725863558,28.30235364719016
2.074528282686296,-2.583882947871728,27.49821121097008
1.633166137935895,-2.54207091598394,26.72782880677884
1.238156805818458,-2.493589703482992,25.9889314445181
0.8854418593574209,-2.444045147275496,25.27927349406062
0.5708776781607741,-2.397799771756927,24.59675356215636
0.2903505995296091,-2.358201505189714,23.93947509156776
0.03986066038186092,-2.327784993560897,23.30577070352416
-0.1844204490994178,-2.308445391047765,22.69420376076629
-0.386112214088491,-2.301586218714779,22.10355683512599
-0.5686045741031331,-2.308243727656917,21.53281376999935
-0.7350499830508407,-2.329190519750663,20.98113976876196
-0.8883651945900035,-2.365021191268594,20.44786230132051
-1.031240264521825,-2.416222611304762,19.93245447812204
-1.166152738240269,-2.4832312118155,19.43452177827508
-1.295385397947993,-2.566479396898282,18.95379253723681
-1.421046286164318,-2.666432901466245,18.49011232019877
-1.545090005080105,-2.783620656324532,18.04344216834535
-1.669339521842238,-2.918658452703863,17.61386066059273
-1.795507893793868,-3.072267444912246,17.20156974983952
-1.925219470298532,-3.245288282495142,16.8069043864249
-2.060030233452289,-3.438691418812645,16.43034601565611
-2.201447012246075,-3.653583895407081,16.07254011891031
-2.350945346132182,-3.891212643738467,15.73431804962698
-2.509985786032612,-4.152964069275431,15.41672348812248
-2.68002840413874,-4.440359377735057,15.12104389349817
-2.862545237886347,-4.755044758541962,14.84884735550858
-3.059030316712377,-5.098775144693881,14.60202522845357
-3.27100681011097,-5.473389809676972,14.38284084107912
-3.500030688815527,-5.880777531031333,14.19398439065743
-3.747690103907554,-6.322828441068626,14.03863380416253
-4.015599457755266,-6.801369001057988,13.92052082893727
-4.305386863665643,-7.318075794013148,13.84400082683837
-4.618673368792312,-7.874363076091377,13.81412359840587
-4.957041953758498,-8.471238339686119,13.83670094816878
-5.321993939045814,-9.109119663018744,13.91836449756909
-5.714890054487282,-9.787608574879364,14.06660433907926
-6.136873119602407,-10.50521288447873,14.28977541580325
-6.588769127674028,-11.2590158910526,14.59705399911942
-7.070963658527,-12.04429223087137,14.99832148095338
-7.58325115228157,-12.85407712414897,15.50394734096682
-8.124655908583868,-13.67870581212061,16.12443848406659
-8.693226037983493,-14.50535428699101,16.86991969752161
-9.28580531499329,-15.31763133790818,17.74941207788648
-9.897793253436369,-16.09529479981892,18.76988609625737
-10.52291086284852,-16.81418928408985,19.93508726313863
-11.15299820800702,-17.44652356757798,21.24416867581276
-11.77787923134964,-17.96161496572177,22.69021787482613
-12.38533760173171,-18.32721414963803,24.258833039205
-12.96125192738523,-18.51147462429472,25.92697624960692
-13.48993601369517,-18.48553736548812,27.6623908525219
-13.95471634803052,-18.22656384549371,29.42388886528396
-14.33875226767076,-17.72088818682033,31.16276307844107
-14.62606492548937,-16.96681108462182,32.82543636569719
-14.8026944108536,-15.97648031891713,34.35723184288722
-14.85786036216256,-14.77634988208797,35.70687307888959
-14.78497338751744,-13.40590879066695,36.83108018083565
-14.58234475739696,-11.91469622361119,37.69850524610425
-14.25347591240639,-10.35798937259312,38.29231449851102
-13.80687284516213,-8.79184951895121,38.61097827718658
-13.25540869013192,-7.268340318283972,38.66720504848222
-12.61533073005371,-5.831650296982738,38.4853349001309
-11.9050572479405,-4.515596960224219,38.09777673019476
-11.1439253363187,-3.342657282584065,37.54116628700856
-10.35103392371929,-2.324365002137772,36.85284322520801
-9.544286675748879,-1.462714319550266,36.0680529479548
-8.739690671354497,-0.752136641668239,35.21805190125615
-7.950921176270875,-0.1816515863604382,34.32909892235413
-7.189128351223514,0.2631079404641941,33.42218559310736
-6.462941163634371,0.598178782693068,32.51330030348961
-5.778615968144947,0.8399354845508391,31.61401902244124
-5.140278884650743,1.004142924785652,30.73224841597168
-4.55021842695948,1.105347266566404,29.87299357915399
-4.009194554109181,1.156538401422155,29.03906899534084
-3.51674013652557,1.169014311514305,28.23170972859019
-3.071439434199708,1.152385128909413,27.45106772210729
-2.671175022819388,1.114666369501367,26.69659595969771
-2.313339624921082,1.062423170984728,25.96733313029317
-1.995012724483781,1.000938396224532,25.26210563073304
-1.713103988114765,0.9343863915766212,24.57966430938028
-1.464466713652899,0.8660009342862488,23.91877187964021
-1.24598506436687,0.7982307312808533,23.27825451840454
-1.05463895074772,0.7328791320283108,22.65702850408334
-0.887550259852006,0.6712268770644897,22.05411023578214
-0.7420138217031281,0.6141380503086118,21.4686157993808
-0.6155161218759079,0.5621501934798233,20.89975447080297
-0.5057443690931819,0.5155499624724355,20.34681916229055
-0.4105881366740427,0.4744358900444936,19.8091757785587
-0.3281354339651559,0.438769855888575,19.28625269716758
-0.2566647368720005,0.408418813110495,18.77753106136028
-0.1946342183488561,0.3831882176326789,18.28253621982686
-0.1406691700458379,0.362848478558892,17.8008304207485
-0.09354839323958879,0.3471556085875451,17.33200673048806
-0.05219015769933063,0.3358671138506981,16.87568407224696
-0.01563817782378417,0.3287540280716233,16.43150324591153
0.01695206732886197,0.3256098702543265,15.99912378202536
0.04632644308269805,0.3262571902440532,15.5782214897706
0.07314454996459599,0.3305522633760556,15.16848657389577
0.09799131193106869,0.3383884042963345,14.76962221408502
0.1213877264607432,0.3496982906451188,14.38134351951245
0.143800778146929,0.3644556190706126,14.00337678968715
0.1656525450793985,0.3826763582088627,13.63545902941393
0.1873285472906302,0.4044198149263164,13.27733768054365
0.2091854004464981,0.4297896903191251,12.92877054625893
0.231557847129098,0.4589352697331306,12.58952589521896
0.2547652436157543,0.4920528654715407,12.25938274335256
0.2791175829345702,0.5293876110019176,11.93813132087424
0.3049211359338845,0.5712356905289284,11.62557374166184
0.3324837917529769,0.6179470769976207,11.32152490194747
0.3621201779084652,0.6699288442288739,11.02581364582808
0.394156638588652,0.727649114311585,10.73828424691819
0.4289361479544785,0.7916416989691806,10.45879826911021
0.4668232334744661,0.8625114927797413,10.18723688551135
0.5082089826896343,0.9409406762426185,9.92350375391195
0.5535162053583235,1.027695787079057,9.667528570451523
0.603204821642776,1.123635718054532,9.419271451474412
0.6577775457630615,1.229720698070157,9.178728328080277
0.7177859331616807,1.347022309086133,8.945937579961829
0.7838368573835194,1.476734583036077,8.720988186420351
0.8565994801259114,1.620186208167184,8.50402973487224
0.9368127736077028,1.778853850370296,8.295284702915184
1.025293647646255,1.954376558223015,8.095063521607296
1.122945723378591,2.148571165481862,7.903783037763134
1.230768779720133,2.363448524627915,7.7219891246451
1.349868875107587,2.601230290359987,7.550384346169812
1.481469112680957,2.86436580997889,7.389861761859986
1.62692096758084,3.155548451524369,7.241546169197948
1.787716024771299,3.477730387952415,7.106844315291212
1.965497877136846,3.834134427270473,6.987505865067202
2.162073796468721,4.228260896480556,6.885697175623609
2.379425601143048,4.663886803259116,6.804090171371658
2.619718886717026,5.145053453827878,6.74596879965072
2.885309437615672,5.676037327025805,6.715355601429425
3.178745172618503,6.261297212342948,6.717160745357876
3.502761361724144,6.90538833048051,6.757355275024305
3.860266050548594,7.612831299225078,6.843169054031478
4.254311602747019,8.387920359600045,6.98331159263427
4.688046988494387,9.23445131077047,7.188210087308672
5.164643893648814,10.15534538083843,7.470252909746427
5.687187926936079,11.15214138317835,7.844017572691931
6.258524267342653,12.22432612136002,8.326448875825568
6.881045263922254,13.36847409469101,8.936934534523257
7.556406238541187,14.57717528597504,9.697201579937657
8.28515583904698,15.83774883340186,10.63092780722351
9.06626997931967,17.1307768793381,11.76293153840668
9.896585439934656,18.42855390726425,13.11777713667901
10.77014281670267,19.69363829924092,14.71762659800253
11.67747104657772,20.87781498709563,16.57920079140133
12.60487881477837,21.92191832384735,18.7098166489608
13.53386098851683,22.75708744156722,21.10266918773305
14.4407753354892,23.30806639340551,23.73184541048177
15.29698344535923,23.49902392006094,26.54796472777965
16.06965904559312,23.26195630322761,29.47573736443863
16.72342088906617,22.54701346228192,32.41492837856022
17.22282529098852,21.33315794377284,35.24596749674639
17.53555596685711,19.63673502138447,37.8405754090825
17.6359143189731,17.51525872736491,40.07634662925693
17.50801940199993,15.06440306615907,41.85266191179701
17.1480662828548,12.40786238593153,43.10430288727624
16.56512494963445,9.681889201959098,43.80933943759393
15.78027286083284,7.018021954701759,43.98937563890775
14.82424213356259,4.527981381477294,43.70249765165214
13.73408728937955,2.293756911340641,43.03128432011425
12.54953300043467,0.3640541428742985,42.06920897342911
11.30961659447443,-1.243591895699834,40.90847682492954
10.0500512240147,-2.536919148955942,39.63120617748495
8.801495385494794,-3.541428523127961,38.30452056123279
7.588705235953885,-4.293039600900834,36.97908490964639
6.430411787595496,-4.831996980745077,35.69009428571599
5.339710132434391,-5.198445999882598,34.45964813405468
4.324752774014942,-5.429626582410417,33.29963716697912
3.389577343037869,-5.558387667319113,32.21455835328496
2.534948059870492,-5.612651782639641,31.20394177782487
1.759136155239517,-5.615489169394917,30.26427169018989
1.058600601534212,-5.585534556036826,29.39040698400684
0.4285556647444655,-5.537559923349909,28.57656863782272
-0.1365726045998685,-5.4830850786364,27.81698340264054
-0.6427903842809872,-5.4309588404625,27.10627162092441
-1.096266431626808,-5.387878006307124,26.43965477331654
-1.503133947579996,-5.358832508493621,25.81304265562456
-1.869350073148925,-5.347477105830633,25.22304494964704
-2.200600814954007,-5.35643586599796,24.66693908432964
-2.502241084995902,-5.387547973216344,24.14261614164415
-2.779261358127163,-5.442063669833431,23.64851897465213
-3.0362740680449,-5.520798425114646,23.18358125623265
-3.277514235289657,-5.62425231209242,22.74717239873547
-3.506849951331213,-5.752700382137418,22.33905075086898
-3.727799255266999,-5.906258709675786,21.95932583494946
-3.943550665164723,-6.084929795708033,21.6084293582171
-4.156985195965369,-6.288630180293785,21.28709410693079
-4.370698138422394,-6.517202412005267,20.99633945712554
-4.587019213179845,-6.770412941945944,20.73746199966663
-4.808029971540832,-7.047937039096722,20.51202960009738
-5.035577507657293,-7.349331456740968,20.32187704019821
-5.271283691835879,-7.67399531919513,20.16910118067952
-5.516549246631807,-8.021119556100608,20.05605332004966
-5.772552081795789,-8.389625210046509,19.98532609353793
-6.040239397451339,-8.778091114048413,19.95973186182452
-6.320313175509506,-9.184671819093799,19.98226910237507
-6.61320882813785,-9.607007295779715,20.05607287733333
-6.919066982587125,-10.04212688676758,20.18434507885424
-7.237698679483054,-10.48635128991506,20.37025994642951
-7.568544673077643,-10.93519802590954,20.61684045109401
-7.910630070813519,-11.38329786794183,20.92680172936346
-8.262516252421477,-11.82433199489225,21.30235904186184
-8.622252867489086,-12.25100198360295,21.74499996156216
-8.987333702395118,-12.6550468571426,22.2552238779142
-9.354661274069361,-13.02732277555919,22.83225656752457
-9.720526042926995,-13.35796095963862,23.47375349169711
-10.08060697817372,-13.63661733361218,24.17551232202341
-10.43000063676641,-13.85282241858322,24.93122227121795
-10.76328567171866,-13.99643165627544,25.73228397175618
-11.07462849763625,-14.05816449963383,26.56773732857265
-11.35793349349854,-14.03020592761866,27.42433415285928
-11.60703752611432,-13.90682816131869,28.28678575572795
-11.81594385814056,-13.68497593789971,29.13820199321004
-11.97908506910837,-13.36474914999025,29.9607177281728
-12.0915991705026,-12.94971547960824,30.73627728798594
-12.14959857131603,-12.44699544207814,31.44752108609042
-12.15040895352726,-11.86708362639884,32.07869633834127
-12.09275528736299,-11.2234007648682,32.61650116022098
-11.97687557610333,-10.53160671561837,33.05077237783927
-11.80454928740233,-9.80873776802864,33.37494345544304
-11.579035974112,-9.07225598578316,33.58622783225534
-11.30492897820624,-8.33910847208264,33.68551925505529
-10.98793780331167,-7.624888646069858,33.67703715601824
-10.63461934671245,-6.943171783430845,33.56777471244725
-10.25208178438821,-6.305068155827382,33.36682496211532
-9.84768522976874,-5.719005506289492,33.08466443462976
-9.42876069602749,-5.190724347002417,32.73246559377167
-9.002364201578654,-4.723448897157976,32.32149266535183
-8.575077097301365,-4.318185204935574,31.86261478695331
-8.152857852012506,-3.974095678199724,31.36595014538393
-7.740945382150202,-3.688903892655639,30.84063794196655
-7.343810022801975,-3.459292494573424,30.29472321116201
-6.96514558182485,-3.281267695588505,29.73513292544407
-6.607894532098157,-3.150474259333403,29.16771971839009
-6.274298064381526,-3.062453732875981,28.59735074789995
-5.96596316421301,-3.012845401690774,28.02802242269086
-5.683939808721381,-2.997533990869404,27.46298582185712
-5.428802559953269,-3.012750766872455,26.90487183302126
-5.20073207429644,-3.055135830976945,26.35580880623992
-4.99959322611161,-3.121769478039296,25.81752861216879
-4.825007582965193,-3.210179911628607,25.29145933510219
-4.676418835361345,-3.318333665193795,24.77880447326767
-4.553150469231889,-3.444613997331373,24.28060957000714
-4.454455485862761,-3.587791449213744,23.79781779054919
-4.379558342005645,-3.746989755584594,23.33131621563183
-4.327689526853653,-3.92164942634395,22.88197465304948
-4.298113336496421,-4.111490574437758,22.45067865621227
-4.290149472401728,-4.316475951565345,22.03835824718708
-4.303189097250542,-4.536774651400899,21.64601361251088
-4.336705944537531,-4.772726532423284,21.2747387989792
-4.390263009970098,-5.024807080747285,20.92574419655268
-4.463515262255052,-5.293592161047393,20.60037835996267
-4.556208705424311,-5.579721877234576,20.30014948614212
-4.668176009705868,-5.883862574197933,20.0267466229856
-4.799328807152842,-6.206665852269794,19.78206042444638
-4.949646625204879,-6.548723336892824,19.56820297360421
-5.119162309419767,-6.910515853195709,19.38752585380109
-5.307943669720675,-7.292355612196925,19.24263524287328
-5.516070977918465,-7.694320044544447,19.13640232312407
-5.743609855387836,-8.116176052206294,19.07196673032234
-5.990579029037212,-8.557293733881666,19.0527301069456
-6.256912415535773,-9.016549135024729,19.08233608984235
-6.542415037439402,-9.492216350085801,19.16463228328171
-6.846712405188647,-9.98185044430409,19.30360900875879
-7.169193246290416,-10.48216424820006,19.5033089894374
-7.508945862220767,-10.98890417955614,19.76770178135223
-7.864688981303531,-11.4967328970212,20.10051693238607
-8.234698784936896,-11.99912974434781,20.50503082885772
-8.616734835331679,-12.48832344030176,20.98380433016267
-9.007968919909542,-12.95527496348385,21.538371965957
-9.40492230219365,-13.38973149777532,22.1688889960576
-9.80341841999105,-13.78037380192809,22.87375015663403
-10.19855950579149,-14.11507836116427,23.64920324756879
-10.58473663593779,-14.38131095459889,24.48899113952292
-10.95568297314355,-14.56665872818511,25.38406588641427
-11.30457903133623,-14.6594928973492,26.32242625488955
-11.62421626929775,-14.64973420781969,27.28913235655201
-11.90722095949006,-14.52967011959147,28.26654527883016
-12.14633411433712,-14.29474993777071,29.23482341070853
-12.33473573338793,-13.94426689492395,30.17268001386739
-12.46639369282689,-13.48183021000894,31.05837064761965
-12.53641058968417,-12.91554018987159,31.87083960547412
-12.54133733713128,-12.25780747138995,32.59091946320235
-12.47942168266921,-11.52480116602325,33.20245598646748
-12.3507638972887,-10.73556289275548,33.69322915136281
-12.15736053708525,-9.91087395534297,34.05556276968988
-11.90302923857009,-9.072000050574658,34.28655723290002
-11.59322095716426,-8.239453418230678,34.38793376485468
-11.23473850970502,-7.431903192476148,34.36553271101229
-10.83538959084656,-6.665334086845204,34.22855149766548
-10.40360722180602,-5.952509627785289,33.98863222937553
-9.948070520520794,-5.302749311852561,33.65891208647935
-9.47735441241487,-4.721988708745878,33.25313461153192
-8.999629776212865,-4.213063820735098,32.78489303027454
-8.522427145393934,-3.776147996468222,32.2670454553772
-8.052468931413406,-3.409269884797922,31.71131267985642
-7.595568267677081,-3.108850610711008,31.12804653510239
-7.156587564661341,-2.870213192010833,30.52614219695422
-6.739446834417036,-2.68803331837813,29.91306104370563
-6.347170576426594,-2.556715231717008,29.29493010960632
-5.981962124850382,-2.470688073640937,28.67668776559324
-5.645295395034831,-2.424626243505741,28.06225102605815
-5.338015525750222,-2.413602285135202,27.45468627642255
-5.060441666601956,-2.433183207525186,26.85637120840547


==> Figures/animation2-19.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512
11.88826987708769,5.593423608926416,37.23826793188945
11.23524390464804,4.496391587870747,36.8332534041593
10.54582148638506,3.522181745736962,36.29408655225906
9.835545108260836,2.677647579999286,35.64995734831192
9.118789355371241,1.962816525546127,34.92808170654325
8.408292811471055,1.372373697730982,34.15250667479388
7.71488051521811,0.8972096931936149,33.34350408408121
7.047355635204997,0.5258522088138597,32.51744386639295
6.41252748859679,0.2456748272344736,31.68701026320782
5.815339200219974,0.04383987908713841,30.86162761041705
5.259060064731783,-0.0920216954221802,30.04798445404325
4.74551275453172,-0.1733628159415445,29.25057412643134
4.275311990339929,-0.2104617354575382,28.47219875803096
3.848097807925603,-0.2123070704316169,27.71440775746642
3.462752321092906,-0.186585037973224,26.9778595746073
3.117593547711646,-0.1397345269228708,26.26260731062193
2.810543378580242,-0.07704327183523224,25.5683155407822
2.539269241827021,-0.002765454454327715,24.89441889229275
2.301300634770965,0.07975303569212122,24.24023369136576
2.094122660119074,0.167950822755245,23.60503333665057
1.915249194548706,0.2599344423499358,22.98809667430948
1.762278483401772,0.3543721463769905,22.38873700937528
1.63293390946939,0.4503996493530333,21.80631776929921
1.525092510095243,0.5475382259039603,21.2402593880981
1.436803573566321,0.6456248550453476,20.69004076602616
1.366299372433739,0.7447536799250716,20.15519769044353
1.311999813549358,0.8452278206074669,19.63531985991598
1.272512517947121,0.9475204769487804,19.13004760367696
1.246629597254907,1.052244242887884,18.63906899680858
1.233322171614164,1.1601275908904,18.16211780388562
1.231733478695514,1.271997554067901,17.69897251069508
1.241171254040996,1.388767718681509,17.2494566005519
1.261099918190868,1.51143073098151,16.81344017946571
1.291132983730481,1.641054612374055,16.39084303846674
1.331025993004065,1.778782260517475,15.98163925124598
1.380670212080207,1.925833587191882,15.58586343358186
1.440087235832588,2.083509803443373,15.20361883297146
1.509424599910405,2.253199405657829,14.83508746944451
1.588952445094963,2.436385439869131,14.48054260997415
1.679061235216928,2.63465362232749,14.14036392824182
1.78026048849832,2.849700867953169,13.81505577811192
1.893178440770416,3.083343719464016,13.50526909220998
2.018562514110068,3.337526071879493,13.21182750496036
2.157280412225875,3.614325441069944,12.93575838942892
2.310321600033011,3.91595682006811,12.6783295841564
2.478798844151421,4.244772889424491,12.44109266116779
2.663949387480322,4.603258981632946,12.22593363559412
2.867135197368964,4.99402072562143,12.03513201939579
3.08984155482497,5.419761694675186,11.87142904440426
3.333673032077886,5.883247629077156,11.73810567638565
3.600345627110257,6.387252885916051,11.63907064517616
3.891673475718995,6.934483675632303,11.57895803303769
4.209548134741797,7.527471391453069,11.56323286812696
4.555907918605159,8.168427975427532,11.59830149706687
4.932694177946925,8.859053909019933,11.69162105246743
5.34179075170846,9.600288284951958,11.85179884260199
5.784942146741315,10.39198988183001,12.08866770864059
6.263645386806236,11.23253881454552,12.41331708833017
6.77901007262471,12.11835105254528,12.83805158836579
7.331581239610946,13.04330411559044,13.37623948654151
7.921120435776998,13.99808315897584,14.04200349484234
8.546342545967146,14.96947426880078,14.84969696748861
9.20460986299049,15.93965779747935,15.81310354774254
9.891591423657779,16.88558979612694,16.94430180983243
10.60090528203295,17.77860269801279,18.25215548162241
11.32377441564197,18.5844020380067,19.74043235907892
12.04874277745723,19.26367276658313,21.40562840339337
12.76151465789408,19.77351784066682,23.23468043534859
13.44499411663819,20.06990817713039,25.2028832543862
14.07960578968266,20.11120133251896,27.27245936255051
14.64396649352952,19.86257313760499,29.39231508847745
15.1159420874699,19.30091836622109,31.49949351882599
15.47406366493503,18.41947487758538,33.52264476457368
15.69919733990894,17.23121719442492,35.38745956963097
15.77627941518306,15.77007320343444,37.02350985410999
15.69586893135515,14.08932294209011,38.37145209997855
15.45525850248504,12.25711724812261,39.38926740645043
15.0589367726298,10.34975102509058,40.05628971036098
14.5183056287262,8.443900536538273,40.37423684436622
13.85069421817378,6.609269658030625,40.36516868482474
13.0778394722733,4.902903829286572,40.06700337270438
12.22408337165781,3.365914769161618,39.52768686443812
11.31455343909532,2.022725245471974,38.79921338262846
10.37355077808573,0.8824109464220549,37.93247102874111
9.423291947706623,-0.05858085822799042,36.97348228663396
8.483064494519521,-0.8131020944030961,35.96118922123551
7.56878287973043,-1.399994409813968,34.92661528649979
6.692883081683968,-1.841211745553131,33.89306390905393
5.86447149269413,-2.159571135587722,32.87697320041885
5.08964161069165,-2.377161728241009,31.88909194129451
4.371882846996801,-2.51433961852445,30.9357275213371
3.712522498464796,-2.589189461811838,30.01990697638253
3.111159481447853,-2.617326112533412,29.1423682672256
2.566063858271068,-2.611923725863558,28.30235364719016
2.074528282686296,-2.583882947871728,27.49821121097008
1.633166137935895,-2.54207091598394,26.72782880677884
1.238156805818458,-2.493589703482992,25.9889314445181
0.8854418593574209,-2.444045147275496,25.27927349406062
0.5708776781607741,-2.397799771756927,24.59675356215636
0.2903505995296091,-2.358201505189714,23.93947509156776
0.03986066038186092,-2.327784993560897,23.30577070352416
-0.1844204490994178,-2.308445391047765,22.69420376076629
-0.386112214088491,-2.301586218714779,22.10355683512599
-0.5686045741031331,-2.308243727656917,21.53281376999935
-0.7350499830508407,-2.329190519750663,20.98113976876196
-0.8883651945900035,-2.365021191268594,20.44786230132051
-1.031240264521825,-2.416222611304762,19.93245447812204
-1.166152738240269,-2.4832312118155,19.43452177827508
-1.295385397947993,-2.566479396898282,18.95379253723681
-1.421046286164318,-2.666432901466245,18.49011232019877
-1.545090005080105,-2.783620656324532,18.04344216834535
-1.669339521842238,-2.918658452703863,17.61386066059273
-1.795507893793868,-3.072267444912246,17.20156974983952
-1.925219470298532,-3.245288282495142,16.8069043864249
-2.060030233452289,-3.438691418812645,16.43034601565611
-2.201447012246075,-3.653583895407081,16.07254011891031
-2.350945346132182,-3.891212643738467,15.73431804962698
-2.509985786032612,-4.152964069275431,15.41672348812248
-2.68002840413874,-4.440359377735057,15.12104389349817
-2.862545237886347,-4.755044758541962,14.84884735550858
-3.059030316712377,-5.098775144693881,14.60202522845357
-3.27100681011097,-5.473389809676972,14.38284084107912
-3.500030688815527,-5.880777531031333,14.19398439065743
-3.747690103907554,-6.322828441068626,14.03863380416253
-4.015599457755266,-6.801369001057988,13.92052082893727
-4.305386863665643,-7.318075794013148,13.84400082683837
-4.618673368792312,-7.874363076091377,13.81412359840587
-4.957041953758498,-8.471238339686119,13.83670094816878
-5.321993939045814,-9.109119663018744,13.91836449756909
-5.714890054487282,-9.787608574879364,14.06660433907926
-6.136873119602407,-10.50521288447873,14.28977541580325
-6.588769127674028,-11.2590158910526,14.59705399911942
-7.070963658527,-12.04429223087137,14.99832148095338
-7.58325115228157,-12.85407712414897,15.50394734096682
-8.124655908583868,-13.67870581212061,16.12443848406659
-8.693226037983493,-14.50535428699101,16.86991969752161
-9.28580531499329,-15.31763133790818,17.74941207788648
-9.897793253436369,-16.09529479981892,18.76988609625737
-10.52291086284852,-16.81418928408985,19.93508726313863
-11.15299820800702,-17.44652356757798,21.24416867581276
-11.77787923134964,-17.96161496572177,22.69021787482613
-12.38533760173171,-18.32721414963803,24.258833039205
-12.96125192738523,-18.51147462429472,25.92697624960692
-13.48993601369517,-18.48553736548812,27.6623908525219
-13.95471634803052,-18.22656384549371,29.42388886528396
-14.33875226767076,-17.72088818682033,31.16276307844107
-14.62606492548937,-16.96681108462182,32.82543636569719
-14.8026944108536,-15.97648031891713,34.35723184288722
-14.85786036216256,-14.77634988208797,35.70687307888959
-14.78497338751744,-13.40590879066695,36.83108018083565
-14.58234475739696,-11.91469622361119,37.69850524610425
-14.25347591240639,-10.35798937259312,38.29231449851102
-13.80687284516213,-8.79184951895121,38.61097827718658
-13.25540869013192,-7.268340318283972,38.66720504848222
-12.61533073005371,-5.831650296982738,38.4853349001309
-11.9050572479405,-4.515596960224219,38.09777673019476
-11.1439253363187,-3.342657282584065,37.54116628700856
-10.35103392371929,-2.324365002137772,36.85284322520801
-9.544286675748879,-1.462714319550266,36.0680529479548
-8.739690671354497,-0.752136641668239,35.21805190125615
-7.950921176270875,-0.1816515863604382,34.32909892235413
-7.189128351223514,0.2631079404641941,33.42218559310736
-6.462941163634371,0.598178782693068,32.51330030348961
-5.778615968144947,0.8399354845508391,31.61401902244124
-5.140278884650743,1.004142924785652,30.73224841597168
-4.55021842695948,1.105347266566404,29.87299357915399
-4.009194554109181,1.156538401422155,29.03906899534084
-3.51674013652557,1.169014311514305,28.23170972859019
-3.071439434199708,1.152385128909413,27.45106772210729
-2.671175022819388,1.114666369501367,26.69659595969771
-2.313339624921082,1.062423170984728,25.96733313029317
-1.995012724483781,1.000938396224532,25.26210563073304
-1.713103988114765,0.9343863915766212,24.57966430938028
-1.464466713652899,0.8660009342862488,23.91877187964021
-1.24598506436687,0.7982307312808533,23.27825451840454
-1.05463895074772,0.7328791320283108,22.65702850408334
-0.887550259852006,0.6712268770644897,22.05411023578214
-0.7420138217031281,0.6141380503086118,21.4686157993808
-0.6155161218759079,0.5621501934798233,20.89975447080297
-0.5057443690931819,0.5155499624724355,20.34681916229055
-0.4105881366740427,0.4744358900444936,19.8091757785587
-0.3281354339651559,0.438769855888575,19.28625269716758
-0.2566647368720005,0.408418813110495,18.77753106136028
-0.1946342183488561,0.3831882176326789,18.28253621982686
-0.1406691700458379,0.362848478558892,17.8008304207485
-0.09354839323958879,0.3471556085875451,17.33200673048806
-0.05219015769933063,0.3358671138506981,16.87568407224696
-0.01563817782378417,0.3287540280716233,16.43150324591153
0.01695206732886197,0.3256098702543265,15.99912378202536
0.04632644308269805,0.3262571902440532,15.5782214897706
0.07314454996459599,0.3305522633760556,15.16848657389577
0.09799131193106869,0.3383884042963345,14.76962221408502
0.1213877264607432,0.3496982906451188,14.38134351951245
0.143800778146929,0.3644556190706126,14.00337678968715
0.1656525450793985,0.3826763582088627,13.63545902941393
0.1873285472906302,0.4044198149263164,13.27733768054365
0.2091854004464981,0.4297896903191251,12.92877054625893
0.231557847129098,0.4589352697331306,12.58952589521896
0.2547652436157543,0.4920528654715407,12.25938274335256
0.2791175829345702,0.5293876110019176,11.93813132087424
0.3049211359338845,0.5712356905289284,11.62557374166184
0.3324837917529769,0.6179470769976207,11.32152490194747
0.3621201779084652,0.6699288442288739,11.02581364582808
0.394156638588652,0.727649114311585,10.73828424691819
0.4289361479544785,0.7916416989691806,10.45879826911021
0.4668232334744661,0.8625114927797413,10.18723688551135
0.5082089826896343,0.9409406762426185,9.92350375391195
0.5535162053583235,1.027695787079057,9.667528570451523
0.603204821642776,1.123635718054532,9.419271451474412
0.6577775457630615,1.229720698070157,9.178728328080277
0.7177859331616807,1.347022309086133,8.945937579961829
0.7838368573835194,1.476734583036077,8.720988186420351
0.8565994801259114,1.620186208167184,8.50402973487224
0.9368127736077028,1.778853850370296,8.295284702915184
1.025293647646255,1.954376558223015,8.095063521607296
1.122945723378591,2.148571165481862,7.903783037763134
1.230768779720133,2.363448524627915,7.7219891246451
1.349868875107587,2.601230290359987,7.550384346169812
1.481469112680957,2.86436580997889,7.389861761859986
1.62692096758084,3.155548451524369,7.241546169197948
1.787716024771299,3.477730387952415,7.106844315291212
1.965497877136846,3.834134427270473,6.987505865067202
2.162073796468721,4.228260896480556,6.885697175623609
2.379425601143048,4.663886803259116,6.804090171371658
2.619718886717026,5.145053453827878,6.74596879965072
2.885309437615672,5.676037327025805,6.715355601429425
3.178745172618503,6.261297212342948,6.717160745357876
3.502761361724144,6.90538833048051,6.757355275024305
3.860266050548594,7.612831299225078,6.843169054031478
4.254311602747019,8.387920359600045,6.98331159263427
4.688046988494387,9.23445131077047,7.188210087308672
5.164643893648814,10.15534538083843,7.470252909746427
5.687187926936079,11.15214138317835,7.844017572691931
6.258524267342653,12.22432612136002,8.326448875825568
6.881045263922254,13.36847409469101,8.936934534523257
7.556406238541187,14.57717528597504,9.697201579937657
8.28515583904698,15.83774883340186,10.63092780722351
9.06626997931967,17.1307768793381,11.76293153840668
9.896585439934656,18.42855390726425,13.11777713667901
10.77014281670267,19.69363829924092,14.71762659800253
11.67747104657772,20.87781498709563,16.57920079140133
12.60487881477837,21.92191832384735,18.7098166489608
13.53386098851683,22.75708744156722,21.10266918773305
14.4407753354892,23.30806639340551,23.73184541048177
15.29698344535923,23.49902392006094,26.54796472777965
16.06965904559312,23.26195630322761,29.47573736443863
16.72342088906617,22.54701346228192,32.41492837856022
17.22282529098852,21.33315794377284,35.24596749674639
17.53555596685711,19.63673502138447,37.8405754090825
17.6359143189731,17.51525872736491,40.07634662925693
17.50801940199993,15.06440306615907,41.85266191179701
17.1480662828548,12.40786238593153,43.10430288727624
16.56512494963445,9.681889201959098,43.80933943759393
15.78027286083284,7.018021954701759,43.98937563890775
14.82424213356259,4.527981381477294,43.70249765165214
13.73408728937955,2.293756911340641,43.03128432011425
12.54953300043467,0.3640541428742985,42.06920897342911
11.30961659447443,-1.243591895699834,40.90847682492954
10.0500512240147,-2.536919148955942,39.63120617748495
8.801495385494794,-3.541428523127961,38.30452056123279
7.588705235953885,-4.293039600900834,36.97908490964639
6.430411787595496,-4.831996980745077,35.69009428571599
5.339710132434391,-5.198445999882598,34.45964813405468
4.324752774014942,-5.429626582410417,33.29963716697912
3.389577343037869,-5.558387667319113,32.21455835328496
2.534948059870492,-5.612651782639641,31.20394177782487
1.759136155239517,-5.615489169394917,30.26427169018989
1.058600601534212,-5.585534556036826,29.39040698400684
0.4285556647444655,-5.537559923349909,28.57656863782272
-0.1365726045998685,-5.4830850786364,27.81698340264054
-0.6427903842809872,-5.4309588404625,27.10627162092441
-1.096266431626808,-5.387878006307124,26.43965477331654
-1.503133947579996,-5.358832508493621,25.81304265562456
-1.869350073148925,-5.347477105830633,25.22304494964704
-2.200600814954007,-5.35643586599796,24.66693908432964
-2.502241084995902,-5.387547973216344,24.14261614164415
-2.779261358127163,-5.442063669833431,23.64851897465213
-3.0362740680449,-5.520798425114646,23.18358125623265
-3.277514235289657,-5.62425231209242,22.74717239873547
-3.506849951331213,-5.752700382137418,22.33905075086898
-3.727799255266999,-5.906258709675786,21.95932583494946
-3.943550665164723,-6.084929795708033,21.6084293582171
-4.156985195965369,-6.288630180293785,21.28709410693079
-4.370698138422394,-6.517202412005267,20.99633945712554
-4.587019213179845,-6.770412941945944,20.73746199966663
-4.808029971540832,-7.047937039096722,20.51202960009738
-5.035577507657293,-7.349331456740968,20.32187704019821
-5.271283691835879,-7.67399531919513,20.16910118067952
-5.516549246631807,-8.021119556100608,20.05605332004966
-5.772552081795789,-8.389625210046509,19.98532609353793
-6.040239397451339,-8.778091114048413,19.95973186182452
-6.320313175509506,-9.184671819093799,19.98226910237507
-6.61320882813785,-9.607007295779715,20.05607287733333
-6.919066982587125,-10.04212688676758,20.18434507885424
-7.237698679483054,-10.48635128991506,20.37025994642951
-7.568544673077643,-10.93519802590954,20.61684045109401
-7.910630070813519,-11.38329786794183,20.92680172936346
-8.262516252421477,-11.82433199489225,21.30235904186184
-8.622252867489086,-12.25100198360295,21.74499996156216
-8.987333702395118,-12.6550468571426,22.2552238779142
-9.354661274069361,-13.02732277555919,22.83225656752457
-9.720526042926995,-13.35796095963862,23.47375349169711
-10.08060697817372,-13.63661733361218,24.17551232202341
-10.43000063676641,-13.85282241858322,24.93122227121795
-10.76328567171866,-13.99643165627544,25.73228397175618
-11.07462849763625,-14.05816449963383,26.56773732857265
-11.35793349349854,-14.03020592761866,27.42433415285928
-11.60703752611432,-13.90682816131869,28.28678575572795
-11.81594385814056,-13.68497593789971,29.13820199321004
-11.97908506910837,-13.36474914999025,29.9607177281728
-12.0915991705026,-12.94971547960824,30.73627728798594
-12.14959857131603,-12.44699544207814,31.44752108609042
-12.15040895352726,-11.86708362639884,32.07869633834127
-12.09275528736299,-11.2234007648682,32.61650116022098
-11.97687557610333,-10.53160671561837,33.05077237783927
-11.80454928740233,-9.80873776802864,33.37494345544304
-11.579035974112,-9.07225598578316,33.58622783225534
-11.30492897820624,-8.33910847208264,33.68551925505529
-10.98793780331167,-7.624888646069858,33.67703715601824
-10.63461934671245,-6.943171783430845,33.56777471244725
-10.25208178438821,-6.305068155827382,33.36682496211532
-9.84768522976874,-5.719005506289492,33.08466443462976
-9.42876069602749,-5.190724347002417,32.73246559377167
-9.002364201578654,-4.723448897157976,32.32149266535183
-8.575077097301365,-4.318185204935574,31.86261478695331
-8.152857852012506,-3.974095678199724,31.36595014538393
-7.740945382150202,-3.688903892655639,30.84063794196655
-7.343810022801975,-3.459292494573424,30.29472321116201
-6.96514558182485,-3.281267695588505,29.73513292544407
-6.607894532098157,-3.150474259333403,29.16771971839009
-6.274298064381526,-3.062453732875981,28.59735074789995
-5.96596316421301,-3.012845401690774,28.02802242269086
-5.683939808721381,-2.997533990869404,27.46298582185712
-5.428802559953269,-3.012750766872455,26.90487183302126
-5.20073207429644,-3.055135830976945,26.35580880623992
-4.99959322611161,-3.121769478039296,25.81752861216879
-4.825007582965193,-3.210179911628607,25.29145933510219
-4.676418835361345,-3.318333665193795,24.77880447326767
-4.553150469231889,-3.444613997331373,24.28060957000714
-4.454455485862761,-3.587791449213744,23.79781779054919
-4.379558342005645,-3.746989755584594,23.33131621563183
-4.327689526853653,-3.92164942634395,22.88197465304948
-4.298113336496421,-4.111490574437758,22.45067865621227
-4.290149472401728,-4.316475951565345,22.03835824718708
-4.303189097250542,-4.536774651400899,21.64601361251088
-4.336705944537531,-4.772726532423284,21.2747387989792
-4.390263009970098,-5.024807080747285,20.92574419655268
-4.463515262255052,-5.293592161047393,20.60037835996267
-4.556208705424311,-5.579721877234576,20.30014948614212
-4.668176009705868,-5.883862574197933,20.0267466229856
-4.799328807152842,-6.206665852269794,19.78206042444638
-4.949646625204879,-6.548723336892824,19.56820297360421
-5.119162309419767,-6.910515853195709,19.38752585380109
-5.307943669720675,-7.292355612196925,19.24263524287328
-5.516070977918465,-7.694320044544447,19.13640232312407
-5.743609855387836,-8.116176052206294,19.07196673032234
-5.990579029037212,-8.557293733881666,19.0527301069456
-6.256912415535773,-9.016549135024729,19.08233608984235
-6.542415037439402,-9.492216350085801,19.16463228328171
-6.846712405188647,-9.98185044430409,19.30360900875879
-7.169193246290416,-10.48216424820006,19.5033089894374
-7.508945862220767,-10.98890417955614,19.76770178135223
-7.864688981303531,-11.4967328970212,20.10051693238607
-8.234698784936896,-11.99912974434781,20.50503082885772
-8.616734835331679,-12.48832344030176,20.98380433016267
-9.007968919909542,-12.95527496348385,21.538371965957
-9.40492230219365,-13.38973149777532,22.1688889960576
-9.80341841999105,-13.78037380192809,22.87375015663403
-10.19855950579149,-14.11507836116427,23.64920324756879
-10.58473663593779,-14.38131095459889,24.48899113952292
-10.95568297314355,-14.56665872818511,25.38406588641427
-11.30457903133623,-14.6594928973492,26.32242625488955
-11.62421626929775,-14.64973420781969,27.28913235655201
-11.90722095949006,-14.52967011959147,28.26654527883016
-12.14633411433712,-14.29474993777071,29.23482341070853
-12.33473573338793,-13.94426689492395,30.17268001386739
-12.46639369282689,-13.48183021000894,31.05837064761965
-12.53641058968417,-12.91554018987159,31.87083960547412
-12.54133733713128,-12.25780747138995,32.59091946320235
-12.47942168266921,-11.52480116602325,33.20245598646748
-12.3507638972887,-10.73556289275548,33.69322915136281
-12.15736053708525,-9.91087395534297,34.05556276968988
-11.90302923857009,-9.072000050574658,34.28655723290002
-11.59322095716426,-8.239453418230678,34.38793376485468
-11.23473850970502,-7.431903192476148,34.36553271101229
-10.83538959084656,-6.665334086845204,34.22855149766548
-10.40360722180602,-5.952509627785289,33.98863222937553
-9.948070520520794,-5.302749311852561,33.65891208647935
-9.47735441241487,-4.721988708745878,33.25313461153192
-8.999629776212865,-4.213063820735098,32.78489303027454
-8.522427145393934,-3.776147996468222,32.2670454553772
-8.052468931413406,-3.409269884797922,31.71131267985642
-7.595568267677081,-3.108850610711008,31.12804653510239
-7.156587564661341,-2.870213192010833,30.52614219695422
-6.739446834417036,-2.68803331837813,29.91306104370563
-6.347170576426594,-2.556715231717008,29.29493010960632
-5.981962124850382,-2.470688073640937,28.67668776559324
-5.645295395034831,-2.424626243505741,28.06225102605815
-5.338015525750222,-2.413602285135202,27.45468627642255
-5.060441666601956,-2.433183207525186,26.85637120840547
-4.812466877586698,-2.479481668534827,26.26914077749819
-4.593651649140647,-2.549172781472714,25.69441385937485
-4.40330884673725,-2.639485981397653,25.13330001241268
-4.240578915206692,-2.748179798770708,24.58668751291209
-4.104494957466837,-2.873505784291864,24.05531482745147
-3.994037860517757,-3.014166354285763,23.53982813171999
-3.908182015491251,-3.16927004837051,23.04082755857223
-3.845932405701058,-3.338286628365638,22.55890470385188
-3.80635395106385,-3.52100358860634,22.09467364262089
-3.78859402794043,-3.717484967610799,21.64879738321313
-3.791899053869784,-3.928032818549267,21.22201135743089
-3.815625955117823,-4.153151280228389,20.81514523723486
-3.859249235147195,-4.393512863019865,20.42914409178296
-3.922364243925407,-4.649926300865629,20.06508965384445
-4.00468711825032,-4.923305100934927,19.72422224480409
-4.106051726438444,-5.214635730682892,19.40796370141346
-4.226403809503082,-5.524944206196696,19.11794144062442
-4.365792366891109,-5.855259678482666,18.85601357420832
-4.524358188883999,-6.206573453397978,18.62429472319472
-4.702319290803262,-6.579791729913199,18.42518186223441
-4.899952857708364,-6.975680211535004,18.26137912292265
-5.117573165229838,-7.39479865804269,18.13591997917993
-5.355504807747065,-7.837423432865715,18.05218460411051
-5.61405044795996,-8.303456215139883,18.0139094075358
-5.89345221550068,-8.792317353969478,18.02518482724728
-6.193845846446621,-9.302822937442548,18.09043636337383
-6.515206698275366,-9.833045645777304,18.21438265256886
-6.857286933148989,-10.38016099231355,18.40196316213533
-7.219543483607814,-10.94028277347323,18.65822699645525
-7.601056954966927,-11.50829458234248,18.98817359299164
-8.000442439311124,-12.07768817119368,19.39653609919885
-8.415754375306824,-12.64042424357978,19.88749944526575
-8.84438912691908,-13.18683668507848,20.46434815144518
-9.282990873629036,-13.70560676831787,21.12904437579243
-9.727368635939944,-14.18383854888629,21.88174518749221
-10.17243462782836,-14.60726908404425,22.72027982333962
-10.612176316471,-14.96064539105828,23.63962243810898
-11.03967610189427,-15.22829211866332,24.63141232995929
-11.44719278028073,-15.3948778709245,25.68358928198929
-11.82631722262469,-15.4463631205272,26.78022262438626
-12.16821035232268,-15.37107972828871,27.9016139926886
-12.4639241979305,-15.16085508670959,29.02474061987149
-12.70479673741824,-14.81205978557656,30.1240750673504
-12.88289941390644,-14.32643580999102,31.17276892133088
-12.99150439960475,-13.71156227530998,32.14412777377802
-13.02552935507605,-12.98084426987679,33.01324393738446
-12.98191313420301,-12.15296780569786,33.75860664098413
-12.85987856125119,-11.25084198785459,34.36349132836418
-12.66104863949496,-10.30013241453892,34.81694899658063
-12.38939913769362,-9.327557963237483,35.11427246372053


==> Figures/animation2-2.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709


==> Figures/animation2-20.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512
11.88826987708769,5.593423608926416,37.23826793188945
11.23524390464804,4.496391587870747,36.8332534041593
10.54582148638506,3.522181745736962,36.29408655225906
9.835545108260836,2.677647579999286,35.64995734831192
9.118789355371241,1.962816525546127,34.92808170654325
8.408292811471055,1.372373697730982,34.15250667479388
7.71488051521811,0.8972096931936149,33.34350408408121
7.047355635204997,0.5258522088138597,32.51744386639295
6.41252748859679,0.2456748272344736,31.68701026320782
5.815339200219974,0.04383987908713841,30.86162761041705
5.259060064731783,-0.0920216954221802,30.04798445404325
4.74551275453172,-0.1733628159415445,29.25057412643134
4.275311990339929,-0.2104617354575382,28.47219875803096
3.848097807925603,-0.2123070704316169,27.71440775746642
3.462752321092906,-0.186585037973224,26.9778595746073
3.117593547711646,-0.1397345269228708,26.26260731062193
2.810543378580242,-0.07704327183523224,25.5683155407822
2.539269241827021,-0.002765454454327715,24.89441889229275
2.301300634770965,0.07975303569212122,24.24023369136576
2.094122660119074,0.167950822755245,23.60503333665057
1.915249194548706,0.2599344423499358,22.98809667430948
1.762278483401772,0.3543721463769905,22.38873700937528
1.63293390946939,0.4503996493530333,21.80631776929921
1.525092510095243,0.5475382259039603,21.2402593880981
1.436803573566321,0.6456248550453476,20.69004076602616
1.366299372433739,0.7447536799250716,20.15519769044353
1.311999813549358,0.8452278206074669,19.63531985991598
1.272512517947121,0.9475204769487804,19.13004760367696
1.246629597254907,1.052244242887884,18.63906899680858
1.233322171614164,1.1601275908904,18.16211780388562
1.231733478695514,1.271997554067901,17.69897251069508
1.241171254040996,1.388767718681509,17.2494566005519
1.261099918190868,1.51143073098151,16.81344017946571
1.291132983730481,1.641054612374055,16.39084303846674
1.331025993004065,1.778782260517475,15.98163925124598
1.380670212080207,1.925833587191882,15.58586343358186
1.440087235832588,2.083509803443373,15.20361883297146
1.509424599910405,2.253199405657829,14.83508746944451
1.588952445094963,2.436385439869131,14.48054260997415
1.679061235216928,2.63465362232749,14.14036392824182
1.78026048849832,2.849700867953169,13.81505577811192
1.893178440770416,3.083343719464016,13.50526909220998
2.018562514110068,3.337526071879493,13.21182750496036
2.157280412225875,3.614325441069944,12.93575838942892
2.310321600033011,3.91595682006811,12.6783295841564
2.478798844151421,4.244772889424491,12.44109266116779
2.663949387480322,4.603258981632946,12.22593363559412
2.867135197368964,4.99402072562143,12.03513201939579
3.08984155482497,5.419761694675186,11.87142904440426
3.333673032077886,5.883247629077156,11.73810567638565
3.600345627110257,6.387252885916051,11.63907064517616
3.891673475718995,6.934483675632303,11.57895803303769
4.209548134741797,7.527471391453069,11.56323286812696
4.555907918605159,8.168427975427532,11.59830149706687
4.932694177946925,8.859053909019933,11.69162105246743
5.34179075170846,9.600288284951958,11.85179884260199
5.784942146741315,10.39198988183001,12.08866770864059
6.263645386806236,11.23253881454552,12.41331708833017
6.77901007262471,12.11835105254528,12.83805158836579
7.331581239610946,13.04330411559044,13.37623948654151
7.921120435776998,13.99808315897584,14.04200349484234
8.546342545967146,14.96947426880078,14.84969696748861
9.20460986299049,15.93965779747935,15.81310354774254
9.891591423657779,16.88558979612694,16.94430180983243
10.60090528203295,17.77860269801279,18.25215548162241
11.32377441564197,18.5844020380067,19.74043235907892
12.04874277745723,19.26367276658313,21.40562840339337
12.76151465789408,19.77351784066682,23.23468043534859
13.44499411663819,20.06990817713039,25.2028832543862
14.07960578968266,20.11120133251896,27.27245936255051
14.64396649352952,19.86257313760499,29.39231508847745
15.1159420874699,19.30091836622109,31.49949351882599
15.47406366493503,18.41947487758538,33.52264476457368
15.69919733990894,17.23121719442492,35.38745956963097
15.77627941518306,15.77007320343444,37.02350985410999
15.69586893135515,14.08932294209011,38.37145209997855
15.45525850248504,12.25711724812261,39.38926740645043
15.0589367726298,10.34975102509058,40.05628971036098
14.5183056287262,8.443900536538273,40.37423684436622
13.85069421817378,6.609269658030625,40.36516868482474
13.0778394722733,4.902903829286572,40.06700337270438
12.22408337165781,3.365914769161618,39.52768686443812
11.31455343909532,2.022725245471974,38.79921338262846
10.37355077808573,0.8824109464220549,37.93247102874111
9.423291947706623,-0.05858085822799042,36.97348228663396
8.483064494519521,-0.8131020944030961,35.96118922123551
7.56878287973043,-1.399994409813968,34.92661528649979
6.692883081683968,-1.841211745553131,33.89306390905393
5.86447149269413,-2.159571135587722,32.87697320041885
5.08964161069165,-2.377161728241009,31.88909194129451
4.371882846996801,-2.51433961852445,30.9357275213371
3.712522498464796,-2.589189461811838,30.01990697638253
3.111159481447853,-2.617326112533412,29.1423682672256
2.566063858271068,-2.611923725863558,28.30235364719016
2.074528282686296,-2.583882947871728,27.49821121097008
1.633166137935895,-2.54207091598394,26.72782880677884
1.238156805818458,-2.493589703482992,25.9889314445181
0.8854418593574209,-2.444045147275496,25.27927349406062
0.5708776781607741,-2.397799771756927,24.59675356215636
0.2903505995296091,-2.358201505189714,23.93947509156776
0.03986066038186092,-2.327784993560897,23.30577070352416
-0.1844204490994178,-2.308445391047765,22.69420376076629
-0.386112214088491,-2.301586218714779,22.10355683512599
-0.5686045741031331,-2.308243727656917,21.53281376999935
-0.7350499830508407,-2.329190519750663,20.98113976876196
-0.8883651945900035,-2.365021191268594,20.44786230132051
-1.031240264521825,-2.416222611304762,19.93245447812204
-1.166152738240269,-2.4832312118155,19.43452177827508
-1.295385397947993,-2.566479396898282,18.95379253723681
-1.421046286164318,-2.666432901466245,18.49011232019877
-1.545090005080105,-2.783620656324532,18.04344216834535
-1.669339521842238,-2.918658452703863,17.61386066059273
-1.795507893793868,-3.072267444912246,17.20156974983952
-1.925219470298532,-3.245288282495142,16.8069043864249
-2.060030233452289,-3.438691418812645,16.43034601565611
-2.201447012246075,-3.653583895407081,16.07254011891031
-2.350945346132182,-3.891212643738467,15.73431804962698
-2.509985786032612,-4.152964069275431,15.41672348812248
-2.68002840413874,-4.440359377735057,15.12104389349817
-2.862545237886347,-4.755044758541962,14.84884735550858
-3.059030316712377,-5.098775144693881,14.60202522845357
-3.27100681011097,-5.473389809676972,14.38284084107912
-3.500030688815527,-5.880777531031333,14.19398439065743
-3.747690103907554,-6.322828441068626,14.03863380416253
-4.015599457755266,-6.801369001057988,13.92052082893727
-4.305386863665643,-7.318075794013148,13.84400082683837
-4.618673368792312,-7.874363076091377,13.81412359840587
-4.957041953758498,-8.471238339686119,13.83670094816878
-5.321993939045814,-9.109119663018744,13.91836449756909
-5.714890054487282,-9.787608574879364,14.06660433907926
-6.136873119602407,-10.50521288447873,14.28977541580325
-6.588769127674028,-11.2590158910526,14.59705399911942
-7.070963658527,-12.04429223087137,14.99832148095338
-7.58325115228157,-12.85407712414897,15.50394734096682
-8.124655908583868,-13.67870581212061,16.12443848406659
-8.693226037983493,-14.50535428699101,16.86991969752161
-9.28580531499329,-15.31763133790818,17.74941207788648
-9.897793253436369,-16.09529479981892,18.76988609625737
-10.52291086284852,-16.81418928408985,19.93508726313863
-11.15299820800702,-17.44652356757798,21.24416867581276
-11.77787923134964,-17.96161496572177,22.69021787482613
-12.38533760173171,-18.32721414963803,24.258833039205
-12.96125192738523,-18.51147462429472,25.92697624960692
-13.48993601369517,-18.48553736548812,27.6623908525219
-13.95471634803052,-18.22656384549371,29.42388886528396
-14.33875226767076,-17.72088818682033,31.16276307844107
-14.62606492548937,-16.96681108462182,32.82543636569719
-14.8026944108536,-15.97648031891713,34.35723184288722
-14.85786036216256,-14.77634988208797,35.70687307888959
-14.78497338751744,-13.40590879066695,36.83108018083565
-14.58234475739696,-11.91469622361119,37.69850524610425
-14.25347591240639,-10.35798937259312,38.29231449851102
-13.80687284516213,-8.79184951895121,38.61097827718658
-13.25540869013192,-7.268340318283972,38.66720504848222
-12.61533073005371,-5.831650296982738,38.4853349001309
-11.9050572479405,-4.515596960224219,38.09777673019476
-11.1439253363187,-3.342657282584065,37.54116628700856
-10.35103392371929,-2.324365002137772,36.85284322520801
-9.544286675748879,-1.462714319550266,36.0680529479548
-8.739690671354497,-0.752136641668239,35.21805190125615
-7.950921176270875,-0.1816515863604382,34.32909892235413
-7.189128351223514,0.2631079404641941,33.42218559310736
-6.462941163634371,0.598178782693068,32.51330030348961
-5.778615968144947,0.8399354845508391,31.61401902244124
-5.140278884650743,1.004142924785652,30.73224841597168
-4.55021842695948,1.105347266566404,29.87299357915399
-4.009194554109181,1.156538401422155,29.03906899534084
-3.51674013652557,1.169014311514305,28.23170972859019
-3.071439434199708,1.152385128909413,27.45106772210729
-2.671175022819388,1.114666369501367,26.69659595969771
-2.313339624921082,1.062423170984728,25.96733313029317
-1.995012724483781,1.000938396224532,25.26210563073304
-1.713103988114765,0.9343863915766212,24.57966430938028
-1.464466713652899,0.8660009342862488,23.91877187964021
-1.24598506436687,0.7982307312808533,23.27825451840454
-1.05463895074772,0.7328791320283108,22.65702850408334
-0.887550259852006,0.6712268770644897,22.05411023578214
-0.7420138217031281,0.6141380503086118,21.4686157993808
-0.6155161218759079,0.5621501934798233,20.89975447080297
-0.5057443690931819,0.5155499624724355,20.34681916229055
-0.4105881366740427,0.4744358900444936,19.8091757785587
-0.3281354339651559,0.438769855888575,19.28625269716758
-0.2566647368720005,0.408418813110495,18.77753106136028
-0.1946342183488561,0.3831882176326789,18.28253621982686
-0.1406691700458379,0.362848478558892,17.8008304207485
-0.09354839323958879,0.3471556085875451,17.33200673048806
-0.05219015769933063,0.3358671138506981,16.87568407224696
-0.01563817782378417,0.3287540280716233,16.43150324591153
0.01695206732886197,0.3256098702543265,15.99912378202536
0.04632644308269805,0.3262571902440532,15.5782214897706
0.07314454996459599,0.3305522633760556,15.16848657389577
0.09799131193106869,0.3383884042963345,14.76962221408502
0.1213877264607432,0.3496982906451188,14.38134351951245
0.143800778146929,0.3644556190706126,14.00337678968715
0.1656525450793985,0.3826763582088627,13.63545902941393
0.1873285472906302,0.4044198149263164,13.27733768054365
0.2091854004464981,0.4297896903191251,12.92877054625893
0.231557847129098,0.4589352697331306,12.58952589521896
0.2547652436157543,0.4920528654715407,12.25938274335256
0.2791175829345702,0.5293876110019176,11.93813132087424
0.3049211359338845,0.5712356905289284,11.62557374166184
0.3324837917529769,0.6179470769976207,11.32152490194747
0.3621201779084652,0.6699288442288739,11.02581364582808
0.394156638588652,0.727649114311585,10.73828424691819
0.4289361479544785,0.7916416989691806,10.45879826911021
0.4668232334744661,0.8625114927797413,10.18723688551135
0.5082089826896343,0.9409406762426185,9.92350375391195
0.5535162053583235,1.027695787079057,9.667528570451523
0.603204821642776,1.123635718054532,9.419271451474412
0.6577775457630615,1.229720698070157,9.178728328080277
0.7177859331616807,1.347022309086133,8.945937579961829
0.7838368573835194,1.476734583036077,8.720988186420351
0.8565994801259114,1.620186208167184,8.50402973487224
0.9368127736077028,1.778853850370296,8.295284702915184
1.025293647646255,1.954376558223015,8.095063521607296
1.122945723378591,2.148571165481862,7.903783037763134
1.230768779720133,2.363448524627915,7.7219891246451
1.349868875107587,2.601230290359987,7.550384346169812
1.481469112680957,2.86436580997889,7.389861761859986
1.62692096758084,3.155548451524369,7.241546169197948
1.787716024771299,3.477730387952415,7.106844315291212
1.965497877136846,3.834134427270473,6.987505865067202
2.162073796468721,4.228260896480556,6.885697175623609
2.379425601143048,4.663886803259116,6.804090171371658
2.619718886717026,5.145053453827878,6.74596879965072
2.885309437615672,5.676037327025805,6.715355601429425
3.178745172618503,6.261297212342948,6.717160745357876
3.502761361724144,6.90538833048051,6.757355275024305
3.860266050548594,7.612831299225078,6.843169054031478
4.254311602747019,8.387920359600045,6.98331159263427
4.688046988494387,9.23445131077047,7.188210087308672
5.164643893648814,10.15534538083843,7.470252909746427
5.687187926936079,11.15214138317835,7.844017572691931
6.258524267342653,12.22432612136002,8.326448875825568
6.881045263922254,13.36847409469101,8.936934534523257
7.556406238541187,14.57717528597504,9.697201579937657
8.28515583904698,15.83774883340186,10.63092780722351
9.06626997931967,17.1307768793381,11.76293153840668
9.896585439934656,18.42855390726425,13.11777713667901
10.77014281670267,19.69363829924092,14.71762659800253
11.67747104657772,20.87781498709563,16.57920079140133
12.60487881477837,21.92191832384735,18.7098166489608
13.53386098851683,22.75708744156722,21.10266918773305
14.4407753354892,23.30806639340551,23.73184541048177
15.29698344535923,23.49902392006094,26.54796472777965
16.06965904559312,23.26195630322761,29.47573736443863
16.72342088906617,22.54701346228192,32.41492837856022
17.22282529098852,21.33315794377284,35.24596749674639
17.53555596685711,19.63673502138447,37.8405754090825
17.6359143189731,17.51525872736491,40.07634662925693
17.50801940199993,15.06440306615907,41.85266191179701
17.1480662828548,12.40786238593153,43.10430288727624
16.56512494963445,9.681889201959098,43.80933943759393
15.78027286083284,7.018021954701759,43.98937563890775
14.82424213356259,4.527981381477294,43.70249765165214
13.73408728937955,2.293756911340641,43.03128432011425
12.54953300043467,0.3640541428742985,42.06920897342911
11.30961659447443,-1.243591895699834,40.90847682492954
10.0500512240147,-2.536919148955942,39.63120617748495
8.801495385494794,-3.541428523127961,38.30452056123279
7.588705235953885,-4.293039600900834,36.97908490964639
6.430411787595496,-4.831996980745077,35.69009428571599
5.339710132434391,-5.198445999882598,34.45964813405468
4.324752774014942,-5.429626582410417,33.29963716697912
3.389577343037869,-5.558387667319113,32.21455835328496
2.534948059870492,-5.612651782639641,31.20394177782487
1.759136155239517,-5.615489169394917,30.26427169018989
1.058600601534212,-5.585534556036826,29.39040698400684
0.4285556647444655,-5.537559923349909,28.57656863782272
-0.1365726045998685,-5.4830850786364,27.81698340264054
-0.6427903842809872,-5.4309588404625,27.10627162092441
-1.096266431626808,-5.387878006307124,26.43965477331654
-1.503133947579996,-5.358832508493621,25.81304265562456
-1.869350073148925,-5.347477105830633,25.22304494964704
-2.200600814954007,-5.35643586599796,24.66693908432964
-2.502241084995902,-5.387547973216344,24.14261614164415
-2.779261358127163,-5.442063669833431,23.64851897465213
-3.0362740680449,-5.520798425114646,23.18358125623265
-3.277514235289657,-5.62425231209242,22.74717239873547
-3.506849951331213,-5.752700382137418,22.33905075086898
-3.727799255266999,-5.906258709675786,21.95932583494946
-3.943550665164723,-6.084929795708033,21.6084293582171
-4.156985195965369,-6.288630180293785,21.28709410693079
-4.370698138422394,-6.517202412005267,20.99633945712554
-4.587019213179845,-6.770412941945944,20.73746199966663
-4.808029971540832,-7.047937039096722,20.51202960009738
-5.035577507657293,-7.349331456740968,20.32187704019821
-5.271283691835879,-7.67399531919513,20.16910118067952
-5.516549246631807,-8.021119556100608,20.05605332004966
-5.772552081795789,-8.389625210046509,19.98532609353793
-6.040239397451339,-8.778091114048413,19.95973186182452
-6.320313175509506,-9.184671819093799,19.98226910237507
-6.61320882813785,-9.607007295779715,20.05607287733333
-6.919066982587125,-10.04212688676758,20.18434507885424
-7.237698679483054,-10.48635128991506,20.37025994642951
-7.568544673077643,-10.93519802590954,20.61684045109401
-7.910630070813519,-11.38329786794183,20.92680172936346
-8.262516252421477,-11.82433199489225,21.30235904186184
-8.622252867489086,-12.25100198360295,21.74499996156216
-8.987333702395118,-12.6550468571426,22.2552238779142
-9.354661274069361,-13.02732277555919,22.83225656752457
-9.720526042926995,-13.35796095963862,23.47375349169711
-10.08060697817372,-13.63661733361218,24.17551232202341
-10.43000063676641,-13.85282241858322,24.93122227121795
-10.76328567171866,-13.99643165627544,25.73228397175618
-11.07462849763625,-14.05816449963383,26.56773732857265
-11.35793349349854,-14.03020592761866,27.42433415285928
-11.60703752611432,-13.90682816131869,28.28678575572795
-11.81594385814056,-13.68497593789971,29.13820199321004
-11.97908506910837,-13.36474914999025,29.9607177281728
-12.0915991705026,-12.94971547960824,30.73627728798594
-12.14959857131603,-12.44699544207814,31.44752108609042
-12.15040895352726,-11.86708362639884,32.07869633834127
-12.09275528736299,-11.2234007648682,32.61650116022098
-11.97687557610333,-10.53160671561837,33.05077237783927
-11.80454928740233,-9.80873776802864,33.37494345544304
-11.579035974112,-9.07225598578316,33.58622783225534
-11.30492897820624,-8.33910847208264,33.68551925505529
-10.98793780331167,-7.624888646069858,33.67703715601824
-10.63461934671245,-6.943171783430845,33.56777471244725
-10.25208178438821,-6.305068155827382,33.36682496211532
-9.84768522976874,-5.719005506289492,33.08466443462976
-9.42876069602749,-5.190724347002417,32.73246559377167
-9.002364201578654,-4.723448897157976,32.32149266535183
-8.575077097301365,-4.318185204935574,31.86261478695331
-8.152857852012506,-3.974095678199724,31.36595014538393
-7.740945382150202,-3.688903892655639,30.84063794196655
-7.343810022801975,-3.459292494573424,30.29472321116201
-6.96514558182485,-3.281267695588505,29.73513292544407
-6.607894532098157,-3.150474259333403,29.16771971839009
-6.274298064381526,-3.062453732875981,28.59735074789995
-5.96596316421301,-3.012845401690774,28.02802242269086
-5.683939808721381,-2.997533990869404,27.46298582185712
-5.428802559953269,-3.012750766872455,26.90487183302126
-5.20073207429644,-3.055135830976945,26.35580880623992
-4.99959322611161,-3.121769478039296,25.81752861216879
-4.825007582965193,-3.210179911628607,25.29145933510219
-4.676418835361345,-3.318333665193795,24.77880447326767
-4.553150469231889,-3.444613997331373,24.28060957000714
-4.454455485862761,-3.587791449213744,23.79781779054919
-4.379558342005645,-3.746989755584594,23.33131621563183
-4.327689526853653,-3.92164942634395,22.88197465304948
-4.298113336496421,-4.111490574437758,22.45067865621227
-4.290149472401728,-4.316475951565345,22.03835824718708
-4.303189097250542,-4.536774651400899,21.64601361251088
-4.336705944537531,-4.772726532423284,21.2747387989792
-4.390263009970098,-5.024807080747285,20.92574419655268
-4.463515262255052,-5.293592161047393,20.60037835996267
-4.556208705424311,-5.579721877234576,20.30014948614212
-4.668176009705868,-5.883862574197933,20.0267466229856
-4.799328807152842,-6.206665852269794,19.78206042444638
-4.949646625204879,-6.548723336892824,19.56820297360421
-5.119162309419767,-6.910515853195709,19.38752585380109
-5.307943669720675,-7.292355612196925,19.24263524287328
-5.516070977918465,-7.694320044544447,19.13640232312407
-5.743609855387836,-8.116176052206294,19.07196673032234
-5.990579029037212,-8.557293733881666,19.0527301069456
-6.256912415535773,-9.016549135024729,19.08233608984235
-6.542415037439402,-9.492216350085801,19.16463228328171
-6.846712405188647,-9.98185044430409,19.30360900875879
-7.169193246290416,-10.48216424820006,19.5033089894374
-7.508945862220767,-10.98890417955614,19.76770178135223
-7.864688981303531,-11.4967328970212,20.10051693238607
-8.234698784936896,-11.99912974434781,20.50503082885772
-8.616734835331679,-12.48832344030176,20.98380433016267
-9.007968919909542,-12.95527496348385,21.538371965957
-9.40492230219365,-13.38973149777532,22.1688889960576
-9.80341841999105,-13.78037380192809,22.87375015663403
-10.19855950579149,-14.11507836116427,23.64920324756879
-10.58473663593779,-14.38131095459889,24.48899113952292
-10.95568297314355,-14.56665872818511,25.38406588641427
-11.30457903133623,-14.6594928973492,26.32242625488955
-11.62421626929775,-14.64973420781969,27.28913235655201
-11.90722095949006,-14.52967011959147,28.26654527883016
-12.14633411433712,-14.29474993777071,29.23482341070853
-12.33473573338793,-13.94426689492395,30.17268001386739
-12.46639369282689,-13.48183021000894,31.05837064761965
-12.53641058968417,-12.91554018987159,31.87083960547412
-12.54133733713128,-12.25780747138995,32.59091946320235
-12.47942168266921,-11.52480116602325,33.20245598646748
-12.3507638972887,-10.73556289275548,33.69322915136281
-12.15736053708525,-9.91087395534297,34.05556276968988
-11.90302923857009,-9.072000050574658,34.28655723290002
-11.59322095716426,-8.239453418230678,34.38793376485468
-11.23473850970502,-7.431903192476148,34.36553271101229
-10.83538959084656,-6.665334086845204,34.22855149766548
-10.40360722180602,-5.952509627785289,33.98863222937553
-9.948070520520794,-5.302749311852561,33.65891208647935
-9.47735441241487,-4.721988708745878,33.25313461153192
-8.999629776212865,-4.213063820735098,32.78489303027454
-8.522427145393934,-3.776147996468222,32.2670454553772
-8.052468931413406,-3.409269884797922,31.71131267985642
-7.595568267677081,-3.108850610711008,31.12804653510239
-7.156587564661341,-2.870213192010833,30.52614219695422
-6.739446834417036,-2.68803331837813,29.91306104370563
-6.347170576426594,-2.556715231717008,29.29493010960632
-5.981962124850382,-2.470688073640937,28.67668776559324
-5.645295395034831,-2.424626243505741,28.06225102605815
-5.338015525750222,-2.413602285135202,27.45468627642255
-5.060441666601956,-2.433183207525186,26.85637120840547
-4.812466877586698,-2.479481668534827,26.26914077749819
-4.593651649140647,-2.549172781472714,25.69441385937485
-4.40330884673725,-2.639485981397653,25.13330001241268
-4.240578915206692,-2.748179798770708,24.58668751291209
-4.104494957466837,-2.873505784291864,24.05531482745147
-3.994037860517757,-3.014166354285763,23.53982813171999
-3.908182015491251,-3.16927004837051,23.04082755857223
-3.845932405701058,-3.338286628365638,22.55890470385188
-3.80635395106385,-3.52100358860634,22.09467364262089
-3.78859402794043,-3.717484967610799,21.64879738321313
-3.791899053869784,-3.928032818549267,21.22201135743089
-3.815625955117823,-4.153151280228389,20.81514523723486
-3.859249235147195,-4.393512863019865,20.42914409178296
-3.922364243925407,-4.649926300865629,20.06508965384445
-4.00468711825032,-4.923305100934927,19.72422224480409
-4.106051726438444,-5.214635730682892,19.40796370141346
-4.226403809503082,-5.524944206196696,19.11794144062442
-4.365792366891109,-5.855259678482666,18.85601357420832
-4.524358188883999,-6.206573453397978,18.62429472319472
-4.702319290803262,-6.579791729913199,18.42518186223441
-4.899952857708364,-6.975680211535004,18.26137912292265
-5.117573165229838,-7.39479865804269,18.13591997917993
-5.355504807747065,-7.837423432865715,18.05218460411051
-5.61405044795996,-8.303456215139883,18.0139094075358
-5.89345221550068,-8.792317353969478,18.02518482724728
-6.193845846446621,-9.302822937442548,18.09043636337383
-6.515206698275366,-9.833045645777304,18.21438265256886
-6.857286933148989,-10.38016099231355,18.40196316213533
-7.219543483607814,-10.94028277347323,18.65822699645525
-7.601056954966927,-11.50829458234248,18.98817359299164
-8.000442439311124,-12.07768817119368,19.39653609919885
-8.415754375306824,-12.64042424357978,19.88749944526575
-8.84438912691908,-13.18683668507848,20.46434815144518
-9.282990873629036,-13.70560676831787,21.12904437579243
-9.727368635939944,-14.18383854888629,21.88174518749221
-10.17243462782836,-14.60726908404425,22.72027982333962
-10.612176316471,-14.96064539105828,23.63962243810898
-11.03967610189427,-15.22829211866332,24.63141232995929
-11.44719278028073,-15.3948778709245,25.68358928198929
-11.82631722262469,-15.4463631205272,26.78022262438626
-12.16821035232268,-15.37107972828871,27.9016139926886
-12.4639241979305,-15.16085508670959,29.02474061987149
-12.70479673741824,-14.81205978557656,30.1240750673504
-12.88289941390644,-14.32643580999102,31.17276892133088
-12.99150439960475,-13.71156227530998,32.14412777377802
-13.02552935507605,-12.98084426987679,33.01324393738446
-12.98191313420301,-12.15296780569786,33.75860664098413
-12.85987856125119,-11.25084198785459,34.36349132836418
-12.66104863949496,-10.30013241453892,34.81694899658063
-12.38939913769362,-9.327557963237483,35.11427246372053
-12.0510505637487,-8.359159486711595,35.25689765378011
-11.65392221896832,-7.418744890503044,35.25178552286776
-11.2072865594339,-6.526673220267081,35.11040380410653
-10.72127081729792,-5.699073322798283,34.84747210126233
-10.20635384163268,-4.947518057828343,34.47964311838444
-9.672900266431629,-4.279109753366102,34.02427084881258
-9.13076354073022,-3.696887891574799,33.49837408761365
-8.588976714469105,-3.200449742788924,32.91785374342542
-8.05553760032815,-2.786676187099708,32.29697642434384
-7.537284766939503,-2.450471715117256,31.64810184047492
-7.039853641978693,-2.185451973381068,30.98161031895756
-6.567697926538422,-1.9845377031227,30.30597818116129
-6.124160126020931,-1.840436146766013,29.62794984584979
-5.711575603293835,-1.746007838262101,28.95276264471471
-5.331396425695678,-1.694527786572463,28.28439019605167
-4.984323770214168,-1.679856131931332,27.62578036493094
-4.670440289661534,-1.696535609933081,26.97907286937176
-4.389336311774652,-1.739832860902974,26.34578878663157
-4.140225870120381,-1.805738849161301,25.72698944100574
-3.922050283782244,-1.890941212728679,25.12340560982813
-3.733568314872701,-1.992778782414272,24.53554001119558
-3.573432881105485,-2.109186101828825,23.96374700916094
-3.440254944528884,-2.238633697727816,23.40829372782581
-3.33265559986962,-2.380068139776253,22.86940657848079
-3.249307604802215,-2.532854576291611,22.34730677732119
-3.188967679368604,-2.696723393715274,21.84223790598595
-3.15050089271571,-2.871721867724208,21.35448803299738
-3.132898383214351,-3.058171098462847,20.88440842277304
-3.135289545896083,-3.256628102293988,20.43243043513454
-3.15694968551206,-3.46785262607111,19.99908186936803
-3.197303985722159,-3.69277802296867,19.58500372915236
-3.255928492292706,-3.932485353682878,19.19096816798595
-3.332548654986356,-4.188179731094145,18.817898205629
-3.427035821034949,-4.461167792420835,18.46688966928638
-3.539401922955469,-4.752835046225917,18.13923569244582
-3.669792454030014,-5.064621691187921,17.83645398202234
-3.818477674225776,-5.397995331148349,17.56031692173921
-3.985841835436526,-5.754418811845875,17.31288439515246
-4.172370055403623,-6.135311178608428,17.09653896080368
-4.378632302708776,-6.541999506938595,16.91402266594843
-4.605263780141755,-6.975659104116022,16.76847431076689
-4.852940811899002,-7.437239347109809,16.66346533400059
-5.122351156132223,-7.927372255630563,16.60303164258016
-5.414157488011104,-8.446260868943442,16.59169761160623
-5.728952646586862,-8.993544703188757,16.63448710433791
-6.067205138227077,-9.56814015462689,16.73691469197653
-6.429193380306703,-10.16805487207361,16.90494831683521
-6.814927307718034,-10.79017708497918,17.144932534852
-7.224056327193509,-11.43004391587583,17.46345939619321
-7.655763285592033,-12.08159710889313,17.86717233278562


==> Figures/animation2-21.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512
11.88826987708769,5.593423608926416,37.23826793188945
11.23524390464804,4.496391587870747,36.8332534041593
10.54582148638506,3.522181745736962,36.29408655225906
9.835545108260836,2.677647579999286,35.64995734831192
9.118789355371241,1.962816525546127,34.92808170654325
8.408292811471055,1.372373697730982,34.15250667479388
7.71488051521811,0.8972096931936149,33.34350408408121
7.047355635204997,0.5258522088138597,32.51744386639295
6.41252748859679,0.2456748272344736,31.68701026320782
5.815339200219974,0.04383987908713841,30.86162761041705
5.259060064731783,-0.0920216954221802,30.04798445404325
4.74551275453172,-0.1733628159415445,29.25057412643134
4.275311990339929,-0.2104617354575382,28.47219875803096
3.848097807925603,-0.2123070704316169,27.71440775746642
3.462752321092906,-0.186585037973224,26.9778595746073
3.117593547711646,-0.1397345269228708,26.26260731062193
2.810543378580242,-0.07704327183523224,25.5683155407822
2.539269241827021,-0.002765454454327715,24.89441889229275
2.301300634770965,0.07975303569212122,24.24023369136576
2.094122660119074,0.167950822755245,23.60503333665057
1.915249194548706,0.2599344423499358,22.98809667430948
1.762278483401772,0.3543721463769905,22.38873700937528
1.63293390946939,0.4503996493530333,21.80631776929921
1.525092510095243,0.5475382259039603,21.2402593880981
1.436803573566321,0.6456248550453476,20.69004076602616
1.366299372433739,0.7447536799250716,20.15519769044353
1.311999813549358,0.8452278206074669,19.63531985991598
1.272512517947121,0.9475204769487804,19.13004760367696
1.246629597254907,1.052244242887884,18.63906899680858
1.233322171614164,1.1601275908904,18.16211780388562
1.231733478695514,1.271997554067901,17.69897251069508
1.241171254040996,1.388767718681509,17.2494566005519
1.261099918190868,1.51143073098151,16.81344017946571
1.291132983730481,1.641054612374055,16.39084303846674
1.331025993004065,1.778782260517475,15.98163925124598
1.380670212080207,1.925833587191882,15.58586343358186
1.440087235832588,2.083509803443373,15.20361883297146
1.509424599910405,2.253199405657829,14.83508746944451
1.588952445094963,2.436385439869131,14.48054260997415
1.679061235216928,2.63465362232749,14.14036392824182
1.78026048849832,2.849700867953169,13.81505577811192
1.893178440770416,3.083343719464016,13.50526909220998
2.018562514110068,3.337526071879493,13.21182750496036
2.157280412225875,3.614325441069944,12.93575838942892
2.310321600033011,3.91595682006811,12.6783295841564
2.478798844151421,4.244772889424491,12.44109266116779
2.663949387480322,4.603258981632946,12.22593363559412
2.867135197368964,4.99402072562143,12.03513201939579
3.08984155482497,5.419761694675186,11.87142904440426
3.333673032077886,5.883247629077156,11.73810567638565
3.600345627110257,6.387252885916051,11.63907064517616
3.891673475718995,6.934483675632303,11.57895803303769
4.209548134741797,7.527471391453069,11.56323286812696
4.555907918605159,8.168427975427532,11.59830149706687
4.932694177946925,8.859053909019933,11.69162105246743
5.34179075170846,9.600288284951958,11.85179884260199
5.784942146741315,10.39198988183001,12.08866770864059
6.263645386806236,11.23253881454552,12.41331708833017
6.77901007262471,12.11835105254528,12.83805158836579
7.331581239610946,13.04330411559044,13.37623948654151
7.921120435776998,13.99808315897584,14.04200349484234
8.546342545967146,14.96947426880078,14.84969696748861
9.20460986299049,15.93965779747935,15.81310354774254
9.891591423657779,16.88558979612694,16.94430180983243
10.60090528203295,17.77860269801279,18.25215548162241
11.32377441564197,18.5844020380067,19.74043235907892
12.04874277745723,19.26367276658313,21.40562840339337
12.76151465789408,19.77351784066682,23.23468043534859
13.44499411663819,20.06990817713039,25.2028832543862
14.07960578968266,20.11120133251896,27.27245936255051
14.64396649352952,19.86257313760499,29.39231508847745
15.1159420874699,19.30091836622109,31.49949351882599
15.47406366493503,18.41947487758538,33.52264476457368
15.69919733990894,17.23121719442492,35.38745956963097
15.77627941518306,15.77007320343444,37.02350985410999
15.69586893135515,14.08932294209011,38.37145209997855
15.45525850248504,12.25711724812261,39.38926740645043
15.0589367726298,10.34975102509058,40.05628971036098
14.5183056287262,8.443900536538273,40.37423684436622
13.85069421817378,6.609269658030625,40.36516868482474
13.0778394722733,4.902903829286572,40.06700337270438
12.22408337165781,3.365914769161618,39.52768686443812
11.31455343909532,2.022725245471974,38.79921338262846
10.37355077808573,0.8824109464220549,37.93247102874111
9.423291947706623,-0.05858085822799042,36.97348228663396
8.483064494519521,-0.8131020944030961,35.96118922123551
7.56878287973043,-1.399994409813968,34.92661528649979
6.692883081683968,-1.841211745553131,33.89306390905393
5.86447149269413,-2.159571135587722,32.87697320041885
5.08964161069165,-2.377161728241009,31.88909194129451
4.371882846996801,-2.51433961852445,30.9357275213371
3.712522498464796,-2.589189461811838,30.01990697638253
3.111159481447853,-2.617326112533412,29.1423682672256
2.566063858271068,-2.611923725863558,28.30235364719016
2.074528282686296,-2.583882947871728,27.49821121097008
1.633166137935895,-2.54207091598394,26.72782880677884
1.238156805818458,-2.493589703482992,25.9889314445181
0.8854418593574209,-2.444045147275496,25.27927349406062
0.5708776781607741,-2.397799771756927,24.59675356215636
0.2903505995296091,-2.358201505189714,23.93947509156776
0.03986066038186092,-2.327784993560897,23.30577070352416
-0.1844204490994178,-2.308445391047765,22.69420376076629
-0.386112214088491,-2.301586218714779,22.10355683512599
-0.5686045741031331,-2.308243727656917,21.53281376999935
-0.7350499830508407,-2.329190519750663,20.98113976876196
-0.8883651945900035,-2.365021191268594,20.44786230132051
-1.031240264521825,-2.416222611304762,19.93245447812204
-1.166152738240269,-2.4832312118155,19.43452177827508
-1.295385397947993,-2.566479396898282,18.95379253723681
-1.421046286164318,-2.666432901466245,18.49011232019877
-1.545090005080105,-2.783620656324532,18.04344216834535
-1.669339521842238,-2.918658452703863,17.61386066059273
-1.795507893793868,-3.072267444912246,17.20156974983952
-1.925219470298532,-3.245288282495142,16.8069043864249
-2.060030233452289,-3.438691418812645,16.43034601565611
-2.201447012246075,-3.653583895407081,16.07254011891031
-2.350945346132182,-3.891212643738467,15.73431804962698
-2.509985786032612,-4.152964069275431,15.41672348812248
-2.68002840413874,-4.440359377735057,15.12104389349817
-2.862545237886347,-4.755044758541962,14.84884735550858
-3.059030316712377,-5.098775144693881,14.60202522845357
-3.27100681011097,-5.473389809676972,14.38284084107912
-3.500030688815527,-5.880777531031333,14.19398439065743
-3.747690103907554,-6.322828441068626,14.03863380416253
-4.015599457755266,-6.801369001057988,13.92052082893727
-4.305386863665643,-7.318075794013148,13.84400082683837
-4.618673368792312,-7.874363076091377,13.81412359840587
-4.957041953758498,-8.471238339686119,13.83670094816878
-5.321993939045814,-9.109119663018744,13.91836449756909
-5.714890054487282,-9.787608574879364,14.06660433907926
-6.136873119602407,-10.50521288447873,14.28977541580325
-6.588769127674028,-11.2590158910526,14.59705399911942
-7.070963658527,-12.04429223087137,14.99832148095338
-7.58325115228157,-12.85407712414897,15.50394734096682
-8.124655908583868,-13.67870581212061,16.12443848406659
-8.693226037983493,-14.50535428699101,16.86991969752161
-9.28580531499329,-15.31763133790818,17.74941207788648
-9.897793253436369,-16.09529479981892,18.76988609625737
-10.52291086284852,-16.81418928408985,19.93508726313863
-11.15299820800702,-17.44652356757798,21.24416867581276
-11.77787923134964,-17.96161496572177,22.69021787482613
-12.38533760173171,-18.32721414963803,24.258833039205
-12.96125192738523,-18.51147462429472,25.92697624960692
-13.48993601369517,-18.48553736548812,27.6623908525219
-13.95471634803052,-18.22656384549371,29.42388886528396
-14.33875226767076,-17.72088818682033,31.16276307844107
-14.62606492548937,-16.96681108462182,32.82543636569719
-14.8026944108536,-15.97648031891713,34.35723184288722
-14.85786036216256,-14.77634988208797,35.70687307888959
-14.78497338751744,-13.40590879066695,36.83108018083565
-14.58234475739696,-11.91469622361119,37.69850524610425
-14.25347591240639,-10.35798937259312,38.29231449851102
-13.80687284516213,-8.79184951895121,38.61097827718658
-13.25540869013192,-7.268340318283972,38.66720504848222
-12.61533073005371,-5.831650296982738,38.4853349001309
-11.9050572479405,-4.515596960224219,38.09777673019476
-11.1439253363187,-3.342657282584065,37.54116628700856
-10.35103392371929,-2.324365002137772,36.85284322520801
-9.544286675748879,-1.462714319550266,36.0680529479548
-8.739690671354497,-0.752136641668239,35.21805190125615
-7.950921176270875,-0.1816515863604382,34.32909892235413
-7.189128351223514,0.2631079404641941,33.42218559310736
-6.462941163634371,0.598178782693068,32.51330030348961
-5.778615968144947,0.8399354845508391,31.61401902244124
-5.140278884650743,1.004142924785652,30.73224841597168
-4.55021842695948,1.105347266566404,29.87299357915399
-4.009194554109181,1.156538401422155,29.03906899534084
-3.51674013652557,1.169014311514305,28.23170972859019
-3.071439434199708,1.152385128909413,27.45106772210729
-2.671175022819388,1.114666369501367,26.69659595969771
-2.313339624921082,1.062423170984728,25.96733313029317
-1.995012724483781,1.000938396224532,25.26210563073304
-1.713103988114765,0.9343863915766212,24.57966430938028
-1.464466713652899,0.8660009342862488,23.91877187964021
-1.24598506436687,0.7982307312808533,23.27825451840454
-1.05463895074772,0.7328791320283108,22.65702850408334
-0.887550259852006,0.6712268770644897,22.05411023578214
-0.7420138217031281,0.6141380503086118,21.4686157993808
-0.6155161218759079,0.5621501934798233,20.89975447080297
-0.5057443690931819,0.5155499624724355,20.34681916229055
-0.4105881366740427,0.4744358900444936,19.8091757785587
-0.3281354339651559,0.438769855888575,19.28625269716758
-0.2566647368720005,0.408418813110495,18.77753106136028
-0.1946342183488561,0.3831882176326789,18.28253621982686
-0.1406691700458379,0.362848478558892,17.8008304207485
-0.09354839323958879,0.3471556085875451,17.33200673048806
-0.05219015769933063,0.3358671138506981,16.87568407224696
-0.01563817782378417,0.3287540280716233,16.43150324591153
0.01695206732886197,0.3256098702543265,15.99912378202536
0.04632644308269805,0.3262571902440532,15.5782214897706
0.07314454996459599,0.3305522633760556,15.16848657389577
0.09799131193106869,0.3383884042963345,14.76962221408502
0.1213877264607432,0.3496982906451188,14.38134351951245
0.143800778146929,0.3644556190706126,14.00337678968715
0.1656525450793985,0.3826763582088627,13.63545902941393
0.1873285472906302,0.4044198149263164,13.27733768054365
0.2091854004464981,0.4297896903191251,12.92877054625893
0.231557847129098,0.4589352697331306,12.58952589521896
0.2547652436157543,0.4920528654715407,12.25938274335256
0.2791175829345702,0.5293876110019176,11.93813132087424
0.3049211359338845,0.5712356905289284,11.62557374166184
0.3324837917529769,0.6179470769976207,11.32152490194747
0.3621201779084652,0.6699288442288739,11.02581364582808
0.394156638588652,0.727649114311585,10.73828424691819
0.4289361479544785,0.7916416989691806,10.45879826911021
0.4668232334744661,0.8625114927797413,10.18723688551135
0.5082089826896343,0.9409406762426185,9.92350375391195
0.5535162053583235,1.027695787079057,9.667528570451523
0.603204821642776,1.123635718054532,9.419271451474412
0.6577775457630615,1.229720698070157,9.178728328080277
0.7177859331616807,1.347022309086133,8.945937579961829
0.7838368573835194,1.476734583036077,8.720988186420351
0.8565994801259114,1.620186208167184,8.50402973487224
0.9368127736077028,1.778853850370296,8.295284702915184
1.025293647646255,1.954376558223015,8.095063521607296
1.122945723378591,2.148571165481862,7.903783037763134
1.230768779720133,2.363448524627915,7.7219891246451
1.349868875107587,2.601230290359987,7.550384346169812
1.481469112680957,2.86436580997889,7.389861761859986
1.62692096758084,3.155548451524369,7.241546169197948
1.787716024771299,3.477730387952415,7.106844315291212
1.965497877136846,3.834134427270473,6.987505865067202
2.162073796468721,4.228260896480556,6.885697175623609
2.379425601143048,4.663886803259116,6.804090171371658
2.619718886717026,5.145053453827878,6.74596879965072
2.885309437615672,5.676037327025805,6.715355601429425
3.178745172618503,6.261297212342948,6.717160745357876
3.502761361724144,6.90538833048051,6.757355275024305
3.860266050548594,7.612831299225078,6.843169054031478
4.254311602747019,8.387920359600045,6.98331159263427
4.688046988494387,9.23445131077047,7.188210087308672
5.164643893648814,10.15534538083843,7.470252909746427
5.687187926936079,11.15214138317835,7.844017572691931
6.258524267342653,12.22432612136002,8.326448875825568
6.881045263922254,13.36847409469101,8.936934534523257
7.556406238541187,14.57717528597504,9.697201579937657
8.28515583904698,15.83774883340186,10.63092780722351
9.06626997931967,17.1307768793381,11.76293153840668
9.896585439934656,18.42855390726425,13.11777713667901
10.77014281670267,19.69363829924092,14.71762659800253
11.67747104657772,20.87781498709563,16.57920079140133
12.60487881477837,21.92191832384735,18.7098166489608
13.53386098851683,22.75708744156722,21.10266918773305
14.4407753354892,23.30806639340551,23.73184541048177
15.29698344535923,23.49902392006094,26.54796472777965
16.06965904559312,23.26195630322761,29.47573736443863
16.72342088906617,22.54701346228192,32.41492837856022
17.22282529098852,21.33315794377284,35.24596749674639
17.53555596685711,19.63673502138447,37.8405754090825
17.6359143189731,17.51525872736491,40.07634662925693
17.50801940199993,15.06440306615907,41.85266191179701
17.1480662828548,12.40786238593153,43.10430288727624
16.56512494963445,9.681889201959098,43.80933943759393
15.78027286083284,7.018021954701759,43.98937563890775
14.82424213356259,4.527981381477294,43.70249765165214
13.73408728937955,2.293756911340641,43.03128432011425
12.54953300043467,0.3640541428742985,42.06920897342911
11.30961659447443,-1.243591895699834,40.90847682492954
10.0500512240147,-2.536919148955942,39.63120617748495
8.801495385494794,-3.541428523127961,38.30452056123279
7.588705235953885,-4.293039600900834,36.97908490964639
6.430411787595496,-4.831996980745077,35.69009428571599
5.339710132434391,-5.198445999882598,34.45964813405468
4.324752774014942,-5.429626582410417,33.29963716697912
3.389577343037869,-5.558387667319113,32.21455835328496
2.534948059870492,-5.612651782639641,31.20394177782487
1.759136155239517,-5.615489169394917,30.26427169018989
1.058600601534212,-5.585534556036826,29.39040698400684
0.4285556647444655,-5.537559923349909,28.57656863782272
-0.1365726045998685,-5.4830850786364,27.81698340264054
-0.6427903842809872,-5.4309588404625,27.10627162092441
-1.096266431626808,-5.387878006307124,26.43965477331654
-1.503133947579996,-5.358832508493621,25.81304265562456
-1.869350073148925,-5.347477105830633,25.22304494964704
-2.200600814954007,-5.35643586599796,24.66693908432964
-2.502241084995902,-5.387547973216344,24.14261614164415
-2.779261358127163,-5.442063669833431,23.64851897465213
-3.0362740680449,-5.520798425114646,23.18358125623265
-3.277514235289657,-5.62425231209242,22.74717239873547
-3.506849951331213,-5.752700382137418,22.33905075086898
-3.727799255266999,-5.906258709675786,21.95932583494946
-3.943550665164723,-6.084929795708033,21.6084293582171
-4.156985195965369,-6.288630180293785,21.28709410693079
-4.370698138422394,-6.517202412005267,20.99633945712554
-4.587019213179845,-6.770412941945944,20.73746199966663
-4.808029971540832,-7.047937039096722,20.51202960009738
-5.035577507657293,-7.349331456740968,20.32187704019821
-5.271283691835879,-7.67399531919513,20.16910118067952
-5.516549246631807,-8.021119556100608,20.05605332004966
-5.772552081795789,-8.389625210046509,19.98532609353793
-6.040239397451339,-8.778091114048413,19.95973186182452
-6.320313175509506,-9.184671819093799,19.98226910237507
-6.61320882813785,-9.607007295779715,20.05607287733333
-6.919066982587125,-10.04212688676758,20.18434507885424
-7.237698679483054,-10.48635128991506,20.37025994642951
-7.568544673077643,-10.93519802590954,20.61684045109401
-7.910630070813519,-11.38329786794183,20.92680172936346
-8.262516252421477,-11.82433199489225,21.30235904186184
-8.622252867489086,-12.25100198360295,21.74499996156216
-8.987333702395118,-12.6550468571426,22.2552238779142
-9.354661274069361,-13.02732277555919,22.83225656752457
-9.720526042926995,-13.35796095963862,23.47375349169711
-10.08060697817372,-13.63661733361218,24.17551232202341
-10.43000063676641,-13.85282241858322,24.93122227121795
-10.76328567171866,-13.99643165627544,25.73228397175618
-11.07462849763625,-14.05816449963383,26.56773732857265
-11.35793349349854,-14.03020592761866,27.42433415285928
-11.60703752611432,-13.90682816131869,28.28678575572795
-11.81594385814056,-13.68497593789971,29.13820199321004
-11.97908506910837,-13.36474914999025,29.9607177281728
-12.0915991705026,-12.94971547960824,30.73627728798594
-12.14959857131603,-12.44699544207814,31.44752108609042
-12.15040895352726,-11.86708362639884,32.07869633834127
-12.09275528736299,-11.2234007648682,32.61650116022098
-11.97687557610333,-10.53160671561837,33.05077237783927
-11.80454928740233,-9.80873776802864,33.37494345544304
-11.579035974112,-9.07225598578316,33.58622783225534
-11.30492897820624,-8.33910847208264,33.68551925505529
-10.98793780331167,-7.624888646069858,33.67703715601824
-10.63461934671245,-6.943171783430845,33.56777471244725
-10.25208178438821,-6.305068155827382,33.36682496211532
-9.84768522976874,-5.719005506289492,33.08466443462976
-9.42876069602749,-5.190724347002417,32.73246559377167
-9.002364201578654,-4.723448897157976,32.32149266535183
-8.575077097301365,-4.318185204935574,31.86261478695331
-8.152857852012506,-3.974095678199724,31.36595014538393
-7.740945382150202,-3.688903892655639,30.84063794196655
-7.343810022801975,-3.459292494573424,30.29472321116201
-6.96514558182485,-3.281267695588505,29.73513292544407
-6.607894532098157,-3.150474259333403,29.16771971839009
-6.274298064381526,-3.062453732875981,28.59735074789995
-5.96596316421301,-3.012845401690774,28.02802242269086
-5.683939808721381,-2.997533990869404,27.46298582185712
-5.428802559953269,-3.012750766872455,26.90487183302126
-5.20073207429644,-3.055135830976945,26.35580880623992
-4.99959322611161,-3.121769478039296,25.81752861216879
-4.825007582965193,-3.210179911628607,25.29145933510219
-4.676418835361345,-3.318333665193795,24.77880447326767
-4.553150469231889,-3.444613997331373,24.28060957000714
-4.454455485862761,-3.587791449213744,23.79781779054919
-4.379558342005645,-3.746989755584594,23.33131621563183
-4.327689526853653,-3.92164942634395,22.88197465304948
-4.298113336496421,-4.111490574437758,22.45067865621227
-4.290149472401728,-4.316475951565345,22.03835824718708
-4.303189097250542,-4.536774651400899,21.64601361251088
-4.336705944537531,-4.772726532423284,21.2747387989792
-4.390263009970098,-5.024807080747285,20.92574419655268
-4.463515262255052,-5.293592161047393,20.60037835996267
-4.556208705424311,-5.579721877234576,20.30014948614212
-4.668176009705868,-5.883862574197933,20.0267466229856
-4.799328807152842,-6.206665852269794,19.78206042444638
-4.949646625204879,-6.548723336892824,19.56820297360421
-5.119162309419767,-6.910515853195709,19.38752585380109
-5.307943669720675,-7.292355612196925,19.24263524287328
-5.516070977918465,-7.694320044544447,19.13640232312407
-5.743609855387836,-8.116176052206294,19.07196673032234
-5.990579029037212,-8.557293733881666,19.0527301069456
-6.256912415535773,-9.016549135024729,19.08233608984235
-6.542415037439402,-9.492216350085801,19.16463228328171
-6.846712405188647,-9.98185044430409,19.30360900875879
-7.169193246290416,-10.48216424820006,19.5033089894374
-7.508945862220767,-10.98890417955614,19.76770178135223
-7.864688981303531,-11.4967328970212,20.10051693238607
-8.234698784936896,-11.99912974434781,20.50503082885772
-8.616734835331679,-12.48832344030176,20.98380433016267
-9.007968919909542,-12.95527496348385,21.538371965957
-9.40492230219365,-13.38973149777532,22.1688889960576
-9.80341841999105,-13.78037380192809,22.87375015663403
-10.19855950579149,-14.11507836116427,23.64920324756879
-10.58473663593779,-14.38131095459889,24.48899113952292
-10.95568297314355,-14.56665872818511,25.38406588641427
-11.30457903133623,-14.6594928973492,26.32242625488955
-11.62421626929775,-14.64973420781969,27.28913235655201
-11.90722095949006,-14.52967011959147,28.26654527883016
-12.14633411433712,-14.29474993777071,29.23482341070853
-12.33473573338793,-13.94426689492395,30.17268001386739
-12.46639369282689,-13.48183021000894,31.05837064761965
-12.53641058968417,-12.91554018987159,31.87083960547412
-12.54133733713128,-12.25780747138995,32.59091946320235
-12.47942168266921,-11.52480116602325,33.20245598646748
-12.3507638972887,-10.73556289275548,33.69322915136281
-12.15736053708525,-9.91087395534297,34.05556276968988
-11.90302923857009,-9.072000050574658,34.28655723290002
-11.59322095716426,-8.239453418230678,34.38793376485468
-11.23473850970502,-7.431903192476148,34.36553271101229
-10.83538959084656,-6.665334086845204,34.22855149766548
-10.40360722180602,-5.952509627785289,33.98863222937553
-9.948070520520794,-5.302749311852561,33.65891208647935
-9.47735441241487,-4.721988708745878,33.25313461153192
-8.999629776212865,-4.213063820735098,32.78489303027454
-8.522427145393934,-3.776147996468222,32.2670454553772
-8.052468931413406,-3.409269884797922,31.71131267985642
-7.595568267677081,-3.108850610711008,31.12804653510239
-7.156587564661341,-2.870213192010833,30.52614219695422
-6.739446834417036,-2.68803331837813,29.91306104370563
-6.347170576426594,-2.556715231717008,29.29493010960632
-5.981962124850382,-2.470688073640937,28.67668776559324
-5.645295395034831,-2.424626243505741,28.06225102605815
-5.338015525750222,-2.413602285135202,27.45468627642255
-5.060441666601956,-2.433183207525186,26.85637120840547
-4.812466877586698,-2.479481668534827,26.26914077749819
-4.593651649140647,-2.549172781472714,25.69441385937485
-4.40330884673725,-2.639485981397653,25.13330001241268
-4.240578915206692,-2.748179798770708,24.58668751291209
-4.104494957466837,-2.873505784291864,24.05531482745147
-3.994037860517757,-3.014166354285763,23.53982813171999
-3.908182015491251,-3.16927004837051,23.04082755857223
-3.845932405701058,-3.338286628365638,22.55890470385188
-3.80635395106385,-3.52100358860634,22.09467364262089
-3.78859402794043,-3.717484967610799,21.64879738321313
-3.791899053869784,-3.928032818549267,21.22201135743089
-3.815625955117823,-4.153151280228389,20.81514523723486
-3.859249235147195,-4.393512863019865,20.42914409178296
-3.922364243925407,-4.649926300865629,20.06508965384445
-4.00468711825032,-4.923305100934927,19.72422224480409
-4.106051726438444,-5.214635730682892,19.40796370141346
-4.226403809503082,-5.524944206196696,19.11794144062442
-4.365792366891109,-5.855259678482666,18.85601357420832
-4.524358188883999,-6.206573453397978,18.62429472319472
-4.702319290803262,-6.579791729913199,18.42518186223441
-4.899952857708364,-6.975680211535004,18.26137912292265
-5.117573165229838,-7.39479865804269,18.13591997917993
-5.355504807747065,-7.837423432865715,18.05218460411051
-5.61405044795996,-8.303456215139883,18.0139094075358
-5.89345221550068,-8.792317353969478,18.02518482724728
-6.193845846446621,-9.302822937442548,18.09043636337383
-6.515206698275366,-9.833045645777304,18.21438265256886
-6.857286933148989,-10.38016099231355,18.40196316213533
-7.219543483607814,-10.94028277347323,18.65822699645525
-7.601056954966927,-11.50829458234248,18.98817359299164
-8.000442439311124,-12.07768817119368,19.39653609919885
-8.415754375306824,-12.64042424357978,19.88749944526575
-8.84438912691908,-13.18683668507848,20.46434815144518
-9.282990873629036,-13.70560676831787,21.12904437579243
-9.727368635939944,-14.18383854888629,21.88174518749221
-10.17243462782836,-14.60726908404425,22.72027982333962
-10.612176316471,-14.96064539105828,23.63962243810898
-11.03967610189427,-15.22829211866332,24.63141232995929
-11.44719278028073,-15.3948778709245,25.68358928198929
-11.82631722262469,-15.4463631205272,26.78022262438626
-12.16821035232268,-15.37107972828871,27.9016139926886
-12.4639241979305,-15.16085508670959,29.02474061987149
-12.70479673741824,-14.81205978557656,30.1240750673504
-12.88289941390644,-14.32643580999102,31.17276892133088
-12.99150439960475,-13.71156227530998,32.14412777377802
-13.02552935507605,-12.98084426987679,33.01324393738446
-12.98191313420301,-12.15296780569786,33.75860664098413
-12.85987856125119,-11.25084198785459,34.36349132836418
-12.66104863949496,-10.30013241453892,34.81694899658063
-12.38939913769362,-9.327557963237483,35.11427246372053
-12.0510505637487,-8.359159486711595,35.25689765378011
-11.65392221896832,-7.418744890503044,35.25178552286776
-11.2072865594339,-6.526673220267081,35.11040380410653
-10.72127081729792,-5.699073322798283,34.84747210126233
-10.20635384163268,-4.947518057828343,34.47964311838444
-9.672900266431629,-4.279109753366102,34.02427084881258
-9.13076354073022,-3.696887891574799,33.49837408761365
-8.588976714469105,-3.200449742788924,32.91785374342542
-8.05553760032815,-2.786676187099708,32.29697642434384
-7.537284766939503,-2.450471715117256,31.64810184047492
-7.039853641978693,-2.185451973381068,30.98161031895756
-6.567697926538422,-1.9845377031227,30.30597818116129
-6.124160126020931,-1.840436146766013,29.62794984584979
-5.711575603293835,-1.746007838262101,28.95276264471471
-5.331396425695678,-1.694527786572463,28.28439019605167
-4.984323770214168,-1.679856131931332,27.62578036493094
-4.670440289661534,-1.696535609933081,26.97907286937176
-4.389336311774652,-1.739832860902974,26.34578878663157
-4.140225870120381,-1.805738849161301,25.72698944100574
-3.922050283782244,-1.890941212728679,25.12340560982813
-3.733568314872701,-1.992778782414272,24.53554001119558
-3.573432881105485,-2.109186101828825,23.96374700916094
-3.440254944528884,-2.238633697727816,23.40829372782581
-3.33265559986962,-2.380068139776253,22.86940657848079
-3.249307604802215,-2.532854576291611,22.34730677732119
-3.188967679368604,-2.696723393715274,21.84223790598595
-3.15050089271571,-2.871721867724208,21.35448803299738
-3.132898383214351,-3.058171098462847,20.88440842277304
-3.135289545896083,-3.256628102293988,20.43243043513454
-3.15694968551206,-3.46785262607111,19.99908186936803
-3.197303985722159,-3.69277802296867,19.58500372915236
-3.255928492292706,-3.932485353682878,19.19096816798595
-3.332548654986356,-4.188179731094145,18.817898205629
-3.427035821034949,-4.461167792420835,18.46688966928638
-3.539401922955469,-4.752835046225917,18.13923569244582
-3.669792454030014,-5.064621691187921,17.83645398202234
-3.818477674225776,-5.397995331148349,17.56031692173921
-3.985841835436526,-5.754418811845875,17.31288439515246
-4.172370055403623,-6.135311178608428,17.09653896080368
-4.378632302708776,-6.541999506938595,16.91402266594843
-4.605263780141755,-6.975659104116022,16.76847431076689
-4.852940811899002,-7.437239347109809,16.66346533400059
-5.122351156132223,-7.927372255630563,16.60303164258016
-5.414157488011104,-8.446260868943442,16.59169761160623
-5.728952646586862,-8.993544703188757,16.63448710433791
-6.067205138227077,-9.56814015462689,16.73691469197653
-6.429193380306703,-10.16805487207361,16.90494831683521
-6.814927307718034,-10.79017708497918,17.144932534852
-7.224056327193509,-11.43004391587583,17.46345939619321
-7.655763285592033,-12.08159710889313,17.86717233278562
-8.108645229169317,-12.73694059815398,18.36248768224764
-8.580583386975103,-13.3861219910617,18.95521949885292
-9.068607110204173,-14.01696910386351,19.65009714361842
-9.568759481254247,-14.61502238322631,20.450173040922
-10.07597589906061,-15.16361283592303,21.35613113602383
-10.58399089368692,-15.64414047495567,22.36552575051892
-11.08529220538452,-16.03660681986235,23.47200543038462
-11.5711439500805,-16.3204426031899,24.66460492213138
-12.03170135137745,-16.47564478865954,25.92721597542573
-12.45623674314708,-16.48419343458101,27.23836682588511
-12.83348915079415,-16.33166088806415,28.57144141897782
-13.15213713366437,-16.00886110222765,29.89544319929819
-13.40137722214652,-15.51332974337569,31.17634882068919
-13.57157026558097,-14.85039488605973,32.37900670236759
-13.65489898145895,-14.03361157092123,33.46942748001483
-13.64596667029908,-13.08440141474834,34.4172124692369
-13.54226397238979,-12.03085593372493,35.19780197871215
-13.34444047549116,-10.90580675670116,35.79422265515277
-13.05634061453618,-9.744401896987217,36.19808140540246
-12.68479477309429,-8.5815175160674,36.40968039474267
-12.23919025542713,-7.449354116504299,36.43728135048715
-11.73087555243029,-6.375511606340856,36.29568764450822
-11.17246928467457,-5.381728370170368,36.0044052442255
-10.57714972553036,-4.483338518996232,35.58567189706943
-9.95799280021409,-3.689383060558194,35.06261181306105
-9.32740957953815,-3.003228897183492,34.45770021957099
-8.69671341557918,-2.423513162802175,33.79163409407429
-8.075826557318658,-1.945234562667867,33.0826245930281
-7.473119549865483,-1.560845018881737,32.34606710076203
-6.895365488516684,-1.261239092736097,31.59451089288466
-6.347785328802693,-1.036583030119217,30.83783944000614
-5.83415904524315,-0.8769621705796593,30.08357791892471
-5.356979163922575,-0.7728517181297261,29.33725937746448
-4.917626742814042,-0.7154316357529846,28.60279921798288
-4.516554153032162,-0.6967736505290328,27.88284515107192
-4.153463263907738,-0.7099295915417068,27.17908433049071
-3.827471405946812,-0.7489479067173107,26.49250025333442
-3.537260574591634,-0.8088410712867059,25.82357934090269
-3.281207707308507,-0.8855219680945056,25.17247150449717
-3.057495577378724,-0.9757229319074306,24.53911118588907
-2.864205005851297,-1.076907369451979,23.92330604258404
-2.699389815975015,-1.187180810082924,23.32480019659067
-2.561136351909349,-1.305205883445982,22.7433182095116
-2.447609548877519,-1.430123967566151,22.17859497989258
-2.357087549417589,-1.561484989209292,21.63039576631498
-2.287986766347019,-1.699185977335803,21.09852962727417
-2.238879138581246,-1.843418374043455,20.58285878715542
-2.208503139966129,-1.994623717794001,20.0833058022193
-2.195769903422979,-2.153457070431299,19.59985990646013
-2.199765625694475,-2.32075741664551,19.13258354885997


==> Figures/animation2-22.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512
11.88826987708769,5.593423608926416,37.23826793188945
11.23524390464804,4.496391587870747,36.8332534041593
10.54582148638506,3.522181745736962,36.29408655225906
9.835545108260836,2.677647579999286,35.64995734831192
9.118789355371241,1.962816525546127,34.92808170654325
8.408292811471055,1.372373697730982,34.15250667479388
7.71488051521811,0.8972096931936149,33.34350408408121
7.047355635204997,0.5258522088138597,32.51744386639295
6.41252748859679,0.2456748272344736,31.68701026320782
5.815339200219974,0.04383987908713841,30.86162761041705
5.259060064731783,-0.0920216954221802,30.04798445404325
4.74551275453172,-0.1733628159415445,29.25057412643134
4.275311990339929,-0.2104617354575382,28.47219875803096
3.848097807925603,-0.2123070704316169,27.71440775746642
3.462752321092906,-0.186585037973224,26.9778595746073
3.117593547711646,-0.1397345269228708,26.26260731062193
2.810543378580242,-0.07704327183523224,25.5683155407822
2.539269241827021,-0.002765454454327715,24.89441889229275
2.301300634770965,0.07975303569212122,24.24023369136576
2.094122660119074,0.167950822755245,23.60503333665057
1.915249194548706,0.2599344423499358,22.98809667430948
1.762278483401772,0.3543721463769905,22.38873700937528
1.63293390946939,0.4503996493530333,21.80631776929921
1.525092510095243,0.5475382259039603,21.2402593880981
1.436803573566321,0.6456248550453476,20.69004076602616
1.366299372433739,0.7447536799250716,20.15519769044353
1.311999813549358,0.8452278206074669,19.63531985991598
1.272512517947121,0.9475204769487804,19.13004760367696
1.246629597254907,1.052244242887884,18.63906899680858
1.233322171614164,1.1601275908904,18.16211780388562
1.231733478695514,1.271997554067901,17.69897251069508
1.241171254040996,1.388767718681509,17.2494566005519
1.261099918190868,1.51143073098151,16.81344017946571
1.291132983730481,1.641054612374055,16.39084303846674
1.331025993004065,1.778782260517475,15.98163925124598
1.380670212080207,1.925833587191882,15.58586343358186
1.440087235832588,2.083509803443373,15.20361883297146
1.509424599910405,2.253199405657829,14.83508746944451
1.588952445094963,2.436385439869131,14.48054260997415
1.679061235216928,2.63465362232749,14.14036392824182
1.78026048849832,2.849700867953169,13.81505577811192
1.893178440770416,3.083343719464016,13.50526909220998
2.018562514110068,3.337526071879493,13.21182750496036
2.157280412225875,3.614325441069944,12.93575838942892
2.310321600033011,3.91595682006811,12.6783295841564
2.478798844151421,4.244772889424491,12.44109266116779
2.663949387480322,4.603258981632946,12.22593363559412
2.867135197368964,4.99402072562143,12.03513201939579
3.08984155482497,5.419761694675186,11.87142904440426
3.333673032077886,5.883247629077156,11.73810567638565
3.600345627110257,6.387252885916051,11.63907064517616
3.891673475718995,6.934483675632303,11.57895803303769
4.209548134741797,7.527471391453069,11.56323286812696
4.555907918605159,8.168427975427532,11.59830149706687
4.932694177946925,8.859053909019933,11.69162105246743
5.34179075170846,9.600288284951958,11.85179884260199
5.784942146741315,10.39198988183001,12.08866770864059
6.263645386806236,11.23253881454552,12.41331708833017
6.77901007262471,12.11835105254528,12.83805158836579
7.331581239610946,13.04330411559044,13.37623948654151
7.921120435776998,13.99808315897584,14.04200349484234
8.546342545967146,14.96947426880078,14.84969696748861
9.20460986299049,15.93965779747935,15.81310354774254
9.891591423657779,16.88558979612694,16.94430180983243
10.60090528203295,17.77860269801279,18.25215548162241
11.32377441564197,18.5844020380067,19.74043235907892
12.04874277745723,19.26367276658313,21.40562840339337
12.76151465789408,19.77351784066682,23.23468043534859
13.44499411663819,20.06990817713039,25.2028832543862
14.07960578968266,20.11120133251896,27.27245936255051
14.64396649352952,19.86257313760499,29.39231508847745
15.1159420874699,19.30091836622109,31.49949351882599
15.47406366493503,18.41947487758538,33.52264476457368
15.69919733990894,17.23121719442492,35.38745956963097
15.77627941518306,15.77007320343444,37.02350985410999
15.69586893135515,14.08932294209011,38.37145209997855
15.45525850248504,12.25711724812261,39.38926740645043
15.0589367726298,10.34975102509058,40.05628971036098
14.5183056287262,8.443900536538273,40.37423684436622
13.85069421817378,6.609269658030625,40.36516868482474
13.0778394722733,4.902903829286572,40.06700337270438
12.22408337165781,3.365914769161618,39.52768686443812
11.31455343909532,2.022725245471974,38.79921338262846
10.37355077808573,0.8824109464220549,37.93247102874111
9.423291947706623,-0.05858085822799042,36.97348228663396
8.483064494519521,-0.8131020944030961,35.96118922123551
7.56878287973043,-1.399994409813968,34.92661528649979
6.692883081683968,-1.841211745553131,33.89306390905393
5.86447149269413,-2.159571135587722,32.87697320041885
5.08964161069165,-2.377161728241009,31.88909194129451
4.371882846996801,-2.51433961852445,30.9357275213371
3.712522498464796,-2.589189461811838,30.01990697638253
3.111159481447853,-2.617326112533412,29.1423682672256
2.566063858271068,-2.611923725863558,28.30235364719016
2.074528282686296,-2.583882947871728,27.49821121097008
1.633166137935895,-2.54207091598394,26.72782880677884
1.238156805818458,-2.493589703482992,25.9889314445181
0.8854418593574209,-2.444045147275496,25.27927349406062
0.5708776781607741,-2.397799771756927,24.59675356215636
0.2903505995296091,-2.358201505189714,23.93947509156776
0.03986066038186092,-2.327784993560897,23.30577070352416
-0.1844204490994178,-2.308445391047765,22.69420376076629
-0.386112214088491,-2.301586218714779,22.10355683512599
-0.5686045741031331,-2.308243727656917,21.53281376999935
-0.7350499830508407,-2.329190519750663,20.98113976876196
-0.8883651945900035,-2.365021191268594,20.44786230132051
-1.031240264521825,-2.416222611304762,19.93245447812204
-1.166152738240269,-2.4832312118155,19.43452177827508
-1.295385397947993,-2.566479396898282,18.95379253723681
-1.421046286164318,-2.666432901466245,18.49011232019877
-1.545090005080105,-2.783620656324532,18.04344216834535
-1.669339521842238,-2.918658452703863,17.61386066059273
-1.795507893793868,-3.072267444912246,17.20156974983952
-1.925219470298532,-3.245288282495142,16.8069043864249
-2.060030233452289,-3.438691418812645,16.43034601565611
-2.201447012246075,-3.653583895407081,16.07254011891031
-2.350945346132182,-3.891212643738467,15.73431804962698
-2.509985786032612,-4.152964069275431,15.41672348812248
-2.68002840413874,-4.440359377735057,15.12104389349817
-2.862545237886347,-4.755044758541962,14.84884735550858
-3.059030316712377,-5.098775144693881,14.60202522845357
-3.27100681011097,-5.473389809676972,14.38284084107912
-3.500030688815527,-5.880777531031333,14.19398439065743
-3.747690103907554,-6.322828441068626,14.03863380416253
-4.015599457755266,-6.801369001057988,13.92052082893727
-4.305386863665643,-7.318075794013148,13.84400082683837
-4.618673368792312,-7.874363076091377,13.81412359840587
-4.957041953758498,-8.471238339686119,13.83670094816878
-5.321993939045814,-9.109119663018744,13.91836449756909
-5.714890054487282,-9.787608574879364,14.06660433907926
-6.136873119602407,-10.50521288447873,14.28977541580325
-6.588769127674028,-11.2590158910526,14.59705399911942
-7.070963658527,-12.04429223087137,14.99832148095338
-7.58325115228157,-12.85407712414897,15.50394734096682
-8.124655908583868,-13.67870581212061,16.12443848406659
-8.693226037983493,-14.50535428699101,16.86991969752161
-9.28580531499329,-15.31763133790818,17.74941207788648
-9.897793253436369,-16.09529479981892,18.76988609625737
-10.52291086284852,-16.81418928408985,19.93508726313863
-11.15299820800702,-17.44652356757798,21.24416867581276
-11.77787923134964,-17.96161496572177,22.69021787482613
-12.38533760173171,-18.32721414963803,24.258833039205
-12.96125192738523,-18.51147462429472,25.92697624960692
-13.48993601369517,-18.48553736548812,27.6623908525219
-13.95471634803052,-18.22656384549371,29.42388886528396
-14.33875226767076,-17.72088818682033,31.16276307844107
-14.62606492548937,-16.96681108462182,32.82543636569719
-14.8026944108536,-15.97648031891713,34.35723184288722
-14.85786036216256,-14.77634988208797,35.70687307888959
-14.78497338751744,-13.40590879066695,36.83108018083565
-14.58234475739696,-11.91469622361119,37.69850524610425
-14.25347591240639,-10.35798937259312,38.29231449851102
-13.80687284516213,-8.79184951895121,38.61097827718658
-13.25540869013192,-7.268340318283972,38.66720504848222
-12.61533073005371,-5.831650296982738,38.4853349001309
-11.9050572479405,-4.515596960224219,38.09777673019476
-11.1439253363187,-3.342657282584065,37.54116628700856
-10.35103392371929,-2.324365002137772,36.85284322520801
-9.544286675748879,-1.462714319550266,36.0680529479548
-8.739690671354497,-0.752136641668239,35.21805190125615
-7.950921176270875,-0.1816515863604382,34.32909892235413
-7.189128351223514,0.2631079404641941,33.42218559310736
-6.462941163634371,0.598178782693068,32.51330030348961
-5.778615968144947,0.8399354845508391,31.61401902244124
-5.140278884650743,1.004142924785652,30.73224841597168
-4.55021842695948,1.105347266566404,29.87299357915399
-4.009194554109181,1.156538401422155,29.03906899534084
-3.51674013652557,1.169014311514305,28.23170972859019
-3.071439434199708,1.152385128909413,27.45106772210729
-2.671175022819388,1.114666369501367,26.69659595969771
-2.313339624921082,1.062423170984728,25.96733313029317
-1.995012724483781,1.000938396224532,25.26210563073304
-1.713103988114765,0.9343863915766212,24.57966430938028
-1.464466713652899,0.8660009342862488,23.91877187964021
-1.24598506436687,0.7982307312808533,23.27825451840454
-1.05463895074772,0.7328791320283108,22.65702850408334
-0.887550259852006,0.6712268770644897,22.05411023578214
-0.7420138217031281,0.6141380503086118,21.4686157993808
-0.6155161218759079,0.5621501934798233,20.89975447080297
-0.5057443690931819,0.5155499624724355,20.34681916229055
-0.4105881366740427,0.4744358900444936,19.8091757785587
-0.3281354339651559,0.438769855888575,19.28625269716758
-0.2566647368720005,0.408418813110495,18.77753106136028
-0.1946342183488561,0.3831882176326789,18.28253621982686
-0.1406691700458379,0.362848478558892,17.8008304207485
-0.09354839323958879,0.3471556085875451,17.33200673048806
-0.05219015769933063,0.3358671138506981,16.87568407224696
-0.01563817782378417,0.3287540280716233,16.43150324591153
0.01695206732886197,0.3256098702543265,15.99912378202536
0.04632644308269805,0.3262571902440532,15.5782214897706
0.07314454996459599,0.3305522633760556,15.16848657389577
0.09799131193106869,0.3383884042963345,14.76962221408502
0.1213877264607432,0.3496982906451188,14.38134351951245
0.143800778146929,0.3644556190706126,14.00337678968715
0.1656525450793985,0.3826763582088627,13.63545902941393
0.1873285472906302,0.4044198149263164,13.27733768054365
0.2091854004464981,0.4297896903191251,12.92877054625893
0.231557847129098,0.4589352697331306,12.58952589521896
0.2547652436157543,0.4920528654715407,12.25938274335256
0.2791175829345702,0.5293876110019176,11.93813132087424
0.3049211359338845,0.5712356905289284,11.62557374166184
0.3324837917529769,0.6179470769976207,11.32152490194747
0.3621201779084652,0.6699288442288739,11.02581364582808
0.394156638588652,0.727649114311585,10.73828424691819
0.4289361479544785,0.7916416989691806,10.45879826911021
0.4668232334744661,0.8625114927797413,10.18723688551135
0.5082089826896343,0.9409406762426185,9.92350375391195
0.5535162053583235,1.027695787079057,9.667528570451523
0.603204821642776,1.123635718054532,9.419271451474412
0.6577775457630615,1.229720698070157,9.178728328080277
0.7177859331616807,1.347022309086133,8.945937579961829
0.7838368573835194,1.476734583036077,8.720988186420351
0.8565994801259114,1.620186208167184,8.50402973487224
0.9368127736077028,1.778853850370296,8.295284702915184
1.025293647646255,1.954376558223015,8.095063521607296
1.122945723378591,2.148571165481862,7.903783037763134
1.230768779720133,2.363448524627915,7.7219891246451
1.349868875107587,2.601230290359987,7.550384346169812
1.481469112680957,2.86436580997889,7.389861761859986
1.62692096758084,3.155548451524369,7.241546169197948
1.787716024771299,3.477730387952415,7.106844315291212
1.965497877136846,3.834134427270473,6.987505865067202
2.162073796468721,4.228260896480556,6.885697175623609
2.379425601143048,4.663886803259116,6.804090171371658
2.619718886717026,5.145053453827878,6.74596879965072
2.885309437615672,5.676037327025805,6.715355601429425
3.178745172618503,6.261297212342948,6.717160745357876
3.502761361724144,6.90538833048051,6.757355275024305
3.860266050548594,7.612831299225078,6.843169054031478
4.254311602747019,8.387920359600045,6.98331159263427
4.688046988494387,9.23445131077047,7.188210087308672
5.164643893648814,10.15534538083843,7.470252909746427
5.687187926936079,11.15214138317835,7.844017572691931
6.258524267342653,12.22432612136002,8.326448875825568
6.881045263922254,13.36847409469101,8.936934534523257
7.556406238541187,14.57717528597504,9.697201579937657
8.28515583904698,15.83774883340186,10.63092780722351
9.06626997931967,17.1307768793381,11.76293153840668
9.896585439934656,18.42855390726425,13.11777713667901
10.77014281670267,19.69363829924092,14.71762659800253
11.67747104657772,20.87781498709563,16.57920079140133
12.60487881477837,21.92191832384735,18.7098166489608
13.53386098851683,22.75708744156722,21.10266918773305
14.4407753354892,23.30806639340551,23.73184541048177
15.29698344535923,23.49902392006094,26.54796472777965
16.06965904559312,23.26195630322761,29.47573736443863
16.72342088906617,22.54701346228192,32.41492837856022
17.22282529098852,21.33315794377284,35.24596749674639
17.53555596685711,19.63673502138447,37.8405754090825
17.6359143189731,17.51525872736491,40.07634662925693
17.50801940199993,15.06440306615907,41.85266191179701
17.1480662828548,12.40786238593153,43.10430288727624
16.56512494963445,9.681889201959098,43.80933943759393
15.78027286083284,7.018021954701759,43.98937563890775
14.82424213356259,4.527981381477294,43.70249765165214
13.73408728937955,2.293756911340641,43.03128432011425
12.54953300043467,0.3640541428742985,42.06920897342911
11.30961659447443,-1.243591895699834,40.90847682492954
10.0500512240147,-2.536919148955942,39.63120617748495
8.801495385494794,-3.541428523127961,38.30452056123279
7.588705235953885,-4.293039600900834,36.97908490964639
6.430411787595496,-4.831996980745077,35.69009428571599
5.339710132434391,-5.198445999882598,34.45964813405468
4.324752774014942,-5.429626582410417,33.29963716697912
3.389577343037869,-5.558387667319113,32.21455835328496
2.534948059870492,-5.612651782639641,31.20394177782487
1.759136155239517,-5.615489169394917,30.26427169018989
1.058600601534212,-5.585534556036826,29.39040698400684
0.4285556647444655,-5.537559923349909,28.57656863782272
-0.1365726045998685,-5.4830850786364,27.81698340264054
-0.6427903842809872,-5.4309588404625,27.10627162092441
-1.096266431626808,-5.387878006307124,26.43965477331654
-1.503133947579996,-5.358832508493621,25.81304265562456
-1.869350073148925,-5.347477105830633,25.22304494964704
-2.200600814954007,-5.35643586599796,24.66693908432964
-2.502241084995902,-5.387547973216344,24.14261614164415
-2.779261358127163,-5.442063669833431,23.64851897465213
-3.0362740680449,-5.520798425114646,23.18358125623265
-3.277514235289657,-5.62425231209242,22.74717239873547
-3.506849951331213,-5.752700382137418,22.33905075086898
-3.727799255266999,-5.906258709675786,21.95932583494946
-3.943550665164723,-6.084929795708033,21.6084293582171
-4.156985195965369,-6.288630180293785,21.28709410693079
-4.370698138422394,-6.517202412005267,20.99633945712554
-4.587019213179845,-6.770412941945944,20.73746199966663
-4.808029971540832,-7.047937039096722,20.51202960009738
-5.035577507657293,-7.349331456740968,20.32187704019821
-5.271283691835879,-7.67399531919513,20.16910118067952
-5.516549246631807,-8.021119556100608,20.05605332004966
-5.772552081795789,-8.389625210046509,19.98532609353793
-6.040239397451339,-8.778091114048413,19.95973186182452
-6.320313175509506,-9.184671819093799,19.98226910237507
-6.61320882813785,-9.607007295779715,20.05607287733333
-6.919066982587125,-10.04212688676758,20.18434507885424
-7.237698679483054,-10.48635128991506,20.37025994642951
-7.568544673077643,-10.93519802590954,20.61684045109401
-7.910630070813519,-11.38329786794183,20.92680172936346
-8.262516252421477,-11.82433199489225,21.30235904186184
-8.622252867489086,-12.25100198360295,21.74499996156216
-8.987333702395118,-12.6550468571426,22.2552238779142
-9.354661274069361,-13.02732277555919,22.83225656752457
-9.720526042926995,-13.35796095963862,23.47375349169711
-10.08060697817372,-13.63661733361218,24.17551232202341
-10.43000063676641,-13.85282241858322,24.93122227121795
-10.76328567171866,-13.99643165627544,25.73228397175618
-11.07462849763625,-14.05816449963383,26.56773732857265
-11.35793349349854,-14.03020592761866,27.42433415285928
-11.60703752611432,-13.90682816131869,28.28678575572795
-11.81594385814056,-13.68497593789971,29.13820199321004
-11.97908506910837,-13.36474914999025,29.9607177281728
-12.0915991705026,-12.94971547960824,30.73627728798594
-12.14959857131603,-12.44699544207814,31.44752108609042
-12.15040895352726,-11.86708362639884,32.07869633834127
-12.09275528736299,-11.2234007648682,32.61650116022098
-11.97687557610333,-10.53160671561837,33.05077237783927
-11.80454928740233,-9.80873776802864,33.37494345544304
-11.579035974112,-9.07225598578316,33.58622783225534
-11.30492897820624,-8.33910847208264,33.68551925505529
-10.98793780331167,-7.624888646069858,33.67703715601824
-10.63461934671245,-6.943171783430845,33.56777471244725
-10.25208178438821,-6.305068155827382,33.36682496211532
-9.84768522976874,-5.719005506289492,33.08466443462976
-9.42876069602749,-5.190724347002417,32.73246559377167
-9.002364201578654,-4.723448897157976,32.32149266535183
-8.575077097301365,-4.318185204935574,31.86261478695331
-8.152857852012506,-3.974095678199724,31.36595014538393
-7.740945382150202,-3.688903892655639,30.84063794196655
-7.343810022801975,-3.459292494573424,30.29472321116201
-6.96514558182485,-3.281267695588505,29.73513292544407
-6.607894532098157,-3.150474259333403,29.16771971839009
-6.274298064381526,-3.062453732875981,28.59735074789995
-5.96596316421301,-3.012845401690774,28.02802242269086
-5.683939808721381,-2.997533990869404,27.46298582185712
-5.428802559953269,-3.012750766872455,26.90487183302126
-5.20073207429644,-3.055135830976945,26.35580880623992
-4.99959322611161,-3.121769478039296,25.81752861216879
-4.825007582965193,-3.210179911628607,25.29145933510219
-4.676418835361345,-3.318333665193795,24.77880447326767
-4.553150469231889,-3.444613997331373,24.28060957000714
-4.454455485862761,-3.587791449213744,23.79781779054919
-4.379558342005645,-3.746989755584594,23.33131621563183
-4.327689526853653,-3.92164942634395,22.88197465304948
-4.298113336496421,-4.111490574437758,22.45067865621227
-4.290149472401728,-4.316475951565345,22.03835824718708
-4.303189097250542,-4.536774651400899,21.64601361251088
-4.336705944537531,-4.772726532423284,21.2747387989792
-4.390263009970098,-5.024807080747285,20.92574419655268
-4.463515262255052,-5.293592161047393,20.60037835996267
-4.556208705424311,-5.579721877234576,20.30014948614212
-4.668176009705868,-5.883862574197933,20.0267466229856
-4.799328807152842,-6.206665852269794,19.78206042444638
-4.949646625204879,-6.548723336892824,19.56820297360421
-5.119162309419767,-6.910515853195709,19.38752585380109
-5.307943669720675,-7.292355612196925,19.24263524287328
-5.516070977918465,-7.694320044544447,19.13640232312407
-5.743609855387836,-8.116176052206294,19.07196673032234
-5.990579029037212,-8.557293733881666,19.0527301069456
-6.256912415535773,-9.016549135024729,19.08233608984235
-6.542415037439402,-9.492216350085801,19.16463228328171
-6.846712405188647,-9.98185044430409,19.30360900875879
-7.169193246290416,-10.48216424820006,19.5033089894374
-7.508945862220767,-10.98890417955614,19.76770178135223
-7.864688981303531,-11.4967328970212,20.10051693238607
-8.234698784936896,-11.99912974434781,20.50503082885772
-8.616734835331679,-12.48832344030176,20.98380433016267
-9.007968919909542,-12.95527496348385,21.538371965957
-9.40492230219365,-13.38973149777532,22.1688889960576
-9.80341841999105,-13.78037380192809,22.87375015663403
-10.19855950579149,-14.11507836116427,23.64920324756879
-10.58473663593779,-14.38131095459889,24.48899113952292
-10.95568297314355,-14.56665872818511,25.38406588641427
-11.30457903133623,-14.6594928973492,26.32242625488955
-11.62421626929775,-14.64973420781969,27.28913235655201
-11.90722095949006,-14.52967011959147,28.26654527883016
-12.14633411433712,-14.29474993777071,29.23482341070853
-12.33473573338793,-13.94426689492395,30.17268001386739
-12.46639369282689,-13.48183021000894,31.05837064761965
-12.53641058968417,-12.91554018987159,31.87083960547412
-12.54133733713128,-12.25780747138995,32.59091946320235
-12.47942168266921,-11.52480116602325,33.20245598646748
-12.3507638972887,-10.73556289275548,33.69322915136281
-12.15736053708525,-9.91087395534297,34.05556276968988
-11.90302923857009,-9.072000050574658,34.28655723290002
-11.59322095716426,-8.239453418230678,34.38793376485468
-11.23473850970502,-7.431903192476148,34.36553271101229
-10.83538959084656,-6.665334086845204,34.22855149766548
-10.40360722180602,-5.952509627785289,33.98863222937553
-9.948070520520794,-5.302749311852561,33.65891208647935
-9.47735441241487,-4.721988708745878,33.25313461153192
-8.999629776212865,-4.213063820735098,32.78489303027454
-8.522427145393934,-3.776147996468222,32.2670454553772
-8.052468931413406,-3.409269884797922,31.71131267985642
-7.595568267677081,-3.108850610711008,31.12804653510239
-7.156587564661341,-2.870213192010833,30.52614219695422
-6.739446834417036,-2.68803331837813,29.91306104370563
-6.347170576426594,-2.556715231717008,29.29493010960632
-5.981962124850382,-2.470688073640937,28.67668776559324
-5.645295395034831,-2.424626243505741,28.06225102605815
-5.338015525750222,-2.413602285135202,27.45468627642255
-5.060441666601956,-2.433183207525186,26.85637120840547
-4.812466877586698,-2.479481668534827,26.26914077749819
-4.593651649140647,-2.549172781472714,25.69441385937485
-4.40330884673725,-2.639485981397653,25.13330001241268
-4.240578915206692,-2.748179798770708,24.58668751291209
-4.104494957466837,-2.873505784291864,24.05531482745147
-3.994037860517757,-3.014166354285763,23.53982813171999
-3.908182015491251,-3.16927004837051,23.04082755857223
-3.845932405701058,-3.338286628365638,22.55890470385188
-3.80635395106385,-3.52100358860634,22.09467364262089
-3.78859402794043,-3.717484967610799,21.64879738321313
-3.791899053869784,-3.928032818549267,21.22201135743089
-3.815625955117823,-4.153151280228389,20.81514523723486
-3.859249235147195,-4.393512863019865,20.42914409178296
-3.922364243925407,-4.649926300865629,20.06508965384445
-4.00468711825032,-4.923305100934927,19.72422224480409
-4.106051726438444,-5.214635730682892,19.40796370141346
-4.226403809503082,-5.524944206196696,19.11794144062442
-4.365792366891109,-5.855259678482666,18.85601357420832
-4.524358188883999,-6.206573453397978,18.62429472319472
-4.702319290803262,-6.579791729913199,18.42518186223441
-4.899952857708364,-6.975680211535004,18.26137912292265
-5.117573165229838,-7.39479865804269,18.13591997917993
-5.355504807747065,-7.837423432865715,18.05218460411051
-5.61405044795996,-8.303456215139883,18.0139094075358
-5.89345221550068,-8.792317353969478,18.02518482724728
-6.193845846446621,-9.302822937442548,18.09043636337383
-6.515206698275366,-9.833045645777304,18.21438265256886
-6.857286933148989,-10.38016099231355,18.40196316213533
-7.219543483607814,-10.94028277347323,18.65822699645525
-7.601056954966927,-11.50829458234248,18.98817359299164
-8.000442439311124,-12.07768817119368,19.39653609919885
-8.415754375306824,-12.64042424357978,19.88749944526575
-8.84438912691908,-13.18683668507848,20.46434815144518
-9.282990873629036,-13.70560676831787,21.12904437579243
-9.727368635939944,-14.18383854888629,21.88174518749221
-10.17243462782836,-14.60726908404425,22.72027982333962
-10.612176316471,-14.96064539105828,23.63962243810898
-11.03967610189427,-15.22829211866332,24.63141232995929
-11.44719278028073,-15.3948778709245,25.68358928198929
-11.82631722262469,-15.4463631205272,26.78022262438626
-12.16821035232268,-15.37107972828871,27.9016139926886
-12.4639241979305,-15.16085508670959,29.02474061987149
-12.70479673741824,-14.81205978557656,30.1240750673504
-12.88289941390644,-14.32643580999102,31.17276892133088
-12.99150439960475,-13.71156227530998,32.14412777377802
-13.02552935507605,-12.98084426987679,33.01324393738446
-12.98191313420301,-12.15296780569786,33.75860664098413
-12.85987856125119,-11.25084198785459,34.36349132836418
-12.66104863949496,-10.30013241453892,34.81694899658063
-12.38939913769362,-9.327557963237483,35.11427246372053
-12.0510505637487,-8.359159486711595,35.25689765378011
-11.65392221896832,-7.418744890503044,35.25178552286776
-11.2072865594339,-6.526673220267081,35.11040380410653
-10.72127081729792,-5.699073322798283,34.84747210126233
-10.20635384163268,-4.947518057828343,34.47964311838444
-9.672900266431629,-4.279109753366102,34.02427084881258
-9.13076354073022,-3.696887891574799,33.49837408761365
-8.588976714469105,-3.200449742788924,32.91785374342542
-8.05553760032815,-2.786676187099708,32.29697642434384
-7.537284766939503,-2.450471715117256,31.64810184047492
-7.039853641978693,-2.185451973381068,30.98161031895756
-6.567697926538422,-1.9845377031227,30.30597818116129
-6.124160126020931,-1.840436146766013,29.62794984584979
-5.711575603293835,-1.746007838262101,28.95276264471471
-5.331396425695678,-1.694527786572463,28.28439019605167
-4.984323770214168,-1.679856131931332,27.62578036493094
-4.670440289661534,-1.696535609933081,26.97907286937176
-4.389336311774652,-1.739832860902974,26.34578878663157
-4.140225870120381,-1.805738849161301,25.72698944100574
-3.922050283782244,-1.890941212728679,25.12340560982813
-3.733568314872701,-1.992778782414272,24.53554001119558
-3.573432881105485,-2.109186101828825,23.96374700916094
-3.440254944528884,-2.238633697727816,23.40829372782581
-3.33265559986962,-2.380068139776253,22.86940657848079
-3.249307604802215,-2.532854576291611,22.34730677732119
-3.188967679368604,-2.696723393715274,21.84223790598595
-3.15050089271571,-2.871721867724208,21.35448803299738
-3.132898383214351,-3.058171098462847,20.88440842277304
-3.135289545896083,-3.256628102293988,20.43243043513454
-3.15694968551206,-3.46785262607111,19.99908186936803
-3.197303985722159,-3.69277802296867,19.58500372915236
-3.255928492292706,-3.932485353682878,19.19096816798595
-3.332548654986356,-4.188179731094145,18.817898205629
-3.427035821034949,-4.461167792420835,18.46688966928638
-3.539401922955469,-4.752835046225917,18.13923569244582
-3.669792454030014,-5.064621691187921,17.83645398202234
-3.818477674225776,-5.397995331148349,17.56031692173921
-3.985841835436526,-5.754418811845875,17.31288439515246
-4.172370055403623,-6.135311178608428,17.09653896080368
-4.378632302708776,-6.541999506938595,16.91402266594843
-4.605263780141755,-6.975659104116022,16.76847431076689
-4.852940811899002,-7.437239347109809,16.66346533400059
-5.122351156132223,-7.927372255630563,16.60303164258016
-5.414157488011104,-8.446260868943442,16.59169761160623
-5.728952646586862,-8.993544703188757,16.63448710433791
-6.067205138227077,-9.56814015462689,16.73691469197653
-6.429193380306703,-10.16805487207361,16.90494831683521
-6.814927307718034,-10.79017708497918,17.144932534852
-7.224056327193509,-11.43004391587583,17.46345939619321
-7.655763285592033,-12.08159710889313,17.86717233278562
-8.108645229169317,-12.73694059815398,18.36248768224764
-8.580583386975103,-13.3861219910617,18.95521949885292
-9.068607110204173,-14.01696910386351,19.65009714361842
-9.568759481254247,-14.61502238322631,20.450173040922
-10.07597589906061,-15.16361283592303,21.35613113602383
-10.58399089368692,-15.64414047495567,22.36552575051892
-11.08529220538452,-16.03660681986235,23.47200543038462
-11.5711439500805,-16.3204426031899,24.66460492213138
-12.03170135137745,-16.47564478865954,25.92721597542573
-12.45623674314708,-16.48419343458101,27.23836682588511
-12.83348915079415,-16.33166088806415,28.57144141897782
-13.15213713366437,-16.00886110222765,29.89544319929819
-13.40137722214652,-15.51332974337569,31.17634882068919
-13.57157026558097,-14.85039488605973,32.37900670236759
-13.65489898145895,-14.03361157092123,33.46942748001483
-13.64596667029908,-13.08440141474834,34.4172124692369
-13.54226397238979,-12.03085593372493,35.19780197871215
-13.34444047549116,-10.90580675670116,35.79422265515277
-13.05634061453618,-9.744401896987217,36.19808140540246
-12.68479477309429,-8.5815175160674,36.40968039474267
-12.23919025542713,-7.449354116504299,36.43728135048715
-11.73087555243029,-6.375511606340856,36.29568764450822
-11.17246928467457,-5.381728370170368,36.0044052442255
-10.57714972553036,-4.483338518996232,35.58567189706943
-9.95799280021409,-3.689383060558194,35.06261181306105
-9.32740957953815,-3.003228897183492,34.45770021957099
-8.69671341557918,-2.423513162802175,33.79163409407429
-8.075826557318658,-1.945234562667867,33.0826245930281
-7.473119549865483,-1.560845018881737,32.34606710076203
-6.895365488516684,-1.261239092736097,31.59451089288466
-6.347785328802693,-1.036583030119217,30.83783944000614
-5.83415904524315,-0.8769621705796593,30.08357791892471
-5.356979163922575,-0.7728517181297261,29.33725937746448
-4.917626742814042,-0.7154316357529846,28.60279921798288
-4.516554153032162,-0.6967736505290328,27.88284515107192
-4.153463263907738,-0.7099295915417068,27.17908433049071
-3.827471405946812,-0.7489479067173107,26.49250025333442
-3.537260574591634,-0.8088410712867059,25.82357934090269
-3.281207707308507,-0.8855219680945056,25.17247150449717
-3.057495577378724,-0.9757229319074306,24.53911118588907
-2.864205005851297,-1.076907369451979,23.92330604258404
-2.699389815975015,-1.187180810082924,23.32480019659067
-2.561136351909349,-1.305205883445982,22.7433182095116
-2.447609548877519,-1.430123967566151,22.17859497989258
-2.357087549417589,-1.561484989209292,21.63039576631498
-2.287986766347019,-1.699185977335803,21.09852962727417
-2.238879138581246,-1.843418374043455,20.58285878715542
-2.208503139966129,-1.994623717794001,20.0833058022193
-2.195769903422979,-2.153457070431299,19.59985990646013
-2.199765625694475,-2.32075741664551,19.13258354885997
-2.219751229555031,-2.497524187759622,18.68161987100977
-2.255160084678531,-2.684899025295691,18.24720169692154
-2.305594427082988,-2.884151884238635,17.82966249626026
-2.370820970051623,-3.09667056610823,17.42944972168247
-2.450766065240523,-3.323952755608347,17.0471408963915
-2.5455106489641,-3.567599601269432,16.6834628273014
-2.655285092321245,-3.829309820644415,16.33931433150573
-2.780463961221366,-4.110873215186335,16.01579287856547
-2.921560579315106,-4.414162339925315,15.71422555718266
-3.07922116869304,-4.741120879443809,15.43620475875973
-3.254218214938936,-5.093747025596509,15.1836289152238
-3.447442559340717,-5.474069826017204,14.95874851203459
-3.659893556255057,-5.884116070095524,14.76421738981854
-3.892666442471095,-6.325864799944536,14.60314901025859
-4.146935843412925,-6.801185985765894,14.47917684243359
-4.423934085478437,-7.311759310544143,14.39651725953012
-4.724922695516539,-7.858968414366817,14.36003224273117
-5.051155154130123,-8.443765436134381,14.37528767592384
-5.403828645479186,-9.066500394919286,14.44860098155278
-5.784022243525814,-9.726710083025027,14.58706920182806
-6.192618745546241,-10.42286200270745,14.7985653126662
-6.630207290162896,-11.15205089129858,15.09168659346947
-7.096964099687662,-11.9096490960896,15.47563444108176
-7.592509332418031,-12.68891814257931,15.9600005454926
-8.115739336734235,-13.48059798854249,16.55443066432873
-8.6646358242877,-14.2725032489367,17.26813570935
-9.236056896033597,-15.0491722687495,18.1092225167471
-9.825519684576115,-15.79163458176654,19.08382620108016
-10.42699068314414,-16.47738278288877,20.19504548245907
-11.03270735953671,-17.08065174017858,21.44171462533691
-11.63306262498165,-17.57311434148076,22.81709182165694
-12.21659064986732,-17.92508923925525,24.30760161430534
-12.7700960955097,-18.10731229547848,25.89183010779228
-13.27896613782205,-18.09324254653375,27.5400206879831
-13.72769273054901,-17.86175678251445,29.21433250603949
-14.1006094769319,-17.39994968993933,30.87007982765531
-14.38281381017565,-16.70563145466072,32.45805080558487
-14.56120522692673,-15.78904731724738,33.92781254650503
-14.62553241493453,-14.67337871870838,35.23167838436864
-14.5693172098692,-13.393746547778,36.32880466103533
-14.39052163409015,-11.99470560489637,37.18877159776825
-14.09185106964267,-10.52653150888524,37.79404168710219
-13.6806389393289,-9.040864209795487,38.14088777975864
-13.16832467962712,-7.586401217298285,38.23869127798162
-12.56960081518287,-6.205288846682183,38.10783608528852
-11.9013508897336,-4.930663679367514,37.77666977105292
-11.18151841119378,-3.785521127101612,37.27810860841674
-10.42803718614754,-2.782821253941233,36.6464214249464
-9.657922495057248,-1.926551807501365,35.91457979159408
-8.886581495654177,-1.213383224497888,35.1123721472548


==> Figures/animation2-23.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512
11.88826987708769,5.593423608926416,37.23826793188945
11.23524390464804,4.496391587870747,36.8332534041593
10.54582148638506,3.522181745736962,36.29408655225906
9.835545108260836,2.677647579999286,35.64995734831192
9.118789355371241,1.962816525546127,34.92808170654325
8.408292811471055,1.372373697730982,34.15250667479388
7.71488051521811,0.8972096931936149,33.34350408408121
7.047355635204997,0.5258522088138597,32.51744386639295
6.41252748859679,0.2456748272344736,31.68701026320782
5.815339200219974,0.04383987908713841,30.86162761041705
5.259060064731783,-0.0920216954221802,30.04798445404325
4.74551275453172,-0.1733628159415445,29.25057412643134
4.275311990339929,-0.2104617354575382,28.47219875803096
3.848097807925603,-0.2123070704316169,27.71440775746642
3.462752321092906,-0.186585037973224,26.9778595746073
3.117593547711646,-0.1397345269228708,26.26260731062193
2.810543378580242,-0.07704327183523224,25.5683155407822
2.539269241827021,-0.002765454454327715,24.89441889229275
2.301300634770965,0.07975303569212122,24.24023369136576
2.094122660119074,0.167950822755245,23.60503333665057
1.915249194548706,0.2599344423499358,22.98809667430948
1.762278483401772,0.3543721463769905,22.38873700937528
1.63293390946939,0.4503996493530333,21.80631776929921
1.525092510095243,0.5475382259039603,21.2402593880981
1.436803573566321,0.6456248550453476,20.69004076602616
1.366299372433739,0.7447536799250716,20.15519769044353
1.311999813549358,0.8452278206074669,19.63531985991598
1.272512517947121,0.9475204769487804,19.13004760367696
1.246629597254907,1.052244242887884,18.63906899680858
1.233322171614164,1.1601275908904,18.16211780388562
1.231733478695514,1.271997554067901,17.69897251069508
1.241171254040996,1.388767718681509,17.2494566005519
1.261099918190868,1.51143073098151,16.81344017946571
1.291132983730481,1.641054612374055,16.39084303846674
1.331025993004065,1.778782260517475,15.98163925124598
1.380670212080207,1.925833587191882,15.58586343358186
1.440087235832588,2.083509803443373,15.20361883297146
1.509424599910405,2.253199405657829,14.83508746944451
1.588952445094963,2.436385439869131,14.48054260997415
1.679061235216928,2.63465362232749,14.14036392824182
1.78026048849832,2.849700867953169,13.81505577811192
1.893178440770416,3.083343719464016,13.50526909220998
2.018562514110068,3.337526071879493,13.21182750496036
2.157280412225875,3.614325441069944,12.93575838942892
2.310321600033011,3.91595682006811,12.6783295841564
2.478798844151421,4.244772889424491,12.44109266116779
2.663949387480322,4.603258981632946,12.22593363559412
2.867135197368964,4.99402072562143,12.03513201939579
3.08984155482497,5.419761694675186,11.87142904440426
3.333673032077886,5.883247629077156,11.73810567638565
3.600345627110257,6.387252885916051,11.63907064517616
3.891673475718995,6.934483675632303,11.57895803303769
4.209548134741797,7.527471391453069,11.56323286812696
4.555907918605159,8.168427975427532,11.59830149706687
4.932694177946925,8.859053909019933,11.69162105246743
5.34179075170846,9.600288284951958,11.85179884260199
5.784942146741315,10.39198988183001,12.08866770864059
6.263645386806236,11.23253881454552,12.41331708833017
6.77901007262471,12.11835105254528,12.83805158836579
7.331581239610946,13.04330411559044,13.37623948654151
7.921120435776998,13.99808315897584,14.04200349484234
8.546342545967146,14.96947426880078,14.84969696748861
9.20460986299049,15.93965779747935,15.81310354774254
9.891591423657779,16.88558979612694,16.94430180983243
10.60090528203295,17.77860269801279,18.25215548162241
11.32377441564197,18.5844020380067,19.74043235907892
12.04874277745723,19.26367276658313,21.40562840339337
12.76151465789408,19.77351784066682,23.23468043534859
13.44499411663819,20.06990817713039,25.2028832543862
14.07960578968266,20.11120133251896,27.27245936255051
14.64396649352952,19.86257313760499,29.39231508847745
15.1159420874699,19.30091836622109,31.49949351882599
15.47406366493503,18.41947487758538,33.52264476457368
15.69919733990894,17.23121719442492,35.38745956963097
15.77627941518306,15.77007320343444,37.02350985410999
15.69586893135515,14.08932294209011,38.37145209997855
15.45525850248504,12.25711724812261,39.38926740645043
15.0589367726298,10.34975102509058,40.05628971036098
14.5183056287262,8.443900536538273,40.37423684436622
13.85069421817378,6.609269658030625,40.36516868482474
13.0778394722733,4.902903829286572,40.06700337270438
12.22408337165781,3.365914769161618,39.52768686443812
11.31455343909532,2.022725245471974,38.79921338262846
10.37355077808573,0.8824109464220549,37.93247102874111
9.423291947706623,-0.05858085822799042,36.97348228663396
8.483064494519521,-0.8131020944030961,35.96118922123551
7.56878287973043,-1.399994409813968,34.92661528649979
6.692883081683968,-1.841211745553131,33.89306390905393
5.86447149269413,-2.159571135587722,32.87697320041885
5.08964161069165,-2.377161728241009,31.88909194129451
4.371882846996801,-2.51433961852445,30.9357275213371
3.712522498464796,-2.589189461811838,30.01990697638253
3.111159481447853,-2.617326112533412,29.1423682672256
2.566063858271068,-2.611923725863558,28.30235364719016
2.074528282686296,-2.583882947871728,27.49821121097008
1.633166137935895,-2.54207091598394,26.72782880677884
1.238156805818458,-2.493589703482992,25.9889314445181
0.8854418593574209,-2.444045147275496,25.27927349406062
0.5708776781607741,-2.397799771756927,24.59675356215636
0.2903505995296091,-2.358201505189714,23.93947509156776
0.03986066038186092,-2.327784993560897,23.30577070352416
-0.1844204490994178,-2.308445391047765,22.69420376076629
-0.386112214088491,-2.301586218714779,22.10355683512599
-0.5686045741031331,-2.308243727656917,21.53281376999935
-0.7350499830508407,-2.329190519750663,20.98113976876196
-0.8883651945900035,-2.365021191268594,20.44786230132051
-1.031240264521825,-2.416222611304762,19.93245447812204
-1.166152738240269,-2.4832312118155,19.43452177827508
-1.295385397947993,-2.566479396898282,18.95379253723681
-1.421046286164318,-2.666432901466245,18.49011232019877
-1.545090005080105,-2.783620656324532,18.04344216834535
-1.669339521842238,-2.918658452703863,17.61386066059273
-1.795507893793868,-3.072267444912246,17.20156974983952
-1.925219470298532,-3.245288282495142,16.8069043864249
-2.060030233452289,-3.438691418812645,16.43034601565611
-2.201447012246075,-3.653583895407081,16.07254011891031
-2.350945346132182,-3.891212643738467,15.73431804962698
-2.509985786032612,-4.152964069275431,15.41672348812248
-2.68002840413874,-4.440359377735057,15.12104389349817
-2.862545237886347,-4.755044758541962,14.84884735550858
-3.059030316712377,-5.098775144693881,14.60202522845357
-3.27100681011097,-5.473389809676972,14.38284084107912
-3.500030688815527,-5.880777531031333,14.19398439065743
-3.747690103907554,-6.322828441068626,14.03863380416253
-4.015599457755266,-6.801369001057988,13.92052082893727
-4.305386863665643,-7.318075794013148,13.84400082683837
-4.618673368792312,-7.874363076091377,13.81412359840587
-4.957041953758498,-8.471238339686119,13.83670094816878
-5.321993939045814,-9.109119663018744,13.91836449756909
-5.714890054487282,-9.787608574879364,14.06660433907926
-6.136873119602407,-10.50521288447873,14.28977541580325
-6.588769127674028,-11.2590158910526,14.59705399911942
-7.070963658527,-12.04429223087137,14.99832148095338
-7.58325115228157,-12.85407712414897,15.50394734096682
-8.124655908583868,-13.67870581212061,16.12443848406659
-8.693226037983493,-14.50535428699101,16.86991969752161
-9.28580531499329,-15.31763133790818,17.74941207788648
-9.897793253436369,-16.09529479981892,18.76988609625737
-10.52291086284852,-16.81418928408985,19.93508726313863
-11.15299820800702,-17.44652356757798,21.24416867581276
-11.77787923134964,-17.96161496572177,22.69021787482613
-12.38533760173171,-18.32721414963803,24.258833039205
-12.96125192738523,-18.51147462429472,25.92697624960692
-13.48993601369517,-18.48553736548812,27.6623908525219
-13.95471634803052,-18.22656384549371,29.42388886528396
-14.33875226767076,-17.72088818682033,31.16276307844107
-14.62606492548937,-16.96681108462182,32.82543636569719
-14.8026944108536,-15.97648031891713,34.35723184288722
-14.85786036216256,-14.77634988208797,35.70687307888959
-14.78497338751744,-13.40590879066695,36.83108018083565
-14.58234475739696,-11.91469622361119,37.69850524610425
-14.25347591240639,-10.35798937259312,38.29231449851102
-13.80687284516213,-8.79184951895121,38.61097827718658
-13.25540869013192,-7.268340318283972,38.66720504848222
-12.61533073005371,-5.831650296982738,38.4853349001309
-11.9050572479405,-4.515596960224219,38.09777673019476
-11.1439253363187,-3.342657282584065,37.54116628700856
-10.35103392371929,-2.324365002137772,36.85284322520801
-9.544286675748879,-1.462714319550266,36.0680529479548
-8.739690671354497,-0.752136641668239,35.21805190125615
-7.950921176270875,-0.1816515863604382,34.32909892235413
-7.189128351223514,0.2631079404641941,33.42218559310736
-6.462941163634371,0.598178782693068,32.51330030348961
-5.778615968144947,0.8399354845508391,31.61401902244124
-5.140278884650743,1.004142924785652,30.73224841597168
-4.55021842695948,1.105347266566404,29.87299357915399
-4.009194554109181,1.156538401422155,29.03906899534084
-3.51674013652557,1.169014311514305,28.23170972859019
-3.071439434199708,1.152385128909413,27.45106772210729
-2.671175022819388,1.114666369501367,26.69659595969771
-2.313339624921082,1.062423170984728,25.96733313029317
-1.995012724483781,1.000938396224532,25.26210563073304
-1.713103988114765,0.9343863915766212,24.57966430938028
-1.464466713652899,0.8660009342862488,23.91877187964021
-1.24598506436687,0.7982307312808533,23.27825451840454
-1.05463895074772,0.7328791320283108,22.65702850408334
-0.887550259852006,0.6712268770644897,22.05411023578214
-0.7420138217031281,0.6141380503086118,21.4686157993808
-0.6155161218759079,0.5621501934798233,20.89975447080297
-0.5057443690931819,0.5155499624724355,20.34681916229055
-0.4105881366740427,0.4744358900444936,19.8091757785587
-0.3281354339651559,0.438769855888575,19.28625269716758
-0.2566647368720005,0.408418813110495,18.77753106136028
-0.1946342183488561,0.3831882176326789,18.28253621982686
-0.1406691700458379,0.362848478558892,17.8008304207485
-0.09354839323958879,0.3471556085875451,17.33200673048806
-0.05219015769933063,0.3358671138506981,16.87568407224696
-0.01563817782378417,0.3287540280716233,16.43150324591153
0.01695206732886197,0.3256098702543265,15.99912378202536
0.04632644308269805,0.3262571902440532,15.5782214897706
0.07314454996459599,0.3305522633760556,15.16848657389577
0.09799131193106869,0.3383884042963345,14.76962221408502
0.1213877264607432,0.3496982906451188,14.38134351951245
0.143800778146929,0.3644556190706126,14.00337678968715
0.1656525450793985,0.3826763582088627,13.63545902941393
0.1873285472906302,0.4044198149263164,13.27733768054365
0.2091854004464981,0.4297896903191251,12.92877054625893
0.231557847129098,0.4589352697331306,12.58952589521896
0.2547652436157543,0.4920528654715407,12.25938274335256
0.2791175829345702,0.5293876110019176,11.93813132087424
0.3049211359338845,0.5712356905289284,11.62557374166184
0.3324837917529769,0.6179470769976207,11.32152490194747
0.3621201779084652,0.6699288442288739,11.02581364582808
0.394156638588652,0.727649114311585,10.73828424691819
0.4289361479544785,0.7916416989691806,10.45879826911021
0.4668232334744661,0.8625114927797413,10.18723688551135
0.5082089826896343,0.9409406762426185,9.92350375391195
0.5535162053583235,1.027695787079057,9.667528570451523
0.603204821642776,1.123635718054532,9.419271451474412
0.6577775457630615,1.229720698070157,9.178728328080277
0.7177859331616807,1.347022309086133,8.945937579961829
0.7838368573835194,1.476734583036077,8.720988186420351
0.8565994801259114,1.620186208167184,8.50402973487224
0.9368127736077028,1.778853850370296,8.295284702915184
1.025293647646255,1.954376558223015,8.095063521607296
1.122945723378591,2.148571165481862,7.903783037763134
1.230768779720133,2.363448524627915,7.7219891246451
1.349868875107587,2.601230290359987,7.550384346169812
1.481469112680957,2.86436580997889,7.389861761859986
1.62692096758084,3.155548451524369,7.241546169197948
1.787716024771299,3.477730387952415,7.106844315291212
1.965497877136846,3.834134427270473,6.987505865067202
2.162073796468721,4.228260896480556,6.885697175623609
2.379425601143048,4.663886803259116,6.804090171371658
2.619718886717026,5.145053453827878,6.74596879965072
2.885309437615672,5.676037327025805,6.715355601429425
3.178745172618503,6.261297212342948,6.717160745357876
3.502761361724144,6.90538833048051,6.757355275024305
3.860266050548594,7.612831299225078,6.843169054031478
4.254311602747019,8.387920359600045,6.98331159263427
4.688046988494387,9.23445131077047,7.188210087308672
5.164643893648814,10.15534538083843,7.470252909746427
5.687187926936079,11.15214138317835,7.844017572691931
6.258524267342653,12.22432612136002,8.326448875825568
6.881045263922254,13.36847409469101,8.936934534523257
7.556406238541187,14.57717528597504,9.697201579937657
8.28515583904698,15.83774883340186,10.63092780722351
9.06626997931967,17.1307768793381,11.76293153840668
9.896585439934656,18.42855390726425,13.11777713667901
10.77014281670267,19.69363829924092,14.71762659800253
11.67747104657772,20.87781498709563,16.57920079140133
12.60487881477837,21.92191832384735,18.7098166489608
13.53386098851683,22.75708744156722,21.10266918773305
14.4407753354892,23.30806639340551,23.73184541048177
15.29698344535923,23.49902392006094,26.54796472777965
16.06965904559312,23.26195630322761,29.47573736443863
16.72342088906617,22.54701346228192,32.41492837856022
17.22282529098852,21.33315794377284,35.24596749674639
17.53555596685711,19.63673502138447,37.8405754090825
17.6359143189731,17.51525872736491,40.07634662925693
17.50801940199993,15.06440306615907,41.85266191179701
17.1480662828548,12.40786238593153,43.10430288727624
16.56512494963445,9.681889201959098,43.80933943759393
15.78027286083284,7.018021954701759,43.98937563890775
14.82424213356259,4.527981381477294,43.70249765165214
13.73408728937955,2.293756911340641,43.03128432011425
12.54953300043467,0.3640541428742985,42.06920897342911
11.30961659447443,-1.243591895699834,40.90847682492954
10.0500512240147,-2.536919148955942,39.63120617748495
8.801495385494794,-3.541428523127961,38.30452056123279
7.588705235953885,-4.293039600900834,36.97908490964639
6.430411787595496,-4.831996980745077,35.69009428571599
5.339710132434391,-5.198445999882598,34.45964813405468
4.324752774014942,-5.429626582410417,33.29963716697912
3.389577343037869,-5.558387667319113,32.21455835328496
2.534948059870492,-5.612651782639641,31.20394177782487
1.759136155239517,-5.615489169394917,30.26427169018989
1.058600601534212,-5.585534556036826,29.39040698400684
0.4285556647444655,-5.537559923349909,28.57656863782272
-0.1365726045998685,-5.4830850786364,27.81698340264054
-0.6427903842809872,-5.4309588404625,27.10627162092441
-1.096266431626808,-5.387878006307124,26.43965477331654
-1.503133947579996,-5.358832508493621,25.81304265562456
-1.869350073148925,-5.347477105830633,25.22304494964704
-2.200600814954007,-5.35643586599796,24.66693908432964
-2.502241084995902,-5.387547973216344,24.14261614164415
-2.779261358127163,-5.442063669833431,23.64851897465213
-3.0362740680449,-5.520798425114646,23.18358125623265
-3.277514235289657,-5.62425231209242,22.74717239873547
-3.506849951331213,-5.752700382137418,22.33905075086898
-3.727799255266999,-5.906258709675786,21.95932583494946
-3.943550665164723,-6.084929795708033,21.6084293582171
-4.156985195965369,-6.288630180293785,21.28709410693079
-4.370698138422394,-6.517202412005267,20.99633945712554
-4.587019213179845,-6.770412941945944,20.73746199966663
-4.808029971540832,-7.047937039096722,20.51202960009738
-5.035577507657293,-7.349331456740968,20.32187704019821
-5.271283691835879,-7.67399531919513,20.16910118067952
-5.516549246631807,-8.021119556100608,20.05605332004966
-5.772552081795789,-8.389625210046509,19.98532609353793
-6.040239397451339,-8.778091114048413,19.95973186182452
-6.320313175509506,-9.184671819093799,19.98226910237507
-6.61320882813785,-9.607007295779715,20.05607287733333
-6.919066982587125,-10.04212688676758,20.18434507885424
-7.237698679483054,-10.48635128991506,20.37025994642951
-7.568544673077643,-10.93519802590954,20.61684045109401
-7.910630070813519,-11.38329786794183,20.92680172936346
-8.262516252421477,-11.82433199489225,21.30235904186184
-8.622252867489086,-12.25100198360295,21.74499996156216
-8.987333702395118,-12.6550468571426,22.2552238779142
-9.354661274069361,-13.02732277555919,22.83225656752457
-9.720526042926995,-13.35796095963862,23.47375349169711
-10.08060697817372,-13.63661733361218,24.17551232202341
-10.43000063676641,-13.85282241858322,24.93122227121795
-10.76328567171866,-13.99643165627544,25.73228397175618
-11.07462849763625,-14.05816449963383,26.56773732857265
-11.35793349349854,-14.03020592761866,27.42433415285928
-11.60703752611432,-13.90682816131869,28.28678575572795
-11.81594385814056,-13.68497593789971,29.13820199321004
-11.97908506910837,-13.36474914999025,29.9607177281728
-12.0915991705026,-12.94971547960824,30.73627728798594
-12.14959857131603,-12.44699544207814,31.44752108609042
-12.15040895352726,-11.86708362639884,32.07869633834127
-12.09275528736299,-11.2234007648682,32.61650116022098
-11.97687557610333,-10.53160671561837,33.05077237783927
-11.80454928740233,-9.80873776802864,33.37494345544304
-11.579035974112,-9.07225598578316,33.58622783225534
-11.30492897820624,-8.33910847208264,33.68551925505529
-10.98793780331167,-7.624888646069858,33.67703715601824
-10.63461934671245,-6.943171783430845,33.56777471244725
-10.25208178438821,-6.305068155827382,33.36682496211532
-9.84768522976874,-5.719005506289492,33.08466443462976
-9.42876069602749,-5.190724347002417,32.73246559377167
-9.002364201578654,-4.723448897157976,32.32149266535183
-8.575077097301365,-4.318185204935574,31.86261478695331
-8.152857852012506,-3.974095678199724,31.36595014538393
-7.740945382150202,-3.688903892655639,30.84063794196655
-7.343810022801975,-3.459292494573424,30.29472321116201
-6.96514558182485,-3.281267695588505,29.73513292544407
-6.607894532098157,-3.150474259333403,29.16771971839009
-6.274298064381526,-3.062453732875981,28.59735074789995
-5.96596316421301,-3.012845401690774,28.02802242269086
-5.683939808721381,-2.997533990869404,27.46298582185712
-5.428802559953269,-3.012750766872455,26.90487183302126
-5.20073207429644,-3.055135830976945,26.35580880623992
-4.99959322611161,-3.121769478039296,25.81752861216879
-4.825007582965193,-3.210179911628607,25.29145933510219
-4.676418835361345,-3.318333665193795,24.77880447326767
-4.553150469231889,-3.444613997331373,24.28060957000714
-4.454455485862761,-3.587791449213744,23.79781779054919
-4.379558342005645,-3.746989755584594,23.33131621563183
-4.327689526853653,-3.92164942634395,22.88197465304948
-4.298113336496421,-4.111490574437758,22.45067865621227
-4.290149472401728,-4.316475951565345,22.03835824718708
-4.303189097250542,-4.536774651400899,21.64601361251088
-4.336705944537531,-4.772726532423284,21.2747387989792
-4.390263009970098,-5.024807080747285,20.92574419655268
-4.463515262255052,-5.293592161047393,20.60037835996267
-4.556208705424311,-5.579721877234576,20.30014948614212
-4.668176009705868,-5.883862574197933,20.0267466229856
-4.799328807152842,-6.206665852269794,19.78206042444638
-4.949646625204879,-6.548723336892824,19.56820297360421
-5.119162309419767,-6.910515853195709,19.38752585380109
-5.307943669720675,-7.292355612196925,19.24263524287328
-5.516070977918465,-7.694320044544447,19.13640232312407
-5.743609855387836,-8.116176052206294,19.07196673032234
-5.990579029037212,-8.557293733881666,19.0527301069456
-6.256912415535773,-9.016549135024729,19.08233608984235
-6.542415037439402,-9.492216350085801,19.16463228328171
-6.846712405188647,-9.98185044430409,19.30360900875879
-7.169193246290416,-10.48216424820006,19.5033089894374
-7.508945862220767,-10.98890417955614,19.76770178135223
-7.864688981303531,-11.4967328970212,20.10051693238607
-8.234698784936896,-11.99912974434781,20.50503082885772
-8.616734835331679,-12.48832344030176,20.98380433016267
-9.007968919909542,-12.95527496348385,21.538371965957
-9.40492230219365,-13.38973149777532,22.1688889960576
-9.80341841999105,-13.78037380192809,22.87375015663403
-10.19855950579149,-14.11507836116427,23.64920324756879
-10.58473663593779,-14.38131095459889,24.48899113952292
-10.95568297314355,-14.56665872818511,25.38406588641427
-11.30457903133623,-14.6594928973492,26.32242625488955
-11.62421626929775,-14.64973420781969,27.28913235655201
-11.90722095949006,-14.52967011959147,28.26654527883016
-12.14633411433712,-14.29474993777071,29.23482341070853
-12.33473573338793,-13.94426689492395,30.17268001386739
-12.46639369282689,-13.48183021000894,31.05837064761965
-12.53641058968417,-12.91554018987159,31.87083960547412
-12.54133733713128,-12.25780747138995,32.59091946320235
-12.47942168266921,-11.52480116602325,33.20245598646748
-12.3507638972887,-10.73556289275548,33.69322915136281
-12.15736053708525,-9.91087395534297,34.05556276968988
-11.90302923857009,-9.072000050574658,34.28655723290002
-11.59322095716426,-8.239453418230678,34.38793376485468
-11.23473850970502,-7.431903192476148,34.36553271101229
-10.83538959084656,-6.665334086845204,34.22855149766548
-10.40360722180602,-5.952509627785289,33.98863222937553
-9.948070520520794,-5.302749311852561,33.65891208647935
-9.47735441241487,-4.721988708745878,33.25313461153192
-8.999629776212865,-4.213063820735098,32.78489303027454
-8.522427145393934,-3.776147996468222,32.2670454553772
-8.052468931413406,-3.409269884797922,31.71131267985642
-7.595568267677081,-3.108850610711008,31.12804653510239
-7.156587564661341,-2.870213192010833,30.52614219695422
-6.739446834417036,-2.68803331837813,29.91306104370563
-6.347170576426594,-2.556715231717008,29.29493010960632
-5.981962124850382,-2.470688073640937,28.67668776559324
-5.645295395034831,-2.424626243505741,28.06225102605815
-5.338015525750222,-2.413602285135202,27.45468627642255
-5.060441666601956,-2.433183207525186,26.85637120840547
-4.812466877586698,-2.479481668534827,26.26914077749819
-4.593651649140647,-2.549172781472714,25.69441385937485
-4.40330884673725,-2.639485981397653,25.13330001241268
-4.240578915206692,-2.748179798770708,24.58668751291209
-4.104494957466837,-2.873505784291864,24.05531482745147
-3.994037860517757,-3.014166354285763,23.53982813171999
-3.908182015491251,-3.16927004837051,23.04082755857223
-3.845932405701058,-3.338286628365638,22.55890470385188
-3.80635395106385,-3.52100358860634,22.09467364262089
-3.78859402794043,-3.717484967610799,21.64879738321313
-3.791899053869784,-3.928032818549267,21.22201135743089
-3.815625955117823,-4.153151280228389,20.81514523723486
-3.859249235147195,-4.393512863019865,20.42914409178296
-3.922364243925407,-4.649926300865629,20.06508965384445
-4.00468711825032,-4.923305100934927,19.72422224480409
-4.106051726438444,-5.214635730682892,19.40796370141346
-4.226403809503082,-5.524944206196696,19.11794144062442
-4.365792366891109,-5.855259678482666,18.85601357420832
-4.524358188883999,-6.206573453397978,18.62429472319472
-4.702319290803262,-6.579791729913199,18.42518186223441
-4.899952857708364,-6.975680211535004,18.26137912292265
-5.117573165229838,-7.39479865804269,18.13591997917993
-5.355504807747065,-7.837423432865715,18.05218460411051
-5.61405044795996,-8.303456215139883,18.0139094075358
-5.89345221550068,-8.792317353969478,18.02518482724728
-6.193845846446621,-9.302822937442548,18.09043636337383
-6.515206698275366,-9.833045645777304,18.21438265256886
-6.857286933148989,-10.38016099231355,18.40196316213533
-7.219543483607814,-10.94028277347323,18.65822699645525
-7.601056954966927,-11.50829458234248,18.98817359299164
-8.000442439311124,-12.07768817119368,19.39653609919885
-8.415754375306824,-12.64042424357978,19.88749944526575
-8.84438912691908,-13.18683668507848,20.46434815144518
-9.282990873629036,-13.70560676831787,21.12904437579243
-9.727368635939944,-14.18383854888629,21.88174518749221
-10.17243462782836,-14.60726908404425,22.72027982333962
-10.612176316471,-14.96064539105828,23.63962243810898
-11.03967610189427,-15.22829211866332,24.63141232995929
-11.44719278028073,-15.3948778709245,25.68358928198929
-11.82631722262469,-15.4463631205272,26.78022262438626
-12.16821035232268,-15.37107972828871,27.9016139926886
-12.4639241979305,-15.16085508670959,29.02474061987149
-12.70479673741824,-14.81205978557656,30.1240750673504
-12.88289941390644,-14.32643580999102,31.17276892133088
-12.99150439960475,-13.71156227530998,32.14412777377802
-13.02552935507605,-12.98084426987679,33.01324393738446
-12.98191313420301,-12.15296780569786,33.75860664098413
-12.85987856125119,-11.25084198785459,34.36349132836418
-12.66104863949496,-10.30013241453892,34.81694899658063
-12.38939913769362,-9.327557963237483,35.11427246372053
-12.0510505637487,-8.359159486711595,35.25689765378011
-11.65392221896832,-7.418744890503044,35.25178552286776
-11.2072865594339,-6.526673220267081,35.11040380410653
-10.72127081729792,-5.699073322798283,34.84747210126233
-10.20635384163268,-4.947518057828343,34.47964311838444
-9.672900266431629,-4.279109753366102,34.02427084881258
-9.13076354073022,-3.696887891574799,33.49837408761365
-8.588976714469105,-3.200449742788924,32.91785374342542
-8.05553760032815,-2.786676187099708,32.29697642434384
-7.537284766939503,-2.450471715117256,31.64810184047492
-7.039853641978693,-2.185451973381068,30.98161031895756
-6.567697926538422,-1.9845377031227,30.30597818116129
-6.124160126020931,-1.840436146766013,29.62794984584979
-5.711575603293835,-1.746007838262101,28.95276264471471
-5.331396425695678,-1.694527786572463,28.28439019605167
-4.984323770214168,-1.679856131931332,27.62578036493094
-4.670440289661534,-1.696535609933081,26.97907286937176
-4.389336311774652,-1.739832860902974,26.34578878663157
-4.140225870120381,-1.805738849161301,25.72698944100574
-3.922050283782244,-1.890941212728679,25.12340560982813
-3.733568314872701,-1.992778782414272,24.53554001119558
-3.573432881105485,-2.109186101828825,23.96374700916094
-3.440254944528884,-2.238633697727816,23.40829372782581
-3.33265559986962,-2.380068139776253,22.86940657848079
-3.249307604802215,-2.532854576291611,22.34730677732119
-3.188967679368604,-2.696723393715274,21.84223790598595
-3.15050089271571,-2.871721867724208,21.35448803299738
-3.132898383214351,-3.058171098462847,20.88440842277304
-3.135289545896083,-3.256628102293988,20.43243043513454
-3.15694968551206,-3.46785262607111,19.99908186936803
-3.197303985722159,-3.69277802296867,19.58500372915236
-3.255928492292706,-3.932485353682878,19.19096816798595
-3.332548654986356,-4.188179731094145,18.817898205629
-3.427035821034949,-4.461167792420835,18.46688966928638
-3.539401922955469,-4.752835046225917,18.13923569244582
-3.669792454030014,-5.064621691187921,17.83645398202234
-3.818477674225776,-5.397995331148349,17.56031692173921
-3.985841835436526,-5.754418811845875,17.31288439515246
-4.172370055403623,-6.135311178608428,17.09653896080368
-4.378632302708776,-6.541999506938595,16.91402266594843
-4.605263780141755,-6.975659104116022,16.76847431076689
-4.852940811899002,-7.437239347109809,16.66346533400059
-5.122351156132223,-7.927372255630563,16.60303164258016
-5.414157488011104,-8.446260868943442,16.59169761160623
-5.728952646586862,-8.993544703188757,16.63448710433791
-6.067205138227077,-9.56814015462689,16.73691469197653
-6.429193380306703,-10.16805487207361,16.90494831683521
-6.814927307718034,-10.79017708497918,17.144932534852
-7.224056327193509,-11.43004391587583,17.46345939619321
-7.655763285592033,-12.08159710889313,17.86717233278562
-8.108645229169317,-12.73694059815398,18.36248768224764
-8.580583386975103,-13.3861219910617,18.95521949885292
-9.068607110204173,-14.01696910386351,19.65009714361842
-9.568759481254247,-14.61502238322631,20.450173040922
-10.07597589906061,-15.16361283592303,21.35613113602383
-10.58399089368692,-15.64414047495567,22.36552575051892
-11.08529220538452,-16.03660681986235,23.47200543038462
-11.5711439500805,-16.3204426031899,24.66460492213138
-12.03170135137745,-16.47564478865954,25.92721597542573
-12.45623674314708,-16.48419343458101,27.23836682588511
-12.83348915079415,-16.33166088806415,28.57144141897782
-13.15213713366437,-16.00886110222765,29.89544319929819
-13.40137722214652,-15.51332974337569,31.17634882068919
-13.57157026558097,-14.85039488605973,32.37900670236759
-13.65489898145895,-14.03361157092123,33.46942748001483
-13.64596667029908,-13.08440141474834,34.4172124692369
-13.54226397238979,-12.03085593372493,35.19780197871215
-13.34444047549116,-10.90580675670116,35.79422265515277
-13.05634061453618,-9.744401896987217,36.19808140540246
-12.68479477309429,-8.5815175160674,36.40968039474267
-12.23919025542713,-7.449354116504299,36.43728135048715
-11.73087555243029,-6.375511606340856,36.29568764450822
-11.17246928467457,-5.381728370170368,36.0044052442255
-10.57714972553036,-4.483338518996232,35.58567189706943
-9.95799280021409,-3.689383060558194,35.06261181306105
-9.32740957953815,-3.003228897183492,34.45770021957099
-8.69671341557918,-2.423513162802175,33.79163409407429
-8.075826557318658,-1.945234562667867,33.0826245930281
-7.473119549865483,-1.560845018881737,32.34606710076203
-6.895365488516684,-1.261239092736097,31.59451089288466
-6.347785328802693,-1.036583030119217,30.83783944000614
-5.83415904524315,-0.8769621705796593,30.08357791892471
-5.356979163922575,-0.7728517181297261,29.33725937746448
-4.917626742814042,-0.7154316357529846,28.60279921798288
-4.516554153032162,-0.6967736505290328,27.88284515107192
-4.153463263907738,-0.7099295915417068,27.17908433049071
-3.827471405946812,-0.7489479067173107,26.49250025333442
-3.537260574591634,-0.8088410712867059,25.82357934090269
-3.281207707308507,-0.8855219680945056,25.17247150449717
-3.057495577378724,-0.9757229319074306,24.53911118588907
-2.864205005851297,-1.076907369451979,23.92330604258404
-2.699389815975015,-1.187180810082924,23.32480019659067
-2.561136351909349,-1.305205883445982,22.7433182095116
-2.447609548877519,-1.430123967566151,22.17859497989258
-2.357087549417589,-1.561484989209292,21.63039576631498
-2.287986766347019,-1.699185977335803,21.09852962727417
-2.238879138581246,-1.843418374043455,20.58285878715542
-2.208503139966129,-1.994623717794001,20.0833058022193
-2.195769903422979,-2.153457070431299,19.59985990646013
-2.199765625694475,-2.32075741664551,19.13258354885997
-2.219751229555031,-2.497524187759622,18.68161987100977
-2.255160084678531,-2.684899025295691,18.24720169692154
-2.305594427082988,-2.884151884238635,17.82966249626026
-2.370820970051623,-3.09667056610823,17.42944972168247
-2.450766065240523,-3.323952755608347,17.0471408963915
-2.5455106489641,-3.567599601269432,16.6834628273014
-2.655285092321245,-3.829309820644415,16.33931433150573
-2.780463961221366,-4.110873215186335,16.01579287856547
-2.921560579315106,-4.414162339925315,15.71422555718266
-3.07922116869304,-4.741120879443809,15.43620475875973
-3.254218214938936,-5.093747025596509,15.1836289152238
-3.447442559340717,-5.474069826017204,14.95874851203459
-3.659893556255057,-5.884116070095524,14.76421738981854
-3.892666442471095,-6.325864799944536,14.60314901025859
-4.146935843412925,-6.801185985765894,14.47917684243359
-4.423934085478437,-7.311759310544143,14.39651725953012
-4.724922695516539,-7.858968414366817,14.36003224273117
-5.051155154130123,-8.443765436134381,14.37528767592384
-5.403828645479186,-9.066500394919286,14.44860098155278
-5.784022243525814,-9.726710083025027,14.58706920182806
-6.192618745546241,-10.42286200270745,14.7985653126662
-6.630207290162896,-11.15205089129858,15.09168659346947
-7.096964099687662,-11.9096490960896,15.47563444108176
-7.592509332418031,-12.68891814257931,15.9600005454926
-8.115739336734235,-13.48059798854249,16.55443066432873
-8.6646358242877,-14.2725032489367,17.26813570935
-9.236056896033597,-15.0491722687495,18.1092225167471
-9.825519684576115,-15.79163458176654,19.08382620108016
-10.42699068314414,-16.47738278288877,20.19504548245907
-11.03270735953671,-17.08065174017858,21.44171462533691
-11.63306262498165,-17.57311434148076,22.81709182165694
-12.21659064986732,-17.92508923925525,24.30760161430534
-12.7700960955097,-18.10731229547848,25.89183010779228
-13.27896613782205,-18.09324254653375,27.5400206879831
-13.72769273054901,-17.86175678251445,29.21433250603949
-14.1006094769319,-17.39994968993933,30.87007982765531
-14.38281381017565,-16.70563145466072,32.45805080558487
-14.56120522692673,-15.78904731724738,33.92781254650503
-14.62553241493453,-14.67337871870838,35.23167838436864
-14.5693172098692,-13.393746547778,36.32880466103533
-14.39052163409015,-11.99470560489637,37.18877159776825
-14.09185106964267,-10.52653150888524,37.79404168710219
-13.6806389393289,-9.040864209795487,38.14088777975864
-13.16832467962712,-7.586401217298285,38.23869127798162
-12.56960081518287,-6.205288846682183,38.10783608528852
-11.9013508897336,-4.930663679367514,37.77666977105292
-11.18151841119378,-3.785521127101612,37.27810860841674
-10.42803718614754,-2.782821253941233,36.6464214249464
-9.657922495057248,-1.926551807501365,35.91457979159408
-8.886581495654177,-1.213383224497888,35.1123721472548
-8.12736077625297,-0.6345604515431663,34.26530460662683
-7.391316647834271,-0.1777490823983131,33.39418654634894
-6.687172913368799,0.1713488737925115,32.51523435778847
-6.021421272178539,0.427700725916939,31.64051324829568
-5.398518826240839,0.6059887165918716,30.7785574249004
-4.821142213826666,0.7199668596579902,29.93504586390208
-4.290465796390298,0.7820763385131586,29.11345080940723
-3.806439883889849,0.8032597828640009,28.31561118577667
-3.368052840138853,0.7929182408015494,27.54220986563256
-2.973567396843795,0.7589633978710009,26.79315187828468
-2.620726443466248,0.7079279323591481,26.06785145503871
-2.30692705800308,0.6451067145114697,25.36544113278577
-2.029363843231826,0.5747098582969551,24.68491777088597
-1.785144010321046,0.5000151355512235,24.02523974616952
-1.571377362828839,0.4235120725502804,23.38538784734094
-1.385244590606734,0.3470334466174577,22.76440020426292
-1.224047247342611,0.2718722022718577,22.1613893890599
-1.085242575134858,0.1988833022463433,21.57554784416666
-0.9664660360228203,0.128570954885173,21.00614612561794
-0.8655440677430817,0.06116219595182111,20.45252711700621
-0.780499233283914,-0.003331919806429468,19.91409834636093
-0.7095496015341445,-0.06506615262917463,19.39032378059786
-0.6511038907808313,-0.1243205689676224,18.8807159303202
-0.6037536333797553,-0.1814683823454742,18.38482872395099
-0.5662633802432234,-0.2369509337343666,17.9022513627318
-0.5375597572268439,-0.2912587177455422,17.43260321264135
-0.5167200100982061,-0.3449174846784926,16.97552969863603
-0.5029605278788761,-0.3984785720667007,16.53069912016355
-0.4956257129954086,-0.4525127381193314,16.09780028948516
-0.4941774678142516,-0.5076068805190287,15.67654089517757
-0.4981854878103563,-0.5643631257930197,15.2666465048765
-0.5073184890434855,-0.6233998661750972,14.86786013901393
-0.5213364492267107,-0.6853544023500927,14.47994236798764
-0.5400839051533185,-0.7508869219388541,14.10267190720305
-0.5634843225401289,-0.820685605502038,13.73584670697887
-0.5915355356330035,-0.8954727048059256,13.37928555727967
-0.6243062416213141,-0.9760114827300764,13.03283025092846
-0.6619335276483899,-1.063113941089087,12.6963483739596
-0.7046214047918549,-1.157649292258313,12.36973681891169
-0.7526403227784463,-1.260553153120565,12.05292614712098
-0.806327640463951,-1.372837455513242,11.74588596059993
-0.8660890293968097,-1.49560107573591,11.44863148416563
-0.9324007902706533,-1.630041186015025,11.16123160556631
-1.005813063912695,-1.777465321779439,10.88381867704459
-1.08695391872653,-1.939304138101558,10.61660044782902
-1.176534294130603,-2.117124793670822,10.35987457533038
-1.275353773185075,-2.312644846914137,10.11404625524971
-1.384307145602189,-2.527746470479106,9.879649619189442
-1.504391702514232,-2.764490679288812,9.657373674142354
-1.636715173879721,-3.025131113128394,9.448093702068547


==> Figures/animation2-24.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512
11.88826987708769,5.593423608926416,37.23826793188945
11.23524390464804,4.496391587870747,36.8332534041593
10.54582148638506,3.522181745736962,36.29408655225906
9.835545108260836,2.677647579999286,35.64995734831192
9.118789355371241,1.962816525546127,34.92808170654325
8.408292811471055,1.372373697730982,34.15250667479388
7.71488051521811,0.8972096931936149,33.34350408408121
7.047355635204997,0.5258522088138597,32.51744386639295
6.41252748859679,0.2456748272344736,31.68701026320782
5.815339200219974,0.04383987908713841,30.86162761041705
5.259060064731783,-0.0920216954221802,30.04798445404325
4.74551275453172,-0.1733628159415445,29.25057412643134
4.275311990339929,-0.2104617354575382,28.47219875803096
3.848097807925603,-0.2123070704316169,27.71440775746642
3.462752321092906,-0.186585037973224,26.9778595746073
3.117593547711646,-0.1397345269228708,26.26260731062193
2.810543378580242,-0.07704327183523224,25.5683155407822
2.539269241827021,-0.002765454454327715,24.89441889229275
2.301300634770965,0.07975303569212122,24.24023369136576
2.094122660119074,0.167950822755245,23.60503333665057
1.915249194548706,0.2599344423499358,22.98809667430948
1.762278483401772,0.3543721463769905,22.38873700937528
1.63293390946939,0.4503996493530333,21.80631776929921
1.525092510095243,0.5475382259039603,21.2402593880981
1.436803573566321,0.6456248550453476,20.69004076602616
1.366299372433739,0.7447536799250716,20.15519769044353
1.311999813549358,0.8452278206074669,19.63531985991598
1.272512517947121,0.9475204769487804,19.13004760367696
1.246629597254907,1.052244242887884,18.63906899680858
1.233322171614164,1.1601275908904,18.16211780388562
1.231733478695514,1.271997554067901,17.69897251069508
1.241171254040996,1.388767718681509,17.2494566005519
1.261099918190868,1.51143073098151,16.81344017946571
1.291132983730481,1.641054612374055,16.39084303846674
1.331025993004065,1.778782260517475,15.98163925124598
1.380670212080207,1.925833587191882,15.58586343358186
1.440087235832588,2.083509803443373,15.20361883297146
1.509424599910405,2.253199405657829,14.83508746944451
1.588952445094963,2.436385439869131,14.48054260997415
1.679061235216928,2.63465362232749,14.14036392824182
1.78026048849832,2.849700867953169,13.81505577811192
1.893178440770416,3.083343719464016,13.50526909220998
2.018562514110068,3.337526071879493,13.21182750496036
2.157280412225875,3.614325441069944,12.93575838942892
2.310321600033011,3.91595682006811,12.6783295841564
2.478798844151421,4.244772889424491,12.44109266116779
2.663949387480322,4.603258981632946,12.22593363559412
2.867135197368964,4.99402072562143,12.03513201939579
3.08984155482497,5.419761694675186,11.87142904440426
3.333673032077886,5.883247629077156,11.73810567638565
3.600345627110257,6.387252885916051,11.63907064517616
3.891673475718995,6.934483675632303,11.57895803303769
4.209548134741797,7.527471391453069,11.56323286812696
4.555907918605159,8.168427975427532,11.59830149706687
4.932694177946925,8.859053909019933,11.69162105246743
5.34179075170846,9.600288284951958,11.85179884260199
5.784942146741315,10.39198988183001,12.08866770864059
6.263645386806236,11.23253881454552,12.41331708833017
6.77901007262471,12.11835105254528,12.83805158836579
7.331581239610946,13.04330411559044,13.37623948654151
7.921120435776998,13.99808315897584,14.04200349484234
8.546342545967146,14.96947426880078,14.84969696748861
9.20460986299049,15.93965779747935,15.81310354774254
9.891591423657779,16.88558979612694,16.94430180983243
10.60090528203295,17.77860269801279,18.25215548162241
11.32377441564197,18.5844020380067,19.74043235907892
12.04874277745723,19.26367276658313,21.40562840339337
12.76151465789408,19.77351784066682,23.23468043534859
13.44499411663819,20.06990817713039,25.2028832543862
14.07960578968266,20.11120133251896,27.27245936255051
14.64396649352952,19.86257313760499,29.39231508847745
15.1159420874699,19.30091836622109,31.49949351882599
15.47406366493503,18.41947487758538,33.52264476457368
15.69919733990894,17.23121719442492,35.38745956963097
15.77627941518306,15.77007320343444,37.02350985410999
15.69586893135515,14.08932294209011,38.37145209997855
15.45525850248504,12.25711724812261,39.38926740645043
15.0589367726298,10.34975102509058,40.05628971036098
14.5183056287262,8.443900536538273,40.37423684436622
13.85069421817378,6.609269658030625,40.36516868482474
13.0778394722733,4.902903829286572,40.06700337270438
12.22408337165781,3.365914769161618,39.52768686443812
11.31455343909532,2.022725245471974,38.79921338262846
10.37355077808573,0.8824109464220549,37.93247102874111
9.423291947706623,-0.05858085822799042,36.97348228663396
8.483064494519521,-0.8131020944030961,35.96118922123551
7.56878287973043,-1.399994409813968,34.92661528649979
6.692883081683968,-1.841211745553131,33.89306390905393
5.86447149269413,-2.159571135587722,32.87697320041885
5.08964161069165,-2.377161728241009,31.88909194129451
4.371882846996801,-2.51433961852445,30.9357275213371
3.712522498464796,-2.589189461811838,30.01990697638253
3.111159481447853,-2.617326112533412,29.1423682672256
2.566063858271068,-2.611923725863558,28.30235364719016
2.074528282686296,-2.583882947871728,27.49821121097008
1.633166137935895,-2.54207091598394,26.72782880677884
1.238156805818458,-2.493589703482992,25.9889314445181
0.8854418593574209,-2.444045147275496,25.27927349406062
0.5708776781607741,-2.397799771756927,24.59675356215636
0.2903505995296091,-2.358201505189714,23.93947509156776
0.03986066038186092,-2.327784993560897,23.30577070352416
-0.1844204490994178,-2.308445391047765,22.69420376076629
-0.386112214088491,-2.301586218714779,22.10355683512599
-0.5686045741031331,-2.308243727656917,21.53281376999935
-0.7350499830508407,-2.329190519750663,20.98113976876196
-0.8883651945900035,-2.365021191268594,20.44786230132051
-1.031240264521825,-2.416222611304762,19.93245447812204
-1.166152738240269,-2.4832312118155,19.43452177827508
-1.295385397947993,-2.566479396898282,18.95379253723681
-1.421046286164318,-2.666432901466245,18.49011232019877
-1.545090005080105,-2.783620656324532,18.04344216834535
-1.669339521842238,-2.918658452703863,17.61386066059273
-1.795507893793868,-3.072267444912246,17.20156974983952
-1.925219470298532,-3.245288282495142,16.8069043864249
-2.060030233452289,-3.438691418812645,16.43034601565611
-2.201447012246075,-3.653583895407081,16.07254011891031
-2.350945346132182,-3.891212643738467,15.73431804962698
-2.509985786032612,-4.152964069275431,15.41672348812248
-2.68002840413874,-4.440359377735057,15.12104389349817
-2.862545237886347,-4.755044758541962,14.84884735550858
-3.059030316712377,-5.098775144693881,14.60202522845357
-3.27100681011097,-5.473389809676972,14.38284084107912
-3.500030688815527,-5.880777531031333,14.19398439065743
-3.747690103907554,-6.322828441068626,14.03863380416253
-4.015599457755266,-6.801369001057988,13.92052082893727
-4.305386863665643,-7.318075794013148,13.84400082683837
-4.618673368792312,-7.874363076091377,13.81412359840587
-4.957041953758498,-8.471238339686119,13.83670094816878
-5.321993939045814,-9.109119663018744,13.91836449756909
-5.714890054487282,-9.787608574879364,14.06660433907926
-6.136873119602407,-10.50521288447873,14.28977541580325
-6.588769127674028,-11.2590158910526,14.59705399911942
-7.070963658527,-12.04429223087137,14.99832148095338
-7.58325115228157,-12.85407712414897,15.50394734096682
-8.124655908583868,-13.67870581212061,16.12443848406659
-8.693226037983493,-14.50535428699101,16.86991969752161
-9.28580531499329,-15.31763133790818,17.74941207788648
-9.897793253436369,-16.09529479981892,18.76988609625737
-10.52291086284852,-16.81418928408985,19.93508726313863
-11.15299820800702,-17.44652356757798,21.24416867581276
-11.77787923134964,-17.96161496572177,22.69021787482613
-12.38533760173171,-18.32721414963803,24.258833039205
-12.96125192738523,-18.51147462429472,25.92697624960692
-13.48993601369517,-18.48553736548812,27.6623908525219
-13.95471634803052,-18.22656384549371,29.42388886528396
-14.33875226767076,-17.72088818682033,31.16276307844107
-14.62606492548937,-16.96681108462182,32.82543636569719
-14.8026944108536,-15.97648031891713,34.35723184288722
-14.85786036216256,-14.77634988208797,35.70687307888959
-14.78497338751744,-13.40590879066695,36.83108018083565
-14.58234475739696,-11.91469622361119,37.69850524610425
-14.25347591240639,-10.35798937259312,38.29231449851102
-13.80687284516213,-8.79184951895121,38.61097827718658
-13.25540869013192,-7.268340318283972,38.66720504848222
-12.61533073005371,-5.831650296982738,38.4853349001309
-11.9050572479405,-4.515596960224219,38.09777673019476
-11.1439253363187,-3.342657282584065,37.54116628700856
-10.35103392371929,-2.324365002137772,36.85284322520801
-9.544286675748879,-1.462714319550266,36.0680529479548
-8.739690671354497,-0.752136641668239,35.21805190125615
-7.950921176270875,-0.1816515863604382,34.32909892235413
-7.189128351223514,0.2631079404641941,33.42218559310736
-6.462941163634371,0.598178782693068,32.51330030348961
-5.778615968144947,0.8399354845508391,31.61401902244124
-5.140278884650743,1.004142924785652,30.73224841597168
-4.55021842695948,1.105347266566404,29.87299357915399
-4.009194554109181,1.156538401422155,29.03906899534084
-3.51674013652557,1.169014311514305,28.23170972859019
-3.071439434199708,1.152385128909413,27.45106772210729
-2.671175022819388,1.114666369501367,26.69659595969771
-2.313339624921082,1.062423170984728,25.96733313029317
-1.995012724483781,1.000938396224532,25.26210563073304
-1.713103988114765,0.9343863915766212,24.57966430938028
-1.464466713652899,0.8660009342862488,23.91877187964021
-1.24598506436687,0.7982307312808533,23.27825451840454
-1.05463895074772,0.7328791320283108,22.65702850408334
-0.887550259852006,0.6712268770644897,22.05411023578214
-0.7420138217031281,0.6141380503086118,21.4686157993808
-0.6155161218759079,0.5621501934798233,20.89975447080297
-0.5057443690931819,0.5155499624724355,20.34681916229055
-0.4105881366740427,0.4744358900444936,19.8091757785587
-0.3281354339651559,0.438769855888575,19.28625269716758
-0.2566647368720005,0.408418813110495,18.77753106136028
-0.1946342183488561,0.3831882176326789,18.28253621982686
-0.1406691700458379,0.362848478558892,17.8008304207485
-0.09354839323958879,0.3471556085875451,17.33200673048806
-0.05219015769933063,0.3358671138506981,16.87568407224696
-0.01563817782378417,0.3287540280716233,16.43150324591153
0.01695206732886197,0.3256098702543265,15.99912378202536
0.04632644308269805,0.3262571902440532,15.5782214897706
0.07314454996459599,0.3305522633760556,15.16848657389577
0.09799131193106869,0.3383884042963345,14.76962221408502
0.1213877264607432,0.3496982906451188,14.38134351951245
0.143800778146929,0.3644556190706126,14.00337678968715
0.1656525450793985,0.3826763582088627,13.63545902941393
0.1873285472906302,0.4044198149263164,13.27733768054365
0.2091854004464981,0.4297896903191251,12.92877054625893
0.231557847129098,0.4589352697331306,12.58952589521896
0.2547652436157543,0.4920528654715407,12.25938274335256
0.2791175829345702,0.5293876110019176,11.93813132087424
0.3049211359338845,0.5712356905289284,11.62557374166184
0.3324837917529769,0.6179470769976207,11.32152490194747
0.3621201779084652,0.6699288442288739,11.02581364582808
0.394156638588652,0.727649114311585,10.73828424691819
0.4289361479544785,0.7916416989691806,10.45879826911021
0.4668232334744661,0.8625114927797413,10.18723688551135
0.5082089826896343,0.9409406762426185,9.92350375391195
0.5535162053583235,1.027695787079057,9.667528570451523
0.603204821642776,1.123635718054532,9.419271451474412
0.6577775457630615,1.229720698070157,9.178728328080277
0.7177859331616807,1.347022309086133,8.945937579961829
0.7838368573835194,1.476734583036077,8.720988186420351
0.8565994801259114,1.620186208167184,8.50402973487224
0.9368127736077028,1.778853850370296,8.295284702915184
1.025293647646255,1.954376558223015,8.095063521607296
1.122945723378591,2.148571165481862,7.903783037763134
1.230768779720133,2.363448524627915,7.7219891246451
1.349868875107587,2.601230290359987,7.550384346169812
1.481469112680957,2.86436580997889,7.389861761859986
1.62692096758084,3.155548451524369,7.241546169197948
1.787716024771299,3.477730387952415,7.106844315291212
1.965497877136846,3.834134427270473,6.987505865067202
2.162073796468721,4.228260896480556,6.885697175623609
2.379425601143048,4.663886803259116,6.804090171371658
2.619718886717026,5.145053453827878,6.74596879965072
2.885309437615672,5.676037327025805,6.715355601429425
3.178745172618503,6.261297212342948,6.717160745357876
3.502761361724144,6.90538833048051,6.757355275024305
3.860266050548594,7.612831299225078,6.843169054031478
4.254311602747019,8.387920359600045,6.98331159263427
4.688046988494387,9.23445131077047,7.188210087308672
5.164643893648814,10.15534538083843,7.470252909746427
5.687187926936079,11.15214138317835,7.844017572691931
6.258524267342653,12.22432612136002,8.326448875825568
6.881045263922254,13.36847409469101,8.936934534523257
7.556406238541187,14.57717528597504,9.697201579937657
8.28515583904698,15.83774883340186,10.63092780722351
9.06626997931967,17.1307768793381,11.76293153840668
9.896585439934656,18.42855390726425,13.11777713667901
10.77014281670267,19.69363829924092,14.71762659800253
11.67747104657772,20.87781498709563,16.57920079140133
12.60487881477837,21.92191832384735,18.7098166489608
13.53386098851683,22.75708744156722,21.10266918773305
14.4407753354892,23.30806639340551,23.73184541048177
15.29698344535923,23.49902392006094,26.54796472777965
16.06965904559312,23.26195630322761,29.47573736443863
16.72342088906617,22.54701346228192,32.41492837856022
17.22282529098852,21.33315794377284,35.24596749674639
17.53555596685711,19.63673502138447,37.8405754090825
17.6359143189731,17.51525872736491,40.07634662925693
17.50801940199993,15.06440306615907,41.85266191179701
17.1480662828548,12.40786238593153,43.10430288727624
16.56512494963445,9.681889201959098,43.80933943759393
15.78027286083284,7.018021954701759,43.98937563890775
14.82424213356259,4.527981381477294,43.70249765165214
13.73408728937955,2.293756911340641,43.03128432011425
12.54953300043467,0.3640541428742985,42.06920897342911
11.30961659447443,-1.243591895699834,40.90847682492954
10.0500512240147,-2.536919148955942,39.63120617748495
8.801495385494794,-3.541428523127961,38.30452056123279
7.588705235953885,-4.293039600900834,36.97908490964639
6.430411787595496,-4.831996980745077,35.69009428571599
5.339710132434391,-5.198445999882598,34.45964813405468
4.324752774014942,-5.429626582410417,33.29963716697912
3.389577343037869,-5.558387667319113,32.21455835328496
2.534948059870492,-5.612651782639641,31.20394177782487
1.759136155239517,-5.615489169394917,30.26427169018989
1.058600601534212,-5.585534556036826,29.39040698400684
0.4285556647444655,-5.537559923349909,28.57656863782272
-0.1365726045998685,-5.4830850786364,27.81698340264054
-0.6427903842809872,-5.4309588404625,27.10627162092441
-1.096266431626808,-5.387878006307124,26.43965477331654
-1.503133947579996,-5.358832508493621,25.81304265562456
-1.869350073148925,-5.347477105830633,25.22304494964704
-2.200600814954007,-5.35643586599796,24.66693908432964
-2.502241084995902,-5.387547973216344,24.14261614164415
-2.779261358127163,-5.442063669833431,23.64851897465213
-3.0362740680449,-5.520798425114646,23.18358125623265
-3.277514235289657,-5.62425231209242,22.74717239873547
-3.506849951331213,-5.752700382137418,22.33905075086898
-3.727799255266999,-5.906258709675786,21.95932583494946
-3.943550665164723,-6.084929795708033,21.6084293582171
-4.156985195965369,-6.288630180293785,21.28709410693079
-4.370698138422394,-6.517202412005267,20.99633945712554
-4.587019213179845,-6.770412941945944,20.73746199966663
-4.808029971540832,-7.047937039096722,20.51202960009738
-5.035577507657293,-7.349331456740968,20.32187704019821
-5.271283691835879,-7.67399531919513,20.16910118067952
-5.516549246631807,-8.021119556100608,20.05605332004966
-5.772552081795789,-8.389625210046509,19.98532609353793
-6.040239397451339,-8.778091114048413,19.95973186182452
-6.320313175509506,-9.184671819093799,19.98226910237507
-6.61320882813785,-9.607007295779715,20.05607287733333
-6.919066982587125,-10.04212688676758,20.18434507885424
-7.237698679483054,-10.48635128991506,20.37025994642951
-7.568544673077643,-10.93519802590954,20.61684045109401
-7.910630070813519,-11.38329786794183,20.92680172936346
-8.262516252421477,-11.82433199489225,21.30235904186184
-8.622252867489086,-12.25100198360295,21.74499996156216
-8.987333702395118,-12.6550468571426,22.2552238779142
-9.354661274069361,-13.02732277555919,22.83225656752457
-9.720526042926995,-13.35796095963862,23.47375349169711
-10.08060697817372,-13.63661733361218,24.17551232202341
-10.43000063676641,-13.85282241858322,24.93122227121795
-10.76328567171866,-13.99643165627544,25.73228397175618
-11.07462849763625,-14.05816449963383,26.56773732857265
-11.35793349349854,-14.03020592761866,27.42433415285928
-11.60703752611432,-13.90682816131869,28.28678575572795
-11.81594385814056,-13.68497593789971,29.13820199321004
-11.97908506910837,-13.36474914999025,29.9607177281728
-12.0915991705026,-12.94971547960824,30.73627728798594
-12.14959857131603,-12.44699544207814,31.44752108609042
-12.15040895352726,-11.86708362639884,32.07869633834127
-12.09275528736299,-11.2234007648682,32.61650116022098
-11.97687557610333,-10.53160671561837,33.05077237783927
-11.80454928740233,-9.80873776802864,33.37494345544304
-11.579035974112,-9.07225598578316,33.58622783225534
-11.30492897820624,-8.33910847208264,33.68551925505529
-10.98793780331167,-7.624888646069858,33.67703715601824
-10.63461934671245,-6.943171783430845,33.56777471244725
-10.25208178438821,-6.305068155827382,33.36682496211532
-9.84768522976874,-5.719005506289492,33.08466443462976
-9.42876069602749,-5.190724347002417,32.73246559377167
-9.002364201578654,-4.723448897157976,32.32149266535183
-8.575077097301365,-4.318185204935574,31.86261478695331
-8.152857852012506,-3.974095678199724,31.36595014538393
-7.740945382150202,-3.688903892655639,30.84063794196655
-7.343810022801975,-3.459292494573424,30.29472321116201
-6.96514558182485,-3.281267695588505,29.73513292544407
-6.607894532098157,-3.150474259333403,29.16771971839009
-6.274298064381526,-3.062453732875981,28.59735074789995
-5.96596316421301,-3.012845401690774,28.02802242269086
-5.683939808721381,-2.997533990869404,27.46298582185712
-5.428802559953269,-3.012750766872455,26.90487183302126
-5.20073207429644,-3.055135830976945,26.35580880623992
-4.99959322611161,-3.121769478039296,25.81752861216879
-4.825007582965193,-3.210179911628607,25.29145933510219
-4.676418835361345,-3.318333665193795,24.77880447326767
-4.553150469231889,-3.444613997331373,24.28060957000714
-4.454455485862761,-3.587791449213744,23.79781779054919
-4.379558342005645,-3.746989755584594,23.33131621563183
-4.327689526853653,-3.92164942634395,22.88197465304948
-4.298113336496421,-4.111490574437758,22.45067865621227
-4.290149472401728,-4.316475951565345,22.03835824718708
-4.303189097250542,-4.536774651400899,21.64601361251088
-4.336705944537531,-4.772726532423284,21.2747387989792
-4.390263009970098,-5.024807080747285,20.92574419655268
-4.463515262255052,-5.293592161047393,20.60037835996267
-4.556208705424311,-5.579721877234576,20.30014948614212
-4.668176009705868,-5.883862574197933,20.0267466229856
-4.799328807152842,-6.206665852269794,19.78206042444638
-4.949646625204879,-6.548723336892824,19.56820297360421
-5.119162309419767,-6.910515853195709,19.38752585380109
-5.307943669720675,-7.292355612196925,19.24263524287328
-5.516070977918465,-7.694320044544447,19.13640232312407
-5.743609855387836,-8.116176052206294,19.07196673032234
-5.990579029037212,-8.557293733881666,19.0527301069456
-6.256912415535773,-9.016549135024729,19.08233608984235
-6.542415037439402,-9.492216350085801,19.16463228328171
-6.846712405188647,-9.98185044430409,19.30360900875879
-7.169193246290416,-10.48216424820006,19.5033089894374
-7.508945862220767,-10.98890417955614,19.76770178135223
-7.864688981303531,-11.4967328970212,20.10051693238607
-8.234698784936896,-11.99912974434781,20.50503082885772
-8.616734835331679,-12.48832344030176,20.98380433016267
-9.007968919909542,-12.95527496348385,21.538371965957
-9.40492230219365,-13.38973149777532,22.1688889960576
-9.80341841999105,-13.78037380192809,22.87375015663403
-10.19855950579149,-14.11507836116427,23.64920324756879
-10.58473663593779,-14.38131095459889,24.48899113952292
-10.95568297314355,-14.56665872818511,25.38406588641427
-11.30457903133623,-14.6594928973492,26.32242625488955
-11.62421626929775,-14.64973420781969,27.28913235655201
-11.90722095949006,-14.52967011959147,28.26654527883016
-12.14633411433712,-14.29474993777071,29.23482341070853
-12.33473573338793,-13.94426689492395,30.17268001386739
-12.46639369282689,-13.48183021000894,31.05837064761965
-12.53641058968417,-12.91554018987159,31.87083960547412
-12.54133733713128,-12.25780747138995,32.59091946320235
-12.47942168266921,-11.52480116602325,33.20245598646748
-12.3507638972887,-10.73556289275548,33.69322915136281
-12.15736053708525,-9.91087395534297,34.05556276968988
-11.90302923857009,-9.072000050574658,34.28655723290002
-11.59322095716426,-8.239453418230678,34.38793376485468
-11.23473850970502,-7.431903192476148,34.36553271101229
-10.83538959084656,-6.665334086845204,34.22855149766548
-10.40360722180602,-5.952509627785289,33.98863222937553
-9.948070520520794,-5.302749311852561,33.65891208647935
-9.47735441241487,-4.721988708745878,33.25313461153192
-8.999629776212865,-4.213063820735098,32.78489303027454
-8.522427145393934,-3.776147996468222,32.2670454553772
-8.052468931413406,-3.409269884797922,31.71131267985642
-7.595568267677081,-3.108850610711008,31.12804653510239
-7.156587564661341,-2.870213192010833,30.52614219695422
-6.739446834417036,-2.68803331837813,29.91306104370563
-6.347170576426594,-2.556715231717008,29.29493010960632
-5.981962124850382,-2.470688073640937,28.67668776559324
-5.645295395034831,-2.424626243505741,28.06225102605815
-5.338015525750222,-2.413602285135202,27.45468627642255
-5.060441666601956,-2.433183207525186,26.85637120840547
-4.812466877586698,-2.479481668534827,26.26914077749819
-4.593651649140647,-2.549172781472714,25.69441385937485
-4.40330884673725,-2.639485981397653,25.13330001241268
-4.240578915206692,-2.748179798770708,24.58668751291209
-4.104494957466837,-2.873505784291864,24.05531482745147
-3.994037860517757,-3.014166354285763,23.53982813171999
-3.908182015491251,-3.16927004837051,23.04082755857223
-3.845932405701058,-3.338286628365638,22.55890470385188
-3.80635395106385,-3.52100358860634,22.09467364262089
-3.78859402794043,-3.717484967610799,21.64879738321313
-3.791899053869784,-3.928032818549267,21.22201135743089
-3.815625955117823,-4.153151280228389,20.81514523723486
-3.859249235147195,-4.393512863019865,20.42914409178296
-3.922364243925407,-4.649926300865629,20.06508965384445
-4.00468711825032,-4.923305100934927,19.72422224480409
-4.106051726438444,-5.214635730682892,19.40796370141346
-4.226403809503082,-5.524944206196696,19.11794144062442
-4.365792366891109,-5.855259678482666,18.85601357420832
-4.524358188883999,-6.206573453397978,18.62429472319472
-4.702319290803262,-6.579791729913199,18.42518186223441
-4.899952857708364,-6.975680211535004,18.26137912292265
-5.117573165229838,-7.39479865804269,18.13591997917993
-5.355504807747065,-7.837423432865715,18.05218460411051
-5.61405044795996,-8.303456215139883,18.0139094075358
-5.89345221550068,-8.792317353969478,18.02518482724728
-6.193845846446621,-9.302822937442548,18.09043636337383
-6.515206698275366,-9.833045645777304,18.21438265256886
-6.857286933148989,-10.38016099231355,18.40196316213533
-7.219543483607814,-10.94028277347323,18.65822699645525
-7.601056954966927,-11.50829458234248,18.98817359299164
-8.000442439311124,-12.07768817119368,19.39653609919885
-8.415754375306824,-12.64042424357978,19.88749944526575
-8.84438912691908,-13.18683668507848,20.46434815144518
-9.282990873629036,-13.70560676831787,21.12904437579243
-9.727368635939944,-14.18383854888629,21.88174518749221
-10.17243462782836,-14.60726908404425,22.72027982333962
-10.612176316471,-14.96064539105828,23.63962243810898
-11.03967610189427,-15.22829211866332,24.63141232995929
-11.44719278028073,-15.3948778709245,25.68358928198929
-11.82631722262469,-15.4463631205272,26.78022262438626
-12.16821035232268,-15.37107972828871,27.9016139926886
-12.4639241979305,-15.16085508670959,29.02474061987149
-12.70479673741824,-14.81205978557656,30.1240750673504
-12.88289941390644,-14.32643580999102,31.17276892133088
-12.99150439960475,-13.71156227530998,32.14412777377802
-13.02552935507605,-12.98084426987679,33.01324393738446
-12.98191313420301,-12.15296780569786,33.75860664098413
-12.85987856125119,-11.25084198785459,34.36349132836418
-12.66104863949496,-10.30013241453892,34.81694899658063
-12.38939913769362,-9.327557963237483,35.11427246372053
-12.0510505637487,-8.359159486711595,35.25689765378011
-11.65392221896832,-7.418744890503044,35.25178552286776
-11.2072865594339,-6.526673220267081,35.11040380410653
-10.72127081729792,-5.699073322798283,34.84747210126233
-10.20635384163268,-4.947518057828343,34.47964311838444
-9.672900266431629,-4.279109753366102,34.02427084881258
-9.13076354073022,-3.696887891574799,33.49837408761365
-8.588976714469105,-3.200449742788924,32.91785374342542
-8.05553760032815,-2.786676187099708,32.29697642434384
-7.537284766939503,-2.450471715117256,31.64810184047492
-7.039853641978693,-2.185451973381068,30.98161031895756
-6.567697926538422,-1.9845377031227,30.30597818116129
-6.124160126020931,-1.840436146766013,29.62794984584979
-5.711575603293835,-1.746007838262101,28.95276264471471
-5.331396425695678,-1.694527786572463,28.28439019605167
-4.984323770214168,-1.679856131931332,27.62578036493094
-4.670440289661534,-1.696535609933081,26.97907286937176
-4.389336311774652,-1.739832860902974,26.34578878663157
-4.140225870120381,-1.805738849161301,25.72698944100574
-3.922050283782244,-1.890941212728679,25.12340560982813
-3.733568314872701,-1.992778782414272,24.53554001119558
-3.573432881105485,-2.109186101828825,23.96374700916094
-3.440254944528884,-2.238633697727816,23.40829372782581
-3.33265559986962,-2.380068139776253,22.86940657848079
-3.249307604802215,-2.532854576291611,22.34730677732119
-3.188967679368604,-2.696723393715274,21.84223790598595
-3.15050089271571,-2.871721867724208,21.35448803299738
-3.132898383214351,-3.058171098462847,20.88440842277304
-3.135289545896083,-3.256628102293988,20.43243043513454
-3.15694968551206,-3.46785262607111,19.99908186936803
-3.197303985722159,-3.69277802296867,19.58500372915236
-3.255928492292706,-3.932485353682878,19.19096816798595
-3.332548654986356,-4.188179731094145,18.817898205629
-3.427035821034949,-4.461167792420835,18.46688966928638
-3.539401922955469,-4.752835046225917,18.13923569244582
-3.669792454030014,-5.064621691187921,17.83645398202234
-3.818477674225776,-5.397995331148349,17.56031692173921
-3.985841835436526,-5.754418811845875,17.31288439515246
-4.172370055403623,-6.135311178608428,17.09653896080368
-4.378632302708776,-6.541999506938595,16.91402266594843
-4.605263780141755,-6.975659104116022,16.76847431076689
-4.852940811899002,-7.437239347109809,16.66346533400059
-5.122351156132223,-7.927372255630563,16.60303164258016
-5.414157488011104,-8.446260868943442,16.59169761160623
-5.728952646586862,-8.993544703188757,16.63448710433791
-6.067205138227077,-9.56814015462689,16.73691469197653
-6.429193380306703,-10.16805487207361,16.90494831683521
-6.814927307718034,-10.79017708497918,17.144932534852
-7.224056327193509,-11.43004391587583,17.46345939619321
-7.655763285592033,-12.08159710889313,17.86717233278562
-8.108645229169317,-12.73694059815398,18.36248768224764
-8.580583386975103,-13.3861219910617,18.95521949885292
-9.068607110204173,-14.01696910386351,19.65009714361842
-9.568759481254247,-14.61502238322631,20.450173040922
-10.07597589906061,-15.16361283592303,21.35613113602383
-10.58399089368692,-15.64414047495567,22.36552575051892
-11.08529220538452,-16.03660681986235,23.47200543038462
-11.5711439500805,-16.3204426031899,24.66460492213138
-12.03170135137745,-16.47564478865954,25.92721597542573
-12.45623674314708,-16.48419343458101,27.23836682588511
-12.83348915079415,-16.33166088806415,28.57144141897782
-13.15213713366437,-16.00886110222765,29.89544319929819
-13.40137722214652,-15.51332974337569,31.17634882068919
-13.57157026558097,-14.85039488605973,32.37900670236759
-13.65489898145895,-14.03361157092123,33.46942748001483
-13.64596667029908,-13.08440141474834,34.4172124692369
-13.54226397238979,-12.03085593372493,35.19780197871215
-13.34444047549116,-10.90580675670116,35.79422265515277
-13.05634061453618,-9.744401896987217,36.19808140540246
-12.68479477309429,-8.5815175160674,36.40968039474267
-12.23919025542713,-7.449354116504299,36.43728135048715
-11.73087555243029,-6.375511606340856,36.29568764450822
-11.17246928467457,-5.381728370170368,36.0044052442255
-10.57714972553036,-4.483338518996232,35.58567189706943
-9.95799280021409,-3.689383060558194,35.06261181306105
-9.32740957953815,-3.003228897183492,34.45770021957099
-8.69671341557918,-2.423513162802175,33.79163409407429
-8.075826557318658,-1.945234562667867,33.0826245930281
-7.473119549865483,-1.560845018881737,32.34606710076203
-6.895365488516684,-1.261239092736097,31.59451089288466
-6.347785328802693,-1.036583030119217,30.83783944000614
-5.83415904524315,-0.8769621705796593,30.08357791892471
-5.356979163922575,-0.7728517181297261,29.33725937746448
-4.917626742814042,-0.7154316357529846,28.60279921798288
-4.516554153032162,-0.6967736505290328,27.88284515107192
-4.153463263907738,-0.7099295915417068,27.17908433049071
-3.827471405946812,-0.7489479067173107,26.49250025333442
-3.537260574591634,-0.8088410712867059,25.82357934090269
-3.281207707308507,-0.8855219680945056,25.17247150449717
-3.057495577378724,-0.9757229319074306,24.53911118588907
-2.864205005851297,-1.076907369451979,23.92330604258404
-2.699389815975015,-1.187180810082924,23.32480019659067
-2.561136351909349,-1.305205883445982,22.7433182095116
-2.447609548877519,-1.430123967566151,22.17859497989258
-2.357087549417589,-1.561484989209292,21.63039576631498
-2.287986766347019,-1.699185977335803,21.09852962727417
-2.238879138581246,-1.843418374043455,20.58285878715542
-2.208503139966129,-1.994623717794001,20.0833058022193
-2.195769903422979,-2.153457070431299,19.59985990646013
-2.199765625694475,-2.32075741664551,19.13258354885997
-2.219751229555031,-2.497524187759622,18.68161987100977
-2.255160084678531,-2.684899025295691,18.24720169692154
-2.305594427082988,-2.884151884238635,17.82966249626026
-2.370820970051623,-3.09667056610823,17.42944972168247
-2.450766065240523,-3.323952755608347,17.0471408963915
-2.5455106489641,-3.567599601269432,16.6834628273014
-2.655285092321245,-3.829309820644415,16.33931433150573
-2.780463961221366,-4.110873215186335,16.01579287856547
-2.921560579315106,-4.414162339925315,15.71422555718266
-3.07922116869304,-4.741120879443809,15.43620475875973
-3.254218214938936,-5.093747025596509,15.1836289152238
-3.447442559340717,-5.474069826017204,14.95874851203459
-3.659893556255057,-5.884116070095524,14.76421738981854
-3.892666442471095,-6.325864799944536,14.60314901025859
-4.146935843412925,-6.801185985765894,14.47917684243359
-4.423934085478437,-7.311759310544143,14.39651725953012
-4.724922695516539,-7.858968414366817,14.36003224273117
-5.051155154130123,-8.443765436134381,14.37528767592384
-5.403828645479186,-9.066500394919286,14.44860098155278
-5.784022243525814,-9.726710083025027,14.58706920182806
-6.192618745546241,-10.42286200270745,14.7985653126662
-6.630207290162896,-11.15205089129858,15.09168659346947
-7.096964099687662,-11.9096490960896,15.47563444108176
-7.592509332418031,-12.68891814257931,15.9600005454926
-8.115739336734235,-13.48059798854249,16.55443066432873
-8.6646358242877,-14.2725032489367,17.26813570935
-9.236056896033597,-15.0491722687495,18.1092225167471
-9.825519684576115,-15.79163458176654,19.08382620108016
-10.42699068314414,-16.47738278288877,20.19504548245907
-11.03270735953671,-17.08065174017858,21.44171462533691
-11.63306262498165,-17.57311434148076,22.81709182165694
-12.21659064986732,-17.92508923925525,24.30760161430534
-12.7700960955097,-18.10731229547848,25.89183010779228
-13.27896613782205,-18.09324254653375,27.5400206879831
-13.72769273054901,-17.86175678251445,29.21433250603949
-14.1006094769319,-17.39994968993933,30.87007982765531
-14.38281381017565,-16.70563145466072,32.45805080558487
-14.56120522692673,-15.78904731724738,33.92781254650503
-14.62553241493453,-14.67337871870838,35.23167838436864
-14.5693172098692,-13.393746547778,36.32880466103533
-14.39052163409015,-11.99470560489637,37.18877159776825
-14.09185106964267,-10.52653150888524,37.79404168710219
-13.6806389393289,-9.040864209795487,38.14088777975864
-13.16832467962712,-7.586401217298285,38.23869127798162
-12.56960081518287,-6.205288846682183,38.10783608528852
-11.9013508897336,-4.930663679367514,37.77666977105292
-11.18151841119378,-3.785521127101612,37.27810860841674
-10.42803718614754,-2.782821253941233,36.6464214249464
-9.657922495057248,-1.926551807501365,35.91457979159408
-8.886581495654177,-1.213383224497888,35.1123721472548
-8.12736077625297,-0.6345604515431663,34.26530460662683
-7.391316647834271,-0.1777490823983131,33.39418654634894
-6.687172913368799,0.1713488737925115,32.51523435778847
-6.021421272178539,0.427700725916939,31.64051324829568
-5.398518826240839,0.6059887165918716,30.7785574249004
-4.821142213826666,0.7199668596579902,29.93504586390208
-4.290465796390298,0.7820763385131586,29.11345080940723
-3.806439883889849,0.8032597828640009,28.31561118577667
-3.368052840138853,0.7929182408015494,27.54220986563256
-2.973567396843795,0.7589633978710009,26.79315187828468
-2.620726443466248,0.7079279323591481,26.06785145503871
-2.30692705800308,0.6451067145114697,25.36544113278577
-2.029363843231826,0.5747098582969551,24.68491777088597
-1.785144010321046,0.5000151355512235,24.02523974616952
-1.571377362828839,0.4235120725502804,23.38538784734094
-1.385244590606734,0.3470334466174577,22.76440020426292
-1.224047247342611,0.2718722022718577,22.1613893890599
-1.085242575134858,0.1988833022463433,21.57554784416666
-0.9664660360228203,0.128570954885173,21.00614612561794
-0.8655440677430817,0.06116219595182111,20.45252711700621
-0.780499233283914,-0.003331919806429468,19.91409834636093
-0.7095496015341445,-0.06506615262917463,19.39032378059786
-0.6511038907808313,-0.1243205689676224,18.8807159303202
-0.6037536333797553,-0.1814683823454742,18.38482872395099
-0.5662633802432234,-0.2369509337343666,17.9022513627318
-0.5375597572268439,-0.2912587177455422,17.43260321264135
-0.5167200100982061,-0.3449174846784926,16.97552969863603
-0.5029605278788761,-0.3984785720667007,16.53069912016355
-0.4956257129954086,-0.4525127381193314,16.09780028948516
-0.4941774678142516,-0.5076068805190287,15.67654089517757
-0.4981854878103563,-0.5643631257930197,15.2666465048765
-0.5073184890434855,-0.6233998661750972,14.86786013901393
-0.5213364492267107,-0.6853544023500927,14.47994236798764
-0.5400839051533185,-0.7508869219388541,14.10267190720305
-0.5634843225401289,-0.820685605502038,13.73584670697887
-0.5915355356330035,-0.8954727048059256,13.37928555727967
-0.6243062416213141,-0.9760114827300764,13.03283025092846
-0.6619335276483899,-1.063113941089087,12.6963483739596
-0.7046214047918549,-1.157649292258313,12.36973681891169
-0.7526403227784463,-1.260553153120565,12.05292614712098
-0.806327640463951,-1.372837455513242,11.74588596059993
-0.8660890293968097,-1.49560107573591,11.44863148416563
-0.9324007902706533,-1.630041186015025,11.16123160556631
-1.005813063912695,-1.777465321779439,10.88381867704459
-1.08695391872653,-1.939304138101558,10.61660044782902
-1.176534294130603,-2.117124793670822,10.35987457533038
-1.275353773185075,-2.312644846914137,10.11404625524971
-1.384307145602189,-2.527746470479106,9.879649619189442
-1.504391702514232,-2.764490679288812,9.657373674142354
-1.636715173879721,-3.025131113128394,9.448093702068547
-1.782504174494588,-3.312126703200784,9.252909198826474
-1.943112960315194,-3.628152264995082,9.073189606602984
-2.120032206750813,-3.976105673615812,8.910629275075483
-2.314897396381711,-4.359109762672136,8.767313259528484
-2.529496234471371,-4.780506407131107,8.645795704391764
-2.765774283098359,-5.243839360090657,8.54919262793083
-3.025837701935879,-5.752821262733072,8.481290854865456
-3.311951585459245,-6.311278782177354,8.446674542125965
-3.626531869417575,-6.92306800434976,8.450870065816574
-3.972128118815449,-7.591949988189739,8.500508778407982
-4.351393681891035,-8.321413788703127,8.603505015215799
-4.767038683700262,-9.114431384299714,8.769243337820194
-5.221760141502549,-9.973126063082622,9.008763845923301
-5.718142151548109,-10.8983334633927,9.334926862458053
-6.258517727818412,-11.88903356998683,9.762527748920816
-6.844782679939842,-12.94163408615481,10.30831849032309
-7.478151276705491,-14.0490930900672,10.99087485420523
-8.158843964306037,-15.19988505367727,11.83022716010585
-8.885700007605635,-16.37684335573373,12.84715155022425
-9.655713847562069,-17.55595887375838,14.06200261526349
-10.46350473745374,-18.70528141464698,15.49296702263962
-11.30074635511106,-19.78415780693577,17.153646248649
-12.15560749920628,-20.74313774086349,19.04995381018522
-13.01228590080654,-21.52496148528498,21.17645770220729
-13.85075068535586,-22.06706869249661,23.51252111765081
-14.64683648363032,-22.30597354200682,26.01887619537823
-15.37283973666415,-22.18357618427886,28.6355426562898
-15.99873820684479,-21.65499629316977,31.28215604245081
-16.49407367044692,-20.69687921946983,33.86164303197053
-16.83040352371924,-19.31452039095639,36.2676481962282
-16.98406092976843,-17.54586622779708,38.39518568080888
-16.9388127148944,-15.46076015991051,40.15288845782012
-16.68793147935547,-13.15480117776025,41.47438436586932
-16.23525250034014,-10.7386276282391,42.32619036580975
-15.59497284062949,-8.324791483540254,42.71028315672746
-14.79021903896403,-6.01506753501512,42.66094726648029
-13.85067167412516,-3.89075849910766,42.23704449109906
-12.8097038193315,-2.007481856304064,41.51187931180885
-11.7015226083482,-0.3945675091339667,40.56303559673539
-10.55871214644141,0.9419026273206297,39.46402471385807
-9.410415262556764,2.013917201844336,38.27868478172864
-8.28122329417006,2.845699893605141,37.05840537835375
-7.190712245632913,3.468316061074166,35.84167003589628
-6.153488410755668,3.915332922865103,34.65516553665398
-5.179582761717086,4.219722298149013,33.51572594982687
-4.275045425344608,4.411915343431361,32.43253999464921
-3.442621977778188,4.518781343340447,31.40924965837067
-2.682428482473477,4.563269508004704,30.44574376315558
-1.992573974299648,4.5644794091478,29.53957763223375
-1.369703892570185,4.537976929812832,28.68702849653254


==> Figures/animation2-25.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512
11.88826987708769,5.593423608926416,37.23826793188945
11.23524390464804,4.496391587870747,36.8332534041593
10.54582148638506,3.522181745736962,36.29408655225906
9.835545108260836,2.677647579999286,35.64995734831192
9.118789355371241,1.962816525546127,34.92808170654325
8.408292811471055,1.372373697730982,34.15250667479388
7.71488051521811,0.8972096931936149,33.34350408408121
7.047355635204997,0.5258522088138597,32.51744386639295
6.41252748859679,0.2456748272344736,31.68701026320782
5.815339200219974,0.04383987908713841,30.86162761041705
5.259060064731783,-0.0920216954221802,30.04798445404325
4.74551275453172,-0.1733628159415445,29.25057412643134
4.275311990339929,-0.2104617354575382,28.47219875803096
3.848097807925603,-0.2123070704316169,27.71440775746642
3.462752321092906,-0.186585037973224,26.9778595746073
3.117593547711646,-0.1397345269228708,26.26260731062193
2.810543378580242,-0.07704327183523224,25.5683155407822
2.539269241827021,-0.002765454454327715,24.89441889229275
2.301300634770965,0.07975303569212122,24.24023369136576
2.094122660119074,0.167950822755245,23.60503333665057
1.915249194548706,0.2599344423499358,22.98809667430948
1.762278483401772,0.3543721463769905,22.38873700937528
1.63293390946939,0.4503996493530333,21.80631776929921
1.525092510095243,0.5475382259039603,21.2402593880981
1.436803573566321,0.6456248550453476,20.69004076602616
1.366299372433739,0.7447536799250716,20.15519769044353
1.311999813549358,0.8452278206074669,19.63531985991598
1.272512517947121,0.9475204769487804,19.13004760367696
1.246629597254907,1.052244242887884,18.63906899680858
1.233322171614164,1.1601275908904,18.16211780388562
1.231733478695514,1.271997554067901,17.69897251069508
1.241171254040996,1.388767718681509,17.2494566005519
1.261099918190868,1.51143073098151,16.81344017946571
1.291132983730481,1.641054612374055,16.39084303846674
1.331025993004065,1.778782260517475,15.98163925124598
1.380670212080207,1.925833587191882,15.58586343358186
1.440087235832588,2.083509803443373,15.20361883297146
1.509424599910405,2.253199405657829,14.83508746944451
1.588952445094963,2.436385439869131,14.48054260997415
1.679061235216928,2.63465362232749,14.14036392824182
1.78026048849832,2.849700867953169,13.81505577811192
1.893178440770416,3.083343719464016,13.50526909220998
2.018562514110068,3.337526071879493,13.21182750496036
2.157280412225875,3.614325441069944,12.93575838942892
2.310321600033011,3.91595682006811,12.6783295841564
2.478798844151421,4.244772889424491,12.44109266116779
2.663949387480322,4.603258981632946,12.22593363559412
2.867135197368964,4.99402072562143,12.03513201939579
3.08984155482497,5.419761694675186,11.87142904440426
3.333673032077886,5.883247629077156,11.73810567638565
3.600345627110257,6.387252885916051,11.63907064517616
3.891673475718995,6.934483675632303,11.57895803303769
4.209548134741797,7.527471391453069,11.56323286812696
4.555907918605159,8.168427975427532,11.59830149706687
4.932694177946925,8.859053909019933,11.69162105246743
5.34179075170846,9.600288284951958,11.85179884260199
5.784942146741315,10.39198988183001,12.08866770864059
6.263645386806236,11.23253881454552,12.41331708833017
6.77901007262471,12.11835105254528,12.83805158836579
7.331581239610946,13.04330411559044,13.37623948654151
7.921120435776998,13.99808315897584,14.04200349484234
8.546342545967146,14.96947426880078,14.84969696748861
9.20460986299049,15.93965779747935,15.81310354774254
9.891591423657779,16.88558979612694,16.94430180983243
10.60090528203295,17.77860269801279,18.25215548162241
11.32377441564197,18.5844020380067,19.74043235907892
12.04874277745723,19.26367276658313,21.40562840339337
12.76151465789408,19.77351784066682,23.23468043534859
13.44499411663819,20.06990817713039,25.2028832543862
14.07960578968266,20.11120133251896,27.27245936255051
14.64396649352952,19.86257313760499,29.39231508847745
15.1159420874699,19.30091836622109,31.49949351882599
15.47406366493503,18.41947487758538,33.52264476457368
15.69919733990894,17.23121719442492,35.38745956963097
15.77627941518306,15.77007320343444,37.02350985410999
15.69586893135515,14.08932294209011,38.37145209997855
15.45525850248504,12.25711724812261,39.38926740645043
15.0589367726298,10.34975102509058,40.05628971036098
14.5183056287262,8.443900536538273,40.37423684436622
13.85069421817378,6.609269658030625,40.36516868482474
13.0778394722733,4.902903829286572,40.06700337270438
12.22408337165781,3.365914769161618,39.52768686443812
11.31455343909532,2.022725245471974,38.79921338262846
10.37355077808573,0.8824109464220549,37.93247102874111
9.423291947706623,-0.05858085822799042,36.97348228663396
8.483064494519521,-0.8131020944030961,35.96118922123551
7.56878287973043,-1.399994409813968,34.92661528649979
6.692883081683968,-1.841211745553131,33.89306390905393
5.86447149269413,-2.159571135587722,32.87697320041885
5.08964161069165,-2.377161728241009,31.88909194129451
4.371882846996801,-2.51433961852445,30.9357275213371
3.712522498464796,-2.589189461811838,30.01990697638253
3.111159481447853,-2.617326112533412,29.1423682672256
2.566063858271068,-2.611923725863558,28.30235364719016
2.074528282686296,-2.583882947871728,27.49821121097008
1.633166137935895,-2.54207091598394,26.72782880677884
1.238156805818458,-2.493589703482992,25.9889314445181
0.8854418593574209,-2.444045147275496,25.27927349406062
0.5708776781607741,-2.397799771756927,24.59675356215636
0.2903505995296091,-2.358201505189714,23.93947509156776
0.03986066038186092,-2.327784993560897,23.30577070352416
-0.1844204490994178,-2.308445391047765,22.69420376076629
-0.386112214088491,-2.301586218714779,22.10355683512599
-0.5686045741031331,-2.308243727656917,21.53281376999935
-0.7350499830508407,-2.329190519750663,20.98113976876196
-0.8883651945900035,-2.365021191268594,20.44786230132051
-1.031240264521825,-2.416222611304762,19.93245447812204
-1.166152738240269,-2.4832312118155,19.43452177827508
-1.295385397947993,-2.566479396898282,18.95379253723681
-1.421046286164318,-2.666432901466245,18.49011232019877
-1.545090005080105,-2.783620656324532,18.04344216834535
-1.669339521842238,-2.918658452703863,17.61386066059273
-1.795507893793868,-3.072267444912246,17.20156974983952
-1.925219470298532,-3.245288282495142,16.8069043864249
-2.060030233452289,-3.438691418812645,16.43034601565611
-2.201447012246075,-3.653583895407081,16.07254011891031
-2.350945346132182,-3.891212643738467,15.73431804962698
-2.509985786032612,-4.152964069275431,15.41672348812248
-2.68002840413874,-4.440359377735057,15.12104389349817
-2.862545237886347,-4.755044758541962,14.84884735550858
-3.059030316712377,-5.098775144693881,14.60202522845357
-3.27100681011097,-5.473389809676972,14.38284084107912
-3.500030688815527,-5.880777531031333,14.19398439065743
-3.747690103907554,-6.322828441068626,14.03863380416253
-4.015599457755266,-6.801369001057988,13.92052082893727
-4.305386863665643,-7.318075794013148,13.84400082683837
-4.618673368792312,-7.874363076091377,13.81412359840587
-4.957041953758498,-8.471238339686119,13.83670094816878
-5.321993939045814,-9.109119663018744,13.91836449756909
-5.714890054487282,-9.787608574879364,14.06660433907926
-6.136873119602407,-10.50521288447873,14.28977541580325
-6.588769127674028,-11.2590158910526,14.59705399911942
-7.070963658527,-12.04429223087137,14.99832148095338
-7.58325115228157,-12.85407712414897,15.50394734096682
-8.124655908583868,-13.67870581212061,16.12443848406659
-8.693226037983493,-14.50535428699101,16.86991969752161
-9.28580531499329,-15.31763133790818,17.74941207788648
-9.897793253436369,-16.09529479981892,18.76988609625737
-10.52291086284852,-16.81418928408985,19.93508726313863
-11.15299820800702,-17.44652356757798,21.24416867581276
-11.77787923134964,-17.96161496572177,22.69021787482613
-12.38533760173171,-18.32721414963803,24.258833039205
-12.96125192738523,-18.51147462429472,25.92697624960692
-13.48993601369517,-18.48553736548812,27.6623908525219
-13.95471634803052,-18.22656384549371,29.42388886528396
-14.33875226767076,-17.72088818682033,31.16276307844107
-14.62606492548937,-16.96681108462182,32.82543636569719
-14.8026944108536,-15.97648031891713,34.35723184288722
-14.85786036216256,-14.77634988208797,35.70687307888959
-14.78497338751744,-13.40590879066695,36.83108018083565
-14.58234475739696,-11.91469622361119,37.69850524610425
-14.25347591240639,-10.35798937259312,38.29231449851102
-13.80687284516213,-8.79184951895121,38.61097827718658
-13.25540869013192,-7.268340318283972,38.66720504848222
-12.61533073005371,-5.831650296982738,38.4853349001309
-11.9050572479405,-4.515596960224219,38.09777673019476
-11.1439253363187,-3.342657282584065,37.54116628700856
-10.35103392371929,-2.324365002137772,36.85284322520801
-9.544286675748879,-1.462714319550266,36.0680529479548
-8.739690671354497,-0.752136641668239,35.21805190125615
-7.950921176270875,-0.1816515863604382,34.32909892235413
-7.189128351223514,0.2631079404641941,33.42218559310736
-6.462941163634371,0.598178782693068,32.51330030348961
-5.778615968144947,0.8399354845508391,31.61401902244124
-5.140278884650743,1.004142924785652,30.73224841597168
-4.55021842695948,1.105347266566404,29.87299357915399
-4.009194554109181,1.156538401422155,29.03906899534084
-3.51674013652557,1.169014311514305,28.23170972859019
-3.071439434199708,1.152385128909413,27.45106772210729
-2.671175022819388,1.114666369501367,26.69659595969771
-2.313339624921082,1.062423170984728,25.96733313029317
-1.995012724483781,1.000938396224532,25.26210563073304
-1.713103988114765,0.9343863915766212,24.57966430938028
-1.464466713652899,0.8660009342862488,23.91877187964021
-1.24598506436687,0.7982307312808533,23.27825451840454
-1.05463895074772,0.7328791320283108,22.65702850408334
-0.887550259852006,0.6712268770644897,22.05411023578214
-0.7420138217031281,0.6141380503086118,21.4686157993808
-0.6155161218759079,0.5621501934798233,20.89975447080297
-0.5057443690931819,0.5155499624724355,20.34681916229055
-0.4105881366740427,0.4744358900444936,19.8091757785587
-0.3281354339651559,0.438769855888575,19.28625269716758
-0.2566647368720005,0.408418813110495,18.77753106136028
-0.1946342183488561,0.3831882176326789,18.28253621982686
-0.1406691700458379,0.362848478558892,17.8008304207485
-0.09354839323958879,0.3471556085875451,17.33200673048806
-0.05219015769933063,0.3358671138506981,16.87568407224696
-0.01563817782378417,0.3287540280716233,16.43150324591153
0.01695206732886197,0.3256098702543265,15.99912378202536
0.04632644308269805,0.3262571902440532,15.5782214897706
0.07314454996459599,0.3305522633760556,15.16848657389577
0.09799131193106869,0.3383884042963345,14.76962221408502
0.1213877264607432,0.3496982906451188,14.38134351951245
0.143800778146929,0.3644556190706126,14.00337678968715
0.1656525450793985,0.3826763582088627,13.63545902941393
0.1873285472906302,0.4044198149263164,13.27733768054365
0.2091854004464981,0.4297896903191251,12.92877054625893
0.231557847129098,0.4589352697331306,12.58952589521896
0.2547652436157543,0.4920528654715407,12.25938274335256
0.2791175829345702,0.5293876110019176,11.93813132087424
0.3049211359338845,0.5712356905289284,11.62557374166184
0.3324837917529769,0.6179470769976207,11.32152490194747
0.3621201779084652,0.6699288442288739,11.02581364582808
0.394156638588652,0.727649114311585,10.73828424691819
0.4289361479544785,0.7916416989691806,10.45879826911021
0.4668232334744661,0.8625114927797413,10.18723688551135
0.5082089826896343,0.9409406762426185,9.92350375391195
0.5535162053583235,1.027695787079057,9.667528570451523
0.603204821642776,1.123635718054532,9.419271451474412
0.6577775457630615,1.229720698070157,9.178728328080277
0.7177859331616807,1.347022309086133,8.945937579961829
0.7838368573835194,1.476734583036077,8.720988186420351
0.8565994801259114,1.620186208167184,8.50402973487224
0.9368127736077028,1.778853850370296,8.295284702915184
1.025293647646255,1.954376558223015,8.095063521607296
1.122945723378591,2.148571165481862,7.903783037763134
1.230768779720133,2.363448524627915,7.7219891246451
1.349868875107587,2.601230290359987,7.550384346169812
1.481469112680957,2.86436580997889,7.389861761859986
1.62692096758084,3.155548451524369,7.241546169197948
1.787716024771299,3.477730387952415,7.106844315291212
1.965497877136846,3.834134427270473,6.987505865067202
2.162073796468721,4.228260896480556,6.885697175623609
2.379425601143048,4.663886803259116,6.804090171371658
2.619718886717026,5.145053453827878,6.74596879965072
2.885309437615672,5.676037327025805,6.715355601429425
3.178745172618503,6.261297212342948,6.717160745357876
3.502761361724144,6.90538833048051,6.757355275024305
3.860266050548594,7.612831299225078,6.843169054031478
4.254311602747019,8.387920359600045,6.98331159263427
4.688046988494387,9.23445131077047,7.188210087308672
5.164643893648814,10.15534538083843,7.470252909746427
5.687187926936079,11.15214138317835,7.844017572691931
6.258524267342653,12.22432612136002,8.326448875825568
6.881045263922254,13.36847409469101,8.936934534523257
7.556406238541187,14.57717528597504,9.697201579937657
8.28515583904698,15.83774883340186,10.63092780722351
9.06626997931967,17.1307768793381,11.76293153840668
9.896585439934656,18.42855390726425,13.11777713667901
10.77014281670267,19.69363829924092,14.71762659800253
11.67747104657772,20.87781498709563,16.57920079140133
12.60487881477837,21.92191832384735,18.7098166489608
13.53386098851683,22.75708744156722,21.10266918773305
14.4407753354892,23.30806639340551,23.73184541048177
15.29698344535923,23.49902392006094,26.54796472777965
16.06965904559312,23.26195630322761,29.47573736443863
16.72342088906617,22.54701346228192,32.41492837856022
17.22282529098852,21.33315794377284,35.24596749674639
17.53555596685711,19.63673502138447,37.8405754090825
17.6359143189731,17.51525872736491,40.07634662925693
17.50801940199993,15.06440306615907,41.85266191179701
17.1480662828548,12.40786238593153,43.10430288727624
16.56512494963445,9.681889201959098,43.80933943759393
15.78027286083284,7.018021954701759,43.98937563890775
14.82424213356259,4.527981381477294,43.70249765165214
13.73408728937955,2.293756911340641,43.03128432011425
12.54953300043467,0.3640541428742985,42.06920897342911
11.30961659447443,-1.243591895699834,40.90847682492954
10.0500512240147,-2.536919148955942,39.63120617748495
8.801495385494794,-3.541428523127961,38.30452056123279
7.588705235953885,-4.293039600900834,36.97908490964639
6.430411787595496,-4.831996980745077,35.69009428571599
5.339710132434391,-5.198445999882598,34.45964813405468
4.324752774014942,-5.429626582410417,33.29963716697912
3.389577343037869,-5.558387667319113,32.21455835328496
2.534948059870492,-5.612651782639641,31.20394177782487
1.759136155239517,-5.615489169394917,30.26427169018989
1.058600601534212,-5.585534556036826,29.39040698400684
0.4285556647444655,-5.537559923349909,28.57656863782272
-0.1365726045998685,-5.4830850786364,27.81698340264054
-0.6427903842809872,-5.4309588404625,27.10627162092441
-1.096266431626808,-5.387878006307124,26.43965477331654
-1.503133947579996,-5.358832508493621,25.81304265562456
-1.869350073148925,-5.347477105830633,25.22304494964704
-2.200600814954007,-5.35643586599796,24.66693908432964
-2.502241084995902,-5.387547973216344,24.14261614164415
-2.779261358127163,-5.442063669833431,23.64851897465213
-3.0362740680449,-5.520798425114646,23.18358125623265
-3.277514235289657,-5.62425231209242,22.74717239873547
-3.506849951331213,-5.752700382137418,22.33905075086898
-3.727799255266999,-5.906258709675786,21.95932583494946
-3.943550665164723,-6.084929795708033,21.6084293582171
-4.156985195965369,-6.288630180293785,21.28709410693079
-4.370698138422394,-6.517202412005267,20.99633945712554
-4.587019213179845,-6.770412941945944,20.73746199966663
-4.808029971540832,-7.047937039096722,20.51202960009738
-5.035577507657293,-7.349331456740968,20.32187704019821
-5.271283691835879,-7.67399531919513,20.16910118067952
-5.516549246631807,-8.021119556100608,20.05605332004966
-5.772552081795789,-8.389625210046509,19.98532609353793
-6.040239397451339,-8.778091114048413,19.95973186182452
-6.320313175509506,-9.184671819093799,19.98226910237507
-6.61320882813785,-9.607007295779715,20.05607287733333
-6.919066982587125,-10.04212688676758,20.18434507885424
-7.237698679483054,-10.48635128991506,20.37025994642951
-7.568544673077643,-10.93519802590954,20.61684045109401
-7.910630070813519,-11.38329786794183,20.92680172936346
-8.262516252421477,-11.82433199489225,21.30235904186184
-8.622252867489086,-12.25100198360295,21.74499996156216
-8.987333702395118,-12.6550468571426,22.2552238779142
-9.354661274069361,-13.02732277555919,22.83225656752457
-9.720526042926995,-13.35796095963862,23.47375349169711
-10.08060697817372,-13.63661733361218,24.17551232202341
-10.43000063676641,-13.85282241858322,24.93122227121795
-10.76328567171866,-13.99643165627544,25.73228397175618
-11.07462849763625,-14.05816449963383,26.56773732857265
-11.35793349349854,-14.03020592761866,27.42433415285928
-11.60703752611432,-13.90682816131869,28.28678575572795
-11.81594385814056,-13.68497593789971,29.13820199321004
-11.97908506910837,-13.36474914999025,29.9607177281728
-12.0915991705026,-12.94971547960824,30.73627728798594
-12.14959857131603,-12.44699544207814,31.44752108609042
-12.15040895352726,-11.86708362639884,32.07869633834127
-12.09275528736299,-11.2234007648682,32.61650116022098
-11.97687557610333,-10.53160671561837,33.05077237783927
-11.80454928740233,-9.80873776802864,33.37494345544304
-11.579035974112,-9.07225598578316,33.58622783225534
-11.30492897820624,-8.33910847208264,33.68551925505529
-10.98793780331167,-7.624888646069858,33.67703715601824
-10.63461934671245,-6.943171783430845,33.56777471244725
-10.25208178438821,-6.305068155827382,33.36682496211532
-9.84768522976874,-5.719005506289492,33.08466443462976
-9.42876069602749,-5.190724347002417,32.73246559377167
-9.002364201578654,-4.723448897157976,32.32149266535183
-8.575077097301365,-4.318185204935574,31.86261478695331
-8.152857852012506,-3.974095678199724,31.36595014538393
-7.740945382150202,-3.688903892655639,30.84063794196655
-7.343810022801975,-3.459292494573424,30.29472321116201
-6.96514558182485,-3.281267695588505,29.73513292544407
-6.607894532098157,-3.150474259333403,29.16771971839009
-6.274298064381526,-3.062453732875981,28.59735074789995
-5.96596316421301,-3.012845401690774,28.02802242269086
-5.683939808721381,-2.997533990869404,27.46298582185712
-5.428802559953269,-3.012750766872455,26.90487183302126
-5.20073207429644,-3.055135830976945,26.35580880623992
-4.99959322611161,-3.121769478039296,25.81752861216879
-4.825007582965193,-3.210179911628607,25.29145933510219
-4.676418835361345,-3.318333665193795,24.77880447326767
-4.553150469231889,-3.444613997331373,24.28060957000714
-4.454455485862761,-3.587791449213744,23.79781779054919
-4.379558342005645,-3.746989755584594,23.33131621563183
-4.327689526853653,-3.92164942634395,22.88197465304948
-4.298113336496421,-4.111490574437758,22.45067865621227
-4.290149472401728,-4.316475951565345,22.03835824718708
-4.303189097250542,-4.536774651400899,21.64601361251088
-4.336705944537531,-4.772726532423284,21.2747387989792
-4.390263009970098,-5.024807080747285,20.92574419655268
-4.463515262255052,-5.293592161047393,20.60037835996267
-4.556208705424311,-5.579721877234576,20.30014948614212
-4.668176009705868,-5.883862574197933,20.0267466229856
-4.799328807152842,-6.206665852269794,19.78206042444638
-4.949646625204879,-6.548723336892824,19.56820297360421
-5.119162309419767,-6.910515853195709,19.38752585380109
-5.307943669720675,-7.292355612196925,19.24263524287328
-5.516070977918465,-7.694320044544447,19.13640232312407
-5.743609855387836,-8.116176052206294,19.07196673032234
-5.990579029037212,-8.557293733881666,19.0527301069456
-6.256912415535773,-9.016549135024729,19.08233608984235
-6.542415037439402,-9.492216350085801,19.16463228328171
-6.846712405188647,-9.98185044430409,19.30360900875879
-7.169193246290416,-10.48216424820006,19.5033089894374
-7.508945862220767,-10.98890417955614,19.76770178135223
-7.864688981303531,-11.4967328970212,20.10051693238607
-8.234698784936896,-11.99912974434781,20.50503082885772
-8.616734835331679,-12.48832344030176,20.98380433016267
-9.007968919909542,-12.95527496348385,21.538371965957
-9.40492230219365,-13.38973149777532,22.1688889960576
-9.80341841999105,-13.78037380192809,22.87375015663403
-10.19855950579149,-14.11507836116427,23.64920324756879
-10.58473663593779,-14.38131095459889,24.48899113952292
-10.95568297314355,-14.56665872818511,25.38406588641427
-11.30457903133623,-14.6594928973492,26.32242625488955
-11.62421626929775,-14.64973420781969,27.28913235655201
-11.90722095949006,-14.52967011959147,28.26654527883016
-12.14633411433712,-14.29474993777071,29.23482341070853
-12.33473573338793,-13.94426689492395,30.17268001386739
-12.46639369282689,-13.48183021000894,31.05837064761965
-12.53641058968417,-12.91554018987159,31.87083960547412
-12.54133733713128,-12.25780747138995,32.59091946320235
-12.47942168266921,-11.52480116602325,33.20245598646748
-12.3507638972887,-10.73556289275548,33.69322915136281
-12.15736053708525,-9.91087395534297,34.05556276968988
-11.90302923857009,-9.072000050574658,34.28655723290002
-11.59322095716426,-8.239453418230678,34.38793376485468
-11.23473850970502,-7.431903192476148,34.36553271101229
-10.83538959084656,-6.665334086845204,34.22855149766548
-10.40360722180602,-5.952509627785289,33.98863222937553
-9.948070520520794,-5.302749311852561,33.65891208647935
-9.47735441241487,-4.721988708745878,33.25313461153192
-8.999629776212865,-4.213063820735098,32.78489303027454
-8.522427145393934,-3.776147996468222,32.2670454553772
-8.052468931413406,-3.409269884797922,31.71131267985642
-7.595568267677081,-3.108850610711008,31.12804653510239
-7.156587564661341,-2.870213192010833,30.52614219695422
-6.739446834417036,-2.68803331837813,29.91306104370563
-6.347170576426594,-2.556715231717008,29.29493010960632
-5.981962124850382,-2.470688073640937,28.67668776559324
-5.645295395034831,-2.424626243505741,28.06225102605815
-5.338015525750222,-2.413602285135202,27.45468627642255
-5.060441666601956,-2.433183207525186,26.85637120840547
-4.812466877586698,-2.479481668534827,26.26914077749819
-4.593651649140647,-2.549172781472714,25.69441385937485
-4.40330884673725,-2.639485981397653,25.13330001241268
-4.240578915206692,-2.748179798770708,24.58668751291209
-4.104494957466837,-2.873505784291864,24.05531482745147
-3.994037860517757,-3.014166354285763,23.53982813171999
-3.908182015491251,-3.16927004837051,23.04082755857223
-3.845932405701058,-3.338286628365638,22.55890470385188
-3.80635395106385,-3.52100358860634,22.09467364262089
-3.78859402794043,-3.717484967610799,21.64879738321313
-3.791899053869784,-3.928032818549267,21.22201135743089
-3.815625955117823,-4.153151280228389,20.81514523723486
-3.859249235147195,-4.393512863019865,20.42914409178296
-3.922364243925407,-4.649926300865629,20.06508965384445
-4.00468711825032,-4.923305100934927,19.72422224480409
-4.106051726438444,-5.214635730682892,19.40796370141346
-4.226403809503082,-5.524944206196696,19.11794144062442
-4.365792366891109,-5.855259678482666,18.85601357420832
-4.524358188883999,-6.206573453397978,18.62429472319472
-4.702319290803262,-6.579791729913199,18.42518186223441
-4.899952857708364,-6.975680211535004,18.26137912292265
-5.117573165229838,-7.39479865804269,18.13591997917993
-5.355504807747065,-7.837423432865715,18.05218460411051
-5.61405044795996,-8.303456215139883,18.0139094075358
-5.89345221550068,-8.792317353969478,18.02518482724728
-6.193845846446621,-9.302822937442548,18.09043636337383
-6.515206698275366,-9.833045645777304,18.21438265256886
-6.857286933148989,-10.38016099231355,18.40196316213533
-7.219543483607814,-10.94028277347323,18.65822699645525
-7.601056954966927,-11.50829458234248,18.98817359299164
-8.000442439311124,-12.07768817119368,19.39653609919885
-8.415754375306824,-12.64042424357978,19.88749944526575
-8.84438912691908,-13.18683668507848,20.46434815144518
-9.282990873629036,-13.70560676831787,21.12904437579243
-9.727368635939944,-14.18383854888629,21.88174518749221
-10.17243462782836,-14.60726908404425,22.72027982333962
-10.612176316471,-14.96064539105828,23.63962243810898
-11.03967610189427,-15.22829211866332,24.63141232995929
-11.44719278028073,-15.3948778709245,25.68358928198929
-11.82631722262469,-15.4463631205272,26.78022262438626
-12.16821035232268,-15.37107972828871,27.9016139926886
-12.4639241979305,-15.16085508670959,29.02474061987149
-12.70479673741824,-14.81205978557656,30.1240750673504
-12.88289941390644,-14.32643580999102,31.17276892133088
-12.99150439960475,-13.71156227530998,32.14412777377802
-13.02552935507605,-12.98084426987679,33.01324393738446
-12.98191313420301,-12.15296780569786,33.75860664098413
-12.85987856125119,-11.25084198785459,34.36349132836418
-12.66104863949496,-10.30013241453892,34.81694899658063
-12.38939913769362,-9.327557963237483,35.11427246372053
-12.0510505637487,-8.359159486711595,35.25689765378011
-11.65392221896832,-7.418744890503044,35.25178552286776
-11.2072865594339,-6.526673220267081,35.11040380410653
-10.72127081729792,-5.699073322798283,34.84747210126233
-10.20635384163268,-4.947518057828343,34.47964311838444
-9.672900266431629,-4.279109753366102,34.02427084881258
-9.13076354073022,-3.696887891574799,33.49837408761365
-8.588976714469105,-3.200449742788924,32.91785374342542
-8.05553760032815,-2.786676187099708,32.29697642434384
-7.537284766939503,-2.450471715117256,31.64810184047492
-7.039853641978693,-2.185451973381068,30.98161031895756
-6.567697926538422,-1.9845377031227,30.30597818116129
-6.124160126020931,-1.840436146766013,29.62794984584979
-5.711575603293835,-1.746007838262101,28.95276264471471
-5.331396425695678,-1.694527786572463,28.28439019605167
-4.984323770214168,-1.679856131931332,27.62578036493094
-4.670440289661534,-1.696535609933081,26.97907286937176
-4.389336311774652,-1.739832860902974,26.34578878663157
-4.140225870120381,-1.805738849161301,25.72698944100574
-3.922050283782244,-1.890941212728679,25.12340560982813
-3.733568314872701,-1.992778782414272,24.53554001119558
-3.573432881105485,-2.109186101828825,23.96374700916094
-3.440254944528884,-2.238633697727816,23.40829372782581
-3.33265559986962,-2.380068139776253,22.86940657848079
-3.249307604802215,-2.532854576291611,22.34730677732119
-3.188967679368604,-2.696723393715274,21.84223790598595
-3.15050089271571,-2.871721867724208,21.35448803299738
-3.132898383214351,-3.058171098462847,20.88440842277304
-3.135289545896083,-3.256628102293988,20.43243043513454
-3.15694968551206,-3.46785262607111,19.99908186936803
-3.197303985722159,-3.69277802296867,19.58500372915236
-3.255928492292706,-3.932485353682878,19.19096816798595
-3.332548654986356,-4.188179731094145,18.817898205629
-3.427035821034949,-4.461167792420835,18.46688966928638
-3.539401922955469,-4.752835046225917,18.13923569244582
-3.669792454030014,-5.064621691187921,17.83645398202234
-3.818477674225776,-5.397995331148349,17.56031692173921
-3.985841835436526,-5.754418811845875,17.31288439515246
-4.172370055403623,-6.135311178608428,17.09653896080368
-4.378632302708776,-6.541999506938595,16.91402266594843
-4.605263780141755,-6.975659104116022,16.76847431076689
-4.852940811899002,-7.437239347109809,16.66346533400059
-5.122351156132223,-7.927372255630563,16.60303164258016
-5.414157488011104,-8.446260868943442,16.59169761160623
-5.728952646586862,-8.993544703188757,16.63448710433791
-6.067205138227077,-9.56814015462689,16.73691469197653
-6.429193380306703,-10.16805487207361,16.90494831683521
-6.814927307718034,-10.79017708497918,17.144932534852
-7.224056327193509,-11.43004391587583,17.46345939619321
-7.655763285592033,-12.08159710889313,17.86717233278562
-8.108645229169317,-12.73694059815398,18.36248768224764
-8.580583386975103,-13.3861219910617,18.95521949885292
-9.068607110204173,-14.01696910386351,19.65009714361842
-9.568759481254247,-14.61502238322631,20.450173040922
-10.07597589906061,-15.16361283592303,21.35613113602383
-10.58399089368692,-15.64414047495567,22.36552575051892
-11.08529220538452,-16.03660681986235,23.47200543038462
-11.5711439500805,-16.3204426031899,24.66460492213138
-12.03170135137745,-16.47564478865954,25.92721597542573
-12.45623674314708,-16.48419343458101,27.23836682588511
-12.83348915079415,-16.33166088806415,28.57144141897782
-13.15213713366437,-16.00886110222765,29.89544319929819
-13.40137722214652,-15.51332974337569,31.17634882068919
-13.57157026558097,-14.85039488605973,32.37900670236759
-13.65489898145895,-14.03361157092123,33.46942748001483
-13.64596667029908,-13.08440141474834,34.4172124692369
-13.54226397238979,-12.03085593372493,35.19780197871215
-13.34444047549116,-10.90580675670116,35.79422265515277
-13.05634061453618,-9.744401896987217,36.19808140540246
-12.68479477309429,-8.5815175160674,36.40968039474267
-12.23919025542713,-7.449354116504299,36.43728135048715
-11.73087555243029,-6.375511606340856,36.29568764450822
-11.17246928467457,-5.381728370170368,36.0044052442255
-10.57714972553036,-4.483338518996232,35.58567189706943
-9.95799280021409,-3.689383060558194,35.06261181306105
-9.32740957953815,-3.003228897183492,34.45770021957099
-8.69671341557918,-2.423513162802175,33.79163409407429
-8.075826557318658,-1.945234562667867,33.0826245930281
-7.473119549865483,-1.560845018881737,32.34606710076203
-6.895365488516684,-1.261239092736097,31.59451089288466
-6.347785328802693,-1.036583030119217,30.83783944000614
-5.83415904524315,-0.8769621705796593,30.08357791892471
-5.356979163922575,-0.7728517181297261,29.33725937746448
-4.917626742814042,-0.7154316357529846,28.60279921798288
-4.516554153032162,-0.6967736505290328,27.88284515107192
-4.153463263907738,-0.7099295915417068,27.17908433049071
-3.827471405946812,-0.7489479067173107,26.49250025333442
-3.537260574591634,-0.8088410712867059,25.82357934090269
-3.281207707308507,-0.8855219680945056,25.17247150449717
-3.057495577378724,-0.9757229319074306,24.53911118588907
-2.864205005851297,-1.076907369451979,23.92330604258404
-2.699389815975015,-1.187180810082924,23.32480019659067
-2.561136351909349,-1.305205883445982,22.7433182095116
-2.447609548877519,-1.430123967566151,22.17859497989258
-2.357087549417589,-1.561484989209292,21.63039576631498
-2.287986766347019,-1.699185977335803,21.09852962727417
-2.238879138581246,-1.843418374043455,20.58285878715542
-2.208503139966129,-1.994623717794001,20.0833058022193
-2.195769903422979,-2.153457070431299,19.59985990646013
-2.199765625694475,-2.32075741664551,19.13258354885997
-2.219751229555031,-2.497524187759622,18.68161987100977
-2.255160084678531,-2.684899025295691,18.24720169692154
-2.305594427082988,-2.884151884238635,17.82966249626026
-2.370820970051623,-3.09667056610823,17.42944972168247
-2.450766065240523,-3.323952755608347,17.0471408963915
-2.5455106489641,-3.567599601269432,16.6834628273014
-2.655285092321245,-3.829309820644415,16.33931433150573
-2.780463961221366,-4.110873215186335,16.01579287856547
-2.921560579315106,-4.414162339925315,15.71422555718266
-3.07922116869304,-4.741120879443809,15.43620475875973
-3.254218214938936,-5.093747025596509,15.1836289152238
-3.447442559340717,-5.474069826017204,14.95874851203459
-3.659893556255057,-5.884116070095524,14.76421738981854
-3.892666442471095,-6.325864799944536,14.60314901025859
-4.146935843412925,-6.801185985765894,14.47917684243359
-4.423934085478437,-7.311759310544143,14.39651725953012
-4.724922695516539,-7.858968414366817,14.36003224273117
-5.051155154130123,-8.443765436134381,14.37528767592384
-5.403828645479186,-9.066500394919286,14.44860098155278
-5.784022243525814,-9.726710083025027,14.58706920182806
-6.192618745546241,-10.42286200270745,14.7985653126662
-6.630207290162896,-11.15205089129858,15.09168659346947
-7.096964099687662,-11.9096490960896,15.47563444108176
-7.592509332418031,-12.68891814257931,15.9600005454926
-8.115739336734235,-13.48059798854249,16.55443066432873
-8.6646358242877,-14.2725032489367,17.26813570935
-9.236056896033597,-15.0491722687495,18.1092225167471
-9.825519684576115,-15.79163458176654,19.08382620108016
-10.42699068314414,-16.47738278288877,20.19504548245907
-11.03270735953671,-17.08065174017858,21.44171462533691
-11.63306262498165,-17.57311434148076,22.81709182165694
-12.21659064986732,-17.92508923925525,24.30760161430534
-12.7700960955097,-18.10731229547848,25.89183010779228
-13.27896613782205,-18.09324254653375,27.5400206879831
-13.72769273054901,-17.86175678251445,29.21433250603949
-14.1006094769319,-17.39994968993933,30.87007982765531
-14.38281381017565,-16.70563145466072,32.45805080558487
-14.56120522692673,-15.78904731724738,33.92781254650503
-14.62553241493453,-14.67337871870838,35.23167838436864
-14.5693172098692,-13.393746547778,36.32880466103533
-14.39052163409015,-11.99470560489637,37.18877159776825
-14.09185106964267,-10.52653150888524,37.79404168710219
-13.6806389393289,-9.040864209795487,38.14088777975864
-13.16832467962712,-7.586401217298285,38.23869127798162
-12.56960081518287,-6.205288846682183,38.10783608528852
-11.9013508897336,-4.930663679367514,37.77666977105292
-11.18151841119378,-3.785521127101612,37.27810860841674
-10.42803718614754,-2.782821253941233,36.6464214249464
-9.657922495057248,-1.926551807501365,35.91457979159408
-8.886581495654177,-1.213383224497888,35.1123721472548
-8.12736077625297,-0.6345604515431663,34.26530460662683
-7.391316647834271,-0.1777490823983131,33.39418654634894
-6.687172913368799,0.1713488737925115,32.51523435778847
-6.021421272178539,0.427700725916939,31.64051324829568
-5.398518826240839,0.6059887165918716,30.7785574249004
-4.821142213826666,0.7199668596579902,29.93504586390208
-4.290465796390298,0.7820763385131586,29.11345080940723
-3.806439883889849,0.8032597828640009,28.31561118577667
-3.368052840138853,0.7929182408015494,27.54220986563256
-2.973567396843795,0.7589633978710009,26.79315187828468
-2.620726443466248,0.7079279323591481,26.06785145503871
-2.30692705800308,0.6451067145114697,25.36544113278577
-2.029363843231826,0.5747098582969551,24.68491777088597
-1.785144010321046,0.5000151355512235,24.02523974616952
-1.571377362828839,0.4235120725502804,23.38538784734094
-1.385244590606734,0.3470334466174577,22.76440020426292
-1.224047247342611,0.2718722022718577,22.1613893890599
-1.085242575134858,0.1988833022463433,21.57554784416666
-0.9664660360228203,0.128570954885173,21.00614612561794
-0.8655440677430817,0.06116219595182111,20.45252711700621
-0.780499233283914,-0.003331919806429468,19.91409834636093
-0.7095496015341445,-0.06506615262917463,19.39032378059786
-0.6511038907808313,-0.1243205689676224,18.8807159303202
-0.6037536333797553,-0.1814683823454742,18.38482872395099
-0.5662633802432234,-0.2369509337343666,17.9022513627318
-0.5375597572268439,-0.2912587177455422,17.43260321264135
-0.5167200100982061,-0.3449174846784926,16.97552969863603
-0.5029605278788761,-0.3984785720667007,16.53069912016355
-0.4956257129954086,-0.4525127381193314,16.09780028948516
-0.4941774678142516,-0.5076068805190287,15.67654089517757
-0.4981854878103563,-0.5643631257930197,15.2666465048765
-0.5073184890434855,-0.6233998661750972,14.86786013901393
-0.5213364492267107,-0.6853544023500927,14.47994236798764
-0.5400839051533185,-0.7508869219388541,14.10267190720305
-0.5634843225401289,-0.820685605502038,13.73584670697887
-0.5915355356330035,-0.8954727048059256,13.37928555727967
-0.6243062416213141,-0.9760114827300764,13.03283025092846
-0.6619335276483899,-1.063113941089087,12.6963483739596
-0.7046214047918549,-1.157649292258313,12.36973681891169
-0.7526403227784463,-1.260553153120565,12.05292614712098
-0.806327640463951,-1.372837455513242,11.74588596059993
-0.8660890293968097,-1.49560107573591,11.44863148416563
-0.9324007902706533,-1.630041186015025,11.16123160556631
-1.005813063912695,-1.777465321779439,10.88381867704459
-1.08695391872653,-1.939304138101558,10.61660044782902
-1.176534294130603,-2.117124793670822,10.35987457533038
-1.275353773185075,-2.312644846914137,10.11404625524971
-1.384307145602189,-2.527746470479106,9.879649619189442
-1.504391702514232,-2.764490679288812,9.657373674142354
-1.636715173879721,-3.025131113128394,9.448093702068547
-1.782504174494588,-3.312126703200784,9.252909198826474
-1.943112960315194,-3.628152264995082,9.073189606602984
-2.120032206750813,-3.976105673615812,8.910629275075483
-2.314897396381711,-4.359109762672136,8.767313259528484
-2.529496234471371,-4.780506407131107,8.645795704391764
-2.765774283098359,-5.243839360090657,8.54919262793083
-3.025837701935879,-5.752821262733072,8.481290854865456
-3.311951585459245,-6.311278782177354,8.446674542125965
-3.626531869417575,-6.92306800434976,8.450870065816574
-3.972128118815449,-7.591949988189739,8.500508778407982
-4.351393681891035,-8.321413788703127,8.603505015215799
-4.767038683700262,-9.114431384299714,8.769243337820194
-5.221760141502549,-9.973126063082622,9.008763845923301
-5.718142151548109,-10.8983334633927,9.334926862458053
-6.258517727818412,-11.88903356998683,9.762527748920816
-6.844782679939842,-12.94163408615481,10.30831849032309
-7.478151276705491,-14.0490930900672,10.99087485420523
-8.158843964306037,-15.19988505367727,11.83022716010585
-8.885700007605635,-16.37684335573373,12.84715155022425
-9.655713847562069,-17.55595887375838,14.06200261526349
-10.46350473745374,-18.70528141464698,15.49296702263962
-11.30074635511106,-19.78415780693577,17.153646248649
-12.15560749920628,-20.74313774086349,19.04995381018522
-13.01228590080654,-21.52496148528498,21.17645770220729
-13.85075068535586,-22.06706869249661,23.51252111765081
-14.64683648363032,-22.30597354200682,26.01887619537823
-15.37283973666415,-22.18357618427886,28.6355426562898
-15.99873820684479,-21.65499629316977,31.28215604245081
-16.49407367044692,-20.69687921946983,33.86164303197053
-16.83040352371924,-19.31452039095639,36.2676481962282
-16.98406092976843,-17.54586622779708,38.39518568080888
-16.9388127148944,-15.46076015991051,40.15288845782012
-16.68793147935547,-13.15480117776025,41.47438436586932
-16.23525250034014,-10.7386276282391,42.32619036580975
-15.59497284062949,-8.324791483540254,42.71028315672746
-14.79021903896403,-6.01506753501512,42.66094726648029
-13.85067167412516,-3.89075849910766,42.23704449109906
-12.8097038193315,-2.007481856304064,41.51187931180885
-11.7015226083482,-0.3945675091339667,40.56303559673539
-10.55871214644141,0.9419026273206297,39.46402471385807
-9.410415262556764,2.013917201844336,38.27868478172864
-8.28122329417006,2.845699893605141,37.05840537835375
-7.190712245632913,3.468316061074166,35.84167003589628
-6.153488410755668,3.915332922865103,34.65516553665398
-5.179582761717086,4.219722298149013,33.51572594982687
-4.275045425344608,4.411915343431361,32.43253999464921
-3.442621977778188,4.518781343340447,31.40924965837067
-2.682428482473477,4.563269508004704,30.44574376315558
-1.992573974299648,4.5644794091478,29.53957763223375
-1.369703892570185,4.537976929812832,28.68702849653254
-0.8094552760686836,4.496226488190676,27.88383616207936
-0.3068254060674839,4.449056131657583,27.12569245176832
0.143538397581719,4.404106552999495,26.40854191633194
0.5471174198982369,4.367238742040938,25.72874802268361
0.9093575959308011,4.342890008388928,25.0831683007942
1.235552459631544,4.334376909008683,24.46917140701895
1.530763609142452,4.344148267647738,23.88461995879366
1.799770613966868,4.373993550695226,23.32783569386417
2.047043595919328,4.425212449332143,22.7975579529787
2.2767329107636,4.498751308226185,22.29290243414751
2.492671398182583,4.595311457421894,21.81332432012766
2.698385545891612,4.715433783511619,21.35858795203362
2.897112638364375,4.859563140990782,20.92874396450119
3.09182154806807,5.028095509997921,20.52411401258849
3.285235295309152,5.221410170802982,20.1452827529328
3.479853868829178,5.439888588733818,19.79309647437812
3.67797607820672,5.683921178747525,19.4686676186256
3.881719413772421,5.953902638393317,19.17338432375968
4.093037031073096,6.250216095561884,18.90892401274826
4.31373106446662,6.573205911713563,18.67726989572682
4.545461516974616,6.923138617063549,18.48072902630988
4.789749979856287,7.300151144629154,18.32195021987305
5.047977415200976,7.704185299051504,18.20393968059068
5.321375199872088,8.13490728143487,18.13007157300631
5.611008594357102,8.591611148052372,18.1040899991987
5.917751785246017,9.073105384127153,18.1300979032849
6.242253681328306,9.577582422298192,18.21252734248471
6.584893754788481,10.10247204948766,18.35608439555842
6.945727453932611,10.64428136303676,18.56566083636913
7.32442112474691,11.19842639645995,18.84620376962277
7.720177025105195,11.75906384977786,19.20253399317209
8.131649959276032,12.31893556807887,19.63910431901563
8.556858354724001,12.86924340962879,20.15969097500244
8.99309427553342,13.39957758964502,20.76701513323358
9.436838893710732,13.89792679360042,21.46229818917728
9.883692214373578,14.35080220499176,22.2447641173944
10.32832814740282,14.74350849798319,23.11111512700103
10.76448796121099,15.06059084190309,24.05502227851822
11.18502621060849,15.28647601891276,25.06668897647895
11.58202274307279,15.40630633966498,26.13255927785566
11.94697167320962,15.4069369615482,27.23525046019222
12.27105274035841,15.2780325442885,28.35378530955476
12.54548208364874,15.01316294877397,29.46417972668691
12.76192867503889,14.61076784060803,30.54040351076669
12.91297074184824,14.07484621479914,31.5556788726816
12.99255555627945,13.41523771976794,32.48402014684093
12.99641849061897,12.64740261636638,33.3018620692212
12.92241559410412,11.79167331141374,33.98958782302524
12.7707295874549,10.87203132212884,34.53276436679577
12.54392198932955,9.914541606270854,34.92292660126176


==> Figures/animation2-26.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512
11.88826987708769,5.593423608926416,37.23826793188945
11.23524390464804,4.496391587870747,36.8332534041593
10.54582148638506,3.522181745736962,36.29408655225906
9.835545108260836,2.677647579999286,35.64995734831192
9.118789355371241,1.962816525546127,34.92808170654325
8.408292811471055,1.372373697730982,34.15250667479388
7.71488051521811,0.8972096931936149,33.34350408408121
7.047355635204997,0.5258522088138597,32.51744386639295
6.41252748859679,0.2456748272344736,31.68701026320782
5.815339200219974,0.04383987908713841,30.86162761041705
5.259060064731783,-0.0920216954221802,30.04798445404325
4.74551275453172,-0.1733628159415445,29.25057412643134
4.275311990339929,-0.2104617354575382,28.47219875803096
3.848097807925603,-0.2123070704316169,27.71440775746642
3.462752321092906,-0.186585037973224,26.9778595746073
3.117593547711646,-0.1397345269228708,26.26260731062193
2.810543378580242,-0.07704327183523224,25.5683155407822
2.539269241827021,-0.002765454454327715,24.89441889229275
2.301300634770965,0.07975303569212122,24.24023369136576
2.094122660119074,0.167950822755245,23.60503333665057
1.915249194548706,0.2599344423499358,22.98809667430948
1.762278483401772,0.3543721463769905,22.38873700937528
1.63293390946939,0.4503996493530333,21.80631776929921
1.525092510095243,0.5475382259039603,21.2402593880981
1.436803573566321,0.6456248550453476,20.69004076602616
1.366299372433739,0.7447536799250716,20.15519769044353
1.311999813549358,0.8452278206074669,19.63531985991598
1.272512517947121,0.9475204769487804,19.13004760367696
1.246629597254907,1.052244242887884,18.63906899680858
1.233322171614164,1.1601275908904,18.16211780388562
1.231733478695514,1.271997554067901,17.69897251069508
1.241171254040996,1.388767718681509,17.2494566005519
1.261099918190868,1.51143073098151,16.81344017946571
1.291132983730481,1.641054612374055,16.39084303846674
1.331025993004065,1.778782260517475,15.98163925124598
1.380670212080207,1.925833587191882,15.58586343358186
1.440087235832588,2.083509803443373,15.20361883297146
1.509424599910405,2.253199405657829,14.83508746944451
1.588952445094963,2.436385439869131,14.48054260997415
1.679061235216928,2.63465362232749,14.14036392824182
1.78026048849832,2.849700867953169,13.81505577811192
1.893178440770416,3.083343719464016,13.50526909220998
2.018562514110068,3.337526071879493,13.21182750496036
2.157280412225875,3.614325441069944,12.93575838942892
2.310321600033011,3.91595682006811,12.6783295841564
2.478798844151421,4.244772889424491,12.44109266116779
2.663949387480322,4.603258981632946,12.22593363559412
2.867135197368964,4.99402072562143,12.03513201939579
3.08984155482497,5.419761694675186,11.87142904440426
3.333673032077886,5.883247629077156,11.73810567638565
3.600345627110257,6.387252885916051,11.63907064517616
3.891673475718995,6.934483675632303,11.57895803303769
4.209548134741797,7.527471391453069,11.56323286812696
4.555907918605159,8.168427975427532,11.59830149706687
4.932694177946925,8.859053909019933,11.69162105246743
5.34179075170846,9.600288284951958,11.85179884260199
5.784942146741315,10.39198988183001,12.08866770864059
6.263645386806236,11.23253881454552,12.41331708833017
6.77901007262471,12.11835105254528,12.83805158836579
7.331581239610946,13.04330411559044,13.37623948654151
7.921120435776998,13.99808315897584,14.04200349484234
8.546342545967146,14.96947426880078,14.84969696748861
9.20460986299049,15.93965779747935,15.81310354774254
9.891591423657779,16.88558979612694,16.94430180983243
10.60090528203295,17.77860269801279,18.25215548162241
11.32377441564197,18.5844020380067,19.74043235907892
12.04874277745723,19.26367276658313,21.40562840339337
12.76151465789408,19.77351784066682,23.23468043534859
13.44499411663819,20.06990817713039,25.2028832543862
14.07960578968266,20.11120133251896,27.27245936255051
14.64396649352952,19.86257313760499,29.39231508847745
15.1159420874699,19.30091836622109,31.49949351882599
15.47406366493503,18.41947487758538,33.52264476457368
15.69919733990894,17.23121719442492,35.38745956963097
15.77627941518306,15.77007320343444,37.02350985410999
15.69586893135515,14.08932294209011,38.37145209997855
15.45525850248504,12.25711724812261,39.38926740645043
15.0589367726298,10.34975102509058,40.05628971036098
14.5183056287262,8.443900536538273,40.37423684436622
13.85069421817378,6.609269658030625,40.36516868482474
13.0778394722733,4.902903829286572,40.06700337270438
12.22408337165781,3.365914769161618,39.52768686443812
11.31455343909532,2.022725245471974,38.79921338262846
10.37355077808573,0.8824109464220549,37.93247102874111
9.423291947706623,-0.05858085822799042,36.97348228663396
8.483064494519521,-0.8131020944030961,35.96118922123551
7.56878287973043,-1.399994409813968,34.92661528649979
6.692883081683968,-1.841211745553131,33.89306390905393
5.86447149269413,-2.159571135587722,32.87697320041885
5.08964161069165,-2.377161728241009,31.88909194129451
4.371882846996801,-2.51433961852445,30.9357275213371
3.712522498464796,-2.589189461811838,30.01990697638253
3.111159481447853,-2.617326112533412,29.1423682672256
2.566063858271068,-2.611923725863558,28.30235364719016
2.074528282686296,-2.583882947871728,27.49821121097008
1.633166137935895,-2.54207091598394,26.72782880677884
1.238156805818458,-2.493589703482992,25.9889314445181
0.8854418593574209,-2.444045147275496,25.27927349406062
0.5708776781607741,-2.397799771756927,24.59675356215636
0.2903505995296091,-2.358201505189714,23.93947509156776
0.03986066038186092,-2.327784993560897,23.30577070352416
-0.1844204490994178,-2.308445391047765,22.69420376076629
-0.386112214088491,-2.301586218714779,22.10355683512599
-0.5686045741031331,-2.308243727656917,21.53281376999935
-0.7350499830508407,-2.329190519750663,20.98113976876196
-0.8883651945900035,-2.365021191268594,20.44786230132051
-1.031240264521825,-2.416222611304762,19.93245447812204
-1.166152738240269,-2.4832312118155,19.43452177827508
-1.295385397947993,-2.566479396898282,18.95379253723681
-1.421046286164318,-2.666432901466245,18.49011232019877
-1.545090005080105,-2.783620656324532,18.04344216834535
-1.669339521842238,-2.918658452703863,17.61386066059273
-1.795507893793868,-3.072267444912246,17.20156974983952
-1.925219470298532,-3.245288282495142,16.8069043864249
-2.060030233452289,-3.438691418812645,16.43034601565611
-2.201447012246075,-3.653583895407081,16.07254011891031
-2.350945346132182,-3.891212643738467,15.73431804962698
-2.509985786032612,-4.152964069275431,15.41672348812248
-2.68002840413874,-4.440359377735057,15.12104389349817
-2.862545237886347,-4.755044758541962,14.84884735550858
-3.059030316712377,-5.098775144693881,14.60202522845357
-3.27100681011097,-5.473389809676972,14.38284084107912
-3.500030688815527,-5.880777531031333,14.19398439065743
-3.747690103907554,-6.322828441068626,14.03863380416253
-4.015599457755266,-6.801369001057988,13.92052082893727
-4.305386863665643,-7.318075794013148,13.84400082683837
-4.618673368792312,-7.874363076091377,13.81412359840587
-4.957041953758498,-8.471238339686119,13.83670094816878
-5.321993939045814,-9.109119663018744,13.91836449756909
-5.714890054487282,-9.787608574879364,14.06660433907926
-6.136873119602407,-10.50521288447873,14.28977541580325
-6.588769127674028,-11.2590158910526,14.59705399911942
-7.070963658527,-12.04429223087137,14.99832148095338
-7.58325115228157,-12.85407712414897,15.50394734096682
-8.124655908583868,-13.67870581212061,16.12443848406659
-8.693226037983493,-14.50535428699101,16.86991969752161
-9.28580531499329,-15.31763133790818,17.74941207788648
-9.897793253436369,-16.09529479981892,18.76988609625737
-10.52291086284852,-16.81418928408985,19.93508726313863
-11.15299820800702,-17.44652356757798,21.24416867581276
-11.77787923134964,-17.96161496572177,22.69021787482613
-12.38533760173171,-18.32721414963803,24.258833039205
-12.96125192738523,-18.51147462429472,25.92697624960692
-13.48993601369517,-18.48553736548812,27.6623908525219
-13.95471634803052,-18.22656384549371,29.42388886528396
-14.33875226767076,-17.72088818682033,31.16276307844107
-14.62606492548937,-16.96681108462182,32.82543636569719
-14.8026944108536,-15.97648031891713,34.35723184288722
-14.85786036216256,-14.77634988208797,35.70687307888959
-14.78497338751744,-13.40590879066695,36.83108018083565
-14.58234475739696,-11.91469622361119,37.69850524610425
-14.25347591240639,-10.35798937259312,38.29231449851102
-13.80687284516213,-8.79184951895121,38.61097827718658
-13.25540869013192,-7.268340318283972,38.66720504848222
-12.61533073005371,-5.831650296982738,38.4853349001309
-11.9050572479405,-4.515596960224219,38.09777673019476
-11.1439253363187,-3.342657282584065,37.54116628700856
-10.35103392371929,-2.324365002137772,36.85284322520801
-9.544286675748879,-1.462714319550266,36.0680529479548
-8.739690671354497,-0.752136641668239,35.21805190125615
-7.950921176270875,-0.1816515863604382,34.32909892235413
-7.189128351223514,0.2631079404641941,33.42218559310736
-6.462941163634371,0.598178782693068,32.51330030348961
-5.778615968144947,0.8399354845508391,31.61401902244124
-5.140278884650743,1.004142924785652,30.73224841597168
-4.55021842695948,1.105347266566404,29.87299357915399
-4.009194554109181,1.156538401422155,29.03906899534084
-3.51674013652557,1.169014311514305,28.23170972859019
-3.071439434199708,1.152385128909413,27.45106772210729
-2.671175022819388,1.114666369501367,26.69659595969771
-2.313339624921082,1.062423170984728,25.96733313029317
-1.995012724483781,1.000938396224532,25.26210563073304
-1.713103988114765,0.9343863915766212,24.57966430938028
-1.464466713652899,0.8660009342862488,23.91877187964021
-1.24598506436687,0.7982307312808533,23.27825451840454
-1.05463895074772,0.7328791320283108,22.65702850408334
-0.887550259852006,0.6712268770644897,22.05411023578214
-0.7420138217031281,0.6141380503086118,21.4686157993808
-0.6155161218759079,0.5621501934798233,20.89975447080297
-0.5057443690931819,0.5155499624724355,20.34681916229055
-0.4105881366740427,0.4744358900444936,19.8091757785587
-0.3281354339651559,0.438769855888575,19.28625269716758
-0.2566647368720005,0.408418813110495,18.77753106136028
-0.1946342183488561,0.3831882176326789,18.28253621982686
-0.1406691700458379,0.362848478558892,17.8008304207485
-0.09354839323958879,0.3471556085875451,17.33200673048806
-0.05219015769933063,0.3358671138506981,16.87568407224696
-0.01563817782378417,0.3287540280716233,16.43150324591153
0.01695206732886197,0.3256098702543265,15.99912378202536
0.04632644308269805,0.3262571902440532,15.5782214897706
0.07314454996459599,0.3305522633760556,15.16848657389577
0.09799131193106869,0.3383884042963345,14.76962221408502
0.1213877264607432,0.3496982906451188,14.38134351951245
0.143800778146929,0.3644556190706126,14.00337678968715
0.1656525450793985,0.3826763582088627,13.63545902941393
0.1873285472906302,0.4044198149263164,13.27733768054365
0.2091854004464981,0.4297896903191251,12.92877054625893
0.231557847129098,0.4589352697331306,12.58952589521896
0.2547652436157543,0.4920528654715407,12.25938274335256
0.2791175829345702,0.5293876110019176,11.93813132087424
0.3049211359338845,0.5712356905289284,11.62557374166184
0.3324837917529769,0.6179470769976207,11.32152490194747
0.3621201779084652,0.6699288442288739,11.02581364582808
0.394156638588652,0.727649114311585,10.73828424691819
0.4289361479544785,0.7916416989691806,10.45879826911021
0.4668232334744661,0.8625114927797413,10.18723688551135
0.5082089826896343,0.9409406762426185,9.92350375391195
0.5535162053583235,1.027695787079057,9.667528570451523
0.603204821642776,1.123635718054532,9.419271451474412
0.6577775457630615,1.229720698070157,9.178728328080277
0.7177859331616807,1.347022309086133,8.945937579961829
0.7838368573835194,1.476734583036077,8.720988186420351
0.8565994801259114,1.620186208167184,8.50402973487224
0.9368127736077028,1.778853850370296,8.295284702915184
1.025293647646255,1.954376558223015,8.095063521607296
1.122945723378591,2.148571165481862,7.903783037763134
1.230768779720133,2.363448524627915,7.7219891246451
1.349868875107587,2.601230290359987,7.550384346169812
1.481469112680957,2.86436580997889,7.389861761859986
1.62692096758084,3.155548451524369,7.241546169197948
1.787716024771299,3.477730387952415,7.106844315291212
1.965497877136846,3.834134427270473,6.987505865067202
2.162073796468721,4.228260896480556,6.885697175623609
2.379425601143048,4.663886803259116,6.804090171371658
2.619718886717026,5.145053453827878,6.74596879965072
2.885309437615672,5.676037327025805,6.715355601429425
3.178745172618503,6.261297212342948,6.717160745357876
3.502761361724144,6.90538833048051,6.757355275024305
3.860266050548594,7.612831299225078,6.843169054031478
4.254311602747019,8.387920359600045,6.98331159263427
4.688046988494387,9.23445131077047,7.188210087308672
5.164643893648814,10.15534538083843,7.470252909746427
5.687187926936079,11.15214138317835,7.844017572691931
6.258524267342653,12.22432612136002,8.326448875825568
6.881045263922254,13.36847409469101,8.936934534523257
7.556406238541187,14.57717528597504,9.697201579937657
8.28515583904698,15.83774883340186,10.63092780722351
9.06626997931967,17.1307768793381,11.76293153840668
9.896585439934656,18.42855390726425,13.11777713667901
10.77014281670267,19.69363829924092,14.71762659800253
11.67747104657772,20.87781498709563,16.57920079140133
12.60487881477837,21.92191832384735,18.7098166489608
13.53386098851683,22.75708744156722,21.10266918773305
14.4407753354892,23.30806639340551,23.73184541048177
15.29698344535923,23.49902392006094,26.54796472777965
16.06965904559312,23.26195630322761,29.47573736443863
16.72342088906617,22.54701346228192,32.41492837856022
17.22282529098852,21.33315794377284,35.24596749674639
17.53555596685711,19.63673502138447,37.8405754090825
17.6359143189731,17.51525872736491,40.07634662925693
17.50801940199993,15.06440306615907,41.85266191179701
17.1480662828548,12.40786238593153,43.10430288727624
16.56512494963445,9.681889201959098,43.80933943759393
15.78027286083284,7.018021954701759,43.98937563890775
14.82424213356259,4.527981381477294,43.70249765165214
13.73408728937955,2.293756911340641,43.03128432011425
12.54953300043467,0.3640541428742985,42.06920897342911
11.30961659447443,-1.243591895699834,40.90847682492954
10.0500512240147,-2.536919148955942,39.63120617748495
8.801495385494794,-3.541428523127961,38.30452056123279
7.588705235953885,-4.293039600900834,36.97908490964639
6.430411787595496,-4.831996980745077,35.69009428571599
5.339710132434391,-5.198445999882598,34.45964813405468
4.324752774014942,-5.429626582410417,33.29963716697912
3.389577343037869,-5.558387667319113,32.21455835328496
2.534948059870492,-5.612651782639641,31.20394177782487
1.759136155239517,-5.615489169394917,30.26427169018989
1.058600601534212,-5.585534556036826,29.39040698400684
0.4285556647444655,-5.537559923349909,28.57656863782272
-0.1365726045998685,-5.4830850786364,27.81698340264054
-0.6427903842809872,-5.4309588404625,27.10627162092441
-1.096266431626808,-5.387878006307124,26.43965477331654
-1.503133947579996,-5.358832508493621,25.81304265562456
-1.869350073148925,-5.347477105830633,25.22304494964704
-2.200600814954007,-5.35643586599796,24.66693908432964
-2.502241084995902,-5.387547973216344,24.14261614164415
-2.779261358127163,-5.442063669833431,23.64851897465213
-3.0362740680449,-5.520798425114646,23.18358125623265
-3.277514235289657,-5.62425231209242,22.74717239873547
-3.506849951331213,-5.752700382137418,22.33905075086898
-3.727799255266999,-5.906258709675786,21.95932583494946
-3.943550665164723,-6.084929795708033,21.6084293582171
-4.156985195965369,-6.288630180293785,21.28709410693079
-4.370698138422394,-6.517202412005267,20.99633945712554
-4.587019213179845,-6.770412941945944,20.73746199966663
-4.808029971540832,-7.047937039096722,20.51202960009738
-5.035577507657293,-7.349331456740968,20.32187704019821
-5.271283691835879,-7.67399531919513,20.16910118067952
-5.516549246631807,-8.021119556100608,20.05605332004966
-5.772552081795789,-8.389625210046509,19.98532609353793
-6.040239397451339,-8.778091114048413,19.95973186182452
-6.320313175509506,-9.184671819093799,19.98226910237507
-6.61320882813785,-9.607007295779715,20.05607287733333
-6.919066982587125,-10.04212688676758,20.18434507885424
-7.237698679483054,-10.48635128991506,20.37025994642951
-7.568544673077643,-10.93519802590954,20.61684045109401
-7.910630070813519,-11.38329786794183,20.92680172936346
-8.262516252421477,-11.82433199489225,21.30235904186184
-8.622252867489086,-12.25100198360295,21.74499996156216
-8.987333702395118,-12.6550468571426,22.2552238779142
-9.354661274069361,-13.02732277555919,22.83225656752457
-9.720526042926995,-13.35796095963862,23.47375349169711
-10.08060697817372,-13.63661733361218,24.17551232202341
-10.43000063676641,-13.85282241858322,24.93122227121795
-10.76328567171866,-13.99643165627544,25.73228397175618
-11.07462849763625,-14.05816449963383,26.56773732857265
-11.35793349349854,-14.03020592761866,27.42433415285928
-11.60703752611432,-13.90682816131869,28.28678575572795
-11.81594385814056,-13.68497593789971,29.13820199321004
-11.97908506910837,-13.36474914999025,29.9607177281728
-12.0915991705026,-12.94971547960824,30.73627728798594
-12.14959857131603,-12.44699544207814,31.44752108609042
-12.15040895352726,-11.86708362639884,32.07869633834127
-12.09275528736299,-11.2234007648682,32.61650116022098
-11.97687557610333,-10.53160671561837,33.05077237783927
-11.80454928740233,-9.80873776802864,33.37494345544304
-11.579035974112,-9.07225598578316,33.58622783225534
-11.30492897820624,-8.33910847208264,33.68551925505529
-10.98793780331167,-7.624888646069858,33.67703715601824
-10.63461934671245,-6.943171783430845,33.56777471244725
-10.25208178438821,-6.305068155827382,33.36682496211532
-9.84768522976874,-5.719005506289492,33.08466443462976
-9.42876069602749,-5.190724347002417,32.73246559377167
-9.002364201578654,-4.723448897157976,32.32149266535183
-8.575077097301365,-4.318185204935574,31.86261478695331
-8.152857852012506,-3.974095678199724,31.36595014538393
-7.740945382150202,-3.688903892655639,30.84063794196655
-7.343810022801975,-3.459292494573424,30.29472321116201
-6.96514558182485,-3.281267695588505,29.73513292544407
-6.607894532098157,-3.150474259333403,29.16771971839009
-6.274298064381526,-3.062453732875981,28.59735074789995
-5.96596316421301,-3.012845401690774,28.02802242269086
-5.683939808721381,-2.997533990869404,27.46298582185712
-5.428802559953269,-3.012750766872455,26.90487183302126
-5.20073207429644,-3.055135830976945,26.35580880623992
-4.99959322611161,-3.121769478039296,25.81752861216879
-4.825007582965193,-3.210179911628607,25.29145933510219
-4.676418835361345,-3.318333665193795,24.77880447326767
-4.553150469231889,-3.444613997331373,24.28060957000714
-4.454455485862761,-3.587791449213744,23.79781779054919
-4.379558342005645,-3.746989755584594,23.33131621563183
-4.327689526853653,-3.92164942634395,22.88197465304948
-4.298113336496421,-4.111490574437758,22.45067865621227
-4.290149472401728,-4.316475951565345,22.03835824718708
-4.303189097250542,-4.536774651400899,21.64601361251088
-4.336705944537531,-4.772726532423284,21.2747387989792
-4.390263009970098,-5.024807080747285,20.92574419655268
-4.463515262255052,-5.293592161047393,20.60037835996267
-4.556208705424311,-5.579721877234576,20.30014948614212
-4.668176009705868,-5.883862574197933,20.0267466229856
-4.799328807152842,-6.206665852269794,19.78206042444638
-4.949646625204879,-6.548723336892824,19.56820297360421
-5.119162309419767,-6.910515853195709,19.38752585380109
-5.307943669720675,-7.292355612196925,19.24263524287328
-5.516070977918465,-7.694320044544447,19.13640232312407
-5.743609855387836,-8.116176052206294,19.07196673032234
-5.990579029037212,-8.557293733881666,19.0527301069456
-6.256912415535773,-9.016549135024729,19.08233608984235
-6.542415037439402,-9.492216350085801,19.16463228328171
-6.846712405188647,-9.98185044430409,19.30360900875879
-7.169193246290416,-10.48216424820006,19.5033089894374
-7.508945862220767,-10.98890417955614,19.76770178135223
-7.864688981303531,-11.4967328970212,20.10051693238607
-8.234698784936896,-11.99912974434781,20.50503082885772
-8.616734835331679,-12.48832344030176,20.98380433016267
-9.007968919909542,-12.95527496348385,21.538371965957
-9.40492230219365,-13.38973149777532,22.1688889960576
-9.80341841999105,-13.78037380192809,22.87375015663403
-10.19855950579149,-14.11507836116427,23.64920324756879
-10.58473663593779,-14.38131095459889,24.48899113952292
-10.95568297314355,-14.56665872818511,25.38406588641427
-11.30457903133623,-14.6594928973492,26.32242625488955
-11.62421626929775,-14.64973420781969,27.28913235655201
-11.90722095949006,-14.52967011959147,28.26654527883016
-12.14633411433712,-14.29474993777071,29.23482341070853
-12.33473573338793,-13.94426689492395,30.17268001386739
-12.46639369282689,-13.48183021000894,31.05837064761965
-12.53641058968417,-12.91554018987159,31.87083960547412
-12.54133733713128,-12.25780747138995,32.59091946320235
-12.47942168266921,-11.52480116602325,33.20245598646748
-12.3507638972887,-10.73556289275548,33.69322915136281
-12.15736053708525,-9.91087395534297,34.05556276968988
-11.90302923857009,-9.072000050574658,34.28655723290002
-11.59322095716426,-8.239453418230678,34.38793376485468
-11.23473850970502,-7.431903192476148,34.36553271101229
-10.83538959084656,-6.665334086845204,34.22855149766548
-10.40360722180602,-5.952509627785289,33.98863222937553
-9.948070520520794,-5.302749311852561,33.65891208647935
-9.47735441241487,-4.721988708745878,33.25313461153192
-8.999629776212865,-4.213063820735098,32.78489303027454
-8.522427145393934,-3.776147996468222,32.2670454553772
-8.052468931413406,-3.409269884797922,31.71131267985642
-7.595568267677081,-3.108850610711008,31.12804653510239
-7.156587564661341,-2.870213192010833,30.52614219695422
-6.739446834417036,-2.68803331837813,29.91306104370563
-6.347170576426594,-2.556715231717008,29.29493010960632
-5.981962124850382,-2.470688073640937,28.67668776559324
-5.645295395034831,-2.424626243505741,28.06225102605815
-5.338015525750222,-2.413602285135202,27.45468627642255
-5.060441666601956,-2.433183207525186,26.85637120840547
-4.812466877586698,-2.479481668534827,26.26914077749819
-4.593651649140647,-2.549172781472714,25.69441385937485
-4.40330884673725,-2.639485981397653,25.13330001241268
-4.240578915206692,-2.748179798770708,24.58668751291209
-4.104494957466837,-2.873505784291864,24.05531482745147
-3.994037860517757,-3.014166354285763,23.53982813171999
-3.908182015491251,-3.16927004837051,23.04082755857223
-3.845932405701058,-3.338286628365638,22.55890470385188
-3.80635395106385,-3.52100358860634,22.09467364262089
-3.78859402794043,-3.717484967610799,21.64879738321313
-3.791899053869784,-3.928032818549267,21.22201135743089
-3.815625955117823,-4.153151280228389,20.81514523723486
-3.859249235147195,-4.393512863019865,20.42914409178296
-3.922364243925407,-4.649926300865629,20.06508965384445
-4.00468711825032,-4.923305100934927,19.72422224480409
-4.106051726438444,-5.214635730682892,19.40796370141346
-4.226403809503082,-5.524944206196696,19.11794144062442
-4.365792366891109,-5.855259678482666,18.85601357420832
-4.524358188883999,-6.206573453397978,18.62429472319472
-4.702319290803262,-6.579791729913199,18.42518186223441
-4.899952857708364,-6.975680211535004,18.26137912292265
-5.117573165229838,-7.39479865804269,18.13591997917993
-5.355504807747065,-7.837423432865715,18.05218460411051
-5.61405044795996,-8.303456215139883,18.0139094075358
-5.89345221550068,-8.792317353969478,18.02518482724728
-6.193845846446621,-9.302822937442548,18.09043636337383
-6.515206698275366,-9.833045645777304,18.21438265256886
-6.857286933148989,-10.38016099231355,18.40196316213533
-7.219543483607814,-10.94028277347323,18.65822699645525
-7.601056954966927,-11.50829458234248,18.98817359299164
-8.000442439311124,-12.07768817119368,19.39653609919885
-8.415754375306824,-12.64042424357978,19.88749944526575
-8.84438912691908,-13.18683668507848,20.46434815144518
-9.282990873629036,-13.70560676831787,21.12904437579243
-9.727368635939944,-14.18383854888629,21.88174518749221
-10.17243462782836,-14.60726908404425,22.72027982333962
-10.612176316471,-14.96064539105828,23.63962243810898
-11.03967610189427,-15.22829211866332,24.63141232995929
-11.44719278028073,-15.3948778709245,25.68358928198929
-11.82631722262469,-15.4463631205272,26.78022262438626
-12.16821035232268,-15.37107972828871,27.9016139926886
-12.4639241979305,-15.16085508670959,29.02474061987149
-12.70479673741824,-14.81205978557656,30.1240750673504
-12.88289941390644,-14.32643580999102,31.17276892133088
-12.99150439960475,-13.71156227530998,32.14412777377802
-13.02552935507605,-12.98084426987679,33.01324393738446
-12.98191313420301,-12.15296780569786,33.75860664098413
-12.85987856125119,-11.25084198785459,34.36349132836418
-12.66104863949496,-10.30013241453892,34.81694899658063
-12.38939913769362,-9.327557963237483,35.11427246372053
-12.0510505637487,-8.359159486711595,35.25689765378011
-11.65392221896832,-7.418744890503044,35.25178552286776
-11.2072865594339,-6.526673220267081,35.11040380410653
-10.72127081729792,-5.699073322798283,34.84747210126233
-10.20635384163268,-4.947518057828343,34.47964311838444
-9.672900266431629,-4.279109753366102,34.02427084881258
-9.13076354073022,-3.696887891574799,33.49837408761365
-8.588976714469105,-3.200449742788924,32.91785374342542
-8.05553760032815,-2.786676187099708,32.29697642434384
-7.537284766939503,-2.450471715117256,31.64810184047492
-7.039853641978693,-2.185451973381068,30.98161031895756
-6.567697926538422,-1.9845377031227,30.30597818116129
-6.124160126020931,-1.840436146766013,29.62794984584979
-5.711575603293835,-1.746007838262101,28.95276264471471
-5.331396425695678,-1.694527786572463,28.28439019605167
-4.984323770214168,-1.679856131931332,27.62578036493094
-4.670440289661534,-1.696535609933081,26.97907286937176
-4.389336311774652,-1.739832860902974,26.34578878663157
-4.140225870120381,-1.805738849161301,25.72698944100574
-3.922050283782244,-1.890941212728679,25.12340560982813
-3.733568314872701,-1.992778782414272,24.53554001119558
-3.573432881105485,-2.109186101828825,23.96374700916094
-3.440254944528884,-2.238633697727816,23.40829372782581
-3.33265559986962,-2.380068139776253,22.86940657848079
-3.249307604802215,-2.532854576291611,22.34730677732119
-3.188967679368604,-2.696723393715274,21.84223790598595
-3.15050089271571,-2.871721867724208,21.35448803299738
-3.132898383214351,-3.058171098462847,20.88440842277304
-3.135289545896083,-3.256628102293988,20.43243043513454
-3.15694968551206,-3.46785262607111,19.99908186936803
-3.197303985722159,-3.69277802296867,19.58500372915236
-3.255928492292706,-3.932485353682878,19.19096816798595
-3.332548654986356,-4.188179731094145,18.817898205629
-3.427035821034949,-4.461167792420835,18.46688966928638
-3.539401922955469,-4.752835046225917,18.13923569244582
-3.669792454030014,-5.064621691187921,17.83645398202234
-3.818477674225776,-5.397995331148349,17.56031692173921
-3.985841835436526,-5.754418811845875,17.31288439515246
-4.172370055403623,-6.135311178608428,17.09653896080368
-4.378632302708776,-6.541999506938595,16.91402266594843
-4.605263780141755,-6.975659104116022,16.76847431076689
-4.852940811899002,-7.437239347109809,16.66346533400059
-5.122351156132223,-7.927372255630563,16.60303164258016
-5.414157488011104,-8.446260868943442,16.59169761160623
-5.728952646586862,-8.993544703188757,16.63448710433791
-6.067205138227077,-9.56814015462689,16.73691469197653
-6.429193380306703,-10.16805487207361,16.90494831683521
-6.814927307718034,-10.79017708497918,17.144932534852
-7.224056327193509,-11.43004391587583,17.46345939619321
-7.655763285592033,-12.08159710889313,17.86717233278562
-8.108645229169317,-12.73694059815398,18.36248768224764
-8.580583386975103,-13.3861219910617,18.95521949885292
-9.068607110204173,-14.01696910386351,19.65009714361842
-9.568759481254247,-14.61502238322631,20.450173040922
-10.07597589906061,-15.16361283592303,21.35613113602383
-10.58399089368692,-15.64414047495567,22.36552575051892
-11.08529220538452,-16.03660681986235,23.47200543038462
-11.5711439500805,-16.3204426031899,24.66460492213138
-12.03170135137745,-16.47564478865954,25.92721597542573
-12.45623674314708,-16.48419343458101,27.23836682588511
-12.83348915079415,-16.33166088806415,28.57144141897782
-13.15213713366437,-16.00886110222765,29.89544319929819
-13.40137722214652,-15.51332974337569,31.17634882068919
-13.57157026558097,-14.85039488605973,32.37900670236759
-13.65489898145895,-14.03361157092123,33.46942748001483
-13.64596667029908,-13.08440141474834,34.4172124692369
-13.54226397238979,-12.03085593372493,35.19780197871215
-13.34444047549116,-10.90580675670116,35.79422265515277
-13.05634061453618,-9.744401896987217,36.19808140540246
-12.68479477309429,-8.5815175160674,36.40968039474267
-12.23919025542713,-7.449354116504299,36.43728135048715
-11.73087555243029,-6.375511606340856,36.29568764450822
-11.17246928467457,-5.381728370170368,36.0044052442255
-10.57714972553036,-4.483338518996232,35.58567189706943
-9.95799280021409,-3.689383060558194,35.06261181306105
-9.32740957953815,-3.003228897183492,34.45770021957099
-8.69671341557918,-2.423513162802175,33.79163409407429
-8.075826557318658,-1.945234562667867,33.0826245930281
-7.473119549865483,-1.560845018881737,32.34606710076203
-6.895365488516684,-1.261239092736097,31.59451089288466
-6.347785328802693,-1.036583030119217,30.83783944000614
-5.83415904524315,-0.8769621705796593,30.08357791892471
-5.356979163922575,-0.7728517181297261,29.33725937746448
-4.917626742814042,-0.7154316357529846,28.60279921798288
-4.516554153032162,-0.6967736505290328,27.88284515107192
-4.153463263907738,-0.7099295915417068,27.17908433049071
-3.827471405946812,-0.7489479067173107,26.49250025333442
-3.537260574591634,-0.8088410712867059,25.82357934090269
-3.281207707308507,-0.8855219680945056,25.17247150449717
-3.057495577378724,-0.9757229319074306,24.53911118588907
-2.864205005851297,-1.076907369451979,23.92330604258404
-2.699389815975015,-1.187180810082924,23.32480019659067
-2.561136351909349,-1.305205883445982,22.7433182095116
-2.447609548877519,-1.430123967566151,22.17859497989258
-2.357087549417589,-1.561484989209292,21.63039576631498
-2.287986766347019,-1.699185977335803,21.09852962727417
-2.238879138581246,-1.843418374043455,20.58285878715542
-2.208503139966129,-1.994623717794001,20.0833058022193
-2.195769903422979,-2.153457070431299,19.59985990646013
-2.199765625694475,-2.32075741664551,19.13258354885997
-2.219751229555031,-2.497524187759622,18.68161987100977
-2.255160084678531,-2.684899025295691,18.24720169692154
-2.305594427082988,-2.884151884238635,17.82966249626026
-2.370820970051623,-3.09667056610823,17.42944972168247
-2.450766065240523,-3.323952755608347,17.0471408963915
-2.5455106489641,-3.567599601269432,16.6834628273014
-2.655285092321245,-3.829309820644415,16.33931433150573
-2.780463961221366,-4.110873215186335,16.01579287856547
-2.921560579315106,-4.414162339925315,15.71422555718266
-3.07922116869304,-4.741120879443809,15.43620475875973
-3.254218214938936,-5.093747025596509,15.1836289152238
-3.447442559340717,-5.474069826017204,14.95874851203459
-3.659893556255057,-5.884116070095524,14.76421738981854
-3.892666442471095,-6.325864799944536,14.60314901025859
-4.146935843412925,-6.801185985765894,14.47917684243359
-4.423934085478437,-7.311759310544143,14.39651725953012
-4.724922695516539,-7.858968414366817,14.36003224273117
-5.051155154130123,-8.443765436134381,14.37528767592384
-5.403828645479186,-9.066500394919286,14.44860098155278
-5.784022243525814,-9.726710083025027,14.58706920182806
-6.192618745546241,-10.42286200270745,14.7985653126662
-6.630207290162896,-11.15205089129858,15.09168659346947
-7.096964099687662,-11.9096490960896,15.47563444108176
-7.592509332418031,-12.68891814257931,15.9600005454926
-8.115739336734235,-13.48059798854249,16.55443066432873
-8.6646358242877,-14.2725032489367,17.26813570935
-9.236056896033597,-15.0491722687495,18.1092225167471
-9.825519684576115,-15.79163458176654,19.08382620108016
-10.42699068314414,-16.47738278288877,20.19504548245907
-11.03270735953671,-17.08065174017858,21.44171462533691
-11.63306262498165,-17.57311434148076,22.81709182165694
-12.21659064986732,-17.92508923925525,24.30760161430534
-12.7700960955097,-18.10731229547848,25.89183010779228
-13.27896613782205,-18.09324254653375,27.5400206879831
-13.72769273054901,-17.86175678251445,29.21433250603949
-14.1006094769319,-17.39994968993933,30.87007982765531
-14.38281381017565,-16.70563145466072,32.45805080558487
-14.56120522692673,-15.78904731724738,33.92781254650503
-14.62553241493453,-14.67337871870838,35.23167838436864
-14.5693172098692,-13.393746547778,36.32880466103533
-14.39052163409015,-11.99470560489637,37.18877159776825
-14.09185106964267,-10.52653150888524,37.79404168710219
-13.6806389393289,-9.040864209795487,38.14088777975864
-13.16832467962712,-7.586401217298285,38.23869127798162
-12.56960081518287,-6.205288846682183,38.10783608528852
-11.9013508897336,-4.930663679367514,37.77666977105292
-11.18151841119378,-3.785521127101612,37.27810860841674
-10.42803718614754,-2.782821253941233,36.6464214249464
-9.657922495057248,-1.926551807501365,35.91457979159408
-8.886581495654177,-1.213383224497888,35.1123721472548
-8.12736077625297,-0.6345604515431663,34.26530460662683
-7.391316647834271,-0.1777490823983131,33.39418654634894
-6.687172913368799,0.1713488737925115,32.51523435778847
-6.021421272178539,0.427700725916939,31.64051324829568
-5.398518826240839,0.6059887165918716,30.7785574249004
-4.821142213826666,0.7199668596579902,29.93504586390208
-4.290465796390298,0.7820763385131586,29.11345080940723
-3.806439883889849,0.8032597828640009,28.31561118577667
-3.368052840138853,0.7929182408015494,27.54220986563256
-2.973567396843795,0.7589633978710009,26.79315187828468
-2.620726443466248,0.7079279323591481,26.06785145503871
-2.30692705800308,0.6451067145114697,25.36544113278577
-2.029363843231826,0.5747098582969551,24.68491777088597
-1.785144010321046,0.5000151355512235,24.02523974616952
-1.571377362828839,0.4235120725502804,23.38538784734094
-1.385244590606734,0.3470334466174577,22.76440020426292
-1.224047247342611,0.2718722022718577,22.1613893890599
-1.085242575134858,0.1988833022463433,21.57554784416666
-0.9664660360228203,0.128570954885173,21.00614612561794
-0.8655440677430817,0.06116219595182111,20.45252711700621
-0.780499233283914,-0.003331919806429468,19.91409834636093
-0.7095496015341445,-0.06506615262917463,19.39032378059786
-0.6511038907808313,-0.1243205689676224,18.8807159303202
-0.6037536333797553,-0.1814683823454742,18.38482872395099
-0.5662633802432234,-0.2369509337343666,17.9022513627318
-0.5375597572268439,-0.2912587177455422,17.43260321264135
-0.5167200100982061,-0.3449174846784926,16.97552969863603
-0.5029605278788761,-0.3984785720667007,16.53069912016355
-0.4956257129954086,-0.4525127381193314,16.09780028948516
-0.4941774678142516,-0.5076068805190287,15.67654089517757
-0.4981854878103563,-0.5643631257930197,15.2666465048765
-0.5073184890434855,-0.6233998661750972,14.86786013901393
-0.5213364492267107,-0.6853544023500927,14.47994236798764
-0.5400839051533185,-0.7508869219388541,14.10267190720305
-0.5634843225401289,-0.820685605502038,13.73584670697887
-0.5915355356330035,-0.8954727048059256,13.37928555727967
-0.6243062416213141,-0.9760114827300764,13.03283025092846
-0.6619335276483899,-1.063113941089087,12.6963483739596
-0.7046214047918549,-1.157649292258313,12.36973681891169
-0.7526403227784463,-1.260553153120565,12.05292614712098
-0.806327640463951,-1.372837455513242,11.74588596059993
-0.8660890293968097,-1.49560107573591,11.44863148416563
-0.9324007902706533,-1.630041186015025,11.16123160556631
-1.005813063912695,-1.777465321779439,10.88381867704459
-1.08695391872653,-1.939304138101558,10.61660044782902
-1.176534294130603,-2.117124793670822,10.35987457533038
-1.275353773185075,-2.312644846914137,10.11404625524971
-1.384307145602189,-2.527746470479106,9.879649619189442
-1.504391702514232,-2.764490679288812,9.657373674142354
-1.636715173879721,-3.025131113128394,9.448093702068547
-1.782504174494588,-3.312126703200784,9.252909198826474
-1.943112960315194,-3.628152264995082,9.073189606602984
-2.120032206750813,-3.976105673615812,8.910629275075483
-2.314897396381711,-4.359109762672136,8.767313259528484
-2.529496234471371,-4.780506407131107,8.645795704391764
-2.765774283098359,-5.243839360090657,8.54919262793083
-3.025837701935879,-5.752821262733072,8.481290854865456
-3.311951585459245,-6.311278782177354,8.446674542125965
-3.626531869417575,-6.92306800434976,8.450870065816574
-3.972128118815449,-7.591949988189739,8.500508778407982
-4.351393681891035,-8.321413788703127,8.603505015215799
-4.767038683700262,-9.114431384299714,8.769243337820194
-5.221760141502549,-9.973126063082622,9.008763845923301
-5.718142151548109,-10.8983334633927,9.334926862458053
-6.258517727818412,-11.88903356998683,9.762527748920816
-6.844782679939842,-12.94163408615481,10.30831849032309
-7.478151276705491,-14.0490930900672,10.99087485420523
-8.158843964306037,-15.19988505367727,11.83022716010585
-8.885700007605635,-16.37684335573373,12.84715155022425
-9.655713847562069,-17.55595887375838,14.06200261526349
-10.46350473745374,-18.70528141464698,15.49296702263962
-11.30074635511106,-19.78415780693577,17.153646248649
-12.15560749920628,-20.74313774086349,19.04995381018522
-13.01228590080654,-21.52496148528498,21.17645770220729
-13.85075068535586,-22.06706869249661,23.51252111765081
-14.64683648363032,-22.30597354200682,26.01887619537823
-15.37283973666415,-22.18357618427886,28.6355426562898
-15.99873820684479,-21.65499629316977,31.28215604245081
-16.49407367044692,-20.69687921946983,33.86164303197053
-16.83040352371924,-19.31452039095639,36.2676481962282
-16.98406092976843,-17.54586622779708,38.39518568080888
-16.9388127148944,-15.46076015991051,40.15288845782012
-16.68793147935547,-13.15480117776025,41.47438436586932
-16.23525250034014,-10.7386276282391,42.32619036580975
-15.59497284062949,-8.324791483540254,42.71028315672746
-14.79021903896403,-6.01506753501512,42.66094726648029
-13.85067167412516,-3.89075849910766,42.23704449109906
-12.8097038193315,-2.007481856304064,41.51187931180885
-11.7015226083482,-0.3945675091339667,40.56303559673539
-10.55871214644141,0.9419026273206297,39.46402471385807
-9.410415262556764,2.013917201844336,38.27868478172864
-8.28122329417006,2.845699893605141,37.05840537835375
-7.190712245632913,3.468316061074166,35.84167003589628
-6.153488410755668,3.915332922865103,34.65516553665398
-5.179582761717086,4.219722298149013,33.51572594982687
-4.275045425344608,4.411915343431361,32.43253999464921
-3.442621977778188,4.518781343340447,31.40924965837067
-2.682428482473477,4.563269508004704,30.44574376315558
-1.992573974299648,4.5644794091478,29.53957763223375
-1.369703892570185,4.537976929812832,28.68702849653254
-0.8094552760686836,4.496226488190676,27.88383616207936
-0.3068254060674839,4.449056131657583,27.12569245176832
0.143538397581719,4.404106552999495,26.40854191633194
0.5471174198982369,4.367238742040938,25.72874802268361
0.9093575959308011,4.342890008388928,25.0831683007942
1.235552459631544,4.334376909008683,24.46917140701895
1.530763609142452,4.344148267647738,23.88461995879366
1.799770613966868,4.373993550695226,23.32783569386417
2.047043595919328,4.425212449332143,22.7975579529787
2.2767329107636,4.498751308226185,22.29290243414751
2.492671398182583,4.595311457421894,21.81332432012766
2.698385545891612,4.715433783511619,21.35858795203362
2.897112638364375,4.859563140990782,20.92874396450119
3.09182154806807,5.028095509997921,20.52411401258849
3.285235295309152,5.221410170802982,20.1452827529328
3.479853868829178,5.439888588733818,19.79309647437812
3.67797607820672,5.683921178747525,19.4686676186256
3.881719413772421,5.953902638393317,19.17338432375968
4.093037031073096,6.250216095561884,18.90892401274826
4.31373106446662,6.573205911713563,18.67726989572682
4.545461516974616,6.923138617063549,18.48072902630988
4.789749979856287,7.300151144629154,18.32195021987305
5.047977415200976,7.704185299051504,18.20393968059068
5.321375199872088,8.13490728143487,18.13007157300631
5.611008594357102,8.591611148052372,18.1040899991987
5.917751785246017,9.073105384127153,18.1300979032849
6.242253681328306,9.577582422298192,18.21252734248471
6.584893754788481,10.10247204948766,18.35608439555842
6.945727453932611,10.64428136303676,18.56566083636913
7.32442112474691,11.19842639645995,18.84620376962277
7.720177025105195,11.75906384977786,19.20253399317209
8.131649959276032,12.31893556807887,19.63910431901563
8.556858354724001,12.86924340962879,20.15969097500244
8.99309427553342,13.39957758964502,20.76701513323358
9.436838893710732,13.89792679360042,21.46229818917728
9.883692214373578,14.35080220499176,22.2447641173944
10.32832814740282,14.74350849798319,23.11111512700103
10.76448796121099,15.06059084190309,24.05502227851822
11.18502621060849,15.28647601891276,25.06668897647895
11.58202274307279,15.40630633966498,26.13255927785566
11.94697167320962,15.4069369615482,27.23525046019222
12.27105274035841,15.2780325442885,28.35378530955476
12.54548208364874,15.01316294877397,29.46417972668691
12.76192867503889,14.61076784060803,30.54040351076669
12.91297074184824,14.07484621479914,31.5556788726816
12.99255555627945,13.41523771976794,32.48402014684093
12.99641849061897,12.64740261636638,33.3018620692212
12.92241559410412,11.79167331141374,33.98958782302524
12.7707295874549,10.87203132212884,34.53276436679577
12.54392198932955,9.914541606270854,34.92292660126176
12.24682220100409,8.94563248328075,35.15781867185322
11.8862644653078,7.990429870383473,35.24108548035933
11.47070179734277,7.071335037085856,35.18149040533135
11.00973887944082,6.20698233467432,34.9917976614813
10.51363154218003,5.411642363304211,34.68748802387852
9.992798630021131,4.695064491989549,34.28547291705244
9.457384186616684,4.062695337510548,33.80294100132708
8.916896379463974,3.516175031429619,33.2564253222927
8.379937013636338,3.054001960644604,32.66113037230269
7.854024029022896,2.672264748767888,32.03051675038368
7.345500423854346,2.365360421676625,31.37611178869188
6.859517154662716,2.126642730455696,30.70749860203295
6.400074610470783,1.948968837671087,30.03243159992191
5.970106707954898,1.825132583813095,29.35703022590934
5.571592794006822,1.748186975367573,28.68601103143647
5.20568467666408,1.711667493133202,28.02292822840308
4.872838661388692,1.709732256828571,27.37040257910662
4.572945036239309,1.737236241246639,26.73032673962987
4.305449772380932,1.789755808398977,26.10404152979545
4.069465158524945,1.863577761177914,25.49248207246379
3.86386763261652,1.955664624733019,24.89629558878629
3.687382231190683,2.063605359419721,24.31593421193829
3.538653895913008,2.185558445642081,23.75172684877963
3.4163064187703,2.320192361749554,23.20393418712988
3.318990132818824,2.466626921636306,22.67279065917048
3.24541961859589,2.624377721914758,22.158536705217
3.194402742589409,2.793305021014714,21.66144415535218
3.164862309565581,2.97356767985753,21.18183703246225
3.155851522568396,3.165582283913623,20.72010961920127
3.166564323242893,3.369987193796302,20.27674324063993
3.196341545097708,3.587610997756566,19.85232289638666
3.244673663048981,3.819444633209357,19.44755462438536
3.311200770119392,4.066616280481888,19.06328428189761
3.395710259815008,4.330367990044542,18.70051827316003
3.498132541736982,4.612032868314649,18.36044662216587
3.61853496817323,4.913011503833546,18.04446866614767
3.757113999470613,5.234746155396701,17.75422151251803
3.914185483965486,5.578691039960283,17.49161123923961
4.090172771940653,5.946276848128122,17.25884660309794
4.285592220459856,6.3388673812275,17.05847472579182
4.501035475752242,6.757705956281661,16.89341782346757
4.73714774236471,7.203848984038784,16.76700949608566
4.994601066461237,7.67808392609358,16.68302835978674
5.274061481371742,8.18082873629996,16.64572584780682
5.576148699704401,8.712009973201077,16.65984378688784
5.901386909390941,9.270917153754532,16.73061585317284
6.25014517366527,9.856031766615482,16.86374522954137
6.622565994506171,10.46483088480122,17.06534878257801
7.018480840385807,11.09356776482201,17.34185599435118
7.437311946369833,11.73703546885181,17.69984899240414


==> Figures/animation2-27.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512
11.88826987708769,5.593423608926416,37.23826793188945
11.23524390464804,4.496391587870747,36.8332534041593
10.54582148638506,3.522181745736962,36.29408655225906
9.835545108260836,2.677647579999286,35.64995734831192
9.118789355371241,1.962816525546127,34.92808170654325
8.408292811471055,1.372373697730982,34.15250667479388
7.71488051521811,0.8972096931936149,33.34350408408121
7.047355635204997,0.5258522088138597,32.51744386639295
6.41252748859679,0.2456748272344736,31.68701026320782
5.815339200219974,0.04383987908713841,30.86162761041705
5.259060064731783,-0.0920216954221802,30.04798445404325
4.74551275453172,-0.1733628159415445,29.25057412643134
4.275311990339929,-0.2104617354575382,28.47219875803096
3.848097807925603,-0.2123070704316169,27.71440775746642
3.462752321092906,-0.186585037973224,26.9778595746073
3.117593547711646,-0.1397345269228708,26.26260731062193
2.810543378580242,-0.07704327183523224,25.5683155407822
2.539269241827021,-0.002765454454327715,24.89441889229275
2.301300634770965,0.07975303569212122,24.24023369136576
2.094122660119074,0.167950822755245,23.60503333665057
1.915249194548706,0.2599344423499358,22.98809667430948
1.762278483401772,0.3543721463769905,22.38873700937528
1.63293390946939,0.4503996493530333,21.80631776929921
1.525092510095243,0.5475382259039603,21.2402593880981
1.436803573566321,0.6456248550453476,20.69004076602616
1.366299372433739,0.7447536799250716,20.15519769044353
1.311999813549358,0.8452278206074669,19.63531985991598
1.272512517947121,0.9475204769487804,19.13004760367696
1.246629597254907,1.052244242887884,18.63906899680858
1.233322171614164,1.1601275908904,18.16211780388562
1.231733478695514,1.271997554067901,17.69897251069508
1.241171254040996,1.388767718681509,17.2494566005519
1.261099918190868,1.51143073098151,16.81344017946571
1.291132983730481,1.641054612374055,16.39084303846674
1.331025993004065,1.778782260517475,15.98163925124598
1.380670212080207,1.925833587191882,15.58586343358186
1.440087235832588,2.083509803443373,15.20361883297146
1.509424599910405,2.253199405657829,14.83508746944451
1.588952445094963,2.436385439869131,14.48054260997415
1.679061235216928,2.63465362232749,14.14036392824182
1.78026048849832,2.849700867953169,13.81505577811192
1.893178440770416,3.083343719464016,13.50526909220998
2.018562514110068,3.337526071879493,13.21182750496036
2.157280412225875,3.614325441069944,12.93575838942892
2.310321600033011,3.91595682006811,12.6783295841564
2.478798844151421,4.244772889424491,12.44109266116779
2.663949387480322,4.603258981632946,12.22593363559412
2.867135197368964,4.99402072562143,12.03513201939579
3.08984155482497,5.419761694675186,11.87142904440426
3.333673032077886,5.883247629077156,11.73810567638565
3.600345627110257,6.387252885916051,11.63907064517616
3.891673475718995,6.934483675632303,11.57895803303769
4.209548134741797,7.527471391453069,11.56323286812696
4.555907918605159,8.168427975427532,11.59830149706687
4.932694177946925,8.859053909019933,11.69162105246743
5.34179075170846,9.600288284951958,11.85179884260199
5.784942146741315,10.39198988183001,12.08866770864059
6.263645386806236,11.23253881454552,12.41331708833017
6.77901007262471,12.11835105254528,12.83805158836579
7.331581239610946,13.04330411559044,13.37623948654151
7.921120435776998,13.99808315897584,14.04200349484234
8.546342545967146,14.96947426880078,14.84969696748861
9.20460986299049,15.93965779747935,15.81310354774254
9.891591423657779,16.88558979612694,16.94430180983243
10.60090528203295,17.77860269801279,18.25215548162241
11.32377441564197,18.5844020380067,19.74043235907892
12.04874277745723,19.26367276658313,21.40562840339337
12.76151465789408,19.77351784066682,23.23468043534859
13.44499411663819,20.06990817713039,25.2028832543862
14.07960578968266,20.11120133251896,27.27245936255051
14.64396649352952,19.86257313760499,29.39231508847745
15.1159420874699,19.30091836622109,31.49949351882599
15.47406366493503,18.41947487758538,33.52264476457368
15.69919733990894,17.23121719442492,35.38745956963097
15.77627941518306,15.77007320343444,37.02350985410999
15.69586893135515,14.08932294209011,38.37145209997855
15.45525850248504,12.25711724812261,39.38926740645043
15.0589367726298,10.34975102509058,40.05628971036098
14.5183056287262,8.443900536538273,40.37423684436622
13.85069421817378,6.609269658030625,40.36516868482474
13.0778394722733,4.902903829286572,40.06700337270438
12.22408337165781,3.365914769161618,39.52768686443812
11.31455343909532,2.022725245471974,38.79921338262846
10.37355077808573,0.8824109464220549,37.93247102874111
9.423291947706623,-0.05858085822799042,36.97348228663396
8.483064494519521,-0.8131020944030961,35.96118922123551
7.56878287973043,-1.399994409813968,34.92661528649979
6.692883081683968,-1.841211745553131,33.89306390905393
5.86447149269413,-2.159571135587722,32.87697320041885
5.08964161069165,-2.377161728241009,31.88909194129451
4.371882846996801,-2.51433961852445,30.9357275213371
3.712522498464796,-2.589189461811838,30.01990697638253
3.111159481447853,-2.617326112533412,29.1423682672256
2.566063858271068,-2.611923725863558,28.30235364719016
2.074528282686296,-2.583882947871728,27.49821121097008
1.633166137935895,-2.54207091598394,26.72782880677884
1.238156805818458,-2.493589703482992,25.9889314445181
0.8854418593574209,-2.444045147275496,25.27927349406062
0.5708776781607741,-2.397799771756927,24.59675356215636
0.2903505995296091,-2.358201505189714,23.93947509156776
0.03986066038186092,-2.327784993560897,23.30577070352416
-0.1844204490994178,-2.308445391047765,22.69420376076629
-0.386112214088491,-2.301586218714779,22.10355683512599
-0.5686045741031331,-2.308243727656917,21.53281376999935
-0.7350499830508407,-2.329190519750663,20.98113976876196
-0.8883651945900035,-2.365021191268594,20.44786230132051
-1.031240264521825,-2.416222611304762,19.93245447812204
-1.166152738240269,-2.4832312118155,19.43452177827508
-1.295385397947993,-2.566479396898282,18.95379253723681
-1.421046286164318,-2.666432901466245,18.49011232019877
-1.545090005080105,-2.783620656324532,18.04344216834535
-1.669339521842238,-2.918658452703863,17.61386066059273
-1.795507893793868,-3.072267444912246,17.20156974983952
-1.925219470298532,-3.245288282495142,16.8069043864249
-2.060030233452289,-3.438691418812645,16.43034601565611
-2.201447012246075,-3.653583895407081,16.07254011891031
-2.350945346132182,-3.891212643738467,15.73431804962698
-2.509985786032612,-4.152964069275431,15.41672348812248
-2.68002840413874,-4.440359377735057,15.12104389349817
-2.862545237886347,-4.755044758541962,14.84884735550858
-3.059030316712377,-5.098775144693881,14.60202522845357
-3.27100681011097,-5.473389809676972,14.38284084107912
-3.500030688815527,-5.880777531031333,14.19398439065743
-3.747690103907554,-6.322828441068626,14.03863380416253
-4.015599457755266,-6.801369001057988,13.92052082893727
-4.305386863665643,-7.318075794013148,13.84400082683837
-4.618673368792312,-7.874363076091377,13.81412359840587
-4.957041953758498,-8.471238339686119,13.83670094816878
-5.321993939045814,-9.109119663018744,13.91836449756909
-5.714890054487282,-9.787608574879364,14.06660433907926
-6.136873119602407,-10.50521288447873,14.28977541580325
-6.588769127674028,-11.2590158910526,14.59705399911942
-7.070963658527,-12.04429223087137,14.99832148095338
-7.58325115228157,-12.85407712414897,15.50394734096682
-8.124655908583868,-13.67870581212061,16.12443848406659
-8.693226037983493,-14.50535428699101,16.86991969752161
-9.28580531499329,-15.31763133790818,17.74941207788648
-9.897793253436369,-16.09529479981892,18.76988609625737
-10.52291086284852,-16.81418928408985,19.93508726313863
-11.15299820800702,-17.44652356757798,21.24416867581276
-11.77787923134964,-17.96161496572177,22.69021787482613
-12.38533760173171,-18.32721414963803,24.258833039205
-12.96125192738523,-18.51147462429472,25.92697624960692
-13.48993601369517,-18.48553736548812,27.6623908525219
-13.95471634803052,-18.22656384549371,29.42388886528396
-14.33875226767076,-17.72088818682033,31.16276307844107
-14.62606492548937,-16.96681108462182,32.82543636569719
-14.8026944108536,-15.97648031891713,34.35723184288722
-14.85786036216256,-14.77634988208797,35.70687307888959
-14.78497338751744,-13.40590879066695,36.83108018083565
-14.58234475739696,-11.91469622361119,37.69850524610425
-14.25347591240639,-10.35798937259312,38.29231449851102
-13.80687284516213,-8.79184951895121,38.61097827718658
-13.25540869013192,-7.268340318283972,38.66720504848222
-12.61533073005371,-5.831650296982738,38.4853349001309
-11.9050572479405,-4.515596960224219,38.09777673019476
-11.1439253363187,-3.342657282584065,37.54116628700856
-10.35103392371929,-2.324365002137772,36.85284322520801
-9.544286675748879,-1.462714319550266,36.0680529479548
-8.739690671354497,-0.752136641668239,35.21805190125615
-7.950921176270875,-0.1816515863604382,34.32909892235413
-7.189128351223514,0.2631079404641941,33.42218559310736
-6.462941163634371,0.598178782693068,32.51330030348961
-5.778615968144947,0.8399354845508391,31.61401902244124
-5.140278884650743,1.004142924785652,30.73224841597168
-4.55021842695948,1.105347266566404,29.87299357915399
-4.009194554109181,1.156538401422155,29.03906899534084
-3.51674013652557,1.169014311514305,28.23170972859019
-3.071439434199708,1.152385128909413,27.45106772210729
-2.671175022819388,1.114666369501367,26.69659595969771
-2.313339624921082,1.062423170984728,25.96733313029317
-1.995012724483781,1.000938396224532,25.26210563073304
-1.713103988114765,0.9343863915766212,24.57966430938028
-1.464466713652899,0.8660009342862488,23.91877187964021
-1.24598506436687,0.7982307312808533,23.27825451840454
-1.05463895074772,0.7328791320283108,22.65702850408334
-0.887550259852006,0.6712268770644897,22.05411023578214
-0.7420138217031281,0.6141380503086118,21.4686157993808
-0.6155161218759079,0.5621501934798233,20.89975447080297
-0.5057443690931819,0.5155499624724355,20.34681916229055
-0.4105881366740427,0.4744358900444936,19.8091757785587
-0.3281354339651559,0.438769855888575,19.28625269716758
-0.2566647368720005,0.408418813110495,18.77753106136028
-0.1946342183488561,0.3831882176326789,18.28253621982686
-0.1406691700458379,0.362848478558892,17.8008304207485
-0.09354839323958879,0.3471556085875451,17.33200673048806
-0.05219015769933063,0.3358671138506981,16.87568407224696
-0.01563817782378417,0.3287540280716233,16.43150324591153
0.01695206732886197,0.3256098702543265,15.99912378202536
0.04632644308269805,0.3262571902440532,15.5782214897706
0.07314454996459599,0.3305522633760556,15.16848657389577
0.09799131193106869,0.3383884042963345,14.76962221408502
0.1213877264607432,0.3496982906451188,14.38134351951245
0.143800778146929,0.3644556190706126,14.00337678968715
0.1656525450793985,0.3826763582088627,13.63545902941393
0.1873285472906302,0.4044198149263164,13.27733768054365
0.2091854004464981,0.4297896903191251,12.92877054625893
0.231557847129098,0.4589352697331306,12.58952589521896
0.2547652436157543,0.4920528654715407,12.25938274335256
0.2791175829345702,0.5293876110019176,11.93813132087424
0.3049211359338845,0.5712356905289284,11.62557374166184
0.3324837917529769,0.6179470769976207,11.32152490194747
0.3621201779084652,0.6699288442288739,11.02581364582808
0.394156638588652,0.727649114311585,10.73828424691819
0.4289361479544785,0.7916416989691806,10.45879826911021
0.4668232334744661,0.8625114927797413,10.18723688551135
0.5082089826896343,0.9409406762426185,9.92350375391195
0.5535162053583235,1.027695787079057,9.667528570451523
0.603204821642776,1.123635718054532,9.419271451474412
0.6577775457630615,1.229720698070157,9.178728328080277
0.7177859331616807,1.347022309086133,8.945937579961829
0.7838368573835194,1.476734583036077,8.720988186420351
0.8565994801259114,1.620186208167184,8.50402973487224
0.9368127736077028,1.778853850370296,8.295284702915184
1.025293647646255,1.954376558223015,8.095063521607296
1.122945723378591,2.148571165481862,7.903783037763134
1.230768779720133,2.363448524627915,7.7219891246451
1.349868875107587,2.601230290359987,7.550384346169812
1.481469112680957,2.86436580997889,7.389861761859986
1.62692096758084,3.155548451524369,7.241546169197948
1.787716024771299,3.477730387952415,7.106844315291212
1.965497877136846,3.834134427270473,6.987505865067202
2.162073796468721,4.228260896480556,6.885697175623609
2.379425601143048,4.663886803259116,6.804090171371658
2.619718886717026,5.145053453827878,6.74596879965072
2.885309437615672,5.676037327025805,6.715355601429425
3.178745172618503,6.261297212342948,6.717160745357876
3.502761361724144,6.90538833048051,6.757355275024305
3.860266050548594,7.612831299225078,6.843169054031478
4.254311602747019,8.387920359600045,6.98331159263427
4.688046988494387,9.23445131077047,7.188210087308672
5.164643893648814,10.15534538083843,7.470252909746427
5.687187926936079,11.15214138317835,7.844017572691931
6.258524267342653,12.22432612136002,8.326448875825568
6.881045263922254,13.36847409469101,8.936934534523257
7.556406238541187,14.57717528597504,9.697201579937657
8.28515583904698,15.83774883340186,10.63092780722351
9.06626997931967,17.1307768793381,11.76293153840668
9.896585439934656,18.42855390726425,13.11777713667901
10.77014281670267,19.69363829924092,14.71762659800253
11.67747104657772,20.87781498709563,16.57920079140133
12.60487881477837,21.92191832384735,18.7098166489608
13.53386098851683,22.75708744156722,21.10266918773305
14.4407753354892,23.30806639340551,23.73184541048177
15.29698344535923,23.49902392006094,26.54796472777965
16.06965904559312,23.26195630322761,29.47573736443863
16.72342088906617,22.54701346228192,32.41492837856022
17.22282529098852,21.33315794377284,35.24596749674639
17.53555596685711,19.63673502138447,37.8405754090825
17.6359143189731,17.51525872736491,40.07634662925693
17.50801940199993,15.06440306615907,41.85266191179701
17.1480662828548,12.40786238593153,43.10430288727624
16.56512494963445,9.681889201959098,43.80933943759393
15.78027286083284,7.018021954701759,43.98937563890775
14.82424213356259,4.527981381477294,43.70249765165214
13.73408728937955,2.293756911340641,43.03128432011425
12.54953300043467,0.3640541428742985,42.06920897342911
11.30961659447443,-1.243591895699834,40.90847682492954
10.0500512240147,-2.536919148955942,39.63120617748495
8.801495385494794,-3.541428523127961,38.30452056123279
7.588705235953885,-4.293039600900834,36.97908490964639
6.430411787595496,-4.831996980745077,35.69009428571599
5.339710132434391,-5.198445999882598,34.45964813405468
4.324752774014942,-5.429626582410417,33.29963716697912
3.389577343037869,-5.558387667319113,32.21455835328496
2.534948059870492,-5.612651782639641,31.20394177782487
1.759136155239517,-5.615489169394917,30.26427169018989
1.058600601534212,-5.585534556036826,29.39040698400684
0.4285556647444655,-5.537559923349909,28.57656863782272
-0.1365726045998685,-5.4830850786364,27.81698340264054
-0.6427903842809872,-5.4309588404625,27.10627162092441
-1.096266431626808,-5.387878006307124,26.43965477331654
-1.503133947579996,-5.358832508493621,25.81304265562456
-1.869350073148925,-5.347477105830633,25.22304494964704
-2.200600814954007,-5.35643586599796,24.66693908432964
-2.502241084995902,-5.387547973216344,24.14261614164415
-2.779261358127163,-5.442063669833431,23.64851897465213
-3.0362740680449,-5.520798425114646,23.18358125623265
-3.277514235289657,-5.62425231209242,22.74717239873547
-3.506849951331213,-5.752700382137418,22.33905075086898
-3.727799255266999,-5.906258709675786,21.95932583494946
-3.943550665164723,-6.084929795708033,21.6084293582171
-4.156985195965369,-6.288630180293785,21.28709410693079
-4.370698138422394,-6.517202412005267,20.99633945712554
-4.587019213179845,-6.770412941945944,20.73746199966663
-4.808029971540832,-7.047937039096722,20.51202960009738
-5.035577507657293,-7.349331456740968,20.32187704019821
-5.271283691835879,-7.67399531919513,20.16910118067952
-5.516549246631807,-8.021119556100608,20.05605332004966
-5.772552081795789,-8.389625210046509,19.98532609353793
-6.040239397451339,-8.778091114048413,19.95973186182452
-6.320313175509506,-9.184671819093799,19.98226910237507
-6.61320882813785,-9.607007295779715,20.05607287733333
-6.919066982587125,-10.04212688676758,20.18434507885424
-7.237698679483054,-10.48635128991506,20.37025994642951
-7.568544673077643,-10.93519802590954,20.61684045109401
-7.910630070813519,-11.38329786794183,20.92680172936346
-8.262516252421477,-11.82433199489225,21.30235904186184
-8.622252867489086,-12.25100198360295,21.74499996156216
-8.987333702395118,-12.6550468571426,22.2552238779142
-9.354661274069361,-13.02732277555919,22.83225656752457
-9.720526042926995,-13.35796095963862,23.47375349169711
-10.08060697817372,-13.63661733361218,24.17551232202341
-10.43000063676641,-13.85282241858322,24.93122227121795
-10.76328567171866,-13.99643165627544,25.73228397175618
-11.07462849763625,-14.05816449963383,26.56773732857265
-11.35793349349854,-14.03020592761866,27.42433415285928
-11.60703752611432,-13.90682816131869,28.28678575572795
-11.81594385814056,-13.68497593789971,29.13820199321004
-11.97908506910837,-13.36474914999025,29.9607177281728
-12.0915991705026,-12.94971547960824,30.73627728798594
-12.14959857131603,-12.44699544207814,31.44752108609042
-12.15040895352726,-11.86708362639884,32.07869633834127
-12.09275528736299,-11.2234007648682,32.61650116022098
-11.97687557610333,-10.53160671561837,33.05077237783927
-11.80454928740233,-9.80873776802864,33.37494345544304
-11.579035974112,-9.07225598578316,33.58622783225534
-11.30492897820624,-8.33910847208264,33.68551925505529
-10.98793780331167,-7.624888646069858,33.67703715601824
-10.63461934671245,-6.943171783430845,33.56777471244725
-10.25208178438821,-6.305068155827382,33.36682496211532
-9.84768522976874,-5.719005506289492,33.08466443462976
-9.42876069602749,-5.190724347002417,32.73246559377167
-9.002364201578654,-4.723448897157976,32.32149266535183
-8.575077097301365,-4.318185204935574,31.86261478695331
-8.152857852012506,-3.974095678199724,31.36595014538393
-7.740945382150202,-3.688903892655639,30.84063794196655
-7.343810022801975,-3.459292494573424,30.29472321116201
-6.96514558182485,-3.281267695588505,29.73513292544407
-6.607894532098157,-3.150474259333403,29.16771971839009
-6.274298064381526,-3.062453732875981,28.59735074789995
-5.96596316421301,-3.012845401690774,28.02802242269086
-5.683939808721381,-2.997533990869404,27.46298582185712
-5.428802559953269,-3.012750766872455,26.90487183302126
-5.20073207429644,-3.055135830976945,26.35580880623992
-4.99959322611161,-3.121769478039296,25.81752861216879
-4.825007582965193,-3.210179911628607,25.29145933510219
-4.676418835361345,-3.318333665193795,24.77880447326767
-4.553150469231889,-3.444613997331373,24.28060957000714
-4.454455485862761,-3.587791449213744,23.79781779054919
-4.379558342005645,-3.746989755584594,23.33131621563183
-4.327689526853653,-3.92164942634395,22.88197465304948
-4.298113336496421,-4.111490574437758,22.45067865621227
-4.290149472401728,-4.316475951565345,22.03835824718708
-4.303189097250542,-4.536774651400899,21.64601361251088
-4.336705944537531,-4.772726532423284,21.2747387989792
-4.390263009970098,-5.024807080747285,20.92574419655268
-4.463515262255052,-5.293592161047393,20.60037835996267
-4.556208705424311,-5.579721877234576,20.30014948614212
-4.668176009705868,-5.883862574197933,20.0267466229856
-4.799328807152842,-6.206665852269794,19.78206042444638
-4.949646625204879,-6.548723336892824,19.56820297360421
-5.119162309419767,-6.910515853195709,19.38752585380109
-5.307943669720675,-7.292355612196925,19.24263524287328
-5.516070977918465,-7.694320044544447,19.13640232312407
-5.743609855387836,-8.116176052206294,19.07196673032234
-5.990579029037212,-8.557293733881666,19.0527301069456
-6.256912415535773,-9.016549135024729,19.08233608984235
-6.542415037439402,-9.492216350085801,19.16463228328171
-6.846712405188647,-9.98185044430409,19.30360900875879
-7.169193246290416,-10.48216424820006,19.5033089894374
-7.508945862220767,-10.98890417955614,19.76770178135223
-7.864688981303531,-11.4967328970212,20.10051693238607
-8.234698784936896,-11.99912974434781,20.50503082885772
-8.616734835331679,-12.48832344030176,20.98380433016267
-9.007968919909542,-12.95527496348385,21.538371965957
-9.40492230219365,-13.38973149777532,22.1688889960576
-9.80341841999105,-13.78037380192809,22.87375015663403
-10.19855950579149,-14.11507836116427,23.64920324756879
-10.58473663593779,-14.38131095459889,24.48899113952292
-10.95568297314355,-14.56665872818511,25.38406588641427
-11.30457903133623,-14.6594928973492,26.32242625488955
-11.62421626929775,-14.64973420781969,27.28913235655201
-11.90722095949006,-14.52967011959147,28.26654527883016
-12.14633411433712,-14.29474993777071,29.23482341070853
-12.33473573338793,-13.94426689492395,30.17268001386739
-12.46639369282689,-13.48183021000894,31.05837064761965
-12.53641058968417,-12.91554018987159,31.87083960547412
-12.54133733713128,-12.25780747138995,32.59091946320235
-12.47942168266921,-11.52480116602325,33.20245598646748
-12.3507638972887,-10.73556289275548,33.69322915136281
-12.15736053708525,-9.91087395534297,34.05556276968988
-11.90302923857009,-9.072000050574658,34.28655723290002
-11.59322095716426,-8.239453418230678,34.38793376485468
-11.23473850970502,-7.431903192476148,34.36553271101229
-10.83538959084656,-6.665334086845204,34.22855149766548
-10.40360722180602,-5.952509627785289,33.98863222937553
-9.948070520520794,-5.302749311852561,33.65891208647935
-9.47735441241487,-4.721988708745878,33.25313461153192
-8.999629776212865,-4.213063820735098,32.78489303027454
-8.522427145393934,-3.776147996468222,32.2670454553772
-8.052468931413406,-3.409269884797922,31.71131267985642
-7.595568267677081,-3.108850610711008,31.12804653510239
-7.156587564661341,-2.870213192010833,30.52614219695422
-6.739446834417036,-2.68803331837813,29.91306104370563
-6.347170576426594,-2.556715231717008,29.29493010960632
-5.981962124850382,-2.470688073640937,28.67668776559324
-5.645295395034831,-2.424626243505741,28.06225102605815
-5.338015525750222,-2.413602285135202,27.45468627642255
-5.060441666601956,-2.433183207525186,26.85637120840547
-4.812466877586698,-2.479481668534827,26.26914077749819
-4.593651649140647,-2.549172781472714,25.69441385937485
-4.40330884673725,-2.639485981397653,25.13330001241268
-4.240578915206692,-2.748179798770708,24.58668751291209
-4.104494957466837,-2.873505784291864,24.05531482745147
-3.994037860517757,-3.014166354285763,23.53982813171999
-3.908182015491251,-3.16927004837051,23.04082755857223
-3.845932405701058,-3.338286628365638,22.55890470385188
-3.80635395106385,-3.52100358860634,22.09467364262089
-3.78859402794043,-3.717484967610799,21.64879738321313
-3.791899053869784,-3.928032818549267,21.22201135743089
-3.815625955117823,-4.153151280228389,20.81514523723486
-3.859249235147195,-4.393512863019865,20.42914409178296
-3.922364243925407,-4.649926300865629,20.06508965384445
-4.00468711825032,-4.923305100934927,19.72422224480409
-4.106051726438444,-5.214635730682892,19.40796370141346
-4.226403809503082,-5.524944206196696,19.11794144062442
-4.365792366891109,-5.855259678482666,18.85601357420832
-4.524358188883999,-6.206573453397978,18.62429472319472
-4.702319290803262,-6.579791729913199,18.42518186223441
-4.899952857708364,-6.975680211535004,18.26137912292265
-5.117573165229838,-7.39479865804269,18.13591997917993
-5.355504807747065,-7.837423432865715,18.05218460411051
-5.61405044795996,-8.303456215139883,18.0139094075358
-5.89345221550068,-8.792317353969478,18.02518482724728
-6.193845846446621,-9.302822937442548,18.09043636337383
-6.515206698275366,-9.833045645777304,18.21438265256886
-6.857286933148989,-10.38016099231355,18.40196316213533
-7.219543483607814,-10.94028277347323,18.65822699645525
-7.601056954966927,-11.50829458234248,18.98817359299164
-8.000442439311124,-12.07768817119368,19.39653609919885
-8.415754375306824,-12.64042424357978,19.88749944526575
-8.84438912691908,-13.18683668507848,20.46434815144518
-9.282990873629036,-13.70560676831787,21.12904437579243
-9.727368635939944,-14.18383854888629,21.88174518749221
-10.17243462782836,-14.60726908404425,22.72027982333962
-10.612176316471,-14.96064539105828,23.63962243810898
-11.03967610189427,-15.22829211866332,24.63141232995929
-11.44719278028073,-15.3948778709245,25.68358928198929
-11.82631722262469,-15.4463631205272,26.78022262438626
-12.16821035232268,-15.37107972828871,27.9016139926886
-12.4639241979305,-15.16085508670959,29.02474061987149
-12.70479673741824,-14.81205978557656,30.1240750673504
-12.88289941390644,-14.32643580999102,31.17276892133088
-12.99150439960475,-13.71156227530998,32.14412777377802
-13.02552935507605,-12.98084426987679,33.01324393738446
-12.98191313420301,-12.15296780569786,33.75860664098413
-12.85987856125119,-11.25084198785459,34.36349132836418
-12.66104863949496,-10.30013241453892,34.81694899658063
-12.38939913769362,-9.327557963237483,35.11427246372053
-12.0510505637487,-8.359159486711595,35.25689765378011
-11.65392221896832,-7.418744890503044,35.25178552286776
-11.2072865594339,-6.526673220267081,35.11040380410653
-10.72127081729792,-5.699073322798283,34.84747210126233
-10.20635384163268,-4.947518057828343,34.47964311838444
-9.672900266431629,-4.279109753366102,34.02427084881258
-9.13076354073022,-3.696887891574799,33.49837408761365
-8.588976714469105,-3.200449742788924,32.91785374342542
-8.05553760032815,-2.786676187099708,32.29697642434384
-7.537284766939503,-2.450471715117256,31.64810184047492
-7.039853641978693,-2.185451973381068,30.98161031895756
-6.567697926538422,-1.9845377031227,30.30597818116129
-6.124160126020931,-1.840436146766013,29.62794984584979
-5.711575603293835,-1.746007838262101,28.95276264471471
-5.331396425695678,-1.694527786572463,28.28439019605167
-4.984323770214168,-1.679856131931332,27.62578036493094
-4.670440289661534,-1.696535609933081,26.97907286937176
-4.389336311774652,-1.739832860902974,26.34578878663157
-4.140225870120381,-1.805738849161301,25.72698944100574
-3.922050283782244,-1.890941212728679,25.12340560982813
-3.733568314872701,-1.992778782414272,24.53554001119558
-3.573432881105485,-2.109186101828825,23.96374700916094
-3.440254944528884,-2.238633697727816,23.40829372782581
-3.33265559986962,-2.380068139776253,22.86940657848079
-3.249307604802215,-2.532854576291611,22.34730677732119
-3.188967679368604,-2.696723393715274,21.84223790598595
-3.15050089271571,-2.871721867724208,21.35448803299738
-3.132898383214351,-3.058171098462847,20.88440842277304
-3.135289545896083,-3.256628102293988,20.43243043513454
-3.15694968551206,-3.46785262607111,19.99908186936803
-3.197303985722159,-3.69277802296867,19.58500372915236
-3.255928492292706,-3.932485353682878,19.19096816798595
-3.332548654986356,-4.188179731094145,18.817898205629
-3.427035821034949,-4.461167792420835,18.46688966928638
-3.539401922955469,-4.752835046225917,18.13923569244582
-3.669792454030014,-5.064621691187921,17.83645398202234
-3.818477674225776,-5.397995331148349,17.56031692173921
-3.985841835436526,-5.754418811845875,17.31288439515246
-4.172370055403623,-6.135311178608428,17.09653896080368
-4.378632302708776,-6.541999506938595,16.91402266594843
-4.605263780141755,-6.975659104116022,16.76847431076689
-4.852940811899002,-7.437239347109809,16.66346533400059
-5.122351156132223,-7.927372255630563,16.60303164258016
-5.414157488011104,-8.446260868943442,16.59169761160623
-5.728952646586862,-8.993544703188757,16.63448710433791
-6.067205138227077,-9.56814015462689,16.73691469197653
-6.429193380306703,-10.16805487207361,16.90494831683521
-6.814927307718034,-10.79017708497918,17.144932534852
-7.224056327193509,-11.43004391587583,17.46345939619321
-7.655763285592033,-12.08159710889313,17.86717233278562
-8.108645229169317,-12.73694059815398,18.36248768224764
-8.580583386975103,-13.3861219910617,18.95521949885292
-9.068607110204173,-14.01696910386351,19.65009714361842
-9.568759481254247,-14.61502238322631,20.450173040922
-10.07597589906061,-15.16361283592303,21.35613113602383
-10.58399089368692,-15.64414047495567,22.36552575051892
-11.08529220538452,-16.03660681986235,23.47200543038462
-11.5711439500805,-16.3204426031899,24.66460492213138
-12.03170135137745,-16.47564478865954,25.92721597542573
-12.45623674314708,-16.48419343458101,27.23836682588511
-12.83348915079415,-16.33166088806415,28.57144141897782
-13.15213713366437,-16.00886110222765,29.89544319929819
-13.40137722214652,-15.51332974337569,31.17634882068919
-13.57157026558097,-14.85039488605973,32.37900670236759
-13.65489898145895,-14.03361157092123,33.46942748001483
-13.64596667029908,-13.08440141474834,34.4172124692369
-13.54226397238979,-12.03085593372493,35.19780197871215
-13.34444047549116,-10.90580675670116,35.79422265515277
-13.05634061453618,-9.744401896987217,36.19808140540246
-12.68479477309429,-8.5815175160674,36.40968039474267
-12.23919025542713,-7.449354116504299,36.43728135048715
-11.73087555243029,-6.375511606340856,36.29568764450822
-11.17246928467457,-5.381728370170368,36.0044052442255
-10.57714972553036,-4.483338518996232,35.58567189706943
-9.95799280021409,-3.689383060558194,35.06261181306105
-9.32740957953815,-3.003228897183492,34.45770021957099
-8.69671341557918,-2.423513162802175,33.79163409407429
-8.075826557318658,-1.945234562667867,33.0826245930281
-7.473119549865483,-1.560845018881737,32.34606710076203
-6.895365488516684,-1.261239092736097,31.59451089288466
-6.347785328802693,-1.036583030119217,30.83783944000614
-5.83415904524315,-0.8769621705796593,30.08357791892471
-5.356979163922575,-0.7728517181297261,29.33725937746448
-4.917626742814042,-0.7154316357529846,28.60279921798288
-4.516554153032162,-0.6967736505290328,27.88284515107192
-4.153463263907738,-0.7099295915417068,27.17908433049071
-3.827471405946812,-0.7489479067173107,26.49250025333442
-3.537260574591634,-0.8088410712867059,25.82357934090269
-3.281207707308507,-0.8855219680945056,25.17247150449717
-3.057495577378724,-0.9757229319074306,24.53911118588907
-2.864205005851297,-1.076907369451979,23.92330604258404
-2.699389815975015,-1.187180810082924,23.32480019659067
-2.561136351909349,-1.305205883445982,22.7433182095116
-2.447609548877519,-1.430123967566151,22.17859497989258
-2.357087549417589,-1.561484989209292,21.63039576631498
-2.287986766347019,-1.699185977335803,21.09852962727417
-2.238879138581246,-1.843418374043455,20.58285878715542
-2.208503139966129,-1.994623717794001,20.0833058022193
-2.195769903422979,-2.153457070431299,19.59985990646013
-2.199765625694475,-2.32075741664551,19.13258354885997
-2.219751229555031,-2.497524187759622,18.68161987100977
-2.255160084678531,-2.684899025295691,18.24720169692154
-2.305594427082988,-2.884151884238635,17.82966249626026
-2.370820970051623,-3.09667056610823,17.42944972168247
-2.450766065240523,-3.323952755608347,17.0471408963915
-2.5455106489641,-3.567599601269432,16.6834628273014
-2.655285092321245,-3.829309820644415,16.33931433150573
-2.780463961221366,-4.110873215186335,16.01579287856547
-2.921560579315106,-4.414162339925315,15.71422555718266
-3.07922116869304,-4.741120879443809,15.43620475875973
-3.254218214938936,-5.093747025596509,15.1836289152238
-3.447442559340717,-5.474069826017204,14.95874851203459
-3.659893556255057,-5.884116070095524,14.76421738981854
-3.892666442471095,-6.325864799944536,14.60314901025859
-4.146935843412925,-6.801185985765894,14.47917684243359
-4.423934085478437,-7.311759310544143,14.39651725953012
-4.724922695516539,-7.858968414366817,14.36003224273117
-5.051155154130123,-8.443765436134381,14.37528767592384
-5.403828645479186,-9.066500394919286,14.44860098155278
-5.784022243525814,-9.726710083025027,14.58706920182806
-6.192618745546241,-10.42286200270745,14.7985653126662
-6.630207290162896,-11.15205089129858,15.09168659346947
-7.096964099687662,-11.9096490960896,15.47563444108176
-7.592509332418031,-12.68891814257931,15.9600005454926
-8.115739336734235,-13.48059798854249,16.55443066432873
-8.6646358242877,-14.2725032489367,17.26813570935
-9.236056896033597,-15.0491722687495,18.1092225167471
-9.825519684576115,-15.79163458176654,19.08382620108016
-10.42699068314414,-16.47738278288877,20.19504548245907
-11.03270735953671,-17.08065174017858,21.44171462533691
-11.63306262498165,-17.57311434148076,22.81709182165694
-12.21659064986732,-17.92508923925525,24.30760161430534
-12.7700960955097,-18.10731229547848,25.89183010779228
-13.27896613782205,-18.09324254653375,27.5400206879831
-13.72769273054901,-17.86175678251445,29.21433250603949
-14.1006094769319,-17.39994968993933,30.87007982765531
-14.38281381017565,-16.70563145466072,32.45805080558487
-14.56120522692673,-15.78904731724738,33.92781254650503
-14.62553241493453,-14.67337871870838,35.23167838436864
-14.5693172098692,-13.393746547778,36.32880466103533
-14.39052163409015,-11.99470560489637,37.18877159776825
-14.09185106964267,-10.52653150888524,37.79404168710219
-13.6806389393289,-9.040864209795487,38.14088777975864
-13.16832467962712,-7.586401217298285,38.23869127798162
-12.56960081518287,-6.205288846682183,38.10783608528852
-11.9013508897336,-4.930663679367514,37.77666977105292
-11.18151841119378,-3.785521127101612,37.27810860841674
-10.42803718614754,-2.782821253941233,36.6464214249464
-9.657922495057248,-1.926551807501365,35.91457979159408
-8.886581495654177,-1.213383224497888,35.1123721472548
-8.12736077625297,-0.6345604515431663,34.26530460662683
-7.391316647834271,-0.1777490823983131,33.39418654634894
-6.687172913368799,0.1713488737925115,32.51523435778847
-6.021421272178539,0.427700725916939,31.64051324829568
-5.398518826240839,0.6059887165918716,30.7785574249004
-4.821142213826666,0.7199668596579902,29.93504586390208
-4.290465796390298,0.7820763385131586,29.11345080940723
-3.806439883889849,0.8032597828640009,28.31561118577667
-3.368052840138853,0.7929182408015494,27.54220986563256
-2.973567396843795,0.7589633978710009,26.79315187828468
-2.620726443466248,0.7079279323591481,26.06785145503871
-2.30692705800308,0.6451067145114697,25.36544113278577
-2.029363843231826,0.5747098582969551,24.68491777088597
-1.785144010321046,0.5000151355512235,24.02523974616952
-1.571377362828839,0.4235120725502804,23.38538784734094
-1.385244590606734,0.3470334466174577,22.76440020426292
-1.224047247342611,0.2718722022718577,22.1613893890599
-1.085242575134858,0.1988833022463433,21.57554784416666
-0.9664660360228203,0.128570954885173,21.00614612561794
-0.8655440677430817,0.06116219595182111,20.45252711700621
-0.780499233283914,-0.003331919806429468,19.91409834636093
-0.7095496015341445,-0.06506615262917463,19.39032378059786
-0.6511038907808313,-0.1243205689676224,18.8807159303202
-0.6037536333797553,-0.1814683823454742,18.38482872395099
-0.5662633802432234,-0.2369509337343666,17.9022513627318
-0.5375597572268439,-0.2912587177455422,17.43260321264135
-0.5167200100982061,-0.3449174846784926,16.97552969863603
-0.5029605278788761,-0.3984785720667007,16.53069912016355
-0.4956257129954086,-0.4525127381193314,16.09780028948516
-0.4941774678142516,-0.5076068805190287,15.67654089517757
-0.4981854878103563,-0.5643631257930197,15.2666465048765
-0.5073184890434855,-0.6233998661750972,14.86786013901393
-0.5213364492267107,-0.6853544023500927,14.47994236798764
-0.5400839051533185,-0.7508869219388541,14.10267190720305
-0.5634843225401289,-0.820685605502038,13.73584670697887
-0.5915355356330035,-0.8954727048059256,13.37928555727967
-0.6243062416213141,-0.9760114827300764,13.03283025092846
-0.6619335276483899,-1.063113941089087,12.6963483739596
-0.7046214047918549,-1.157649292258313,12.36973681891169
-0.7526403227784463,-1.260553153120565,12.05292614712098
-0.806327640463951,-1.372837455513242,11.74588596059993
-0.8660890293968097,-1.49560107573591,11.44863148416563
-0.9324007902706533,-1.630041186015025,11.16123160556631
-1.005813063912695,-1.777465321779439,10.88381867704459
-1.08695391872653,-1.939304138101558,10.61660044782902
-1.176534294130603,-2.117124793670822,10.35987457533038
-1.275353773185075,-2.312644846914137,10.11404625524971
-1.384307145602189,-2.527746470479106,9.879649619189442
-1.504391702514232,-2.764490679288812,9.657373674142354
-1.636715173879721,-3.025131113128394,9.448093702068547
-1.782504174494588,-3.312126703200784,9.252909198826474
-1.943112960315194,-3.628152264995082,9.073189606602984
-2.120032206750813,-3.976105673615812,8.910629275075483
-2.314897396381711,-4.359109762672136,8.767313259528484
-2.529496234471371,-4.780506407131107,8.645795704391764
-2.765774283098359,-5.243839360090657,8.54919262793083
-3.025837701935879,-5.752821262733072,8.481290854865456
-3.311951585459245,-6.311278782177354,8.446674542125965
-3.626531869417575,-6.92306800434976,8.450870065816574
-3.972128118815449,-7.591949988189739,8.500508778407982
-4.351393681891035,-8.321413788703127,8.603505015215799
-4.767038683700262,-9.114431384299714,8.769243337820194
-5.221760141502549,-9.973126063082622,9.008763845923301
-5.718142151548109,-10.8983334633927,9.334926862458053
-6.258517727818412,-11.88903356998683,9.762527748920816
-6.844782679939842,-12.94163408615481,10.30831849032309
-7.478151276705491,-14.0490930900672,10.99087485420523
-8.158843964306037,-15.19988505367727,11.83022716010585
-8.885700007605635,-16.37684335573373,12.84715155022425
-9.655713847562069,-17.55595887375838,14.06200261526349
-10.46350473745374,-18.70528141464698,15.49296702263962
-11.30074635511106,-19.78415780693577,17.153646248649
-12.15560749920628,-20.74313774086349,19.04995381018522
-13.01228590080654,-21.52496148528498,21.17645770220729
-13.85075068535586,-22.06706869249661,23.51252111765081
-14.64683648363032,-22.30597354200682,26.01887619537823
-15.37283973666415,-22.18357618427886,28.6355426562898
-15.99873820684479,-21.65499629316977,31.28215604245081
-16.49407367044692,-20.69687921946983,33.86164303197053
-16.83040352371924,-19.31452039095639,36.2676481962282
-16.98406092976843,-17.54586622779708,38.39518568080888
-16.9388127148944,-15.46076015991051,40.15288845782012
-16.68793147935547,-13.15480117776025,41.47438436586932
-16.23525250034014,-10.7386276282391,42.32619036580975
-15.59497284062949,-8.324791483540254,42.71028315672746
-14.79021903896403,-6.01506753501512,42.66094726648029
-13.85067167412516,-3.89075849910766,42.23704449109906
-12.8097038193315,-2.007481856304064,41.51187931180885
-11.7015226083482,-0.3945675091339667,40.56303559673539
-10.55871214644141,0.9419026273206297,39.46402471385807
-9.410415262556764,2.013917201844336,38.27868478172864
-8.28122329417006,2.845699893605141,37.05840537835375
-7.190712245632913,3.468316061074166,35.84167003589628
-6.153488410755668,3.915332922865103,34.65516553665398
-5.179582761717086,4.219722298149013,33.51572594982687
-4.275045425344608,4.411915343431361,32.43253999464921
-3.442621977778188,4.518781343340447,31.40924965837067
-2.682428482473477,4.563269508004704,30.44574376315558
-1.992573974299648,4.5644794091478,29.53957763223375
-1.369703892570185,4.537976929812832,28.68702849653254
-0.8094552760686836,4.496226488190676,27.88383616207936
-0.3068254060674839,4.449056131657583,27.12569245176832
0.143538397581719,4.404106552999495,26.40854191633194
0.5471174198982369,4.367238742040938,25.72874802268361
0.9093575959308011,4.342890008388928,25.0831683007942
1.235552459631544,4.334376909008683,24.46917140701895
1.530763609142452,4.344148267647738,23.88461995879366
1.799770613966868,4.373993550695226,23.32783569386417
2.047043595919328,4.425212449332143,22.7975579529787
2.2767329107636,4.498751308226185,22.29290243414751
2.492671398182583,4.595311457421894,21.81332432012766
2.698385545891612,4.715433783511619,21.35858795203362
2.897112638364375,4.859563140990782,20.92874396450119
3.09182154806807,5.028095509997921,20.52411401258849
3.285235295309152,5.221410170802982,20.1452827529328
3.479853868829178,5.439888588733818,19.79309647437812
3.67797607820672,5.683921178747525,19.4686676186256
3.881719413772421,5.953902638393317,19.17338432375968
4.093037031073096,6.250216095561884,18.90892401274826
4.31373106446662,6.573205911713563,18.67726989572682
4.545461516974616,6.923138617063549,18.48072902630988
4.789749979856287,7.300151144629154,18.32195021987305
5.047977415200976,7.704185299051504,18.20393968059068
5.321375199872088,8.13490728143487,18.13007157300631
5.611008594357102,8.591611148052372,18.1040899991987
5.917751785246017,9.073105384127153,18.1300979032849
6.242253681328306,9.577582422298192,18.21252734248471
6.584893754788481,10.10247204948766,18.35608439555842
6.945727453932611,10.64428136303676,18.56566083636913
7.32442112474691,11.19842639645995,18.84620376962277
7.720177025105195,11.75906384977786,19.20253399317209
8.131649959276032,12.31893556807887,19.63910431901563
8.556858354724001,12.86924340962879,20.15969097500244
8.99309427553342,13.39957758964502,20.76701513323358
9.436838893710732,13.89792679360042,21.46229818917728
9.883692214373578,14.35080220499176,22.2447641173944
10.32832814740282,14.74350849798319,23.11111512700103
10.76448796121099,15.06059084190309,24.05502227851822
11.18502621060849,15.28647601891276,25.06668897647895
11.58202274307279,15.40630633966498,26.13255927785566
11.94697167320962,15.4069369615482,27.23525046019222
12.27105274035841,15.2780325442885,28.35378530955476
12.54548208364874,15.01316294877397,29.46417972668691
12.76192867503889,14.61076784060803,30.54040351076669
12.91297074184824,14.07484621479914,31.5556788726816
12.99255555627945,13.41523771976794,32.48402014684093
12.99641849061897,12.64740261636638,33.3018620692212
12.92241559410412,11.79167331141374,33.98958782302524
12.7707295874549,10.87203132212884,34.53276436679577
12.54392198932955,9.914541606270854,34.92292660126176
12.24682220100409,8.94563248328075,35.15781867185322
11.8862644653078,7.990429870383473,35.24108548035933
11.47070179734277,7.071335037085856,35.18149040533135
11.00973887944082,6.20698233467432,34.9917976614813
10.51363154218003,5.411642363304211,34.68748802387852
9.992798630021131,4.695064491989549,34.28547291705244
9.457384186616684,4.062695337510548,33.80294100132708
8.916896379463974,3.516175031429619,33.2564253222927
8.379937013636338,3.054001960644604,32.66113037230269
7.854024029022896,2.672264748767888,32.03051675038368
7.345500423854346,2.365360421676625,31.37611178869188
6.859517154662716,2.126642730455696,30.70749860203295
6.400074610470783,1.948968837671087,30.03243159992191
5.970106707954898,1.825132583813095,29.35703022590934
5.571592794006822,1.748186975367573,28.68601103143647
5.20568467666408,1.711667493133202,28.02292822840308
4.872838661388692,1.709732256828571,27.37040257910662
4.572945036239309,1.737236241246639,26.73032673962987
4.305449772380932,1.789755808398977,26.10404152979545
4.069465158524945,1.863577761177914,25.49248207246379
3.86386763261652,1.955664624733019,24.89629558878629
3.687382231190683,2.063605359419721,24.31593421193829
3.538653895913008,2.185558445642081,23.75172684877963
3.4163064187703,2.320192361749554,23.20393418712988
3.318990132818824,2.466626921636306,22.67279065917048
3.24541961859589,2.624377721914758,22.158536705217
3.194402742589409,2.793305021014714,21.66144415535218
3.164862309565581,2.97356767985753,21.18183703246225
3.155851522568396,3.165582283913623,20.72010961920127
3.166564323242893,3.369987193796302,20.27674324063993
3.196341545097708,3.587610997756566,19.85232289638666
3.244673663048981,3.819444633209357,19.44755462438536
3.311200770119392,4.066616280481888,19.06328428189761
3.395710259815008,4.330367990044542,18.70051827316003
3.498132541736982,4.612032868314649,18.36044662216587
3.61853496817323,4.913011503833546,18.04446866614767
3.757113999470613,5.234746155396701,17.75422151251803
3.914185483965486,5.578691039960283,17.49161123923961
4.090172771940653,5.946276848128122,17.25884660309794
4.285592220459856,6.3388673812275,17.05847472579182
4.501035475752242,6.757705956281661,16.89341782346757
4.73714774236471,7.203848984038784,16.76700949608566
4.994601066461237,7.67808392609358,16.68302835978674
5.274061481371742,8.18082873629996,16.64572584780682
5.576148699704401,8.712009973201077,16.65984378688784
5.901386909390941,9.270917153754532,16.73061585317284
6.25014517366527,9.856031766615482,16.86374522954137
6.622565994506171,10.46483088480122,17.06534878257801
7.018480840385807,11.09356776482201,17.34185599435118
7.437311946369833,11.73703546885181,17.69984899240414
7.877960569692125,12.38832465576611,18.14582876886451
8.338683239671807,13.03859341403346,18.6858927386663
8.816959484546409,13.6768752841451,19.3253110785088
9.309357121597538,14.2899609588827,20.06799495091837
9.81140445141218,14.86239844002452,20.91585997373363
10.31748244775755,15.37666370226688,21.86810415754037
10.82075390773262,15.81355623738157,22.9204413119346
11.31314986334479,16.15286747701608,24.06435753687571
11.78543538504532,16.37435106289475,25.28648664253937
12.22737601168053,16.45898929337307,26.56822426833119
12.62802115594808,16.39049967365586,27.8857116415725
12.97611101976249,16.15696398881607,29.21030867585693
13.26059869549592,15.75240051850683,30.50963447971012
13.47126044087221,15.17805439442083,31.74917908466271
13.59934741310427,14.44317042044132,32.89439074574643
13.63821562842881,13.56505169062507,33.91303729939992
13.58386228031363,12.56829938744197,34.77755514796628
13.43529959452137,11.48326094452317,35.46706359774001
13.19471348240243,10.34385608689064,35.96875362896129
12.86738135227067,9.185065944889,36.2784578237605
12.46135632057823,8.040427334768138,36.40034995377328
11.98695669702424,6.939857538758718,36.34587189917929
11.45612331661939,5.908052382664678,36.13210397650043
10.8817187336568,4.963578788832884,35.77985625221767
10.27684058064524,4.118656719971112,35.31175646840661
9.654208854992142,3.379524255754632,34.75055690768377
9.025667869528357,2.747220123777799,34.11780101699043
8.401822876073005,2.218602164427161,33.43290537674896
7.791812867948459,1.7874386499485,32.71264202810195
7.203207162592001,1.445447798852666,31.97095941270055
6.642004835597068,1.183205425959971,31.2190579609762
6.112712478171106,0.9908814148366681,30.46563393951313
5.618475950437137,0.8587972281225885,29.71721561142952
5.161244469561999,0.7778175574878072,28.97853244620319
4.741949296464188,0.7396005749223158,28.25287600820873
4.360683547449945,0.736735371496823,27.54242715276671
4.016873657794037,0.7627945353399298,26.84853682045908
3.709436441263262,0.8123265398008003,26.17195676266769
3.436918405946535,0.8808082308250628,25.51302234026002
3.19761601626802,0.9645732086489296,24.87179278796051
2.989677017735382,1.060727836984215,24.2481557480464
2.811183876549005,1.167063216412684,23.64190308154884
2.660220943900866,1.281968769827336,23.05278445986801
2.534927235555517,1.404351046293149,22.48054438173694
2.433536804276055,1.533559852251701,21.92494728669949
2.354408640618622,1.669322753709727,21.38579449047392
2.296047914902906,1.811688257417645,20.86293582685193
2.257120204518917,1.960977487003193,20.3562781777613
2.236460160256914,2.117743853092973,19.86579251291924
2.233075869124635,2.282740021923483,19.39152063280491


==> Figures/animation2-28.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512
11.88826987708769,5.593423608926416,37.23826793188945
11.23524390464804,4.496391587870747,36.8332534041593
10.54582148638506,3.522181745736962,36.29408655225906
9.835545108260836,2.677647579999286,35.64995734831192
9.118789355371241,1.962816525546127,34.92808170654325
8.408292811471055,1.372373697730982,34.15250667479388
7.71488051521811,0.8972096931936149,33.34350408408121
7.047355635204997,0.5258522088138597,32.51744386639295
6.41252748859679,0.2456748272344736,31.68701026320782
5.815339200219974,0.04383987908713841,30.86162761041705
5.259060064731783,-0.0920216954221802,30.04798445404325
4.74551275453172,-0.1733628159415445,29.25057412643134
4.275311990339929,-0.2104617354575382,28.47219875803096
3.848097807925603,-0.2123070704316169,27.71440775746642
3.462752321092906,-0.186585037973224,26.9778595746073
3.117593547711646,-0.1397345269228708,26.26260731062193
2.810543378580242,-0.07704327183523224,25.5683155407822
2.539269241827021,-0.002765454454327715,24.89441889229275
2.301300634770965,0.07975303569212122,24.24023369136576
2.094122660119074,0.167950822755245,23.60503333665057
1.915249194548706,0.2599344423499358,22.98809667430948
1.762278483401772,0.3543721463769905,22.38873700937528
1.63293390946939,0.4503996493530333,21.80631776929921
1.525092510095243,0.5475382259039603,21.2402593880981
1.436803573566321,0.6456248550453476,20.69004076602616
1.366299372433739,0.7447536799250716,20.15519769044353
1.311999813549358,0.8452278206074669,19.63531985991598
1.272512517947121,0.9475204769487804,19.13004760367696
1.246629597254907,1.052244242887884,18.63906899680858
1.233322171614164,1.1601275908904,18.16211780388562
1.231733478695514,1.271997554067901,17.69897251069508
1.241171254040996,1.388767718681509,17.2494566005519
1.261099918190868,1.51143073098151,16.81344017946571
1.291132983730481,1.641054612374055,16.39084303846674
1.331025993004065,1.778782260517475,15.98163925124598
1.380670212080207,1.925833587191882,15.58586343358186
1.440087235832588,2.083509803443373,15.20361883297146
1.509424599910405,2.253199405657829,14.83508746944451
1.588952445094963,2.436385439869131,14.48054260997415
1.679061235216928,2.63465362232749,14.14036392824182
1.78026048849832,2.849700867953169,13.81505577811192
1.893178440770416,3.083343719464016,13.50526909220998
2.018562514110068,3.337526071879493,13.21182750496036
2.157280412225875,3.614325441069944,12.93575838942892
2.310321600033011,3.91595682006811,12.6783295841564
2.478798844151421,4.244772889424491,12.44109266116779
2.663949387480322,4.603258981632946,12.22593363559412
2.867135197368964,4.99402072562143,12.03513201939579
3.08984155482497,5.419761694675186,11.87142904440426
3.333673032077886,5.883247629077156,11.73810567638565
3.600345627110257,6.387252885916051,11.63907064517616
3.891673475718995,6.934483675632303,11.57895803303769
4.209548134741797,7.527471391453069,11.56323286812696
4.555907918605159,8.168427975427532,11.59830149706687
4.932694177946925,8.859053909019933,11.69162105246743
5.34179075170846,9.600288284951958,11.85179884260199
5.784942146741315,10.39198988183001,12.08866770864059
6.263645386806236,11.23253881454552,12.41331708833017
6.77901007262471,12.11835105254528,12.83805158836579
7.331581239610946,13.04330411559044,13.37623948654151
7.921120435776998,13.99808315897584,14.04200349484234
8.546342545967146,14.96947426880078,14.84969696748861
9.20460986299049,15.93965779747935,15.81310354774254
9.891591423657779,16.88558979612694,16.94430180983243
10.60090528203295,17.77860269801279,18.25215548162241
11.32377441564197,18.5844020380067,19.74043235907892
12.04874277745723,19.26367276658313,21.40562840339337
12.76151465789408,19.77351784066682,23.23468043534859
13.44499411663819,20.06990817713039,25.2028832543862
14.07960578968266,20.11120133251896,27.27245936255051
14.64396649352952,19.86257313760499,29.39231508847745
15.1159420874699,19.30091836622109,31.49949351882599
15.47406366493503,18.41947487758538,33.52264476457368
15.69919733990894,17.23121719442492,35.38745956963097
15.77627941518306,15.77007320343444,37.02350985410999
15.69586893135515,14.08932294209011,38.37145209997855
15.45525850248504,12.25711724812261,39.38926740645043
15.0589367726298,10.34975102509058,40.05628971036098
14.5183056287262,8.443900536538273,40.37423684436622
13.85069421817378,6.609269658030625,40.36516868482474
13.0778394722733,4.902903829286572,40.06700337270438
12.22408337165781,3.365914769161618,39.52768686443812
11.31455343909532,2.022725245471974,38.79921338262846
10.37355077808573,0.8824109464220549,37.93247102874111
9.423291947706623,-0.05858085822799042,36.97348228663396
8.483064494519521,-0.8131020944030961,35.96118922123551
7.56878287973043,-1.399994409813968,34.92661528649979
6.692883081683968,-1.841211745553131,33.89306390905393
5.86447149269413,-2.159571135587722,32.87697320041885
5.08964161069165,-2.377161728241009,31.88909194129451
4.371882846996801,-2.51433961852445,30.9357275213371
3.712522498464796,-2.589189461811838,30.01990697638253
3.111159481447853,-2.617326112533412,29.1423682672256
2.566063858271068,-2.611923725863558,28.30235364719016
2.074528282686296,-2.583882947871728,27.49821121097008
1.633166137935895,-2.54207091598394,26.72782880677884
1.238156805818458,-2.493589703482992,25.9889314445181
0.8854418593574209,-2.444045147275496,25.27927349406062
0.5708776781607741,-2.397799771756927,24.59675356215636
0.2903505995296091,-2.358201505189714,23.93947509156776
0.03986066038186092,-2.327784993560897,23.30577070352416
-0.1844204490994178,-2.308445391047765,22.69420376076629
-0.386112214088491,-2.301586218714779,22.10355683512599
-0.5686045741031331,-2.308243727656917,21.53281376999935
-0.7350499830508407,-2.329190519750663,20.98113976876196
-0.8883651945900035,-2.365021191268594,20.44786230132051
-1.031240264521825,-2.416222611304762,19.93245447812204
-1.166152738240269,-2.4832312118155,19.43452177827508
-1.295385397947993,-2.566479396898282,18.95379253723681
-1.421046286164318,-2.666432901466245,18.49011232019877
-1.545090005080105,-2.783620656324532,18.04344216834535
-1.669339521842238,-2.918658452703863,17.61386066059273
-1.795507893793868,-3.072267444912246,17.20156974983952
-1.925219470298532,-3.245288282495142,16.8069043864249
-2.060030233452289,-3.438691418812645,16.43034601565611
-2.201447012246075,-3.653583895407081,16.07254011891031
-2.350945346132182,-3.891212643738467,15.73431804962698
-2.509985786032612,-4.152964069275431,15.41672348812248
-2.68002840413874,-4.440359377735057,15.12104389349817
-2.862545237886347,-4.755044758541962,14.84884735550858
-3.059030316712377,-5.098775144693881,14.60202522845357
-3.27100681011097,-5.473389809676972,14.38284084107912
-3.500030688815527,-5.880777531031333,14.19398439065743
-3.747690103907554,-6.322828441068626,14.03863380416253
-4.015599457755266,-6.801369001057988,13.92052082893727
-4.305386863665643,-7.318075794013148,13.84400082683837
-4.618673368792312,-7.874363076091377,13.81412359840587
-4.957041953758498,-8.471238339686119,13.83670094816878
-5.321993939045814,-9.109119663018744,13.91836449756909
-5.714890054487282,-9.787608574879364,14.06660433907926
-6.136873119602407,-10.50521288447873,14.28977541580325
-6.588769127674028,-11.2590158910526,14.59705399911942
-7.070963658527,-12.04429223087137,14.99832148095338
-7.58325115228157,-12.85407712414897,15.50394734096682
-8.124655908583868,-13.67870581212061,16.12443848406659
-8.693226037983493,-14.50535428699101,16.86991969752161
-9.28580531499329,-15.31763133790818,17.74941207788648
-9.897793253436369,-16.09529479981892,18.76988609625737
-10.52291086284852,-16.81418928408985,19.93508726313863
-11.15299820800702,-17.44652356757798,21.24416867581276
-11.77787923134964,-17.96161496572177,22.69021787482613
-12.38533760173171,-18.32721414963803,24.258833039205
-12.96125192738523,-18.51147462429472,25.92697624960692
-13.48993601369517,-18.48553736548812,27.6623908525219
-13.95471634803052,-18.22656384549371,29.42388886528396
-14.33875226767076,-17.72088818682033,31.16276307844107
-14.62606492548937,-16.96681108462182,32.82543636569719
-14.8026944108536,-15.97648031891713,34.35723184288722
-14.85786036216256,-14.77634988208797,35.70687307888959
-14.78497338751744,-13.40590879066695,36.83108018083565
-14.58234475739696,-11.91469622361119,37.69850524610425
-14.25347591240639,-10.35798937259312,38.29231449851102
-13.80687284516213,-8.79184951895121,38.61097827718658
-13.25540869013192,-7.268340318283972,38.66720504848222
-12.61533073005371,-5.831650296982738,38.4853349001309
-11.9050572479405,-4.515596960224219,38.09777673019476
-11.1439253363187,-3.342657282584065,37.54116628700856
-10.35103392371929,-2.324365002137772,36.85284322520801
-9.544286675748879,-1.462714319550266,36.0680529479548
-8.739690671354497,-0.752136641668239,35.21805190125615
-7.950921176270875,-0.1816515863604382,34.32909892235413
-7.189128351223514,0.2631079404641941,33.42218559310736
-6.462941163634371,0.598178782693068,32.51330030348961
-5.778615968144947,0.8399354845508391,31.61401902244124
-5.140278884650743,1.004142924785652,30.73224841597168
-4.55021842695948,1.105347266566404,29.87299357915399
-4.009194554109181,1.156538401422155,29.03906899534084
-3.51674013652557,1.169014311514305,28.23170972859019
-3.071439434199708,1.152385128909413,27.45106772210729
-2.671175022819388,1.114666369501367,26.69659595969771
-2.313339624921082,1.062423170984728,25.96733313029317
-1.995012724483781,1.000938396224532,25.26210563073304
-1.713103988114765,0.9343863915766212,24.57966430938028
-1.464466713652899,0.8660009342862488,23.91877187964021
-1.24598506436687,0.7982307312808533,23.27825451840454
-1.05463895074772,0.7328791320283108,22.65702850408334
-0.887550259852006,0.6712268770644897,22.05411023578214
-0.7420138217031281,0.6141380503086118,21.4686157993808
-0.6155161218759079,0.5621501934798233,20.89975447080297
-0.5057443690931819,0.5155499624724355,20.34681916229055
-0.4105881366740427,0.4744358900444936,19.8091757785587
-0.3281354339651559,0.438769855888575,19.28625269716758
-0.2566647368720005,0.408418813110495,18.77753106136028
-0.1946342183488561,0.3831882176326789,18.28253621982686
-0.1406691700458379,0.362848478558892,17.8008304207485
-0.09354839323958879,0.3471556085875451,17.33200673048806
-0.05219015769933063,0.3358671138506981,16.87568407224696
-0.01563817782378417,0.3287540280716233,16.43150324591153
0.01695206732886197,0.3256098702543265,15.99912378202536
0.04632644308269805,0.3262571902440532,15.5782214897706
0.07314454996459599,0.3305522633760556,15.16848657389577
0.09799131193106869,0.3383884042963345,14.76962221408502
0.1213877264607432,0.3496982906451188,14.38134351951245
0.143800778146929,0.3644556190706126,14.00337678968715
0.1656525450793985,0.3826763582088627,13.63545902941393
0.1873285472906302,0.4044198149263164,13.27733768054365
0.2091854004464981,0.4297896903191251,12.92877054625893
0.231557847129098,0.4589352697331306,12.58952589521896
0.2547652436157543,0.4920528654715407,12.25938274335256
0.2791175829345702,0.5293876110019176,11.93813132087424
0.3049211359338845,0.5712356905289284,11.62557374166184
0.3324837917529769,0.6179470769976207,11.32152490194747
0.3621201779084652,0.6699288442288739,11.02581364582808
0.394156638588652,0.727649114311585,10.73828424691819
0.4289361479544785,0.7916416989691806,10.45879826911021
0.4668232334744661,0.8625114927797413,10.18723688551135
0.5082089826896343,0.9409406762426185,9.92350375391195
0.5535162053583235,1.027695787079057,9.667528570451523
0.603204821642776,1.123635718054532,9.419271451474412
0.6577775457630615,1.229720698070157,9.178728328080277
0.7177859331616807,1.347022309086133,8.945937579961829
0.7838368573835194,1.476734583036077,8.720988186420351
0.8565994801259114,1.620186208167184,8.50402973487224
0.9368127736077028,1.778853850370296,8.295284702915184
1.025293647646255,1.954376558223015,8.095063521607296
1.122945723378591,2.148571165481862,7.903783037763134
1.230768779720133,2.363448524627915,7.7219891246451
1.349868875107587,2.601230290359987,7.550384346169812
1.481469112680957,2.86436580997889,7.389861761859986
1.62692096758084,3.155548451524369,7.241546169197948
1.787716024771299,3.477730387952415,7.106844315291212
1.965497877136846,3.834134427270473,6.987505865067202
2.162073796468721,4.228260896480556,6.885697175623609
2.379425601143048,4.663886803259116,6.804090171371658
2.619718886717026,5.145053453827878,6.74596879965072
2.885309437615672,5.676037327025805,6.715355601429425
3.178745172618503,6.261297212342948,6.717160745357876
3.502761361724144,6.90538833048051,6.757355275024305
3.860266050548594,7.612831299225078,6.843169054031478
4.254311602747019,8.387920359600045,6.98331159263427
4.688046988494387,9.23445131077047,7.188210087308672
5.164643893648814,10.15534538083843,7.470252909746427
5.687187926936079,11.15214138317835,7.844017572691931
6.258524267342653,12.22432612136002,8.326448875825568
6.881045263922254,13.36847409469101,8.936934534523257
7.556406238541187,14.57717528597504,9.697201579937657
8.28515583904698,15.83774883340186,10.63092780722351
9.06626997931967,17.1307768793381,11.76293153840668
9.896585439934656,18.42855390726425,13.11777713667901
10.77014281670267,19.69363829924092,14.71762659800253
11.67747104657772,20.87781498709563,16.57920079140133
12.60487881477837,21.92191832384735,18.7098166489608
13.53386098851683,22.75708744156722,21.10266918773305
14.4407753354892,23.30806639340551,23.73184541048177
15.29698344535923,23.49902392006094,26.54796472777965
16.06965904559312,23.26195630322761,29.47573736443863
16.72342088906617,22.54701346228192,32.41492837856022
17.22282529098852,21.33315794377284,35.24596749674639
17.53555596685711,19.63673502138447,37.8405754090825
17.6359143189731,17.51525872736491,40.07634662925693
17.50801940199993,15.06440306615907,41.85266191179701
17.1480662828548,12.40786238593153,43.10430288727624
16.56512494963445,9.681889201959098,43.80933943759393
15.78027286083284,7.018021954701759,43.98937563890775
14.82424213356259,4.527981381477294,43.70249765165214
13.73408728937955,2.293756911340641,43.03128432011425
12.54953300043467,0.3640541428742985,42.06920897342911
11.30961659447443,-1.243591895699834,40.90847682492954
10.0500512240147,-2.536919148955942,39.63120617748495
8.801495385494794,-3.541428523127961,38.30452056123279
7.588705235953885,-4.293039600900834,36.97908490964639
6.430411787595496,-4.831996980745077,35.69009428571599
5.339710132434391,-5.198445999882598,34.45964813405468
4.324752774014942,-5.429626582410417,33.29963716697912
3.389577343037869,-5.558387667319113,32.21455835328496
2.534948059870492,-5.612651782639641,31.20394177782487
1.759136155239517,-5.615489169394917,30.26427169018989
1.058600601534212,-5.585534556036826,29.39040698400684
0.4285556647444655,-5.537559923349909,28.57656863782272
-0.1365726045998685,-5.4830850786364,27.81698340264054
-0.6427903842809872,-5.4309588404625,27.10627162092441
-1.096266431626808,-5.387878006307124,26.43965477331654
-1.503133947579996,-5.358832508493621,25.81304265562456
-1.869350073148925,-5.347477105830633,25.22304494964704
-2.200600814954007,-5.35643586599796,24.66693908432964
-2.502241084995902,-5.387547973216344,24.14261614164415
-2.779261358127163,-5.442063669833431,23.64851897465213
-3.0362740680449,-5.520798425114646,23.18358125623265
-3.277514235289657,-5.62425231209242,22.74717239873547
-3.506849951331213,-5.752700382137418,22.33905075086898
-3.727799255266999,-5.906258709675786,21.95932583494946
-3.943550665164723,-6.084929795708033,21.6084293582171
-4.156985195965369,-6.288630180293785,21.28709410693079
-4.370698138422394,-6.517202412005267,20.99633945712554
-4.587019213179845,-6.770412941945944,20.73746199966663
-4.808029971540832,-7.047937039096722,20.51202960009738
-5.035577507657293,-7.349331456740968,20.32187704019821
-5.271283691835879,-7.67399531919513,20.16910118067952
-5.516549246631807,-8.021119556100608,20.05605332004966
-5.772552081795789,-8.389625210046509,19.98532609353793
-6.040239397451339,-8.778091114048413,19.95973186182452
-6.320313175509506,-9.184671819093799,19.98226910237507
-6.61320882813785,-9.607007295779715,20.05607287733333
-6.919066982587125,-10.04212688676758,20.18434507885424
-7.237698679483054,-10.48635128991506,20.37025994642951
-7.568544673077643,-10.93519802590954,20.61684045109401
-7.910630070813519,-11.38329786794183,20.92680172936346
-8.262516252421477,-11.82433199489225,21.30235904186184
-8.622252867489086,-12.25100198360295,21.74499996156216
-8.987333702395118,-12.6550468571426,22.2552238779142
-9.354661274069361,-13.02732277555919,22.83225656752457
-9.720526042926995,-13.35796095963862,23.47375349169711
-10.08060697817372,-13.63661733361218,24.17551232202341
-10.43000063676641,-13.85282241858322,24.93122227121795
-10.76328567171866,-13.99643165627544,25.73228397175618
-11.07462849763625,-14.05816449963383,26.56773732857265
-11.35793349349854,-14.03020592761866,27.42433415285928
-11.60703752611432,-13.90682816131869,28.28678575572795
-11.81594385814056,-13.68497593789971,29.13820199321004
-11.97908506910837,-13.36474914999025,29.9607177281728
-12.0915991705026,-12.94971547960824,30.73627728798594
-12.14959857131603,-12.44699544207814,31.44752108609042
-12.15040895352726,-11.86708362639884,32.07869633834127
-12.09275528736299,-11.2234007648682,32.61650116022098
-11.97687557610333,-10.53160671561837,33.05077237783927
-11.80454928740233,-9.80873776802864,33.37494345544304
-11.579035974112,-9.07225598578316,33.58622783225534
-11.30492897820624,-8.33910847208264,33.68551925505529
-10.98793780331167,-7.624888646069858,33.67703715601824
-10.63461934671245,-6.943171783430845,33.56777471244725
-10.25208178438821,-6.305068155827382,33.36682496211532
-9.84768522976874,-5.719005506289492,33.08466443462976
-9.42876069602749,-5.190724347002417,32.73246559377167
-9.002364201578654,-4.723448897157976,32.32149266535183
-8.575077097301365,-4.318185204935574,31.86261478695331
-8.152857852012506,-3.974095678199724,31.36595014538393
-7.740945382150202,-3.688903892655639,30.84063794196655
-7.343810022801975,-3.459292494573424,30.29472321116201
-6.96514558182485,-3.281267695588505,29.73513292544407
-6.607894532098157,-3.150474259333403,29.16771971839009
-6.274298064381526,-3.062453732875981,28.59735074789995
-5.96596316421301,-3.012845401690774,28.02802242269086
-5.683939808721381,-2.997533990869404,27.46298582185712
-5.428802559953269,-3.012750766872455,26.90487183302126
-5.20073207429644,-3.055135830976945,26.35580880623992
-4.99959322611161,-3.121769478039296,25.81752861216879
-4.825007582965193,-3.210179911628607,25.29145933510219
-4.676418835361345,-3.318333665193795,24.77880447326767
-4.553150469231889,-3.444613997331373,24.28060957000714
-4.454455485862761,-3.587791449213744,23.79781779054919
-4.379558342005645,-3.746989755584594,23.33131621563183
-4.327689526853653,-3.92164942634395,22.88197465304948
-4.298113336496421,-4.111490574437758,22.45067865621227
-4.290149472401728,-4.316475951565345,22.03835824718708
-4.303189097250542,-4.536774651400899,21.64601361251088
-4.336705944537531,-4.772726532423284,21.2747387989792
-4.390263009970098,-5.024807080747285,20.92574419655268
-4.463515262255052,-5.293592161047393,20.60037835996267
-4.556208705424311,-5.579721877234576,20.30014948614212
-4.668176009705868,-5.883862574197933,20.0267466229856
-4.799328807152842,-6.206665852269794,19.78206042444638
-4.949646625204879,-6.548723336892824,19.56820297360421
-5.119162309419767,-6.910515853195709,19.38752585380109
-5.307943669720675,-7.292355612196925,19.24263524287328
-5.516070977918465,-7.694320044544447,19.13640232312407
-5.743609855387836,-8.116176052206294,19.07196673032234
-5.990579029037212,-8.557293733881666,19.0527301069456
-6.256912415535773,-9.016549135024729,19.08233608984235
-6.542415037439402,-9.492216350085801,19.16463228328171
-6.846712405188647,-9.98185044430409,19.30360900875879
-7.169193246290416,-10.48216424820006,19.5033089894374
-7.508945862220767,-10.98890417955614,19.76770178135223
-7.864688981303531,-11.4967328970212,20.10051693238607
-8.234698784936896,-11.99912974434781,20.50503082885772
-8.616734835331679,-12.48832344030176,20.98380433016267
-9.007968919909542,-12.95527496348385,21.538371965957
-9.40492230219365,-13.38973149777532,22.1688889960576
-9.80341841999105,-13.78037380192809,22.87375015663403
-10.19855950579149,-14.11507836116427,23.64920324756879
-10.58473663593779,-14.38131095459889,24.48899113952292
-10.95568297314355,-14.56665872818511,25.38406588641427
-11.30457903133623,-14.6594928973492,26.32242625488955
-11.62421626929775,-14.64973420781969,27.28913235655201
-11.90722095949006,-14.52967011959147,28.26654527883016
-12.14633411433712,-14.29474993777071,29.23482341070853
-12.33473573338793,-13.94426689492395,30.17268001386739
-12.46639369282689,-13.48183021000894,31.05837064761965
-12.53641058968417,-12.91554018987159,31.87083960547412
-12.54133733713128,-12.25780747138995,32.59091946320235
-12.47942168266921,-11.52480116602325,33.20245598646748
-12.3507638972887,-10.73556289275548,33.69322915136281
-12.15736053708525,-9.91087395534297,34.05556276968988
-11.90302923857009,-9.072000050574658,34.28655723290002
-11.59322095716426,-8.239453418230678,34.38793376485468
-11.23473850970502,-7.431903192476148,34.36553271101229
-10.83538959084656,-6.665334086845204,34.22855149766548
-10.40360722180602,-5.952509627785289,33.98863222937553
-9.948070520520794,-5.302749311852561,33.65891208647935
-9.47735441241487,-4.721988708745878,33.25313461153192
-8.999629776212865,-4.213063820735098,32.78489303027454
-8.522427145393934,-3.776147996468222,32.2670454553772
-8.052468931413406,-3.409269884797922,31.71131267985642
-7.595568267677081,-3.108850610711008,31.12804653510239
-7.156587564661341,-2.870213192010833,30.52614219695422
-6.739446834417036,-2.68803331837813,29.91306104370563
-6.347170576426594,-2.556715231717008,29.29493010960632
-5.981962124850382,-2.470688073640937,28.67668776559324
-5.645295395034831,-2.424626243505741,28.06225102605815
-5.338015525750222,-2.413602285135202,27.45468627642255
-5.060441666601956,-2.433183207525186,26.85637120840547
-4.812466877586698,-2.479481668534827,26.26914077749819
-4.593651649140647,-2.549172781472714,25.69441385937485
-4.40330884673725,-2.639485981397653,25.13330001241268
-4.240578915206692,-2.748179798770708,24.58668751291209
-4.104494957466837,-2.873505784291864,24.05531482745147
-3.994037860517757,-3.014166354285763,23.53982813171999
-3.908182015491251,-3.16927004837051,23.04082755857223
-3.845932405701058,-3.338286628365638,22.55890470385188
-3.80635395106385,-3.52100358860634,22.09467364262089
-3.78859402794043,-3.717484967610799,21.64879738321313
-3.791899053869784,-3.928032818549267,21.22201135743089
-3.815625955117823,-4.153151280228389,20.81514523723486
-3.859249235147195,-4.393512863019865,20.42914409178296
-3.922364243925407,-4.649926300865629,20.06508965384445
-4.00468711825032,-4.923305100934927,19.72422224480409
-4.106051726438444,-5.214635730682892,19.40796370141346
-4.226403809503082,-5.524944206196696,19.11794144062442
-4.365792366891109,-5.855259678482666,18.85601357420832
-4.524358188883999,-6.206573453397978,18.62429472319472
-4.702319290803262,-6.579791729913199,18.42518186223441
-4.899952857708364,-6.975680211535004,18.26137912292265
-5.117573165229838,-7.39479865804269,18.13591997917993
-5.355504807747065,-7.837423432865715,18.05218460411051
-5.61405044795996,-8.303456215139883,18.0139094075358
-5.89345221550068,-8.792317353969478,18.02518482724728
-6.193845846446621,-9.302822937442548,18.09043636337383
-6.515206698275366,-9.833045645777304,18.21438265256886
-6.857286933148989,-10.38016099231355,18.40196316213533
-7.219543483607814,-10.94028277347323,18.65822699645525
-7.601056954966927,-11.50829458234248,18.98817359299164
-8.000442439311124,-12.07768817119368,19.39653609919885
-8.415754375306824,-12.64042424357978,19.88749944526575
-8.84438912691908,-13.18683668507848,20.46434815144518
-9.282990873629036,-13.70560676831787,21.12904437579243
-9.727368635939944,-14.18383854888629,21.88174518749221
-10.17243462782836,-14.60726908404425,22.72027982333962
-10.612176316471,-14.96064539105828,23.63962243810898
-11.03967610189427,-15.22829211866332,24.63141232995929
-11.44719278028073,-15.3948778709245,25.68358928198929
-11.82631722262469,-15.4463631205272,26.78022262438626
-12.16821035232268,-15.37107972828871,27.9016139926886
-12.4639241979305,-15.16085508670959,29.02474061987149
-12.70479673741824,-14.81205978557656,30.1240750673504
-12.88289941390644,-14.32643580999102,31.17276892133088
-12.99150439960475,-13.71156227530998,32.14412777377802
-13.02552935507605,-12.98084426987679,33.01324393738446
-12.98191313420301,-12.15296780569786,33.75860664098413
-12.85987856125119,-11.25084198785459,34.36349132836418
-12.66104863949496,-10.30013241453892,34.81694899658063
-12.38939913769362,-9.327557963237483,35.11427246372053
-12.0510505637487,-8.359159486711595,35.25689765378011
-11.65392221896832,-7.418744890503044,35.25178552286776
-11.2072865594339,-6.526673220267081,35.11040380410653
-10.72127081729792,-5.699073322798283,34.84747210126233
-10.20635384163268,-4.947518057828343,34.47964311838444
-9.672900266431629,-4.279109753366102,34.02427084881258
-9.13076354073022,-3.696887891574799,33.49837408761365
-8.588976714469105,-3.200449742788924,32.91785374342542
-8.05553760032815,-2.786676187099708,32.29697642434384
-7.537284766939503,-2.450471715117256,31.64810184047492
-7.039853641978693,-2.185451973381068,30.98161031895756
-6.567697926538422,-1.9845377031227,30.30597818116129
-6.124160126020931,-1.840436146766013,29.62794984584979
-5.711575603293835,-1.746007838262101,28.95276264471471
-5.331396425695678,-1.694527786572463,28.28439019605167
-4.984323770214168,-1.679856131931332,27.62578036493094
-4.670440289661534,-1.696535609933081,26.97907286937176
-4.389336311774652,-1.739832860902974,26.34578878663157
-4.140225870120381,-1.805738849161301,25.72698944100574
-3.922050283782244,-1.890941212728679,25.12340560982813
-3.733568314872701,-1.992778782414272,24.53554001119558
-3.573432881105485,-2.109186101828825,23.96374700916094
-3.440254944528884,-2.238633697727816,23.40829372782581
-3.33265559986962,-2.380068139776253,22.86940657848079
-3.249307604802215,-2.532854576291611,22.34730677732119
-3.188967679368604,-2.696723393715274,21.84223790598595
-3.15050089271571,-2.871721867724208,21.35448803299738
-3.132898383214351,-3.058171098462847,20.88440842277304
-3.135289545896083,-3.256628102293988,20.43243043513454
-3.15694968551206,-3.46785262607111,19.99908186936803
-3.197303985722159,-3.69277802296867,19.58500372915236
-3.255928492292706,-3.932485353682878,19.19096816798595
-3.332548654986356,-4.188179731094145,18.817898205629
-3.427035821034949,-4.461167792420835,18.46688966928638
-3.539401922955469,-4.752835046225917,18.13923569244582
-3.669792454030014,-5.064621691187921,17.83645398202234
-3.818477674225776,-5.397995331148349,17.56031692173921
-3.985841835436526,-5.754418811845875,17.31288439515246
-4.172370055403623,-6.135311178608428,17.09653896080368
-4.378632302708776,-6.541999506938595,16.91402266594843
-4.605263780141755,-6.975659104116022,16.76847431076689
-4.852940811899002,-7.437239347109809,16.66346533400059
-5.122351156132223,-7.927372255630563,16.60303164258016
-5.414157488011104,-8.446260868943442,16.59169761160623
-5.728952646586862,-8.993544703188757,16.63448710433791
-6.067205138227077,-9.56814015462689,16.73691469197653
-6.429193380306703,-10.16805487207361,16.90494831683521
-6.814927307718034,-10.79017708497918,17.144932534852
-7.224056327193509,-11.43004391587583,17.46345939619321
-7.655763285592033,-12.08159710889313,17.86717233278562
-8.108645229169317,-12.73694059815398,18.36248768224764
-8.580583386975103,-13.3861219910617,18.95521949885292
-9.068607110204173,-14.01696910386351,19.65009714361842
-9.568759481254247,-14.61502238322631,20.450173040922
-10.07597589906061,-15.16361283592303,21.35613113602383
-10.58399089368692,-15.64414047495567,22.36552575051892
-11.08529220538452,-16.03660681986235,23.47200543038462
-11.5711439500805,-16.3204426031899,24.66460492213138
-12.03170135137745,-16.47564478865954,25.92721597542573
-12.45623674314708,-16.48419343458101,27.23836682588511
-12.83348915079415,-16.33166088806415,28.57144141897782
-13.15213713366437,-16.00886110222765,29.89544319929819
-13.40137722214652,-15.51332974337569,31.17634882068919
-13.57157026558097,-14.85039488605973,32.37900670236759
-13.65489898145895,-14.03361157092123,33.46942748001483
-13.64596667029908,-13.08440141474834,34.4172124692369
-13.54226397238979,-12.03085593372493,35.19780197871215
-13.34444047549116,-10.90580675670116,35.79422265515277
-13.05634061453618,-9.744401896987217,36.19808140540246
-12.68479477309429,-8.5815175160674,36.40968039474267
-12.23919025542713,-7.449354116504299,36.43728135048715
-11.73087555243029,-6.375511606340856,36.29568764450822
-11.17246928467457,-5.381728370170368,36.0044052442255
-10.57714972553036,-4.483338518996232,35.58567189706943
-9.95799280021409,-3.689383060558194,35.06261181306105
-9.32740957953815,-3.003228897183492,34.45770021957099
-8.69671341557918,-2.423513162802175,33.79163409407429
-8.075826557318658,-1.945234562667867,33.0826245930281
-7.473119549865483,-1.560845018881737,32.34606710076203
-6.895365488516684,-1.261239092736097,31.59451089288466
-6.347785328802693,-1.036583030119217,30.83783944000614
-5.83415904524315,-0.8769621705796593,30.08357791892471
-5.356979163922575,-0.7728517181297261,29.33725937746448
-4.917626742814042,-0.7154316357529846,28.60279921798288
-4.516554153032162,-0.6967736505290328,27.88284515107192
-4.153463263907738,-0.7099295915417068,27.17908433049071
-3.827471405946812,-0.7489479067173107,26.49250025333442
-3.537260574591634,-0.8088410712867059,25.82357934090269
-3.281207707308507,-0.8855219680945056,25.17247150449717
-3.057495577378724,-0.9757229319074306,24.53911118588907
-2.864205005851297,-1.076907369451979,23.92330604258404
-2.699389815975015,-1.187180810082924,23.32480019659067
-2.561136351909349,-1.305205883445982,22.7433182095116
-2.447609548877519,-1.430123967566151,22.17859497989258
-2.357087549417589,-1.561484989209292,21.63039576631498
-2.287986766347019,-1.699185977335803,21.09852962727417
-2.238879138581246,-1.843418374043455,20.58285878715542
-2.208503139966129,-1.994623717794001,20.0833058022193
-2.195769903422979,-2.153457070431299,19.59985990646013
-2.199765625694475,-2.32075741664551,19.13258354885997
-2.219751229555031,-2.497524187759622,18.68161987100977
-2.255160084678531,-2.684899025295691,18.24720169692154
-2.305594427082988,-2.884151884238635,17.82966249626026
-2.370820970051623,-3.09667056610823,17.42944972168247
-2.450766065240523,-3.323952755608347,17.0471408963915
-2.5455106489641,-3.567599601269432,16.6834628273014
-2.655285092321245,-3.829309820644415,16.33931433150573
-2.780463961221366,-4.110873215186335,16.01579287856547
-2.921560579315106,-4.414162339925315,15.71422555718266
-3.07922116869304,-4.741120879443809,15.43620475875973
-3.254218214938936,-5.093747025596509,15.1836289152238
-3.447442559340717,-5.474069826017204,14.95874851203459
-3.659893556255057,-5.884116070095524,14.76421738981854
-3.892666442471095,-6.325864799944536,14.60314901025859
-4.146935843412925,-6.801185985765894,14.47917684243359
-4.423934085478437,-7.311759310544143,14.39651725953012
-4.724922695516539,-7.858968414366817,14.36003224273117
-5.051155154130123,-8.443765436134381,14.37528767592384
-5.403828645479186,-9.066500394919286,14.44860098155278
-5.784022243525814,-9.726710083025027,14.58706920182806
-6.192618745546241,-10.42286200270745,14.7985653126662
-6.630207290162896,-11.15205089129858,15.09168659346947
-7.096964099687662,-11.9096490960896,15.47563444108176
-7.592509332418031,-12.68891814257931,15.9600005454926
-8.115739336734235,-13.48059798854249,16.55443066432873
-8.6646358242877,-14.2725032489367,17.26813570935
-9.236056896033597,-15.0491722687495,18.1092225167471
-9.825519684576115,-15.79163458176654,19.08382620108016
-10.42699068314414,-16.47738278288877,20.19504548245907
-11.03270735953671,-17.08065174017858,21.44171462533691
-11.63306262498165,-17.57311434148076,22.81709182165694
-12.21659064986732,-17.92508923925525,24.30760161430534
-12.7700960955097,-18.10731229547848,25.89183010779228
-13.27896613782205,-18.09324254653375,27.5400206879831
-13.72769273054901,-17.86175678251445,29.21433250603949
-14.1006094769319,-17.39994968993933,30.87007982765531
-14.38281381017565,-16.70563145466072,32.45805080558487
-14.56120522692673,-15.78904731724738,33.92781254650503
-14.62553241493453,-14.67337871870838,35.23167838436864
-14.5693172098692,-13.393746547778,36.32880466103533
-14.39052163409015,-11.99470560489637,37.18877159776825
-14.09185106964267,-10.52653150888524,37.79404168710219
-13.6806389393289,-9.040864209795487,38.14088777975864
-13.16832467962712,-7.586401217298285,38.23869127798162
-12.56960081518287,-6.205288846682183,38.10783608528852
-11.9013508897336,-4.930663679367514,37.77666977105292
-11.18151841119378,-3.785521127101612,37.27810860841674
-10.42803718614754,-2.782821253941233,36.6464214249464
-9.657922495057248,-1.926551807501365,35.91457979159408
-8.886581495654177,-1.213383224497888,35.1123721472548
-8.12736077625297,-0.6345604515431663,34.26530460662683
-7.391316647834271,-0.1777490823983131,33.39418654634894
-6.687172913368799,0.1713488737925115,32.51523435778847
-6.021421272178539,0.427700725916939,31.64051324829568
-5.398518826240839,0.6059887165918716,30.7785574249004
-4.821142213826666,0.7199668596579902,29.93504586390208
-4.290465796390298,0.7820763385131586,29.11345080940723
-3.806439883889849,0.8032597828640009,28.31561118577667
-3.368052840138853,0.7929182408015494,27.54220986563256
-2.973567396843795,0.7589633978710009,26.79315187828468
-2.620726443466248,0.7079279323591481,26.06785145503871
-2.30692705800308,0.6451067145114697,25.36544113278577
-2.029363843231826,0.5747098582969551,24.68491777088597
-1.785144010321046,0.5000151355512235,24.02523974616952
-1.571377362828839,0.4235120725502804,23.38538784734094
-1.385244590606734,0.3470334466174577,22.76440020426292
-1.224047247342611,0.2718722022718577,22.1613893890599
-1.085242575134858,0.1988833022463433,21.57554784416666
-0.9664660360228203,0.128570954885173,21.00614612561794
-0.8655440677430817,0.06116219595182111,20.45252711700621
-0.780499233283914,-0.003331919806429468,19.91409834636093
-0.7095496015341445,-0.06506615262917463,19.39032378059786
-0.6511038907808313,-0.1243205689676224,18.8807159303202
-0.6037536333797553,-0.1814683823454742,18.38482872395099
-0.5662633802432234,-0.2369509337343666,17.9022513627318
-0.5375597572268439,-0.2912587177455422,17.43260321264135
-0.5167200100982061,-0.3449174846784926,16.97552969863603
-0.5029605278788761,-0.3984785720667007,16.53069912016355
-0.4956257129954086,-0.4525127381193314,16.09780028948516
-0.4941774678142516,-0.5076068805190287,15.67654089517757
-0.4981854878103563,-0.5643631257930197,15.2666465048765
-0.5073184890434855,-0.6233998661750972,14.86786013901393
-0.5213364492267107,-0.6853544023500927,14.47994236798764
-0.5400839051533185,-0.7508869219388541,14.10267190720305
-0.5634843225401289,-0.820685605502038,13.73584670697887
-0.5915355356330035,-0.8954727048059256,13.37928555727967
-0.6243062416213141,-0.9760114827300764,13.03283025092846
-0.6619335276483899,-1.063113941089087,12.6963483739596
-0.7046214047918549,-1.157649292258313,12.36973681891169
-0.7526403227784463,-1.260553153120565,12.05292614712098
-0.806327640463951,-1.372837455513242,11.74588596059993
-0.8660890293968097,-1.49560107573591,11.44863148416563
-0.9324007902706533,-1.630041186015025,11.16123160556631
-1.005813063912695,-1.777465321779439,10.88381867704459
-1.08695391872653,-1.939304138101558,10.61660044782902
-1.176534294130603,-2.117124793670822,10.35987457533038
-1.275353773185075,-2.312644846914137,10.11404625524971
-1.384307145602189,-2.527746470479106,9.879649619189442
-1.504391702514232,-2.764490679288812,9.657373674142354
-1.636715173879721,-3.025131113128394,9.448093702068547
-1.782504174494588,-3.312126703200784,9.252909198826474
-1.943112960315194,-3.628152264995082,9.073189606602984
-2.120032206750813,-3.976105673615812,8.910629275075483
-2.314897396381711,-4.359109762672136,8.767313259528484
-2.529496234471371,-4.780506407131107,8.645795704391764
-2.765774283098359,-5.243839360090657,8.54919262793083
-3.025837701935879,-5.752821262733072,8.481290854865456
-3.311951585459245,-6.311278782177354,8.446674542125965
-3.626531869417575,-6.92306800434976,8.450870065816574
-3.972128118815449,-7.591949988189739,8.500508778407982
-4.351393681891035,-8.321413788703127,8.603505015215799
-4.767038683700262,-9.114431384299714,8.769243337820194
-5.221760141502549,-9.973126063082622,9.008763845923301
-5.718142151548109,-10.8983334633927,9.334926862458053
-6.258517727818412,-11.88903356998683,9.762527748920816
-6.844782679939842,-12.94163408615481,10.30831849032309
-7.478151276705491,-14.0490930900672,10.99087485420523
-8.158843964306037,-15.19988505367727,11.83022716010585
-8.885700007605635,-16.37684335573373,12.84715155022425
-9.655713847562069,-17.55595887375838,14.06200261526349
-10.46350473745374,-18.70528141464698,15.49296702263962
-11.30074635511106,-19.78415780693577,17.153646248649
-12.15560749920628,-20.74313774086349,19.04995381018522
-13.01228590080654,-21.52496148528498,21.17645770220729
-13.85075068535586,-22.06706869249661,23.51252111765081
-14.64683648363032,-22.30597354200682,26.01887619537823
-15.37283973666415,-22.18357618427886,28.6355426562898
-15.99873820684479,-21.65499629316977,31.28215604245081
-16.49407367044692,-20.69687921946983,33.86164303197053
-16.83040352371924,-19.31452039095639,36.2676481962282
-16.98406092976843,-17.54586622779708,38.39518568080888
-16.9388127148944,-15.46076015991051,40.15288845782012
-16.68793147935547,-13.15480117776025,41.47438436586932
-16.23525250034014,-10.7386276282391,42.32619036580975
-15.59497284062949,-8.324791483540254,42.71028315672746
-14.79021903896403,-6.01506753501512,42.66094726648029
-13.85067167412516,-3.89075849910766,42.23704449109906
-12.8097038193315,-2.007481856304064,41.51187931180885
-11.7015226083482,-0.3945675091339667,40.56303559673539
-10.55871214644141,0.9419026273206297,39.46402471385807
-9.410415262556764,2.013917201844336,38.27868478172864
-8.28122329417006,2.845699893605141,37.05840537835375
-7.190712245632913,3.468316061074166,35.84167003589628
-6.153488410755668,3.915332922865103,34.65516553665398
-5.179582761717086,4.219722298149013,33.51572594982687
-4.275045425344608,4.411915343431361,32.43253999464921
-3.442621977778188,4.518781343340447,31.40924965837067
-2.682428482473477,4.563269508004704,30.44574376315558
-1.992573974299648,4.5644794091478,29.53957763223375
-1.369703892570185,4.537976929812832,28.68702849653254
-0.8094552760686836,4.496226488190676,27.88383616207936
-0.3068254060674839,4.449056131657583,27.12569245176832
0.143538397581719,4.404106552999495,26.40854191633194
0.5471174198982369,4.367238742040938,25.72874802268361
0.9093575959308011,4.342890008388928,25.0831683007942
1.235552459631544,4.334376909008683,24.46917140701895
1.530763609142452,4.344148267647738,23.88461995879366
1.799770613966868,4.373993550695226,23.32783569386417
2.047043595919328,4.425212449332143,22.7975579529787
2.2767329107636,4.498751308226185,22.29290243414751
2.492671398182583,4.595311457421894,21.81332432012766
2.698385545891612,4.715433783511619,21.35858795203362
2.897112638364375,4.859563140990782,20.92874396450119
3.09182154806807,5.028095509997921,20.52411401258849
3.285235295309152,5.221410170802982,20.1452827529328
3.479853868829178,5.439888588733818,19.79309647437812
3.67797607820672,5.683921178747525,19.4686676186256
3.881719413772421,5.953902638393317,19.17338432375968
4.093037031073096,6.250216095561884,18.90892401274826
4.31373106446662,6.573205911713563,18.67726989572682
4.545461516974616,6.923138617063549,18.48072902630988
4.789749979856287,7.300151144629154,18.32195021987305
5.047977415200976,7.704185299051504,18.20393968059068
5.321375199872088,8.13490728143487,18.13007157300631
5.611008594357102,8.591611148052372,18.1040899991987
5.917751785246017,9.073105384127153,18.1300979032849
6.242253681328306,9.577582422298192,18.21252734248471
6.584893754788481,10.10247204948766,18.35608439555842
6.945727453932611,10.64428136303676,18.56566083636913
7.32442112474691,11.19842639645995,18.84620376962277
7.720177025105195,11.75906384977786,19.20253399317209
8.131649959276032,12.31893556807887,19.63910431901563
8.556858354724001,12.86924340962879,20.15969097500244
8.99309427553342,13.39957758964502,20.76701513323358
9.436838893710732,13.89792679360042,21.46229818917728
9.883692214373578,14.35080220499176,22.2447641173944
10.32832814740282,14.74350849798319,23.11111512700103
10.76448796121099,15.06059084190309,24.05502227851822
11.18502621060849,15.28647601891276,25.06668897647895
11.58202274307279,15.40630633966498,26.13255927785566
11.94697167320962,15.4069369615482,27.23525046019222
12.27105274035841,15.2780325442885,28.35378530955476
12.54548208364874,15.01316294877397,29.46417972668691
12.76192867503889,14.61076784060803,30.54040351076669
12.91297074184824,14.07484621479914,31.5556788726816
12.99255555627945,13.41523771976794,32.48402014684093
12.99641849061897,12.64740261636638,33.3018620692212
12.92241559410412,11.79167331141374,33.98958782302524
12.7707295874549,10.87203132212884,34.53276436679577
12.54392198932955,9.914541606270854,34.92292660126176
12.24682220100409,8.94563248328075,35.15781867185322
11.8862644653078,7.990429870383473,35.24108548035933
11.47070179734277,7.071335037085856,35.18149040533135
11.00973887944082,6.20698233467432,34.9917976614813
10.51363154218003,5.411642363304211,34.68748802387852
9.992798630021131,4.695064491989549,34.28547291705244
9.457384186616684,4.062695337510548,33.80294100132708
8.916896379463974,3.516175031429619,33.2564253222927
8.379937013636338,3.054001960644604,32.66113037230269
7.854024029022896,2.672264748767888,32.03051675038368
7.345500423854346,2.365360421676625,31.37611178869188
6.859517154662716,2.126642730455696,30.70749860203295
6.400074610470783,1.948968837671087,30.03243159992191
5.970106707954898,1.825132583813095,29.35703022590934
5.571592794006822,1.748186975367573,28.68601103143647
5.20568467666408,1.711667493133202,28.02292822840308
4.872838661388692,1.709732256828571,27.37040257910662
4.572945036239309,1.737236241246639,26.73032673962987
4.305449772380932,1.789755808398977,26.10404152979545
4.069465158524945,1.863577761177914,25.49248207246379
3.86386763261652,1.955664624733019,24.89629558878629
3.687382231190683,2.063605359419721,24.31593421193829
3.538653895913008,2.185558445642081,23.75172684877963
3.4163064187703,2.320192361749554,23.20393418712988
3.318990132818824,2.466626921636306,22.67279065917048
3.24541961859589,2.624377721914758,22.158536705217
3.194402742589409,2.793305021014714,21.66144415535218
3.164862309565581,2.97356767985753,21.18183703246225
3.155851522568396,3.165582283913623,20.72010961920127
3.166564323242893,3.369987193796302,20.27674324063993
3.196341545097708,3.587610997756566,19.85232289638666
3.244673663048981,3.819444633209357,19.44755462438536
3.311200770119392,4.066616280481888,19.06328428189761
3.395710259815008,4.330367990044542,18.70051827316003
3.498132541736982,4.612032868314649,18.36044662216587
3.61853496817323,4.913011503833546,18.04446866614767
3.757113999470613,5.234746155396701,17.75422151251803
3.914185483965486,5.578691039960283,17.49161123923961
4.090172771940653,5.946276848128122,17.25884660309794
4.285592220459856,6.3388673812275,17.05847472579182
4.501035475752242,6.757705956281661,16.89341782346757
4.73714774236471,7.203848984038784,16.76700949608566
4.994601066461237,7.67808392609358,16.68302835978674
5.274061481371742,8.18082873629996,16.64572584780682
5.576148699704401,8.712009973201077,16.65984378688784
5.901386909390941,9.270917153754532,16.73061585317284
6.25014517366527,9.856031766615482,16.86374522954137
6.622565994506171,10.46483088480122,17.06534878257801
7.018480840385807,11.09356776482201,17.34185599435118
7.437311946369833,11.73703546885181,17.69984899240414
7.877960569692125,12.38832465576611,18.14582876886451
8.338683239671807,13.03859341403346,18.6858927386663
8.816959484546409,13.6768752841451,19.3253110785088
9.309357121597538,14.2899609588827,20.06799495091837
9.81140445141218,14.86239844002452,20.91585997373363
10.31748244775755,15.37666370226688,21.86810415754037
10.82075390773262,15.81355623738157,22.9204413119346
11.31314986334479,16.15286747701608,24.06435753687571
11.78543538504532,16.37435106289475,25.28648664253937
12.22737601168053,16.45898929337307,26.56822426833119
12.62802115594808,16.39049967365586,27.8857116415725
12.97611101976249,16.15696398881607,29.21030867585693
13.26059869549592,15.75240051850683,30.50963447971012
13.47126044087221,15.17805439442083,31.74917908466271
13.59934741310427,14.44317042044132,32.89439074574643
13.63821562842881,13.56505169062507,33.91303729939992
13.58386228031363,12.56829938744197,34.77755514796628
13.43529959452137,11.48326094452317,35.46706359774001
13.19471348240243,10.34385608689064,35.96875362896129
12.86738135227067,9.185065944889,36.2784578237605
12.46135632057823,8.040427334768138,36.40034995377328
11.98695669702424,6.939857538758718,36.34587189917929
11.45612331661939,5.908052382664678,36.13210397650043
10.8817187336568,4.963578788832884,35.77985625221767
10.27684058064524,4.118656719971112,35.31175646840661
9.654208854992142,3.379524255754632,34.75055690768377
9.025667869528357,2.747220123777799,34.11780101699043
8.401822876073005,2.218602164427161,33.43290537674896
7.791812867948459,1.7874386499485,32.71264202810195
7.203207162592001,1.445447798852666,31.97095941270055
6.642004835597068,1.183205425959971,31.2190579609762
6.112712478171106,0.9908814148366681,30.46563393951313
5.618475950437137,0.8587972281225885,29.71721561142952
5.161244469561999,0.7778175574878072,28.97853244620319
4.741949296464188,0.7396005749223158,28.25287600820873
4.360683547449945,0.736735371496823,27.54242715276671
4.016873657794037,0.7627945353399298,26.84853682045908
3.709436441263262,0.8123265398008003,26.17195676266769
3.436918405946535,0.8808082308250628,25.51302234026002
3.19761601626802,0.9645732086489296,24.87179278796051
2.989677017735382,1.060727836984215,24.2481557480464
2.811183876549005,1.167063216412684,23.64190308154884
2.660220943900866,1.281968769827336,23.05278445986801
2.534927235555517,1.404351046293149,22.48054438173694
2.433536804276055,1.533559852251701,21.92494728669949
2.354408640618622,1.669322753709727,21.38579449047392
2.296047914902906,1.811688257417645,20.86293582685193
2.257120204518917,1.960977487003193,20.3562781777613
2.236460160256914,2.117743853092973,19.86579251291924
2.233075869124635,2.282740021923483,19.39152063280491
2.246149979323502,2.456891375015261,18.93358249579576
2.275038471620425,2.641275093311123,18.49218479220944
2.319267793170703,2.837103970251047,18.0676312851582
2.37853091566596,3.045714042271744,17.66033535294784
2.452682738710839,3.268555108433966,17.27083512495087
2.54173512967217,3.507183181854597,16.89981158929622
2.645851770158385,3.763253864287034,16.54811005472712
2.765342863379831,4.038515552192391,16.21676535966806
2.900659641965279,4.334801258889223,15.90703122765454
3.052388497934685,4.654017663858914,15.62041415699577
3.221244430593837,4.998129768217327,15.3587121880457
3.408063368918206,5.369139236683348,15.12405879327589
3.613792767134493,5.769054134930865,14.9189719564183
3.839479690392515,6.199847324836397,14.74640821148506
4.086255396972159,6.663400264054421,14.60982095371202
4.355315181218987,7.161428388456446,14.5132216526428
4.647891967097356,7.695383674628884,14.4612416187315
4.965221840740706,8.26632945477004,14.45919061171066
5.308499394822805,8.874782204407216,14.51310673563701
5.678820453961761,9.520515026302778,14.62978964901729
6.077109503581192,10.20231818107664,14.81680606136306
6.504029026049249,10.9177136447253,15.08245278760873
6.959868063951009,11.66262380626085,15.43565841454156
7.444407830763192,12.43099967059002,15.88580024386908
7.956763271731099,13.2144219799937,16.4424093016019
8.495201383950524,14.00170012166478,17.11473401317211
9.056940098364308,14.77850884226804,17.91113441913778
9.637935843356082,15.52712121854971,18.83828598180841
10.2326736657608,16.2263163299551,19.90018803268181
10.83398083459463,16.85155800914809,21.09699960912467
11.43289260175565,17.37555082346369,22.42376656171949
12.01860600459956,17.7692725544221,23.86915725797145
12.57856226148764,18.00354912812148,25.41438384514782
13.09869773760376,18.05117009226683,27.03253892723884
13.5638947010005,17.88943865555193,28.6886037582464
13.9586438687223,17.50292044710116,30.340360065007
14.26790075774067,16.88602610047123,31.94034395486557
14.47808011304435,16.04497570726067,33.43881325378842
14.57809415165041,14.99869355729378,34.78748173395028
14.56031113010557,13.77830034824857,35.9435571030368
14.42130134373233,12.42510331851657,36.87347444922955
14.16225508017512,10.9872835061302,37.55570546471453
13.78900106397692,9.5157594867896,37.98217071191628
13.31161584272233,8.059880020670725,38.15805612916438
12.74367943134048,6.663608894159081,38.10015616820991
12.10128427351399,5.362716357317137,37.83413805646006
11.4019316640847,4.183240004424296,37.39127143813674
10.66344877061794,3.141207603734468,36.80517135987365
9.903034994577197,2.243400147147961,36.10898714193803
9.136508477554706,1.488816135347908,35.3332922375123


==> Figures/animation2-29.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512
11.88826987708769,5.593423608926416,37.23826793188945
11.23524390464804,4.496391587870747,36.8332534041593
10.54582148638506,3.522181745736962,36.29408655225906
9.835545108260836,2.677647579999286,35.64995734831192
9.118789355371241,1.962816525546127,34.92808170654325
8.408292811471055,1.372373697730982,34.15250667479388
7.71488051521811,0.8972096931936149,33.34350408408121
7.047355635204997,0.5258522088138597,32.51744386639295
6.41252748859679,0.2456748272344736,31.68701026320782
5.815339200219974,0.04383987908713841,30.86162761041705
5.259060064731783,-0.0920216954221802,30.04798445404325
4.74551275453172,-0.1733628159415445,29.25057412643134
4.275311990339929,-0.2104617354575382,28.47219875803096
3.848097807925603,-0.2123070704316169,27.71440775746642
3.462752321092906,-0.186585037973224,26.9778595746073
3.117593547711646,-0.1397345269228708,26.26260731062193
2.810543378580242,-0.07704327183523224,25.5683155407822
2.539269241827021,-0.002765454454327715,24.89441889229275
2.301300634770965,0.07975303569212122,24.24023369136576
2.094122660119074,0.167950822755245,23.60503333665057
1.915249194548706,0.2599344423499358,22.98809667430948
1.762278483401772,0.3543721463769905,22.38873700937528
1.63293390946939,0.4503996493530333,21.80631776929921
1.525092510095243,0.5475382259039603,21.2402593880981
1.436803573566321,0.6456248550453476,20.69004076602616
1.366299372433739,0.7447536799250716,20.15519769044353
1.311999813549358,0.8452278206074669,19.63531985991598
1.272512517947121,0.9475204769487804,19.13004760367696
1.246629597254907,1.052244242887884,18.63906899680858
1.233322171614164,1.1601275908904,18.16211780388562
1.231733478695514,1.271997554067901,17.69897251069508
1.241171254040996,1.388767718681509,17.2494566005519
1.261099918190868,1.51143073098151,16.81344017946571
1.291132983730481,1.641054612374055,16.39084303846674
1.331025993004065,1.778782260517475,15.98163925124598
1.380670212080207,1.925833587191882,15.58586343358186
1.440087235832588,2.083509803443373,15.20361883297146
1.509424599910405,2.253199405657829,14.83508746944451
1.588952445094963,2.436385439869131,14.48054260997415
1.679061235216928,2.63465362232749,14.14036392824182
1.78026048849832,2.849700867953169,13.81505577811192
1.893178440770416,3.083343719464016,13.50526909220998
2.018562514110068,3.337526071879493,13.21182750496036
2.157280412225875,3.614325441069944,12.93575838942892
2.310321600033011,3.91595682006811,12.6783295841564
2.478798844151421,4.244772889424491,12.44109266116779
2.663949387480322,4.603258981632946,12.22593363559412
2.867135197368964,4.99402072562143,12.03513201939579
3.08984155482497,5.419761694675186,11.87142904440426
3.333673032077886,5.883247629077156,11.73810567638565
3.600345627110257,6.387252885916051,11.63907064517616
3.891673475718995,6.934483675632303,11.57895803303769
4.209548134741797,7.527471391453069,11.56323286812696
4.555907918605159,8.168427975427532,11.59830149706687
4.932694177946925,8.859053909019933,11.69162105246743
5.34179075170846,9.600288284951958,11.85179884260199
5.784942146741315,10.39198988183001,12.08866770864059
6.263645386806236,11.23253881454552,12.41331708833017
6.77901007262471,12.11835105254528,12.83805158836579
7.331581239610946,13.04330411559044,13.37623948654151
7.921120435776998,13.99808315897584,14.04200349484234
8.546342545967146,14.96947426880078,14.84969696748861
9.20460986299049,15.93965779747935,15.81310354774254
9.891591423657779,16.88558979612694,16.94430180983243
10.60090528203295,17.77860269801279,18.25215548162241
11.32377441564197,18.5844020380067,19.74043235907892
12.04874277745723,19.26367276658313,21.40562840339337
12.76151465789408,19.77351784066682,23.23468043534859
13.44499411663819,20.06990817713039,25.2028832543862
14.07960578968266,20.11120133251896,27.27245936255051
14.64396649352952,19.86257313760499,29.39231508847745
15.1159420874699,19.30091836622109,31.49949351882599
15.47406366493503,18.41947487758538,33.52264476457368
15.69919733990894,17.23121719442492,35.38745956963097
15.77627941518306,15.77007320343444,37.02350985410999
15.69586893135515,14.08932294209011,38.37145209997855
15.45525850248504,12.25711724812261,39.38926740645043
15.0589367726298,10.34975102509058,40.05628971036098
14.5183056287262,8.443900536538273,40.37423684436622
13.85069421817378,6.609269658030625,40.36516868482474
13.0778394722733,4.902903829286572,40.06700337270438
12.22408337165781,3.365914769161618,39.52768686443812
11.31455343909532,2.022725245471974,38.79921338262846
10.37355077808573,0.8824109464220549,37.93247102874111
9.423291947706623,-0.05858085822799042,36.97348228663396
8.483064494519521,-0.8131020944030961,35.96118922123551
7.56878287973043,-1.399994409813968,34.92661528649979
6.692883081683968,-1.841211745553131,33.89306390905393
5.86447149269413,-2.159571135587722,32.87697320041885
5.08964161069165,-2.377161728241009,31.88909194129451
4.371882846996801,-2.51433961852445,30.9357275213371
3.712522498464796,-2.589189461811838,30.01990697638253
3.111159481447853,-2.617326112533412,29.1423682672256
2.566063858271068,-2.611923725863558,28.30235364719016
2.074528282686296,-2.583882947871728,27.49821121097008
1.633166137935895,-2.54207091598394,26.72782880677884
1.238156805818458,-2.493589703482992,25.9889314445181
0.8854418593574209,-2.444045147275496,25.27927349406062
0.5708776781607741,-2.397799771756927,24.59675356215636
0.2903505995296091,-2.358201505189714,23.93947509156776
0.03986066038186092,-2.327784993560897,23.30577070352416
-0.1844204490994178,-2.308445391047765,22.69420376076629
-0.386112214088491,-2.301586218714779,22.10355683512599
-0.5686045741031331,-2.308243727656917,21.53281376999935
-0.7350499830508407,-2.329190519750663,20.98113976876196
-0.8883651945900035,-2.365021191268594,20.44786230132051
-1.031240264521825,-2.416222611304762,19.93245447812204
-1.166152738240269,-2.4832312118155,19.43452177827508
-1.295385397947993,-2.566479396898282,18.95379253723681
-1.421046286164318,-2.666432901466245,18.49011232019877
-1.545090005080105,-2.783620656324532,18.04344216834535
-1.669339521842238,-2.918658452703863,17.61386066059273
-1.795507893793868,-3.072267444912246,17.20156974983952
-1.925219470298532,-3.245288282495142,16.8069043864249
-2.060030233452289,-3.438691418812645,16.43034601565611
-2.201447012246075,-3.653583895407081,16.07254011891031
-2.350945346132182,-3.891212643738467,15.73431804962698
-2.509985786032612,-4.152964069275431,15.41672348812248
-2.68002840413874,-4.440359377735057,15.12104389349817
-2.862545237886347,-4.755044758541962,14.84884735550858
-3.059030316712377,-5.098775144693881,14.60202522845357
-3.27100681011097,-5.473389809676972,14.38284084107912
-3.500030688815527,-5.880777531031333,14.19398439065743
-3.747690103907554,-6.322828441068626,14.03863380416253
-4.015599457755266,-6.801369001057988,13.92052082893727
-4.305386863665643,-7.318075794013148,13.84400082683837
-4.618673368792312,-7.874363076091377,13.81412359840587
-4.957041953758498,-8.471238339686119,13.83670094816878
-5.321993939045814,-9.109119663018744,13.91836449756909
-5.714890054487282,-9.787608574879364,14.06660433907926
-6.136873119602407,-10.50521288447873,14.28977541580325
-6.588769127674028,-11.2590158910526,14.59705399911942
-7.070963658527,-12.04429223087137,14.99832148095338
-7.58325115228157,-12.85407712414897,15.50394734096682
-8.124655908583868,-13.67870581212061,16.12443848406659
-8.693226037983493,-14.50535428699101,16.86991969752161
-9.28580531499329,-15.31763133790818,17.74941207788648
-9.897793253436369,-16.09529479981892,18.76988609625737
-10.52291086284852,-16.81418928408985,19.93508726313863
-11.15299820800702,-17.44652356757798,21.24416867581276
-11.77787923134964,-17.96161496572177,22.69021787482613
-12.38533760173171,-18.32721414963803,24.258833039205
-12.96125192738523,-18.51147462429472,25.92697624960692
-13.48993601369517,-18.48553736548812,27.6623908525219
-13.95471634803052,-18.22656384549371,29.42388886528396
-14.33875226767076,-17.72088818682033,31.16276307844107
-14.62606492548937,-16.96681108462182,32.82543636569719
-14.8026944108536,-15.97648031891713,34.35723184288722
-14.85786036216256,-14.77634988208797,35.70687307888959
-14.78497338751744,-13.40590879066695,36.83108018083565
-14.58234475739696,-11.91469622361119,37.69850524610425
-14.25347591240639,-10.35798937259312,38.29231449851102
-13.80687284516213,-8.79184951895121,38.61097827718658
-13.25540869013192,-7.268340318283972,38.66720504848222
-12.61533073005371,-5.831650296982738,38.4853349001309
-11.9050572479405,-4.515596960224219,38.09777673019476
-11.1439253363187,-3.342657282584065,37.54116628700856
-10.35103392371929,-2.324365002137772,36.85284322520801
-9.544286675748879,-1.462714319550266,36.0680529479548
-8.739690671354497,-0.752136641668239,35.21805190125615
-7.950921176270875,-0.1816515863604382,34.32909892235413
-7.189128351223514,0.2631079404641941,33.42218559310736
-6.462941163634371,0.598178782693068,32.51330030348961
-5.778615968144947,0.8399354845508391,31.61401902244124
-5.140278884650743,1.004142924785652,30.73224841597168
-4.55021842695948,1.105347266566404,29.87299357915399
-4.009194554109181,1.156538401422155,29.03906899534084
-3.51674013652557,1.169014311514305,28.23170972859019
-3.071439434199708,1.152385128909413,27.45106772210729
-2.671175022819388,1.114666369501367,26.69659595969771
-2.313339624921082,1.062423170984728,25.96733313029317
-1.995012724483781,1.000938396224532,25.26210563073304
-1.713103988114765,0.9343863915766212,24.57966430938028
-1.464466713652899,0.8660009342862488,23.91877187964021
-1.24598506436687,0.7982307312808533,23.27825451840454
-1.05463895074772,0.7328791320283108,22.65702850408334
-0.887550259852006,0.6712268770644897,22.05411023578214
-0.7420138217031281,0.6141380503086118,21.4686157993808
-0.6155161218759079,0.5621501934798233,20.89975447080297
-0.5057443690931819,0.5155499624724355,20.34681916229055
-0.4105881366740427,0.4744358900444936,19.8091757785587
-0.3281354339651559,0.438769855888575,19.28625269716758
-0.2566647368720005,0.408418813110495,18.77753106136028
-0.1946342183488561,0.3831882176326789,18.28253621982686
-0.1406691700458379,0.362848478558892,17.8008304207485
-0.09354839323958879,0.3471556085875451,17.33200673048806
-0.05219015769933063,0.3358671138506981,16.87568407224696
-0.01563817782378417,0.3287540280716233,16.43150324591153
0.01695206732886197,0.3256098702543265,15.99912378202536
0.04632644308269805,0.3262571902440532,15.5782214897706
0.07314454996459599,0.3305522633760556,15.16848657389577
0.09799131193106869,0.3383884042963345,14.76962221408502
0.1213877264607432,0.3496982906451188,14.38134351951245
0.143800778146929,0.3644556190706126,14.00337678968715
0.1656525450793985,0.3826763582088627,13.63545902941393
0.1873285472906302,0.4044198149263164,13.27733768054365
0.2091854004464981,0.4297896903191251,12.92877054625893
0.231557847129098,0.4589352697331306,12.58952589521896
0.2547652436157543,0.4920528654715407,12.25938274335256
0.2791175829345702,0.5293876110019176,11.93813132087424
0.3049211359338845,0.5712356905289284,11.62557374166184
0.3324837917529769,0.6179470769976207,11.32152490194747
0.3621201779084652,0.6699288442288739,11.02581364582808
0.394156638588652,0.727649114311585,10.73828424691819
0.4289361479544785,0.7916416989691806,10.45879826911021
0.4668232334744661,0.8625114927797413,10.18723688551135
0.5082089826896343,0.9409406762426185,9.92350375391195
0.5535162053583235,1.027695787079057,9.667528570451523
0.603204821642776,1.123635718054532,9.419271451474412
0.6577775457630615,1.229720698070157,9.178728328080277
0.7177859331616807,1.347022309086133,8.945937579961829
0.7838368573835194,1.476734583036077,8.720988186420351
0.8565994801259114,1.620186208167184,8.50402973487224
0.9368127736077028,1.778853850370296,8.295284702915184
1.025293647646255,1.954376558223015,8.095063521607296
1.122945723378591,2.148571165481862,7.903783037763134
1.230768779720133,2.363448524627915,7.7219891246451
1.349868875107587,2.601230290359987,7.550384346169812
1.481469112680957,2.86436580997889,7.389861761859986
1.62692096758084,3.155548451524369,7.241546169197948
1.787716024771299,3.477730387952415,7.106844315291212
1.965497877136846,3.834134427270473,6.987505865067202
2.162073796468721,4.228260896480556,6.885697175623609
2.379425601143048,4.663886803259116,6.804090171371658
2.619718886717026,5.145053453827878,6.74596879965072
2.885309437615672,5.676037327025805,6.715355601429425
3.178745172618503,6.261297212342948,6.717160745357876
3.502761361724144,6.90538833048051,6.757355275024305
3.860266050548594,7.612831299225078,6.843169054031478
4.254311602747019,8.387920359600045,6.98331159263427
4.688046988494387,9.23445131077047,7.188210087308672
5.164643893648814,10.15534538083843,7.470252909746427
5.687187926936079,11.15214138317835,7.844017572691931
6.258524267342653,12.22432612136002,8.326448875825568
6.881045263922254,13.36847409469101,8.936934534523257
7.556406238541187,14.57717528597504,9.697201579937657
8.28515583904698,15.83774883340186,10.63092780722351
9.06626997931967,17.1307768793381,11.76293153840668
9.896585439934656,18.42855390726425,13.11777713667901
10.77014281670267,19.69363829924092,14.71762659800253
11.67747104657772,20.87781498709563,16.57920079140133
12.60487881477837,21.92191832384735,18.7098166489608
13.53386098851683,22.75708744156722,21.10266918773305
14.4407753354892,23.30806639340551,23.73184541048177
15.29698344535923,23.49902392006094,26.54796472777965
16.06965904559312,23.26195630322761,29.47573736443863
16.72342088906617,22.54701346228192,32.41492837856022
17.22282529098852,21.33315794377284,35.24596749674639
17.53555596685711,19.63673502138447,37.8405754090825
17.6359143189731,17.51525872736491,40.07634662925693
17.50801940199993,15.06440306615907,41.85266191179701
17.1480662828548,12.40786238593153,43.10430288727624
16.56512494963445,9.681889201959098,43.80933943759393
15.78027286083284,7.018021954701759,43.98937563890775
14.82424213356259,4.527981381477294,43.70249765165214
13.73408728937955,2.293756911340641,43.03128432011425
12.54953300043467,0.3640541428742985,42.06920897342911
11.30961659447443,-1.243591895699834,40.90847682492954
10.0500512240147,-2.536919148955942,39.63120617748495
8.801495385494794,-3.541428523127961,38.30452056123279
7.588705235953885,-4.293039600900834,36.97908490964639
6.430411787595496,-4.831996980745077,35.69009428571599
5.339710132434391,-5.198445999882598,34.45964813405468
4.324752774014942,-5.429626582410417,33.29963716697912
3.389577343037869,-5.558387667319113,32.21455835328496
2.534948059870492,-5.612651782639641,31.20394177782487
1.759136155239517,-5.615489169394917,30.26427169018989
1.058600601534212,-5.585534556036826,29.39040698400684
0.4285556647444655,-5.537559923349909,28.57656863782272
-0.1365726045998685,-5.4830850786364,27.81698340264054
-0.6427903842809872,-5.4309588404625,27.10627162092441
-1.096266431626808,-5.387878006307124,26.43965477331654
-1.503133947579996,-5.358832508493621,25.81304265562456
-1.869350073148925,-5.347477105830633,25.22304494964704
-2.200600814954007,-5.35643586599796,24.66693908432964
-2.502241084995902,-5.387547973216344,24.14261614164415
-2.779261358127163,-5.442063669833431,23.64851897465213
-3.0362740680449,-5.520798425114646,23.18358125623265
-3.277514235289657,-5.62425231209242,22.74717239873547
-3.506849951331213,-5.752700382137418,22.33905075086898
-3.727799255266999,-5.906258709675786,21.95932583494946
-3.943550665164723,-6.084929795708033,21.6084293582171
-4.156985195965369,-6.288630180293785,21.28709410693079
-4.370698138422394,-6.517202412005267,20.99633945712554
-4.587019213179845,-6.770412941945944,20.73746199966663
-4.808029971540832,-7.047937039096722,20.51202960009738
-5.035577507657293,-7.349331456740968,20.32187704019821
-5.271283691835879,-7.67399531919513,20.16910118067952
-5.516549246631807,-8.021119556100608,20.05605332004966
-5.772552081795789,-8.389625210046509,19.98532609353793
-6.040239397451339,-8.778091114048413,19.95973186182452
-6.320313175509506,-9.184671819093799,19.98226910237507
-6.61320882813785,-9.607007295779715,20.05607287733333
-6.919066982587125,-10.04212688676758,20.18434507885424
-7.237698679483054,-10.48635128991506,20.37025994642951
-7.568544673077643,-10.93519802590954,20.61684045109401
-7.910630070813519,-11.38329786794183,20.92680172936346
-8.262516252421477,-11.82433199489225,21.30235904186184
-8.622252867489086,-12.25100198360295,21.74499996156216
-8.987333702395118,-12.6550468571426,22.2552238779142
-9.354661274069361,-13.02732277555919,22.83225656752457
-9.720526042926995,-13.35796095963862,23.47375349169711
-10.08060697817372,-13.63661733361218,24.17551232202341
-10.43000063676641,-13.85282241858322,24.93122227121795
-10.76328567171866,-13.99643165627544,25.73228397175618
-11.07462849763625,-14.05816449963383,26.56773732857265
-11.35793349349854,-14.03020592761866,27.42433415285928
-11.60703752611432,-13.90682816131869,28.28678575572795
-11.81594385814056,-13.68497593789971,29.13820199321004
-11.97908506910837,-13.36474914999025,29.9607177281728
-12.0915991705026,-12.94971547960824,30.73627728798594
-12.14959857131603,-12.44699544207814,31.44752108609042
-12.15040895352726,-11.86708362639884,32.07869633834127
-12.09275528736299,-11.2234007648682,32.61650116022098
-11.97687557610333,-10.53160671561837,33.05077237783927
-11.80454928740233,-9.80873776802864,33.37494345544304
-11.579035974112,-9.07225598578316,33.58622783225534
-11.30492897820624,-8.33910847208264,33.68551925505529
-10.98793780331167,-7.624888646069858,33.67703715601824
-10.63461934671245,-6.943171783430845,33.56777471244725
-10.25208178438821,-6.305068155827382,33.36682496211532
-9.84768522976874,-5.719005506289492,33.08466443462976
-9.42876069602749,-5.190724347002417,32.73246559377167
-9.002364201578654,-4.723448897157976,32.32149266535183
-8.575077097301365,-4.318185204935574,31.86261478695331
-8.152857852012506,-3.974095678199724,31.36595014538393
-7.740945382150202,-3.688903892655639,30.84063794196655
-7.343810022801975,-3.459292494573424,30.29472321116201
-6.96514558182485,-3.281267695588505,29.73513292544407
-6.607894532098157,-3.150474259333403,29.16771971839009
-6.274298064381526,-3.062453732875981,28.59735074789995
-5.96596316421301,-3.012845401690774,28.02802242269086
-5.683939808721381,-2.997533990869404,27.46298582185712
-5.428802559953269,-3.012750766872455,26.90487183302126
-5.20073207429644,-3.055135830976945,26.35580880623992
-4.99959322611161,-3.121769478039296,25.81752861216879
-4.825007582965193,-3.210179911628607,25.29145933510219
-4.676418835361345,-3.318333665193795,24.77880447326767
-4.553150469231889,-3.444613997331373,24.28060957000714
-4.454455485862761,-3.587791449213744,23.79781779054919
-4.379558342005645,-3.746989755584594,23.33131621563183
-4.327689526853653,-3.92164942634395,22.88197465304948
-4.298113336496421,-4.111490574437758,22.45067865621227
-4.290149472401728,-4.316475951565345,22.03835824718708
-4.303189097250542,-4.536774651400899,21.64601361251088
-4.336705944537531,-4.772726532423284,21.2747387989792
-4.390263009970098,-5.024807080747285,20.92574419655268
-4.463515262255052,-5.293592161047393,20.60037835996267
-4.556208705424311,-5.579721877234576,20.30014948614212
-4.668176009705868,-5.883862574197933,20.0267466229856
-4.799328807152842,-6.206665852269794,19.78206042444638
-4.949646625204879,-6.548723336892824,19.56820297360421
-5.119162309419767,-6.910515853195709,19.38752585380109
-5.307943669720675,-7.292355612196925,19.24263524287328
-5.516070977918465,-7.694320044544447,19.13640232312407
-5.743609855387836,-8.116176052206294,19.07196673032234
-5.990579029037212,-8.557293733881666,19.0527301069456
-6.256912415535773,-9.016549135024729,19.08233608984235
-6.542415037439402,-9.492216350085801,19.16463228328171
-6.846712405188647,-9.98185044430409,19.30360900875879
-7.169193246290416,-10.48216424820006,19.5033089894374
-7.508945862220767,-10.98890417955614,19.76770178135223
-7.864688981303531,-11.4967328970212,20.10051693238607
-8.234698784936896,-11.99912974434781,20.50503082885772
-8.616734835331679,-12.48832344030176,20.98380433016267
-9.007968919909542,-12.95527496348385,21.538371965957
-9.40492230219365,-13.38973149777532,22.1688889960576
-9.80341841999105,-13.78037380192809,22.87375015663403
-10.19855950579149,-14.11507836116427,23.64920324756879
-10.58473663593779,-14.38131095459889,24.48899113952292
-10.95568297314355,-14.56665872818511,25.38406588641427
-11.30457903133623,-14.6594928973492,26.32242625488955
-11.62421626929775,-14.64973420781969,27.28913235655201
-11.90722095949006,-14.52967011959147,28.26654527883016
-12.14633411433712,-14.29474993777071,29.23482341070853
-12.33473573338793,-13.94426689492395,30.17268001386739
-12.46639369282689,-13.48183021000894,31.05837064761965
-12.53641058968417,-12.91554018987159,31.87083960547412
-12.54133733713128,-12.25780747138995,32.59091946320235
-12.47942168266921,-11.52480116602325,33.20245598646748
-12.3507638972887,-10.73556289275548,33.69322915136281
-12.15736053708525,-9.91087395534297,34.05556276968988
-11.90302923857009,-9.072000050574658,34.28655723290002
-11.59322095716426,-8.239453418230678,34.38793376485468
-11.23473850970502,-7.431903192476148,34.36553271101229
-10.83538959084656,-6.665334086845204,34.22855149766548
-10.40360722180602,-5.952509627785289,33.98863222937553
-9.948070520520794,-5.302749311852561,33.65891208647935
-9.47735441241487,-4.721988708745878,33.25313461153192
-8.999629776212865,-4.213063820735098,32.78489303027454
-8.522427145393934,-3.776147996468222,32.2670454553772
-8.052468931413406,-3.409269884797922,31.71131267985642
-7.595568267677081,-3.108850610711008,31.12804653510239
-7.156587564661341,-2.870213192010833,30.52614219695422
-6.739446834417036,-2.68803331837813,29.91306104370563
-6.347170576426594,-2.556715231717008,29.29493010960632
-5.981962124850382,-2.470688073640937,28.67668776559324
-5.645295395034831,-2.424626243505741,28.06225102605815
-5.338015525750222,-2.413602285135202,27.45468627642255
-5.060441666601956,-2.433183207525186,26.85637120840547
-4.812466877586698,-2.479481668534827,26.26914077749819
-4.593651649140647,-2.549172781472714,25.69441385937485
-4.40330884673725,-2.639485981397653,25.13330001241268
-4.240578915206692,-2.748179798770708,24.58668751291209
-4.104494957466837,-2.873505784291864,24.05531482745147
-3.994037860517757,-3.014166354285763,23.53982813171999
-3.908182015491251,-3.16927004837051,23.04082755857223
-3.845932405701058,-3.338286628365638,22.55890470385188
-3.80635395106385,-3.52100358860634,22.09467364262089
-3.78859402794043,-3.717484967610799,21.64879738321313
-3.791899053869784,-3.928032818549267,21.22201135743089
-3.815625955117823,-4.153151280228389,20.81514523723486
-3.859249235147195,-4.393512863019865,20.42914409178296
-3.922364243925407,-4.649926300865629,20.06508965384445
-4.00468711825032,-4.923305100934927,19.72422224480409
-4.106051726438444,-5.214635730682892,19.40796370141346
-4.226403809503082,-5.524944206196696,19.11794144062442
-4.365792366891109,-5.855259678482666,18.85601357420832
-4.524358188883999,-6.206573453397978,18.62429472319472
-4.702319290803262,-6.579791729913199,18.42518186223441
-4.899952857708364,-6.975680211535004,18.26137912292265
-5.117573165229838,-7.39479865804269,18.13591997917993
-5.355504807747065,-7.837423432865715,18.05218460411051
-5.61405044795996,-8.303456215139883,18.0139094075358
-5.89345221550068,-8.792317353969478,18.02518482724728
-6.193845846446621,-9.302822937442548,18.09043636337383
-6.515206698275366,-9.833045645777304,18.21438265256886
-6.857286933148989,-10.38016099231355,18.40196316213533
-7.219543483607814,-10.94028277347323,18.65822699645525
-7.601056954966927,-11.50829458234248,18.98817359299164
-8.000442439311124,-12.07768817119368,19.39653609919885
-8.415754375306824,-12.64042424357978,19.88749944526575
-8.84438912691908,-13.18683668507848,20.46434815144518
-9.282990873629036,-13.70560676831787,21.12904437579243
-9.727368635939944,-14.18383854888629,21.88174518749221
-10.17243462782836,-14.60726908404425,22.72027982333962
-10.612176316471,-14.96064539105828,23.63962243810898
-11.03967610189427,-15.22829211866332,24.63141232995929
-11.44719278028073,-15.3948778709245,25.68358928198929
-11.82631722262469,-15.4463631205272,26.78022262438626
-12.16821035232268,-15.37107972828871,27.9016139926886
-12.4639241979305,-15.16085508670959,29.02474061987149
-12.70479673741824,-14.81205978557656,30.1240750673504
-12.88289941390644,-14.32643580999102,31.17276892133088
-12.99150439960475,-13.71156227530998,32.14412777377802
-13.02552935507605,-12.98084426987679,33.01324393738446
-12.98191313420301,-12.15296780569786,33.75860664098413
-12.85987856125119,-11.25084198785459,34.36349132836418
-12.66104863949496,-10.30013241453892,34.81694899658063
-12.38939913769362,-9.327557963237483,35.11427246372053
-12.0510505637487,-8.359159486711595,35.25689765378011
-11.65392221896832,-7.418744890503044,35.25178552286776
-11.2072865594339,-6.526673220267081,35.11040380410653
-10.72127081729792,-5.699073322798283,34.84747210126233
-10.20635384163268,-4.947518057828343,34.47964311838444
-9.672900266431629,-4.279109753366102,34.02427084881258
-9.13076354073022,-3.696887891574799,33.49837408761365
-8.588976714469105,-3.200449742788924,32.91785374342542
-8.05553760032815,-2.786676187099708,32.29697642434384
-7.537284766939503,-2.450471715117256,31.64810184047492
-7.039853641978693,-2.185451973381068,30.98161031895756
-6.567697926538422,-1.9845377031227,30.30597818116129
-6.124160126020931,-1.840436146766013,29.62794984584979
-5.711575603293835,-1.746007838262101,28.95276264471471
-5.331396425695678,-1.694527786572463,28.28439019605167
-4.984323770214168,-1.679856131931332,27.62578036493094
-4.670440289661534,-1.696535609933081,26.97907286937176
-4.389336311774652,-1.739832860902974,26.34578878663157
-4.140225870120381,-1.805738849161301,25.72698944100574
-3.922050283782244,-1.890941212728679,25.12340560982813
-3.733568314872701,-1.992778782414272,24.53554001119558
-3.573432881105485,-2.109186101828825,23.96374700916094
-3.440254944528884,-2.238633697727816,23.40829372782581
-3.33265559986962,-2.380068139776253,22.86940657848079
-3.249307604802215,-2.532854576291611,22.34730677732119
-3.188967679368604,-2.696723393715274,21.84223790598595
-3.15050089271571,-2.871721867724208,21.35448803299738
-3.132898383214351,-3.058171098462847,20.88440842277304
-3.135289545896083,-3.256628102293988,20.43243043513454
-3.15694968551206,-3.46785262607111,19.99908186936803
-3.197303985722159,-3.69277802296867,19.58500372915236
-3.255928492292706,-3.932485353682878,19.19096816798595
-3.332548654986356,-4.188179731094145,18.817898205629
-3.427035821034949,-4.461167792420835,18.46688966928638
-3.539401922955469,-4.752835046225917,18.13923569244582
-3.669792454030014,-5.064621691187921,17.83645398202234
-3.818477674225776,-5.397995331148349,17.56031692173921
-3.985841835436526,-5.754418811845875,17.31288439515246
-4.172370055403623,-6.135311178608428,17.09653896080368
-4.378632302708776,-6.541999506938595,16.91402266594843
-4.605263780141755,-6.975659104116022,16.76847431076689
-4.852940811899002,-7.437239347109809,16.66346533400059
-5.122351156132223,-7.927372255630563,16.60303164258016
-5.414157488011104,-8.446260868943442,16.59169761160623
-5.728952646586862,-8.993544703188757,16.63448710433791
-6.067205138227077,-9.56814015462689,16.73691469197653
-6.429193380306703,-10.16805487207361,16.90494831683521
-6.814927307718034,-10.79017708497918,17.144932534852
-7.224056327193509,-11.43004391587583,17.46345939619321
-7.655763285592033,-12.08159710889313,17.86717233278562
-8.108645229169317,-12.73694059815398,18.36248768224764
-8.580583386975103,-13.3861219910617,18.95521949885292
-9.068607110204173,-14.01696910386351,19.65009714361842
-9.568759481254247,-14.61502238322631,20.450173040922
-10.07597589906061,-15.16361283592303,21.35613113602383
-10.58399089368692,-15.64414047495567,22.36552575051892
-11.08529220538452,-16.03660681986235,23.47200543038462
-11.5711439500805,-16.3204426031899,24.66460492213138
-12.03170135137745,-16.47564478865954,25.92721597542573
-12.45623674314708,-16.48419343458101,27.23836682588511
-12.83348915079415,-16.33166088806415,28.57144141897782
-13.15213713366437,-16.00886110222765,29.89544319929819
-13.40137722214652,-15.51332974337569,31.17634882068919
-13.57157026558097,-14.85039488605973,32.37900670236759
-13.65489898145895,-14.03361157092123,33.46942748001483
-13.64596667029908,-13.08440141474834,34.4172124692369
-13.54226397238979,-12.03085593372493,35.19780197871215
-13.34444047549116,-10.90580675670116,35.79422265515277
-13.05634061453618,-9.744401896987217,36.19808140540246
-12.68479477309429,-8.5815175160674,36.40968039474267
-12.23919025542713,-7.449354116504299,36.43728135048715
-11.73087555243029,-6.375511606340856,36.29568764450822
-11.17246928467457,-5.381728370170368,36.0044052442255
-10.57714972553036,-4.483338518996232,35.58567189706943
-9.95799280021409,-3.689383060558194,35.06261181306105
-9.32740957953815,-3.003228897183492,34.45770021957099
-8.69671341557918,-2.423513162802175,33.79163409407429
-8.075826557318658,-1.945234562667867,33.0826245930281
-7.473119549865483,-1.560845018881737,32.34606710076203
-6.895365488516684,-1.261239092736097,31.59451089288466
-6.347785328802693,-1.036583030119217,30.83783944000614
-5.83415904524315,-0.8769621705796593,30.08357791892471
-5.356979163922575,-0.7728517181297261,29.33725937746448
-4.917626742814042,-0.7154316357529846,28.60279921798288
-4.516554153032162,-0.6967736505290328,27.88284515107192
-4.153463263907738,-0.7099295915417068,27.17908433049071
-3.827471405946812,-0.7489479067173107,26.49250025333442
-3.537260574591634,-0.8088410712867059,25.82357934090269
-3.281207707308507,-0.8855219680945056,25.17247150449717
-3.057495577378724,-0.9757229319074306,24.53911118588907
-2.864205005851297,-1.076907369451979,23.92330604258404
-2.699389815975015,-1.187180810082924,23.32480019659067
-2.561136351909349,-1.305205883445982,22.7433182095116
-2.447609548877519,-1.430123967566151,22.17859497989258
-2.357087549417589,-1.561484989209292,21.63039576631498
-2.287986766347019,-1.699185977335803,21.09852962727417
-2.238879138581246,-1.843418374043455,20.58285878715542
-2.208503139966129,-1.994623717794001,20.0833058022193
-2.195769903422979,-2.153457070431299,19.59985990646013
-2.199765625694475,-2.32075741664551,19.13258354885997
-2.219751229555031,-2.497524187759622,18.68161987100977
-2.255160084678531,-2.684899025295691,18.24720169692154
-2.305594427082988,-2.884151884238635,17.82966249626026
-2.370820970051623,-3.09667056610823,17.42944972168247
-2.450766065240523,-3.323952755608347,17.0471408963915
-2.5455106489641,-3.567599601269432,16.6834628273014
-2.655285092321245,-3.829309820644415,16.33931433150573
-2.780463961221366,-4.110873215186335,16.01579287856547
-2.921560579315106,-4.414162339925315,15.71422555718266
-3.07922116869304,-4.741120879443809,15.43620475875973
-3.254218214938936,-5.093747025596509,15.1836289152238
-3.447442559340717,-5.474069826017204,14.95874851203459
-3.659893556255057,-5.884116070095524,14.76421738981854
-3.892666442471095,-6.325864799944536,14.60314901025859
-4.146935843412925,-6.801185985765894,14.47917684243359
-4.423934085478437,-7.311759310544143,14.39651725953012
-4.724922695516539,-7.858968414366817,14.36003224273117
-5.051155154130123,-8.443765436134381,14.37528767592384
-5.403828645479186,-9.066500394919286,14.44860098155278
-5.784022243525814,-9.726710083025027,14.58706920182806
-6.192618745546241,-10.42286200270745,14.7985653126662
-6.630207290162896,-11.15205089129858,15.09168659346947
-7.096964099687662,-11.9096490960896,15.47563444108176
-7.592509332418031,-12.68891814257931,15.9600005454926
-8.115739336734235,-13.48059798854249,16.55443066432873
-8.6646358242877,-14.2725032489367,17.26813570935
-9.236056896033597,-15.0491722687495,18.1092225167471
-9.825519684576115,-15.79163458176654,19.08382620108016
-10.42699068314414,-16.47738278288877,20.19504548245907
-11.03270735953671,-17.08065174017858,21.44171462533691
-11.63306262498165,-17.57311434148076,22.81709182165694
-12.21659064986732,-17.92508923925525,24.30760161430534
-12.7700960955097,-18.10731229547848,25.89183010779228
-13.27896613782205,-18.09324254653375,27.5400206879831
-13.72769273054901,-17.86175678251445,29.21433250603949
-14.1006094769319,-17.39994968993933,30.87007982765531
-14.38281381017565,-16.70563145466072,32.45805080558487
-14.56120522692673,-15.78904731724738,33.92781254650503
-14.62553241493453,-14.67337871870838,35.23167838436864
-14.5693172098692,-13.393746547778,36.32880466103533
-14.39052163409015,-11.99470560489637,37.18877159776825
-14.09185106964267,-10.52653150888524,37.79404168710219
-13.6806389393289,-9.040864209795487,38.14088777975864
-13.16832467962712,-7.586401217298285,38.23869127798162
-12.56960081518287,-6.205288846682183,38.10783608528852
-11.9013508897336,-4.930663679367514,37.77666977105292
-11.18151841119378,-3.785521127101612,37.27810860841674
-10.42803718614754,-2.782821253941233,36.6464214249464
-9.657922495057248,-1.926551807501365,35.91457979159408
-8.886581495654177,-1.213383224497888,35.1123721472548
-8.12736077625297,-0.6345604515431663,34.26530460662683
-7.391316647834271,-0.1777490823983131,33.39418654634894
-6.687172913368799,0.1713488737925115,32.51523435778847
-6.021421272178539,0.427700725916939,31.64051324829568
-5.398518826240839,0.6059887165918716,30.7785574249004
-4.821142213826666,0.7199668596579902,29.93504586390208
-4.290465796390298,0.7820763385131586,29.11345080940723
-3.806439883889849,0.8032597828640009,28.31561118577667
-3.368052840138853,0.7929182408015494,27.54220986563256
-2.973567396843795,0.7589633978710009,26.79315187828468
-2.620726443466248,0.7079279323591481,26.06785145503871
-2.30692705800308,0.6451067145114697,25.36544113278577
-2.029363843231826,0.5747098582969551,24.68491777088597
-1.785144010321046,0.5000151355512235,24.02523974616952
-1.571377362828839,0.4235120725502804,23.38538784734094
-1.385244590606734,0.3470334466174577,22.76440020426292
-1.224047247342611,0.2718722022718577,22.1613893890599
-1.085242575134858,0.1988833022463433,21.57554784416666
-0.9664660360228203,0.128570954885173,21.00614612561794
-0.8655440677430817,0.06116219595182111,20.45252711700621
-0.780499233283914,-0.003331919806429468,19.91409834636093
-0.7095496015341445,-0.06506615262917463,19.39032378059786
-0.6511038907808313,-0.1243205689676224,18.8807159303202
-0.6037536333797553,-0.1814683823454742,18.38482872395099
-0.5662633802432234,-0.2369509337343666,17.9022513627318
-0.5375597572268439,-0.2912587177455422,17.43260321264135
-0.5167200100982061,-0.3449174846784926,16.97552969863603
-0.5029605278788761,-0.3984785720667007,16.53069912016355
-0.4956257129954086,-0.4525127381193314,16.09780028948516
-0.4941774678142516,-0.5076068805190287,15.67654089517757
-0.4981854878103563,-0.5643631257930197,15.2666465048765
-0.5073184890434855,-0.6233998661750972,14.86786013901393
-0.5213364492267107,-0.6853544023500927,14.47994236798764
-0.5400839051533185,-0.7508869219388541,14.10267190720305
-0.5634843225401289,-0.820685605502038,13.73584670697887
-0.5915355356330035,-0.8954727048059256,13.37928555727967
-0.6243062416213141,-0.9760114827300764,13.03283025092846
-0.6619335276483899,-1.063113941089087,12.6963483739596
-0.7046214047918549,-1.157649292258313,12.36973681891169
-0.7526403227784463,-1.260553153120565,12.05292614712098
-0.806327640463951,-1.372837455513242,11.74588596059993
-0.8660890293968097,-1.49560107573591,11.44863148416563
-0.9324007902706533,-1.630041186015025,11.16123160556631
-1.005813063912695,-1.777465321779439,10.88381867704459
-1.08695391872653,-1.939304138101558,10.61660044782902
-1.176534294130603,-2.117124793670822,10.35987457533038
-1.275353773185075,-2.312644846914137,10.11404625524971
-1.384307145602189,-2.527746470479106,9.879649619189442
-1.504391702514232,-2.764490679288812,9.657373674142354
-1.636715173879721,-3.025131113128394,9.448093702068547
-1.782504174494588,-3.312126703200784,9.252909198826474
-1.943112960315194,-3.628152264995082,9.073189606602984
-2.120032206750813,-3.976105673615812,8.910629275075483
-2.314897396381711,-4.359109762672136,8.767313259528484
-2.529496234471371,-4.780506407131107,8.645795704391764
-2.765774283098359,-5.243839360090657,8.54919262793083
-3.025837701935879,-5.752821262733072,8.481290854865456
-3.311951585459245,-6.311278782177354,8.446674542125965
-3.626531869417575,-6.92306800434976,8.450870065816574
-3.972128118815449,-7.591949988189739,8.500508778407982
-4.351393681891035,-8.321413788703127,8.603505015215799
-4.767038683700262,-9.114431384299714,8.769243337820194
-5.221760141502549,-9.973126063082622,9.008763845923301
-5.718142151548109,-10.8983334633927,9.334926862458053
-6.258517727818412,-11.88903356998683,9.762527748920816
-6.844782679939842,-12.94163408615481,10.30831849032309
-7.478151276705491,-14.0490930900672,10.99087485420523
-8.158843964306037,-15.19988505367727,11.83022716010585
-8.885700007605635,-16.37684335573373,12.84715155022425
-9.655713847562069,-17.55595887375838,14.06200261526349
-10.46350473745374,-18.70528141464698,15.49296702263962
-11.30074635511106,-19.78415780693577,17.153646248649
-12.15560749920628,-20.74313774086349,19.04995381018522
-13.01228590080654,-21.52496148528498,21.17645770220729
-13.85075068535586,-22.06706869249661,23.51252111765081
-14.64683648363032,-22.30597354200682,26.01887619537823
-15.37283973666415,-22.18357618427886,28.6355426562898
-15.99873820684479,-21.65499629316977,31.28215604245081
-16.49407367044692,-20.69687921946983,33.86164303197053
-16.83040352371924,-19.31452039095639,36.2676481962282
-16.98406092976843,-17.54586622779708,38.39518568080888
-16.9388127148944,-15.46076015991051,40.15288845782012
-16.68793147935547,-13.15480117776025,41.47438436586932
-16.23525250034014,-10.7386276282391,42.32619036580975
-15.59497284062949,-8.324791483540254,42.71028315672746
-14.79021903896403,-6.01506753501512,42.66094726648029
-13.85067167412516,-3.89075849910766,42.23704449109906
-12.8097038193315,-2.007481856304064,41.51187931180885
-11.7015226083482,-0.3945675091339667,40.56303559673539
-10.55871214644141,0.9419026273206297,39.46402471385807
-9.410415262556764,2.013917201844336,38.27868478172864
-8.28122329417006,2.845699893605141,37.05840537835375
-7.190712245632913,3.468316061074166,35.84167003589628
-6.153488410755668,3.915332922865103,34.65516553665398
-5.179582761717086,4.219722298149013,33.51572594982687
-4.275045425344608,4.411915343431361,32.43253999464921
-3.442621977778188,4.518781343340447,31.40924965837067
-2.682428482473477,4.563269508004704,30.44574376315558
-1.992573974299648,4.5644794091478,29.53957763223375
-1.369703892570185,4.537976929812832,28.68702849653254
-0.8094552760686836,4.496226488190676,27.88383616207936
-0.3068254060674839,4.449056131657583,27.12569245176832
0.143538397581719,4.404106552999495,26.40854191633194
0.5471174198982369,4.367238742040938,25.72874802268361
0.9093575959308011,4.342890008388928,25.0831683007942
1.235552459631544,4.334376909008683,24.46917140701895
1.530763609142452,4.344148267647738,23.88461995879366
1.799770613966868,4.373993550695226,23.32783569386417
2.047043595919328,4.425212449332143,22.7975579529787
2.2767329107636,4.498751308226185,22.29290243414751
2.492671398182583,4.595311457421894,21.81332432012766
2.698385545891612,4.715433783511619,21.35858795203362
2.897112638364375,4.859563140990782,20.92874396450119
3.09182154806807,5.028095509997921,20.52411401258849
3.285235295309152,5.221410170802982,20.1452827529328
3.479853868829178,5.439888588733818,19.79309647437812
3.67797607820672,5.683921178747525,19.4686676186256
3.881719413772421,5.953902638393317,19.17338432375968
4.093037031073096,6.250216095561884,18.90892401274826
4.31373106446662,6.573205911713563,18.67726989572682
4.545461516974616,6.923138617063549,18.48072902630988
4.789749979856287,7.300151144629154,18.32195021987305
5.047977415200976,7.704185299051504,18.20393968059068
5.321375199872088,8.13490728143487,18.13007157300631
5.611008594357102,8.591611148052372,18.1040899991987
5.917751785246017,9.073105384127153,18.1300979032849
6.242253681328306,9.577582422298192,18.21252734248471
6.584893754788481,10.10247204948766,18.35608439555842
6.945727453932611,10.64428136303676,18.56566083636913
7.32442112474691,11.19842639645995,18.84620376962277
7.720177025105195,11.75906384977786,19.20253399317209
8.131649959276032,12.31893556807887,19.63910431901563
8.556858354724001,12.86924340962879,20.15969097500244
8.99309427553342,13.39957758964502,20.76701513323358
9.436838893710732,13.89792679360042,21.46229818917728
9.883692214373578,14.35080220499176,22.2447641173944
10.32832814740282,14.74350849798319,23.11111512700103
10.76448796121099,15.06059084190309,24.05502227851822
11.18502621060849,15.28647601891276,25.06668897647895
11.58202274307279,15.40630633966498,26.13255927785566
11.94697167320962,15.4069369615482,27.23525046019222
12.27105274035841,15.2780325442885,28.35378530955476
12.54548208364874,15.01316294877397,29.46417972668691
12.76192867503889,14.61076784060803,30.54040351076669
12.91297074184824,14.07484621479914,31.5556788726816
12.99255555627945,13.41523771976794,32.48402014684093
12.99641849061897,12.64740261636638,33.3018620692212
12.92241559410412,11.79167331141374,33.98958782302524
12.7707295874549,10.87203132212884,34.53276436679577
12.54392198932955,9.914541606270854,34.92292660126176
12.24682220100409,8.94563248328075,35.15781867185322
11.8862644653078,7.990429870383473,35.24108548035933
11.47070179734277,7.071335037085856,35.18149040533135
11.00973887944082,6.20698233467432,34.9917976614813
10.51363154218003,5.411642363304211,34.68748802387852
9.992798630021131,4.695064491989549,34.28547291705244
9.457384186616684,4.062695337510548,33.80294100132708
8.916896379463974,3.516175031429619,33.2564253222927
8.379937013636338,3.054001960644604,32.66113037230269
7.854024029022896,2.672264748767888,32.03051675038368
7.345500423854346,2.365360421676625,31.37611178869188
6.859517154662716,2.126642730455696,30.70749860203295
6.400074610470783,1.948968837671087,30.03243159992191
5.970106707954898,1.825132583813095,29.35703022590934
5.571592794006822,1.748186975367573,28.68601103143647
5.20568467666408,1.711667493133202,28.02292822840308
4.872838661388692,1.709732256828571,27.37040257910662
4.572945036239309,1.737236241246639,26.73032673962987
4.305449772380932,1.789755808398977,26.10404152979545
4.069465158524945,1.863577761177914,25.49248207246379
3.86386763261652,1.955664624733019,24.89629558878629
3.687382231190683,2.063605359419721,24.31593421193829
3.538653895913008,2.185558445642081,23.75172684877963
3.4163064187703,2.320192361749554,23.20393418712988
3.318990132818824,2.466626921636306,22.67279065917048
3.24541961859589,2.624377721914758,22.158536705217
3.194402742589409,2.793305021014714,21.66144415535218
3.164862309565581,2.97356767985753,21.18183703246225
3.155851522568396,3.165582283913623,20.72010961920127
3.166564323242893,3.369987193796302,20.27674324063993
3.196341545097708,3.587610997756566,19.85232289638666
3.244673663048981,3.819444633209357,19.44755462438536
3.311200770119392,4.066616280481888,19.06328428189761
3.395710259815008,4.330367990044542,18.70051827316003
3.498132541736982,4.612032868314649,18.36044662216587
3.61853496817323,4.913011503833546,18.04446866614767
3.757113999470613,5.234746155396701,17.75422151251803
3.914185483965486,5.578691039960283,17.49161123923961
4.090172771940653,5.946276848128122,17.25884660309794
4.285592220459856,6.3388673812275,17.05847472579182
4.501035475752242,6.757705956281661,16.89341782346757
4.73714774236471,7.203848984038784,16.76700949608566
4.994601066461237,7.67808392609358,16.68302835978674
5.274061481371742,8.18082873629996,16.64572584780682
5.576148699704401,8.712009973201077,16.65984378688784
5.901386909390941,9.270917153754532,16.73061585317284
6.25014517366527,9.856031766615482,16.86374522954137
6.622565994506171,10.46483088480122,17.06534878257801
7.018480840385807,11.09356776482201,17.34185599435118
7.437311946369833,11.73703546885181,17.69984899240414
7.877960569692125,12.38832465576611,18.14582876886451
8.338683239671807,13.03859341403346,18.6858927386663
8.816959484546409,13.6768752841451,19.3253110785088
9.309357121597538,14.2899609588827,20.06799495091837
9.81140445141218,14.86239844002452,20.91585997373363
10.31748244775755,15.37666370226688,21.86810415754037
10.82075390773262,15.81355623738157,22.9204413119346
11.31314986334479,16.15286747701608,24.06435753687571
11.78543538504532,16.37435106289475,25.28648664253937
12.22737601168053,16.45898929337307,26.56822426833119
12.62802115594808,16.39049967365586,27.8857116415725
12.97611101976249,16.15696398881607,29.21030867585693
13.26059869549592,15.75240051850683,30.50963447971012
13.47126044087221,15.17805439442083,31.74917908466271
13.59934741310427,14.44317042044132,32.89439074574643
13.63821562842881,13.56505169062507,33.91303729939992
13.58386228031363,12.56829938744197,34.77755514796628
13.43529959452137,11.48326094452317,35.46706359774001
13.19471348240243,10.34385608689064,35.96875362896129
12.86738135227067,9.185065944889,36.2784578237605
12.46135632057823,8.040427334768138,36.40034995377328
11.98695669702424,6.939857538758718,36.34587189917929
11.45612331661939,5.908052382664678,36.13210397650043
10.8817187336568,4.963578788832884,35.77985625221767
10.27684058064524,4.118656719971112,35.31175646840661
9.654208854992142,3.379524255754632,34.75055690768377
9.025667869528357,2.747220123777799,34.11780101699043
8.401822876073005,2.218602164427161,33.43290537674896
7.791812867948459,1.7874386499485,32.71264202810195
7.203207162592001,1.445447798852666,31.97095941270055
6.642004835597068,1.183205425959971,31.2190579609762
6.112712478171106,0.9908814148366681,30.46563393951313
5.618475950437137,0.8587972281225885,29.71721561142952
5.161244469561999,0.7778175574878072,28.97853244620319
4.741949296464188,0.7396005749223158,28.25287600820873
4.360683547449945,0.736735371496823,27.54242715276671
4.016873657794037,0.7627945353399298,26.84853682045908
3.709436441263262,0.8123265398008003,26.17195676266769
3.436918405946535,0.8808082308250628,25.51302234026002
3.19761601626802,0.9645732086489296,24.87179278796051
2.989677017735382,1.060727836984215,24.2481557480464
2.811183876549005,1.167063216412684,23.64190308154884
2.660220943900866,1.281968769827336,23.05278445986801
2.534927235555517,1.404351046293149,22.48054438173694
2.433536804276055,1.533559852251701,21.92494728669949
2.354408640618622,1.669322753709727,21.38579449047392
2.296047914902906,1.811688257417645,20.86293582685193
2.257120204518917,1.960977487003193,20.3562781777613
2.236460160256914,2.117743853092973,19.86579251291924
2.233075869124635,2.282740021923483,19.39152063280491
2.246149979323502,2.456891375015261,18.93358249579576
2.275038471620425,2.641275093311123,18.49218479220944
2.319267793170703,2.837103970251047,18.0676312851582
2.37853091566596,3.045714042271744,17.66033535294784
2.452682738710839,3.268555108433966,17.27083512495087
2.54173512967217,3.507183181854597,16.89981158929622
2.645851770158385,3.763253864287034,16.54811005472712
2.765342863379831,4.038515552192391,16.21676535966806
2.900659641965279,4.334801258889223,15.90703122765454
3.052388497934685,4.654017663858914,15.62041415699577
3.221244430593837,4.998129768217327,15.3587121880457
3.408063368918206,5.369139236683348,15.12405879327589
3.613792767134493,5.769054134930865,14.9189719564183
3.839479690392515,6.199847324836397,14.74640821148506
4.086255396972159,6.663400264054421,14.60982095371202
4.355315181218987,7.161428388456446,14.5132216526428
4.647891967097356,7.695383674628884,14.4612416187315
4.965221840740706,8.26632945477004,14.45919061171066
5.308499394822805,8.874782204407216,14.51310673563701
5.678820453961761,9.520515026302778,14.62978964901729
6.077109503581192,10.20231818107664,14.81680606136306
6.504029026049249,10.9177136447253,15.08245278760873
6.959868063951009,11.66262380626085,15.43565841454156
7.444407830763192,12.43099967059002,15.88580024386908
7.956763271731099,13.2144219799937,16.4424093016019
8.495201383950524,14.00170012166478,17.11473401317211
9.056940098364308,14.77850884226804,17.91113441913778
9.637935843356082,15.52712121854971,18.83828598180841
10.2326736657608,16.2263163299551,19.90018803268181
10.83398083459463,16.85155800914809,21.09699960912467
11.43289260175565,17.37555082346369,22.42376656171949
12.01860600459956,17.7692725544221,23.86915725797145
12.57856226148764,18.00354912812148,25.41438384514782
13.09869773760376,18.05117009226683,27.03253892723884
13.5638947010005,17.88943865555193,28.6886037582464
13.9586438687223,17.50292044710116,30.340360065007
14.26790075774067,16.88602610047123,31.94034395486557
14.47808011304435,16.04497570726067,33.43881325378842
14.57809415165041,14.99869355729378,34.78748173395028
14.56031113010557,13.77830034824857,35.9435571030368
14.42130134373233,12.42510331851657,36.87347444922955
14.16225508017512,10.9872835061302,37.55570546471453
13.78900106397692,9.5157594867896,37.98217071191628
13.31161584272233,8.059880020670725,38.15805612916438
12.74367943134048,6.663608894159081,38.10015616820991
12.10128427351399,5.362716357317137,37.83413805646006
11.4019316640847,4.183240004424296,37.39127143813674
10.66344877061794,3.141207603734468,36.80517135987365
9.903034994577197,2.243400147147961,36.10898714193803
9.136508477554706,1.488816135347908,35.3332922375123
8.377782963385457,0.8704795416554266,34.50475055929816
7.638570504785176,0.3772878951203532,33.64549506098432
6.928281261012733,-0.004312800782605597,32.77307190292852
6.254078710425658,-0.2889449614845062,31.9007749175742
5.621045253066634,-0.4912481161081806,31.03820547427618
5.032416486935856,-0.6251449859165565,30.19192472846373
4.489849437385418,-0.7033798755627523,29.36610406436316
3.99369831496234,-0.7372723220855173,28.56311580108373
3.543279378270152,-0.736629302639187,27.78403523718793
3.137113319534195,-0.7097663984741286,27.02904565413806
2.773138950883094,-0.663598062834898,26.29775079546343
2.448895871462748,-0.6037670018467971,25.58940625512158
2.161676439342882,-0.5347913344920142,24.9030839396948
1.908649020833893,-0.4602151620101634,24.23778386364435
1.686955402187726,-0.3827534408843615,23.59250617037282
1.493785646882051,-0.3044258412295925,22.96629425341809
1.326433740849992,-0.226676884584998,22.35825768989001
1.182337217820263,-0.1504813849534389,21.76758167891726
1.059103688830485,-0.0764353129189306,21.19352793817806
0.9545268756975948,-0.004832858817675992,20.63543059460642
0.8665944076745136,0.0642691694346206,20.09268950064224
0.7934893082458869,0.1309983133912833,19.56476257776698
0.7335867891557972,0.1956234552593892,19.05115818738253
0.685447688597548,0.2585205294320763,18.55142810785894
0.6478096429246305,0.3201457332469427,18.06516141296816
0.6195768664385133,0.3810151234879264,17.59197936485908
0.5998092303288246,0.4416896042011157,17.13153132528425
0.5877111773341451,0.5027644330700327,16.68349162965746
0.582620880356605,0.5648624922642766,16.24755734310283
0.5839999481402803,0.6286306818234764,15.82344681400236
0.5914238962724169,0.6947388971815809,15.41089895036712
0.6045735343795355,0.7638811462618942,15.00967316213345
0.6232273678545718,0.8367784452269496,14.61954993476048
0.6472550723814395,0.9141832054298474,14.24033202430723
0.6766120697740133,0.9968848876312887,13.87184629057716
0.7113352123066778,1.085716753497004,13.51394621275368
0.7515395680920086,1.181563589169932,13.16651516154665
0.7974162906619918,1.285370311633936,12.82947053392501
0.8492315504008684,1.398151395784616,12.50276889199541
0.9073265026553138,1.521001078450841,12.1864122876803
0.9721182660889687,1.655104304528347,11.88045600091098
1.044101884062302,1.801748378830337,11.58501797259604
1.123853240385211,1.962335273479184,11.30029027629532
1.212032897487223,2.138394512016856,11.02655304605849
1.309390818468712,2.331596504106402,10.7641913640142
1.416771922930591,2.543766133454065,10.51371571163067
1.535122407795326,2.776896299214894,10.27578670434452
1.665496735800658,3.033160968031978,10.05124496092844
1.809065152441608,3.314927097299871,9.841147105587957
1.967121532276499,3.624764523700966,9.64680905899077


==> Figures/animation2-3.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062


==> Figures/animation2-30.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882
2.758265922979389,1.818585663911,22.30991986692413
2.675690348003871,1.961466672061582,21.77346596580441
2.614967753541135,2.112586859524586,21.25363241151967
2.574810878734054,2.272162186961517,20.75044427283144
2.554088152923523,2.440663498211307,20.26399168330144
2.551831356947311,2.618780825978392,19.79444016648497
2.567239460337666,2.807393811438609,19.34204113937781
2.599679541889643,3.007547430592578,18.90714341206829
2.648685533677301,3.22043213764997,18.49020632507447
2.713955370367159,3.447367472811607,18.09181504806849
2.795346976803853,3.689788122353481,17.71269848866127
2.892873386095219,3.949231349536511,17.35375021281649
3.006697145518956,4.227324624106205,17.01605274517276
3.13712403542096,4.525772155882972,16.70090558390037
3.284595993170918,4.846338875147217,16.40985721539085
3.449682996028324,5.19083019139467,16.14474133134038
3.633073509031754,5.561065596626399,15.90771731298943
3.83556294232814,5.958843856816993,15.70131482721559
4.058039382666114,6.385897158052691,15.52848204237245
4.301465663057779,6.843831153273941,15.39263647493054
4.566856611814694,7.334047416687302,15.29771676795156
4.855250079678416,7.857644401974762,15.24823271640324
5.167670089570218,8.41529269469577,15.2493095224078
5.505080204151501,9.007080269687748,15.30672051551988
5.868324991131745,9.632323790374459,15.42690035213352
6.258057332075916,10.28934297233505,15.61692799442103
6.674649338105715,10.97519701797841,15.8844656188604
7.118084905979549,11.68538553917113,16.23763620653864
7.587832605591155,12.41352170978324,16.68481932248667
8.082698804273791,13.15099311559878,17.23434220672316
8.600662898433521,13.88663623890466,17.89404288731068
9.138699431411524,14.60646369890431,18.67068516521461
9.692595867684537,15.29349851692682,19.56921402325556
10.25677987016891,15.92778488043349,20.59185648431129
10.82417583627867,16.4866566414739,21.73709903552504
11.38611653914519,16.94534777892414,22.9986089622665
11.93234081910878,17.27801644832684,24.36421111186565
12.4511106392334,17.45921898850939,25.81507734981985
12.92947830211651,17.46580765797184,27.32532174811661
13.35372508948447,17.27913732628764,28.86220431654603
13.70997468705372,16.88736317228352,30.38711266034219
13.98495892919487,16.28751679468255,31.85740246964281
14.16688272385599,15.48699427917028,33.22903606183652
14.24630545554374,14.50410900444235,34.45978548907445
14.21693562018065,13.36747263833408,35.51260544092749
14.07623157076006,12.11416069353731,36.3586836099018
13.8257185132302,10.78685262876893,36.97968502667484
13.47096914595122,9.430346682228915,37.36883458015622
13.02124526247724,8.08797279179833,37.53070038170189
12.48884866672986,6.798426088030266,37.47978866945512
11.88826987708769,5.593423608926416,37.23826793188945
11.23524390464804,4.496391587870747,36.8332534041593
10.54582148638506,3.522181745736962,36.29408655225906
9.835545108260836,2.677647579999286,35.64995734831192
9.118789355371241,1.962816525546127,34.92808170654325
8.408292811471055,1.372373697730982,34.15250667479388
7.71488051521811,0.8972096931936149,33.34350408408121
7.047355635204997,0.5258522088138597,32.51744386639295
6.41252748859679,0.2456748272344736,31.68701026320782
5.815339200219974,0.04383987908713841,30.86162761041705
5.259060064731783,-0.0920216954221802,30.04798445404325
4.74551275453172,-0.1733628159415445,29.25057412643134
4.275311990339929,-0.2104617354575382,28.47219875803096
3.848097807925603,-0.2123070704316169,27.71440775746642
3.462752321092906,-0.186585037973224,26.9778595746073
3.117593547711646,-0.1397345269228708,26.26260731062193
2.810543378580242,-0.07704327183523224,25.5683155407822
2.539269241827021,-0.002765454454327715,24.89441889229275
2.301300634770965,0.07975303569212122,24.24023369136576
2.094122660119074,0.167950822755245,23.60503333665057
1.915249194548706,0.2599344423499358,22.98809667430948
1.762278483401772,0.3543721463769905,22.38873700937528
1.63293390946939,0.4503996493530333,21.80631776929921
1.525092510095243,0.5475382259039603,21.2402593880981
1.436803573566321,0.6456248550453476,20.69004076602616
1.366299372433739,0.7447536799250716,20.15519769044353
1.311999813549358,0.8452278206074669,19.63531985991598
1.272512517947121,0.9475204769487804,19.13004760367696
1.246629597254907,1.052244242887884,18.63906899680858
1.233322171614164,1.1601275908904,18.16211780388562
1.231733478695514,1.271997554067901,17.69897251069508
1.241171254040996,1.388767718681509,17.2494566005519
1.261099918190868,1.51143073098151,16.81344017946571
1.291132983730481,1.641054612374055,16.39084303846674
1.331025993004065,1.778782260517475,15.98163925124598
1.380670212080207,1.925833587191882,15.58586343358186
1.440087235832588,2.083509803443373,15.20361883297146
1.509424599910405,2.253199405657829,14.83508746944451
1.588952445094963,2.436385439869131,14.48054260997415
1.679061235216928,2.63465362232749,14.14036392824182
1.78026048849832,2.849700867953169,13.81505577811192
1.893178440770416,3.083343719464016,13.50526909220998
2.018562514110068,3.337526071879493,13.21182750496036
2.157280412225875,3.614325441069944,12.93575838942892
2.310321600033011,3.91595682006811,12.6783295841564
2.478798844151421,4.244772889424491,12.44109266116779
2.663949387480322,4.603258981632946,12.22593363559412
2.867135197368964,4.99402072562143,12.03513201939579
3.08984155482497,5.419761694675186,11.87142904440426
3.333673032077886,5.883247629077156,11.73810567638565
3.600345627110257,6.387252885916051,11.63907064517616
3.891673475718995,6.934483675632303,11.57895803303769
4.209548134741797,7.527471391453069,11.56323286812696
4.555907918605159,8.168427975427532,11.59830149706687
4.932694177946925,8.859053909019933,11.69162105246743
5.34179075170846,9.600288284951958,11.85179884260199
5.784942146741315,10.39198988183001,12.08866770864059
6.263645386806236,11.23253881454552,12.41331708833017
6.77901007262471,12.11835105254528,12.83805158836579
7.331581239610946,13.04330411559044,13.37623948654151
7.921120435776998,13.99808315897584,14.04200349484234
8.546342545967146,14.96947426880078,14.84969696748861
9.20460986299049,15.93965779747935,15.81310354774254
9.891591423657779,16.88558979612694,16.94430180983243
10.60090528203295,17.77860269801279,18.25215548162241
11.32377441564197,18.5844020380067,19.74043235907892
12.04874277745723,19.26367276658313,21.40562840339337
12.76151465789408,19.77351784066682,23.23468043534859
13.44499411663819,20.06990817713039,25.2028832543862
14.07960578968266,20.11120133251896,27.27245936255051
14.64396649352952,19.86257313760499,29.39231508847745
15.1159420874699,19.30091836622109,31.49949351882599
15.47406366493503,18.41947487758538,33.52264476457368
15.69919733990894,17.23121719442492,35.38745956963097
15.77627941518306,15.77007320343444,37.02350985410999
15.69586893135515,14.08932294209011,38.37145209997855
15.45525850248504,12.25711724812261,39.38926740645043
15.0589367726298,10.34975102509058,40.05628971036098
14.5183056287262,8.443900536538273,40.37423684436622
13.85069421817378,6.609269658030625,40.36516868482474
13.0778394722733,4.902903829286572,40.06700337270438
12.22408337165781,3.365914769161618,39.52768686443812
11.31455343909532,2.022725245471974,38.79921338262846
10.37355077808573,0.8824109464220549,37.93247102874111
9.423291947706623,-0.05858085822799042,36.97348228663396
8.483064494519521,-0.8131020944030961,35.96118922123551
7.56878287973043,-1.399994409813968,34.92661528649979
6.692883081683968,-1.841211745553131,33.89306390905393
5.86447149269413,-2.159571135587722,32.87697320041885
5.08964161069165,-2.377161728241009,31.88909194129451
4.371882846996801,-2.51433961852445,30.9357275213371
3.712522498464796,-2.589189461811838,30.01990697638253
3.111159481447853,-2.617326112533412,29.1423682672256
2.566063858271068,-2.611923725863558,28.30235364719016
2.074528282686296,-2.583882947871728,27.49821121097008
1.633166137935895,-2.54207091598394,26.72782880677884
1.238156805818458,-2.493589703482992,25.9889314445181
0.8854418593574209,-2.444045147275496,25.27927349406062
0.5708776781607741,-2.397799771756927,24.59675356215636
0.2903505995296091,-2.358201505189714,23.93947509156776
0.03986066038186092,-2.327784993560897,23.30577070352416
-0.1844204490994178,-2.308445391047765,22.69420376076629
-0.386112214088491,-2.301586218714779,22.10355683512599
-0.5686045741031331,-2.308243727656917,21.53281376999935
-0.7350499830508407,-2.329190519750663,20.98113976876196
-0.8883651945900035,-2.365021191268594,20.44786230132051
-1.031240264521825,-2.416222611304762,19.93245447812204
-1.166152738240269,-2.4832312118155,19.43452177827508
-1.295385397947993,-2.566479396898282,18.95379253723681
-1.421046286164318,-2.666432901466245,18.49011232019877
-1.545090005080105,-2.783620656324532,18.04344216834535
-1.669339521842238,-2.918658452703863,17.61386066059273
-1.795507893793868,-3.072267444912246,17.20156974983952
-1.925219470298532,-3.245288282495142,16.8069043864249
-2.060030233452289,-3.438691418812645,16.43034601565611
-2.201447012246075,-3.653583895407081,16.07254011891031
-2.350945346132182,-3.891212643738467,15.73431804962698
-2.509985786032612,-4.152964069275431,15.41672348812248
-2.68002840413874,-4.440359377735057,15.12104389349817
-2.862545237886347,-4.755044758541962,14.84884735550858
-3.059030316712377,-5.098775144693881,14.60202522845357
-3.27100681011097,-5.473389809676972,14.38284084107912
-3.500030688815527,-5.880777531031333,14.19398439065743
-3.747690103907554,-6.322828441068626,14.03863380416253
-4.015599457755266,-6.801369001057988,13.92052082893727
-4.305386863665643,-7.318075794013148,13.84400082683837
-4.618673368792312,-7.874363076091377,13.81412359840587
-4.957041953758498,-8.471238339686119,13.83670094816878
-5.321993939045814,-9.109119663018744,13.91836449756909
-5.714890054487282,-9.787608574879364,14.06660433907926
-6.136873119602407,-10.50521288447873,14.28977541580325
-6.588769127674028,-11.2590158910526,14.59705399911942
-7.070963658527,-12.04429223087137,14.99832148095338
-7.58325115228157,-12.85407712414897,15.50394734096682
-8.124655908583868,-13.67870581212061,16.12443848406659
-8.693226037983493,-14.50535428699101,16.86991969752161
-9.28580531499329,-15.31763133790818,17.74941207788648
-9.897793253436369,-16.09529479981892,18.76988609625737
-10.52291086284852,-16.81418928408985,19.93508726313863
-11.15299820800702,-17.44652356757798,21.24416867581276
-11.77787923134964,-17.96161496572177,22.69021787482613
-12.38533760173171,-18.32721414963803,24.258833039205
-12.96125192738523,-18.51147462429472,25.92697624960692
-13.48993601369517,-18.48553736548812,27.6623908525219
-13.95471634803052,-18.22656384549371,29.42388886528396
-14.33875226767076,-17.72088818682033,31.16276307844107
-14.62606492548937,-16.96681108462182,32.82543636569719
-14.8026944108536,-15.97648031891713,34.35723184288722
-14.85786036216256,-14.77634988208797,35.70687307888959
-14.78497338751744,-13.40590879066695,36.83108018083565
-14.58234475739696,-11.91469622361119,37.69850524610425
-14.25347591240639,-10.35798937259312,38.29231449851102
-13.80687284516213,-8.79184951895121,38.61097827718658
-13.25540869013192,-7.268340318283972,38.66720504848222
-12.61533073005371,-5.831650296982738,38.4853349001309
-11.9050572479405,-4.515596960224219,38.09777673019476
-11.1439253363187,-3.342657282584065,37.54116628700856
-10.35103392371929,-2.324365002137772,36.85284322520801
-9.544286675748879,-1.462714319550266,36.0680529479548
-8.739690671354497,-0.752136641668239,35.21805190125615
-7.950921176270875,-0.1816515863604382,34.32909892235413
-7.189128351223514,0.2631079404641941,33.42218559310736
-6.462941163634371,0.598178782693068,32.51330030348961
-5.778615968144947,0.8399354845508391,31.61401902244124
-5.140278884650743,1.004142924785652,30.73224841597168
-4.55021842695948,1.105347266566404,29.87299357915399
-4.009194554109181,1.156538401422155,29.03906899534084
-3.51674013652557,1.169014311514305,28.23170972859019
-3.071439434199708,1.152385128909413,27.45106772210729
-2.671175022819388,1.114666369501367,26.69659595969771
-2.313339624921082,1.062423170984728,25.96733313029317
-1.995012724483781,1.000938396224532,25.26210563073304
-1.713103988114765,0.9343863915766212,24.57966430938028
-1.464466713652899,0.8660009342862488,23.91877187964021
-1.24598506436687,0.7982307312808533,23.27825451840454
-1.05463895074772,0.7328791320283108,22.65702850408334
-0.887550259852006,0.6712268770644897,22.05411023578214
-0.7420138217031281,0.6141380503086118,21.4686157993808
-0.6155161218759079,0.5621501934798233,20.89975447080297
-0.5057443690931819,0.5155499624724355,20.34681916229055
-0.4105881366740427,0.4744358900444936,19.8091757785587
-0.3281354339651559,0.438769855888575,19.28625269716758
-0.2566647368720005,0.408418813110495,18.77753106136028
-0.1946342183488561,0.3831882176326789,18.28253621982686
-0.1406691700458379,0.362848478558892,17.8008304207485
-0.09354839323958879,0.3471556085875451,17.33200673048806
-0.05219015769933063,0.3358671138506981,16.87568407224696
-0.01563817782378417,0.3287540280716233,16.43150324591153
0.01695206732886197,0.3256098702543265,15.99912378202536
0.04632644308269805,0.3262571902440532,15.5782214897706
0.07314454996459599,0.3305522633760556,15.16848657389577
0.09799131193106869,0.3383884042963345,14.76962221408502
0.1213877264607432,0.3496982906451188,14.38134351951245
0.143800778146929,0.3644556190706126,14.00337678968715
0.1656525450793985,0.3826763582088627,13.63545902941393
0.1873285472906302,0.4044198149263164,13.27733768054365
0.2091854004464981,0.4297896903191251,12.92877054625893
0.231557847129098,0.4589352697331306,12.58952589521896
0.2547652436157543,0.4920528654715407,12.25938274335256
0.2791175829345702,0.5293876110019176,11.93813132087424
0.3049211359338845,0.5712356905289284,11.62557374166184
0.3324837917529769,0.6179470769976207,11.32152490194747
0.3621201779084652,0.6699288442288739,11.02581364582808
0.394156638588652,0.727649114311585,10.73828424691819
0.4289361479544785,0.7916416989691806,10.45879826911021
0.4668232334744661,0.8625114927797413,10.18723688551135
0.5082089826896343,0.9409406762426185,9.92350375391195
0.5535162053583235,1.027695787079057,9.667528570451523
0.603204821642776,1.123635718054532,9.419271451474412
0.6577775457630615,1.229720698070157,9.178728328080277
0.7177859331616807,1.347022309086133,8.945937579961829
0.7838368573835194,1.476734583036077,8.720988186420351
0.8565994801259114,1.620186208167184,8.50402973487224
0.9368127736077028,1.778853850370296,8.295284702915184
1.025293647646255,1.954376558223015,8.095063521607296
1.122945723378591,2.148571165481862,7.903783037763134
1.230768779720133,2.363448524627915,7.7219891246451
1.349868875107587,2.601230290359987,7.550384346169812
1.481469112680957,2.86436580997889,7.389861761859986
1.62692096758084,3.155548451524369,7.241546169197948
1.787716024771299,3.477730387952415,7.106844315291212
1.965497877136846,3.834134427270473,6.987505865067202
2.162073796468721,4.228260896480556,6.885697175623609
2.379425601143048,4.663886803259116,6.804090171371658
2.619718886717026,5.145053453827878,6.74596879965072
2.885309437615672,5.676037327025805,6.715355601429425
3.178745172618503,6.261297212342948,6.717160745357876
3.502761361724144,6.90538833048051,6.757355275024305
3.860266050548594,7.612831299225078,6.843169054031478
4.254311602747019,8.387920359600045,6.98331159263427
4.688046988494387,9.23445131077047,7.188210087308672
5.164643893648814,10.15534538083843,7.470252909746427
5.687187926936079,11.15214138317835,7.844017572691931
6.258524267342653,12.22432612136002,8.326448875825568
6.881045263922254,13.36847409469101,8.936934534523257
7.556406238541187,14.57717528597504,9.697201579937657
8.28515583904698,15.83774883340186,10.63092780722351
9.06626997931967,17.1307768793381,11.76293153840668
9.896585439934656,18.42855390726425,13.11777713667901
10.77014281670267,19.69363829924092,14.71762659800253
11.67747104657772,20.87781498709563,16.57920079140133
12.60487881477837,21.92191832384735,18.7098166489608
13.53386098851683,22.75708744156722,21.10266918773305
14.4407753354892,23.30806639340551,23.73184541048177
15.29698344535923,23.49902392006094,26.54796472777965
16.06965904559312,23.26195630322761,29.47573736443863
16.72342088906617,22.54701346228192,32.41492837856022
17.22282529098852,21.33315794377284,35.24596749674639
17.53555596685711,19.63673502138447,37.8405754090825
17.6359143189731,17.51525872736491,40.07634662925693
17.50801940199993,15.06440306615907,41.85266191179701
17.1480662828548,12.40786238593153,43.10430288727624
16.56512494963445,9.681889201959098,43.80933943759393
15.78027286083284,7.018021954701759,43.98937563890775
14.82424213356259,4.527981381477294,43.70249765165214
13.73408728937955,2.293756911340641,43.03128432011425
12.54953300043467,0.3640541428742985,42.06920897342911
11.30961659447443,-1.243591895699834,40.90847682492954
10.0500512240147,-2.536919148955942,39.63120617748495
8.801495385494794,-3.541428523127961,38.30452056123279
7.588705235953885,-4.293039600900834,36.97908490964639
6.430411787595496,-4.831996980745077,35.69009428571599
5.339710132434391,-5.198445999882598,34.45964813405468
4.324752774014942,-5.429626582410417,33.29963716697912
3.389577343037869,-5.558387667319113,32.21455835328496
2.534948059870492,-5.612651782639641,31.20394177782487
1.759136155239517,-5.615489169394917,30.26427169018989
1.058600601534212,-5.585534556036826,29.39040698400684
0.4285556647444655,-5.537559923349909,28.57656863782272
-0.1365726045998685,-5.4830850786364,27.81698340264054
-0.6427903842809872,-5.4309588404625,27.10627162092441
-1.096266431626808,-5.387878006307124,26.43965477331654
-1.503133947579996,-5.358832508493621,25.81304265562456
-1.869350073148925,-5.347477105830633,25.22304494964704
-2.200600814954007,-5.35643586599796,24.66693908432964
-2.502241084995902,-5.387547973216344,24.14261614164415
-2.779261358127163,-5.442063669833431,23.64851897465213
-3.0362740680449,-5.520798425114646,23.18358125623265
-3.277514235289657,-5.62425231209242,22.74717239873547
-3.506849951331213,-5.752700382137418,22.33905075086898
-3.727799255266999,-5.906258709675786,21.95932583494946
-3.943550665164723,-6.084929795708033,21.6084293582171
-4.156985195965369,-6.288630180293785,21.28709410693079
-4.370698138422394,-6.517202412005267,20.99633945712554
-4.587019213179845,-6.770412941945944,20.73746199966663
-4.808029971540832,-7.047937039096722,20.51202960009738
-5.035577507657293,-7.349331456740968,20.32187704019821
-5.271283691835879,-7.67399531919513,20.16910118067952
-5.516549246631807,-8.021119556100608,20.05605332004966
-5.772552081795789,-8.389625210046509,19.98532609353793
-6.040239397451339,-8.778091114048413,19.95973186182452
-6.320313175509506,-9.184671819093799,19.98226910237507
-6.61320882813785,-9.607007295779715,20.05607287733333
-6.919066982587125,-10.04212688676758,20.18434507885424
-7.237698679483054,-10.48635128991506,20.37025994642951
-7.568544673077643,-10.93519802590954,20.61684045109401
-7.910630070813519,-11.38329786794183,20.92680172936346
-8.262516252421477,-11.82433199489225,21.30235904186184
-8.622252867489086,-12.25100198360295,21.74499996156216
-8.987333702395118,-12.6550468571426,22.2552238779142
-9.354661274069361,-13.02732277555919,22.83225656752457
-9.720526042926995,-13.35796095963862,23.47375349169711
-10.08060697817372,-13.63661733361218,24.17551232202341
-10.43000063676641,-13.85282241858322,24.93122227121795
-10.76328567171866,-13.99643165627544,25.73228397175618
-11.07462849763625,-14.05816449963383,26.56773732857265
-11.35793349349854,-14.03020592761866,27.42433415285928
-11.60703752611432,-13.90682816131869,28.28678575572795
-11.81594385814056,-13.68497593789971,29.13820199321004
-11.97908506910837,-13.36474914999025,29.9607177281728
-12.0915991705026,-12.94971547960824,30.73627728798594
-12.14959857131603,-12.44699544207814,31.44752108609042
-12.15040895352726,-11.86708362639884,32.07869633834127
-12.09275528736299,-11.2234007648682,32.61650116022098
-11.97687557610333,-10.53160671561837,33.05077237783927
-11.80454928740233,-9.80873776802864,33.37494345544304
-11.579035974112,-9.07225598578316,33.58622783225534
-11.30492897820624,-8.33910847208264,33.68551925505529
-10.98793780331167,-7.624888646069858,33.67703715601824
-10.63461934671245,-6.943171783430845,33.56777471244725
-10.25208178438821,-6.305068155827382,33.36682496211532
-9.84768522976874,-5.719005506289492,33.08466443462976
-9.42876069602749,-5.190724347002417,32.73246559377167
-9.002364201578654,-4.723448897157976,32.32149266535183
-8.575077097301365,-4.318185204935574,31.86261478695331
-8.152857852012506,-3.974095678199724,31.36595014538393
-7.740945382150202,-3.688903892655639,30.84063794196655
-7.343810022801975,-3.459292494573424,30.29472321116201
-6.96514558182485,-3.281267695588505,29.73513292544407
-6.607894532098157,-3.150474259333403,29.16771971839009
-6.274298064381526,-3.062453732875981,28.59735074789995
-5.96596316421301,-3.012845401690774,28.02802242269086
-5.683939808721381,-2.997533990869404,27.46298582185712
-5.428802559953269,-3.012750766872455,26.90487183302126
-5.20073207429644,-3.055135830976945,26.35580880623992
-4.99959322611161,-3.121769478039296,25.81752861216879
-4.825007582965193,-3.210179911628607,25.29145933510219
-4.676418835361345,-3.318333665193795,24.77880447326767
-4.553150469231889,-3.444613997331373,24.28060957000714
-4.454455485862761,-3.587791449213744,23.79781779054919
-4.379558342005645,-3.746989755584594,23.33131621563183
-4.327689526853653,-3.92164942634395,22.88197465304948
-4.298113336496421,-4.111490574437758,22.45067865621227
-4.290149472401728,-4.316475951565345,22.03835824718708
-4.303189097250542,-4.536774651400899,21.64601361251088
-4.336705944537531,-4.772726532423284,21.2747387989792
-4.390263009970098,-5.024807080747285,20.92574419655268
-4.463515262255052,-5.293592161047393,20.60037835996267
-4.556208705424311,-5.579721877234576,20.30014948614212
-4.668176009705868,-5.883862574197933,20.0267466229856
-4.799328807152842,-6.206665852269794,19.78206042444638
-4.949646625204879,-6.548723336892824,19.56820297360421
-5.119162309419767,-6.910515853195709,19.38752585380109
-5.307943669720675,-7.292355612196925,19.24263524287328
-5.516070977918465,-7.694320044544447,19.13640232312407
-5.743609855387836,-8.116176052206294,19.07196673032234
-5.990579029037212,-8.557293733881666,19.0527301069456
-6.256912415535773,-9.016549135024729,19.08233608984235
-6.542415037439402,-9.492216350085801,19.16463228328171
-6.846712405188647,-9.98185044430409,19.30360900875879
-7.169193246290416,-10.48216424820006,19.5033089894374
-7.508945862220767,-10.98890417955614,19.76770178135223
-7.864688981303531,-11.4967328970212,20.10051693238607
-8.234698784936896,-11.99912974434781,20.50503082885772
-8.616734835331679,-12.48832344030176,20.98380433016267
-9.007968919909542,-12.95527496348385,21.538371965957
-9.40492230219365,-13.38973149777532,22.1688889960576
-9.80341841999105,-13.78037380192809,22.87375015663403
-10.19855950579149,-14.11507836116427,23.64920324756879
-10.58473663593779,-14.38131095459889,24.48899113952292
-10.95568297314355,-14.56665872818511,25.38406588641427
-11.30457903133623,-14.6594928973492,26.32242625488955
-11.62421626929775,-14.64973420781969,27.28913235655201
-11.90722095949006,-14.52967011959147,28.26654527883016
-12.14633411433712,-14.29474993777071,29.23482341070853
-12.33473573338793,-13.94426689492395,30.17268001386739
-12.46639369282689,-13.48183021000894,31.05837064761965
-12.53641058968417,-12.91554018987159,31.87083960547412
-12.54133733713128,-12.25780747138995,32.59091946320235
-12.47942168266921,-11.52480116602325,33.20245598646748
-12.3507638972887,-10.73556289275548,33.69322915136281
-12.15736053708525,-9.91087395534297,34.05556276968988
-11.90302923857009,-9.072000050574658,34.28655723290002
-11.59322095716426,-8.239453418230678,34.38793376485468
-11.23473850970502,-7.431903192476148,34.36553271101229
-10.83538959084656,-6.665334086845204,34.22855149766548
-10.40360722180602,-5.952509627785289,33.98863222937553
-9.948070520520794,-5.302749311852561,33.65891208647935
-9.47735441241487,-4.721988708745878,33.25313461153192
-8.999629776212865,-4.213063820735098,32.78489303027454
-8.522427145393934,-3.776147996468222,32.2670454553772
-8.052468931413406,-3.409269884797922,31.71131267985642
-7.595568267677081,-3.108850610711008,31.12804653510239
-7.156587564661341,-2.870213192010833,30.52614219695422
-6.739446834417036,-2.68803331837813,29.91306104370563
-6.347170576426594,-2.556715231717008,29.29493010960632
-5.981962124850382,-2.470688073640937,28.67668776559324
-5.645295395034831,-2.424626243505741,28.06225102605815
-5.338015525750222,-2.413602285135202,27.45468627642255
-5.060441666601956,-2.433183207525186,26.85637120840547
-4.812466877586698,-2.479481668534827,26.26914077749819
-4.593651649140647,-2.549172781472714,25.69441385937485
-4.40330884673725,-2.639485981397653,25.13330001241268
-4.240578915206692,-2.748179798770708,24.58668751291209
-4.104494957466837,-2.873505784291864,24.05531482745147
-3.994037860517757,-3.014166354285763,23.53982813171999
-3.908182015491251,-3.16927004837051,23.04082755857223
-3.845932405701058,-3.338286628365638,22.55890470385188
-3.80635395106385,-3.52100358860634,22.09467364262089
-3.78859402794043,-3.717484967610799,21.64879738321313
-3.791899053869784,-3.928032818549267,21.22201135743089
-3.815625955117823,-4.153151280228389,20.81514523723486
-3.859249235147195,-4.393512863019865,20.42914409178296
-3.922364243925407,-4.649926300865629,20.06508965384445
-4.00468711825032,-4.923305100934927,19.72422224480409
-4.106051726438444,-5.214635730682892,19.40796370141346
-4.226403809503082,-5.524944206196696,19.11794144062442
-4.365792366891109,-5.855259678482666,18.85601357420832
-4.524358188883999,-6.206573453397978,18.62429472319472
-4.702319290803262,-6.579791729913199,18.42518186223441
-4.899952857708364,-6.975680211535004,18.26137912292265
-5.117573165229838,-7.39479865804269,18.13591997917993
-5.355504807747065,-7.837423432865715,18.05218460411051
-5.61405044795996,-8.303456215139883,18.0139094075358
-5.89345221550068,-8.792317353969478,18.02518482724728
-6.193845846446621,-9.302822937442548,18.09043636337383
-6.515206698275366,-9.833045645777304,18.21438265256886
-6.857286933148989,-10.38016099231355,18.40196316213533
-7.219543483607814,-10.94028277347323,18.65822699645525
-7.601056954966927,-11.50829458234248,18.98817359299164
-8.000442439311124,-12.07768817119368,19.39653609919885
-8.415754375306824,-12.64042424357978,19.88749944526575
-8.84438912691908,-13.18683668507848,20.46434815144518
-9.282990873629036,-13.70560676831787,21.12904437579243
-9.727368635939944,-14.18383854888629,21.88174518749221
-10.17243462782836,-14.60726908404425,22.72027982333962
-10.612176316471,-14.96064539105828,23.63962243810898
-11.03967610189427,-15.22829211866332,24.63141232995929
-11.44719278028073,-15.3948778709245,25.68358928198929
-11.82631722262469,-15.4463631205272,26.78022262438626
-12.16821035232268,-15.37107972828871,27.9016139926886
-12.4639241979305,-15.16085508670959,29.02474061987149
-12.70479673741824,-14.81205978557656,30.1240750673504
-12.88289941390644,-14.32643580999102,31.17276892133088
-12.99150439960475,-13.71156227530998,32.14412777377802
-13.02552935507605,-12.98084426987679,33.01324393738446
-12.98191313420301,-12.15296780569786,33.75860664098413
-12.85987856125119,-11.25084198785459,34.36349132836418
-12.66104863949496,-10.30013241453892,34.81694899658063
-12.38939913769362,-9.327557963237483,35.11427246372053
-12.0510505637487,-8.359159486711595,35.25689765378011
-11.65392221896832,-7.418744890503044,35.25178552286776
-11.2072865594339,-6.526673220267081,35.11040380410653
-10.72127081729792,-5.699073322798283,34.84747210126233
-10.20635384163268,-4.947518057828343,34.47964311838444
-9.672900266431629,-4.279109753366102,34.02427084881258
-9.13076354073022,-3.696887891574799,33.49837408761365
-8.588976714469105,-3.200449742788924,32.91785374342542
-8.05553760032815,-2.786676187099708,32.29697642434384
-7.537284766939503,-2.450471715117256,31.64810184047492
-7.039853641978693,-2.185451973381068,30.98161031895756
-6.567697926538422,-1.9845377031227,30.30597818116129
-6.124160126020931,-1.840436146766013,29.62794984584979
-5.711575603293835,-1.746007838262101,28.95276264471471
-5.331396425695678,-1.694527786572463,28.28439019605167
-4.984323770214168,-1.679856131931332,27.62578036493094
-4.670440289661534,-1.696535609933081,26.97907286937176
-4.389336311774652,-1.739832860902974,26.34578878663157
-4.140225870120381,-1.805738849161301,25.72698944100574
-3.922050283782244,-1.890941212728679,25.12340560982813
-3.733568314872701,-1.992778782414272,24.53554001119558
-3.573432881105485,-2.109186101828825,23.96374700916094
-3.440254944528884,-2.238633697727816,23.40829372782581
-3.33265559986962,-2.380068139776253,22.86940657848079
-3.249307604802215,-2.532854576291611,22.34730677732119
-3.188967679368604,-2.696723393715274,21.84223790598595
-3.15050089271571,-2.871721867724208,21.35448803299738
-3.132898383214351,-3.058171098462847,20.88440842277304
-3.135289545896083,-3.256628102293988,20.43243043513454
-3.15694968551206,-3.46785262607111,19.99908186936803
-3.197303985722159,-3.69277802296867,19.58500372915236
-3.255928492292706,-3.932485353682878,19.19096816798595
-3.332548654986356,-4.188179731094145,18.817898205629
-3.427035821034949,-4.461167792420835,18.46688966928638
-3.539401922955469,-4.752835046225917,18.13923569244582
-3.669792454030014,-5.064621691187921,17.83645398202234
-3.818477674225776,-5.397995331148349,17.56031692173921
-3.985841835436526,-5.754418811845875,17.31288439515246
-4.172370055403623,-6.135311178608428,17.09653896080368
-4.378632302708776,-6.541999506938595,16.91402266594843
-4.605263780141755,-6.975659104116022,16.76847431076689
-4.852940811899002,-7.437239347109809,16.66346533400059
-5.122351156132223,-7.927372255630563,16.60303164258016
-5.414157488011104,-8.446260868943442,16.59169761160623
-5.728952646586862,-8.993544703188757,16.63448710433791
-6.067205138227077,-9.56814015462689,16.73691469197653
-6.429193380306703,-10.16805487207361,16.90494831683521
-6.814927307718034,-10.79017708497918,17.144932534852
-7.224056327193509,-11.43004391587583,17.46345939619321
-7.655763285592033,-12.08159710889313,17.86717233278562
-8.108645229169317,-12.73694059815398,18.36248768224764
-8.580583386975103,-13.3861219910617,18.95521949885292
-9.068607110204173,-14.01696910386351,19.65009714361842
-9.568759481254247,-14.61502238322631,20.450173040922
-10.07597589906061,-15.16361283592303,21.35613113602383
-10.58399089368692,-15.64414047495567,22.36552575051892
-11.08529220538452,-16.03660681986235,23.47200543038462
-11.5711439500805,-16.3204426031899,24.66460492213138
-12.03170135137745,-16.47564478865954,25.92721597542573
-12.45623674314708,-16.48419343458101,27.23836682588511
-12.83348915079415,-16.33166088806415,28.57144141897782
-13.15213713366437,-16.00886110222765,29.89544319929819
-13.40137722214652,-15.51332974337569,31.17634882068919
-13.57157026558097,-14.85039488605973,32.37900670236759
-13.65489898145895,-14.03361157092123,33.46942748001483
-13.64596667029908,-13.08440141474834,34.4172124692369
-13.54226397238979,-12.03085593372493,35.19780197871215
-13.34444047549116,-10.90580675670116,35.79422265515277
-13.05634061453618,-9.744401896987217,36.19808140540246
-12.68479477309429,-8.5815175160674,36.40968039474267
-12.23919025542713,-7.449354116504299,36.43728135048715
-11.73087555243029,-6.375511606340856,36.29568764450822
-11.17246928467457,-5.381728370170368,36.0044052442255
-10.57714972553036,-4.483338518996232,35.58567189706943
-9.95799280021409,-3.689383060558194,35.06261181306105
-9.32740957953815,-3.003228897183492,34.45770021957099
-8.69671341557918,-2.423513162802175,33.79163409407429
-8.075826557318658,-1.945234562667867,33.0826245930281
-7.473119549865483,-1.560845018881737,32.34606710076203
-6.895365488516684,-1.261239092736097,31.59451089288466
-6.347785328802693,-1.036583030119217,30.83783944000614
-5.83415904524315,-0.8769621705796593,30.08357791892471
-5.356979163922575,-0.7728517181297261,29.33725937746448
-4.917626742814042,-0.7154316357529846,28.60279921798288
-4.516554153032162,-0.6967736505290328,27.88284515107192
-4.153463263907738,-0.7099295915417068,27.17908433049071
-3.827471405946812,-0.7489479067173107,26.49250025333442
-3.537260574591634,-0.8088410712867059,25.82357934090269
-3.281207707308507,-0.8855219680945056,25.17247150449717
-3.057495577378724,-0.9757229319074306,24.53911118588907
-2.864205005851297,-1.076907369451979,23.92330604258404
-2.699389815975015,-1.187180810082924,23.32480019659067
-2.561136351909349,-1.305205883445982,22.7433182095116
-2.447609548877519,-1.430123967566151,22.17859497989258
-2.357087549417589,-1.561484989209292,21.63039576631498
-2.287986766347019,-1.699185977335803,21.09852962727417
-2.238879138581246,-1.843418374043455,20.58285878715542
-2.208503139966129,-1.994623717794001,20.0833058022193
-2.195769903422979,-2.153457070431299,19.59985990646013
-2.199765625694475,-2.32075741664551,19.13258354885997
-2.219751229555031,-2.497524187759622,18.68161987100977
-2.255160084678531,-2.684899025295691,18.24720169692154
-2.305594427082988,-2.884151884238635,17.82966249626026
-2.370820970051623,-3.09667056610823,17.42944972168247
-2.450766065240523,-3.323952755608347,17.0471408963915
-2.5455106489641,-3.567599601269432,16.6834628273014
-2.655285092321245,-3.829309820644415,16.33931433150573
-2.780463961221366,-4.110873215186335,16.01579287856547
-2.921560579315106,-4.414162339925315,15.71422555718266
-3.07922116869304,-4.741120879443809,15.43620475875973
-3.254218214938936,-5.093747025596509,15.1836289152238
-3.447442559340717,-5.474069826017204,14.95874851203459
-3.659893556255057,-5.884116070095524,14.76421738981854
-3.892666442471095,-6.325864799944536,14.60314901025859
-4.146935843412925,-6.801185985765894,14.47917684243359
-4.423934085478437,-7.311759310544143,14.39651725953012
-4.724922695516539,-7.858968414366817,14.36003224273117
-5.051155154130123,-8.443765436134381,14.37528767592384
-5.403828645479186,-9.066500394919286,14.44860098155278
-5.784022243525814,-9.726710083025027,14.58706920182806
-6.192618745546241,-10.42286200270745,14.7985653126662
-6.630207290162896,-11.15205089129858,15.09168659346947
-7.096964099687662,-11.9096490960896,15.47563444108176
-7.592509332418031,-12.68891814257931,15.9600005454926
-8.115739336734235,-13.48059798854249,16.55443066432873
-8.6646358242877,-14.2725032489367,17.26813570935
-9.236056896033597,-15.0491722687495,18.1092225167471
-9.825519684576115,-15.79163458176654,19.08382620108016
-10.42699068314414,-16.47738278288877,20.19504548245907
-11.03270735953671,-17.08065174017858,21.44171462533691
-11.63306262498165,-17.57311434148076,22.81709182165694
-12.21659064986732,-17.92508923925525,24.30760161430534
-12.7700960955097,-18.10731229547848,25.89183010779228
-13.27896613782205,-18.09324254653375,27.5400206879831
-13.72769273054901,-17.86175678251445,29.21433250603949
-14.1006094769319,-17.39994968993933,30.87007982765531
-14.38281381017565,-16.70563145466072,32.45805080558487
-14.56120522692673,-15.78904731724738,33.92781254650503
-14.62553241493453,-14.67337871870838,35.23167838436864
-14.5693172098692,-13.393746547778,36.32880466103533
-14.39052163409015,-11.99470560489637,37.18877159776825
-14.09185106964267,-10.52653150888524,37.79404168710219
-13.6806389393289,-9.040864209795487,38.14088777975864
-13.16832467962712,-7.586401217298285,38.23869127798162
-12.56960081518287,-6.205288846682183,38.10783608528852
-11.9013508897336,-4.930663679367514,37.77666977105292
-11.18151841119378,-3.785521127101612,37.27810860841674
-10.42803718614754,-2.782821253941233,36.6464214249464
-9.657922495057248,-1.926551807501365,35.91457979159408
-8.886581495654177,-1.213383224497888,35.1123721472548
-8.12736077625297,-0.6345604515431663,34.26530460662683
-7.391316647834271,-0.1777490823983131,33.39418654634894
-6.687172913368799,0.1713488737925115,32.51523435778847
-6.021421272178539,0.427700725916939,31.64051324829568
-5.398518826240839,0.6059887165918716,30.7785574249004
-4.821142213826666,0.7199668596579902,29.93504586390208
-4.290465796390298,0.7820763385131586,29.11345080940723
-3.806439883889849,0.8032597828640009,28.31561118577667
-3.368052840138853,0.7929182408015494,27.54220986563256
-2.973567396843795,0.7589633978710009,26.79315187828468
-2.620726443466248,0.7079279323591481,26.06785145503871
-2.30692705800308,0.6451067145114697,25.36544113278577
-2.029363843231826,0.5747098582969551,24.68491777088597
-1.785144010321046,0.5000151355512235,24.02523974616952
-1.571377362828839,0.4235120725502804,23.38538784734094
-1.385244590606734,0.3470334466174577,22.76440020426292
-1.224047247342611,0.2718722022718577,22.1613893890599
-1.085242575134858,0.1988833022463433,21.57554784416666
-0.9664660360228203,0.128570954885173,21.00614612561794
-0.8655440677430817,0.06116219595182111,20.45252711700621
-0.780499233283914,-0.003331919806429468,19.91409834636093
-0.7095496015341445,-0.06506615262917463,19.39032378059786
-0.6511038907808313,-0.1243205689676224,18.8807159303202
-0.6037536333797553,-0.1814683823454742,18.38482872395099
-0.5662633802432234,-0.2369509337343666,17.9022513627318
-0.5375597572268439,-0.2912587177455422,17.43260321264135
-0.5167200100982061,-0.3449174846784926,16.97552969863603
-0.5029605278788761,-0.3984785720667007,16.53069912016355
-0.4956257129954086,-0.4525127381193314,16.09780028948516
-0.4941774678142516,-0.5076068805190287,15.67654089517757
-0.4981854878103563,-0.5643631257930197,15.2666465048765
-0.5073184890434855,-0.6233998661750972,14.86786013901393
-0.5213364492267107,-0.6853544023500927,14.47994236798764
-0.5400839051533185,-0.7508869219388541,14.10267190720305
-0.5634843225401289,-0.820685605502038,13.73584670697887
-0.5915355356330035,-0.8954727048059256,13.37928555727967
-0.6243062416213141,-0.9760114827300764,13.03283025092846
-0.6619335276483899,-1.063113941089087,12.6963483739596
-0.7046214047918549,-1.157649292258313,12.36973681891169
-0.7526403227784463,-1.260553153120565,12.05292614712098
-0.806327640463951,-1.372837455513242,11.74588596059993
-0.8660890293968097,-1.49560107573591,11.44863148416563
-0.9324007902706533,-1.630041186015025,11.16123160556631
-1.005813063912695,-1.777465321779439,10.88381867704459
-1.08695391872653,-1.939304138101558,10.61660044782902
-1.176534294130603,-2.117124793670822,10.35987457533038
-1.275353773185075,-2.312644846914137,10.11404625524971
-1.384307145602189,-2.527746470479106,9.879649619189442
-1.504391702514232,-2.764490679288812,9.657373674142354
-1.636715173879721,-3.025131113128394,9.448093702068547
-1.782504174494588,-3.312126703200784,9.252909198826474
-1.943112960315194,-3.628152264995082,9.073189606602984
-2.120032206750813,-3.976105673615812,8.910629275075483
-2.314897396381711,-4.359109762672136,8.767313259528484
-2.529496234471371,-4.780506407131107,8.645795704391764
-2.765774283098359,-5.243839360090657,8.54919262793083
-3.025837701935879,-5.752821262733072,8.481290854865456
-3.311951585459245,-6.311278782177354,8.446674542125965
-3.626531869417575,-6.92306800434976,8.450870065816574
-3.972128118815449,-7.591949988189739,8.500508778407982
-4.351393681891035,-8.321413788703127,8.603505015215799
-4.767038683700262,-9.114431384299714,8.769243337820194
-5.221760141502549,-9.973126063082622,9.008763845923301
-5.718142151548109,-10.8983334633927,9.334926862458053
-6.258517727818412,-11.88903356998683,9.762527748920816
-6.844782679939842,-12.94163408615481,10.30831849032309
-7.478151276705491,-14.0490930900672,10.99087485420523
-8.158843964306037,-15.19988505367727,11.83022716010585
-8.885700007605635,-16.37684335573373,12.84715155022425
-9.655713847562069,-17.55595887375838,14.06200261526349
-10.46350473745374,-18.70528141464698,15.49296702263962
-11.30074635511106,-19.78415780693577,17.153646248649
-12.15560749920628,-20.74313774086349,19.04995381018522
-13.01228590080654,-21.52496148528498,21.17645770220729
-13.85075068535586,-22.06706869249661,23.51252111765081
-14.64683648363032,-22.30597354200682,26.01887619537823
-15.37283973666415,-22.18357618427886,28.6355426562898
-15.99873820684479,-21.65499629316977,31.28215604245081
-16.49407367044692,-20.69687921946983,33.86164303197053
-16.83040352371924,-19.31452039095639,36.2676481962282
-16.98406092976843,-17.54586622779708,38.39518568080888
-16.9388127148944,-15.46076015991051,40.15288845782012
-16.68793147935547,-13.15480117776025,41.47438436586932
-16.23525250034014,-10.7386276282391,42.32619036580975
-15.59497284062949,-8.324791483540254,42.71028315672746
-14.79021903896403,-6.01506753501512,42.66094726648029
-13.85067167412516,-3.89075849910766,42.23704449109906
-12.8097038193315,-2.007481856304064,41.51187931180885
-11.7015226083482,-0.3945675091339667,40.56303559673539
-10.55871214644141,0.9419026273206297,39.46402471385807
-9.410415262556764,2.013917201844336,38.27868478172864
-8.28122329417006,2.845699893605141,37.05840537835375
-7.190712245632913,3.468316061074166,35.84167003589628
-6.153488410755668,3.915332922865103,34.65516553665398
-5.179582761717086,4.219722298149013,33.51572594982687
-4.275045425344608,4.411915343431361,32.43253999464921
-3.442621977778188,4.518781343340447,31.40924965837067
-2.682428482473477,4.563269508004704,30.44574376315558
-1.992573974299648,4.5644794091478,29.53957763223375
-1.369703892570185,4.537976929812832,28.68702849653254
-0.8094552760686836,4.496226488190676,27.88383616207936
-0.3068254060674839,4.449056131657583,27.12569245176832
0.143538397581719,4.404106552999495,26.40854191633194
0.5471174198982369,4.367238742040938,25.72874802268361
0.9093575959308011,4.342890008388928,25.0831683007942
1.235552459631544,4.334376909008683,24.46917140701895
1.530763609142452,4.344148267647738,23.88461995879366
1.799770613966868,4.373993550695226,23.32783569386417
2.047043595919328,4.425212449332143,22.7975579529787
2.2767329107636,4.498751308226185,22.29290243414751
2.492671398182583,4.595311457421894,21.81332432012766
2.698385545891612,4.715433783511619,21.35858795203362
2.897112638364375,4.859563140990782,20.92874396450119
3.09182154806807,5.028095509997921,20.52411401258849
3.285235295309152,5.221410170802982,20.1452827529328
3.479853868829178,5.439888588733818,19.79309647437812
3.67797607820672,5.683921178747525,19.4686676186256
3.881719413772421,5.953902638393317,19.17338432375968
4.093037031073096,6.250216095561884,18.90892401274826
4.31373106446662,6.573205911713563,18.67726989572682
4.545461516974616,6.923138617063549,18.48072902630988
4.789749979856287,7.300151144629154,18.32195021987305
5.047977415200976,7.704185299051504,18.20393968059068
5.321375199872088,8.13490728143487,18.13007157300631
5.611008594357102,8.591611148052372,18.1040899991987
5.917751785246017,9.073105384127153,18.1300979032849
6.242253681328306,9.577582422298192,18.21252734248471
6.584893754788481,10.10247204948766,18.35608439555842
6.945727453932611,10.64428136303676,18.56566083636913
7.32442112474691,11.19842639645995,18.84620376962277
7.720177025105195,11.75906384977786,19.20253399317209
8.131649959276032,12.31893556807887,19.63910431901563
8.556858354724001,12.86924340962879,20.15969097500244
8.99309427553342,13.39957758964502,20.76701513323358
9.436838893710732,13.89792679360042,21.46229818917728
9.883692214373578,14.35080220499176,22.2447641173944
10.32832814740282,14.74350849798319,23.11111512700103
10.76448796121099,15.06059084190309,24.05502227851822
11.18502621060849,15.28647601891276,25.06668897647895
11.58202274307279,15.40630633966498,26.13255927785566
11.94697167320962,15.4069369615482,27.23525046019222
12.27105274035841,15.2780325442885,28.35378530955476
12.54548208364874,15.01316294877397,29.46417972668691
12.76192867503889,14.61076784060803,30.54040351076669
12.91297074184824,14.07484621479914,31.5556788726816
12.99255555627945,13.41523771976794,32.48402014684093
12.99641849061897,12.64740261636638,33.3018620692212
12.92241559410412,11.79167331141374,33.98958782302524
12.7707295874549,10.87203132212884,34.53276436679577
12.54392198932955,9.914541606270854,34.92292660126176
12.24682220100409,8.94563248328075,35.15781867185322
11.8862644653078,7.990429870383473,35.24108548035933
11.47070179734277,7.071335037085856,35.18149040533135
11.00973887944082,6.20698233467432,34.9917976614813
10.51363154218003,5.411642363304211,34.68748802387852
9.992798630021131,4.695064491989549,34.28547291705244
9.457384186616684,4.062695337510548,33.80294100132708
8.916896379463974,3.516175031429619,33.2564253222927
8.379937013636338,3.054001960644604,32.66113037230269
7.854024029022896,2.672264748767888,32.03051675038368
7.345500423854346,2.365360421676625,31.37611178869188
6.859517154662716,2.126642730455696,30.70749860203295
6.400074610470783,1.948968837671087,30.03243159992191
5.970106707954898,1.825132583813095,29.35703022590934
5.571592794006822,1.748186975367573,28.68601103143647
5.20568467666408,1.711667493133202,28.02292822840308
4.872838661388692,1.709732256828571,27.37040257910662
4.572945036239309,1.737236241246639,26.73032673962987
4.305449772380932,1.789755808398977,26.10404152979545
4.069465158524945,1.863577761177914,25.49248207246379
3.86386763261652,1.955664624733019,24.89629558878629
3.687382231190683,2.063605359419721,24.31593421193829
3.538653895913008,2.185558445642081,23.75172684877963
3.4163064187703,2.320192361749554,23.20393418712988
3.318990132818824,2.466626921636306,22.67279065917048
3.24541961859589,2.624377721914758,22.158536705217
3.194402742589409,2.793305021014714,21.66144415535218
3.164862309565581,2.97356767985753,21.18183703246225
3.155851522568396,3.165582283913623,20.72010961920127
3.166564323242893,3.369987193796302,20.27674324063993
3.196341545097708,3.587610997756566,19.85232289638666
3.244673663048981,3.819444633209357,19.44755462438536
3.311200770119392,4.066616280481888,19.06328428189761
3.395710259815008,4.330367990044542,18.70051827316003
3.498132541736982,4.612032868314649,18.36044662216587
3.61853496817323,4.913011503833546,18.04446866614767
3.757113999470613,5.234746155396701,17.75422151251803
3.914185483965486,5.578691039960283,17.49161123923961
4.090172771940653,5.946276848128122,17.25884660309794
4.285592220459856,6.3388673812275,17.05847472579182
4.501035475752242,6.757705956281661,16.89341782346757
4.73714774236471,7.203848984038784,16.76700949608566
4.994601066461237,7.67808392609358,16.68302835978674
5.274061481371742,8.18082873629996,16.64572584780682
5.576148699704401,8.712009973201077,16.65984378688784
5.901386909390941,9.270917153754532,16.73061585317284
6.25014517366527,9.856031766615482,16.86374522954137
6.622565994506171,10.46483088480122,17.06534878257801
7.018480840385807,11.09356776482201,17.34185599435118
7.437311946369833,11.73703546885181,17.69984899240414
7.877960569692125,12.38832465576611,18.14582876886451
8.338683239671807,13.03859341403346,18.6858927386663
8.816959484546409,13.6768752841451,19.3253110785088
9.309357121597538,14.2899609588827,20.06799495091837
9.81140445141218,14.86239844002452,20.91585997373363
10.31748244775755,15.37666370226688,21.86810415754037
10.82075390773262,15.81355623738157,22.9204413119346
11.31314986334479,16.15286747701608,24.06435753687571
11.78543538504532,16.37435106289475,25.28648664253937
12.22737601168053,16.45898929337307,26.56822426833119
12.62802115594808,16.39049967365586,27.8857116415725
12.97611101976249,16.15696398881607,29.21030867585693
13.26059869549592,15.75240051850683,30.50963447971012
13.47126044087221,15.17805439442083,31.74917908466271
13.59934741310427,14.44317042044132,32.89439074574643
13.63821562842881,13.56505169062507,33.91303729939992
13.58386228031363,12.56829938744197,34.77755514796628
13.43529959452137,11.48326094452317,35.46706359774001
13.19471348240243,10.34385608689064,35.96875362896129
12.86738135227067,9.185065944889,36.2784578237605
12.46135632057823,8.040427334768138,36.40034995377328
11.98695669702424,6.939857538758718,36.34587189917929
11.45612331661939,5.908052382664678,36.13210397650043
10.8817187336568,4.963578788832884,35.77985625221767
10.27684058064524,4.118656719971112,35.31175646840661
9.654208854992142,3.379524255754632,34.75055690768377
9.025667869528357,2.747220123777799,34.11780101699043
8.401822876073005,2.218602164427161,33.43290537674896
7.791812867948459,1.7874386499485,32.71264202810195
7.203207162592001,1.445447798852666,31.97095941270055
6.642004835597068,1.183205425959971,31.2190579609762
6.112712478171106,0.9908814148366681,30.46563393951313
5.618475950437137,0.8587972281225885,29.71721561142952
5.161244469561999,0.7778175574878072,28.97853244620319
4.741949296464188,0.7396005749223158,28.25287600820873
4.360683547449945,0.736735371496823,27.54242715276671
4.016873657794037,0.7627945353399298,26.84853682045908
3.709436441263262,0.8123265398008003,26.17195676266769
3.436918405946535,0.8808082308250628,25.51302234026002
3.19761601626802,0.9645732086489296,24.87179278796051
2.989677017735382,1.060727836984215,24.2481557480464
2.811183876549005,1.167063216412684,23.64190308154884
2.660220943900866,1.281968769827336,23.05278445986801
2.534927235555517,1.404351046293149,22.48054438173694
2.433536804276055,1.533559852251701,21.92494728669949
2.354408640618622,1.669322753709727,21.38579449047392
2.296047914902906,1.811688257417645,20.86293582685193
2.257120204518917,1.960977487003193,20.3562781777613
2.236460160256914,2.117743853092973,19.86579251291924
2.233075869124635,2.282740021923483,19.39152063280491
2.246149979323502,2.456891375015261,18.93358249579576
2.275038471620425,2.641275093311123,18.49218479220944
2.319267793170703,2.837103970251047,18.0676312851582
2.37853091566596,3.045714042271744,17.66033535294784
2.452682738710839,3.268555108433966,17.27083512495087
2.54173512967217,3.507183181854597,16.89981158929622
2.645851770158385,3.763253864287034,16.54811005472712
2.765342863379831,4.038515552192391,16.21676535966806
2.900659641965279,4.334801258889223,15.90703122765454
3.052388497934685,4.654017663858914,15.62041415699577
3.221244430593837,4.998129768217327,15.3587121880457
3.408063368918206,5.369139236683348,15.12405879327589
3.613792767134493,5.769054134930865,14.9189719564183
3.839479690392515,6.199847324836397,14.74640821148506
4.086255396972159,6.663400264054421,14.60982095371202
4.355315181218987,7.161428388456446,14.5132216526428
4.647891967097356,7.695383674628884,14.4612416187315
4.965221840740706,8.26632945477004,14.45919061171066
5.308499394822805,8.874782204407216,14.51310673563701
5.678820453961761,9.520515026302778,14.62978964901729
6.077109503581192,10.20231818107664,14.81680606136306
6.504029026049249,10.9177136447253,15.08245278760873
6.959868063951009,11.66262380626085,15.43565841454156
7.444407830763192,12.43099967059002,15.88580024386908
7.956763271731099,13.2144219799937,16.4424093016019
8.495201383950524,14.00170012166478,17.11473401317211
9.056940098364308,14.77850884226804,17.91113441913778
9.637935843356082,15.52712121854971,18.83828598180841
10.2326736657608,16.2263163299551,19.90018803268181
10.83398083459463,16.85155800914809,21.09699960912467
11.43289260175565,17.37555082346369,22.42376656171949
12.01860600459956,17.7692725544221,23.86915725797145
12.57856226148764,18.00354912812148,25.41438384514782
13.09869773760376,18.05117009226683,27.03253892723884
13.5638947010005,17.88943865555193,28.6886037582464
13.9586438687223,17.50292044710116,30.340360065007
14.26790075774067,16.88602610047123,31.94034395486557
14.47808011304435,16.04497570726067,33.43881325378842
14.57809415165041,14.99869355729378,34.78748173395028
14.56031113010557,13.77830034824857,35.9435571030368
14.42130134373233,12.42510331851657,36.87347444922955
14.16225508017512,10.9872835061302,37.55570546471453
13.78900106397692,9.5157594867896,37.98217071191628
13.31161584272233,8.059880020670725,38.15805612916438
12.74367943134048,6.663608894159081,38.10015616820991
12.10128427351399,5.362716357317137,37.83413805646006
11.4019316640847,4.183240004424296,37.39127143813674
10.66344877061794,3.141207603734468,36.80517135987365
9.903034994577197,2.243400147147961,36.10898714193803
9.136508477554706,1.488816135347908,35.3332922375123
8.377782963385457,0.8704795416554266,34.50475055929816
7.638570504785176,0.3772878951203532,33.64549506098432
6.928281261012733,-0.004312800782605597,32.77307190292852
6.254078710425658,-0.2889449614845062,31.9007749175742
5.621045253066634,-0.4912481161081806,31.03820547427618
5.032416486935856,-0.6251449859165565,30.19192472846373
4.489849437385418,-0.7033798755627523,29.36610406436316
3.99369831496234,-0.7372723220855173,28.56311580108373
3.543279378270152,-0.736629302639187,27.78403523718793
3.137113319534195,-0.7097663984741286,27.02904565413806
2.773138950883094,-0.663598062834898,26.29775079546343
2.448895871462748,-0.6037670018467971,25.58940625512158
2.161676439342882,-0.5347913344920142,24.9030839396948
1.908649020833893,-0.4602151620101634,24.23778386364435
1.686955402187726,-0.3827534408843615,23.59250617037282
1.493785646882051,-0.3044258412295925,22.96629425341809
1.326433740849992,-0.226676884584998,22.35825768989001
1.182337217820263,-0.1504813849534389,21.76758167891726
1.059103688830485,-0.0764353129189306,21.19352793817806
0.9545268756975948,-0.004832858817675992,20.63543059460642
0.8665944076745136,0.0642691694346206,20.09268950064224
0.7934893082458869,0.1309983133912833,19.56476257776698
0.7335867891557972,0.1956234552593892,19.05115818738253
0.685447688597548,0.2585205294320763,18.55142810785894
0.6478096429246305,0.3201457332469427,18.06516141296816
0.6195768664385133,0.3810151234879264,17.59197936485908
0.5998092303288246,0.4416896042011157,17.13153132528425
0.5877111773341451,0.5027644330700327,16.68349162965746
0.582620880356605,0.5648624922642766,16.24755734310283
0.5839999481402803,0.6286306818234764,15.82344681400236
0.5914238962724169,0.6947388971815809,15.41089895036712
0.6045735343795355,0.7638811462618942,15.00967316213345
0.6232273678545718,0.8367784452269496,14.61954993476048
0.6472550723814395,0.9141832054298474,14.24033202430723
0.6766120697740133,0.9968848876312887,13.87184629057716
0.7113352123066778,1.085716753497004,13.51394621275368
0.7515395680920086,1.181563589169932,13.16651516154665
0.7974162906619918,1.285370311633936,12.82947053392501
0.8492315504008684,1.398151395784616,12.50276889199541
0.9073265026553138,1.521001078450841,12.1864122876803
0.9721182660889687,1.655104304528347,11.88045600091098
1.044101884062302,1.801748378830337,11.58501797259604
1.123853240385211,1.962335273479184,11.30029027629532
1.212032897487223,2.138394512016856,11.02655304605849
1.309390818468712,2.331596504106402,10.7641913640142
1.416771922930591,2.543766133454065,10.51371571163067
1.535122407795326,2.776896299214894,10.27578670434452
1.665496735800658,3.033160968031978,10.05124496092844
1.809065152441608,3.314927097299871,9.841147105587957
1.967121532276499,3.624764523700966,9.64680905899077
2.141091271762249,3.965452553329619,9.469857936994652
2.332538830492339,4.339981514068282,9.312294029380288
2.543174366116701,4.751546904404746,9.176564452659095
2.774858698053287,5.20353295632421,9.065650124197456
3.029605556239354,5.699481378601023,8.983167632054048
3.309579705534934,6.24303971368855,8.933487289106132
3.617089063278278,6.837882083763204,8.921868033029078
3.954568324810806,7.48759309402125,8.954608681437678
4.324550858862423,8.195503319275597,9.039213117454585
4.729624717698542,8.964462217563776,9.18456392000837
5.172367528530213,9.796531726224838,9.401094322067927
5.655253827904355,10.69258166732164,9.700941646638473
6.180527161816038,11.65176724471083,10.09805596294291
6.750028186813157,12.67087070009801,10.60822513743594
7.364969399916363,13.74349565382709,11.24896157817139
8.025647529059322,14.8591166607913,12.03917742523721
8.731086824642729,16.00201171902858,12.99855585835678
9.478611594719762,17.15014585986468,14.14651118815929
10.26335565493602,18.27413260053645,15.50062768582189
11.07773128279462,19.3364766924337,17.0744893188605
11.91090166851414,20.29138873826147,18.87487628003655
12.74832828282563,21.08554009804491,20.89842661435332
13.57149495896436,21.66015874736969,23.12805208341364
14.35793676373578,21.95480122401061,25.52964516780359
15.08171221960841,21.9129163469689,28.04986935423032
15.71443710466109,21.48891133396952,30.61598962215836
16.22693317314074,20.65587559977866,33.13863966191529
16.59143152250606,19.41255171787737,35.51801547991771
16.78412266928148,17.78780688378092,37.65320967145689
16.78770172853229,15.84101115217638,39.45341657495395
16.59347146023848,13.65749866122221,40.84889377294945
16.20258694893271,11.33953001427135,41.79926987476016
15.62616908198418,8.994459366225069,42.29728685227298
14.88424630955468,6.72260894062361,42.36724940877182
14.00373167167512,4.607325616536848,42.0588728071614
13.01582360990805,2.708884447815297,41.43831270291314
11.95328357038929,1.062704231048062,40.57855627326457
10.84798919963728,-0.3187528760207718,39.55103870088469
9.729028923812972,-1.441669722910687,38.41959967771166
8.621447748723424,-2.325543700982055,37.23707668139622
7.545621574776115,-2.997968754465566,36.04421472661002
6.517151967418333,-3.490234213383415,34.87025624415332
5.547137061664967,-3.834033851425084,33.73452225897761
4.642675575005981,-4.059279868429946,32.64840682485271
3.807484069341119,-4.192849525284599,31.61738094129205
3.042539013025568,-4.25803185157353,30.6427717041148
2.346685782494632,-4.27444905616395,29.72321434016678
1.717181919516384,-4.258267138627529,28.85576181181925
1.15016037491402,-4.222558924971607,28.0366852209253
0.6410106267216139,-4.177727338787564,27.2620192308857


==> Figures/animation2-4.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736


==> Figures/animation2-5.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106


==> Figures/animation2-6.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564


==> Figures/animation2-7.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688


==> Figures/animation2-8.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734


==> Figures/animation2-9.csv <==
"xcoord","ycoord","zcoord"
-8.001,8.001,27.001
-6.487208517438114,7.804217532373618,25.72635345918332
-5.138645375744954,7.563654875600364,24.60950541710577
-3.941973199736428,7.314056481736131,23.62951752327301
-2.88237076949555,7.079233590306153,22.76622092636887
-1.944573183802558,6.874905871933988,22.00170458075259
-1.113568841210568,6.710992520194266,21.32087804470473
-0.3750385043201416,6.593366012591758,20.7115130402402
0.284391445774966,6.525148265177733,20.16402376422615
0.8770249211654857,6.507644123881154,19.67114234642048
1.414058716017468,6.540999210853436,19.22757710730259
1.90560086681257,6.624653232708892,18.82969827321314
2.360722771577012,6.757643207334251,18.47527027740735
2.78752961078585,6.938796591805152,18.16323541244006
3.193238307431118,7.166842764558377,17.89354602952469
3.584255552107072,7.440462566399335,17.66703883741153
3.966250677355569,7.758289159352117,17.48534332902602
4.344219686316996,8.11886881494905,17.35081585136194
4.722537744232238,8.520586978223308,17.26649067212676
5.104998093132473,8.961562777820076,17.23603920388024
5.494835778186232,9.439513897732876,17.26372811846284
5.894734884021871,9.951593336073586,17.35436633818666
6.306818265730792,10.49420009163038,17.51322984111845
6.732619115767678,11.06276735769233,17.74595198234583
7.173034233162165,11.65153453192584,18.05836584940673
7.628259661101509,12.25331344259515,18.45628442978495
8.09771054249992,12.85926474910696,18.94520465064208
8.579928712055338,13.45870742581224,19.52992344053705
9.072483767817236,14.03899218120494,20.21405882594127
9.571876147647716,14.585477687059,20.99947775458529
10.07345395895445,15.08165498714307,21.88564572232317
10.57135867641806,15.50946801912811,22.86893171506892
11.05851779842798,15.84987370982797,23.94192471332484
11.52670434233768,16.08367023098697,25.09284257829402
11.96668264425562,16.19259404351462,26.30513588142657
12.36845622349737,16.16064472123568,27.55740130413268
12.72162560369045,15.97554438824011,28.82371352052015
13.01585170026739,15.63018409276686,30.07445377948164
13.24140448487858,15.12386568598863,31.27765462537007
13.38975924717673,14.46313055202414,32.40079772322723
13.45418726409708,13.66198956693579,33.41290936418485
13.4302780652154,12.74143752814408,34.28671773578028
13.31633030008265,11.72824245224158,35.00059179569625
13.11355927205044,10.65312406803035,35.53999193713448
12.82609059090865,9.54854606797735,35.89823173579995
12.4607373478751,8.44641371798176,36.07646418433417
12.02658700911095,7.375974483539119,36.08293672697923
11.53444784997542,6.362164940985301,35.93167401470963
10.99621870919602,5.424550446537419,35.64081920812314
10.42424833045897,4.57689281540716,35.23088237613039
9.830742670321426,3.827283141159959,34.72311313178908
9.227263510950896,3.17871047971194,34.13815106634802
8.62434362041935,2.62990865236837,33.49503285660766
8.031226299120522,2.176328268865058,32.81056718435023
7.455723044895286,1.811108329749129,32.09903882860934
6.904173482897695,1.525959196787761,31.37217489402828
6.381486665544867,1.311906278936781,30.63929682278136
5.891241597401214,1.159875171166259,29.90758631371484
5.435826278332701,1.06112156259187,29.1824056590359
5.016597576944698,1.007523042343603,28.46762834965097
4.634047927638683,0.9917565235569317,27.7659506823919
4.287968537396661,1.007386449866239,27.07916763941844
3.977602099184746,1.048887213210159,26.40840580199011
3.701780750705291,1.111619858947426,25.75431257247101
3.459047146443808,1.191779267704419,25.11720497326987
3.247758069911566,1.286324242001726,24.49718337051656
3.066171086333785,1.392899627850987,23.8942162160958
2.912515421434519,1.509756891432234,23.30820180236139
2.785048642894998,1.635677446392344,22.73901245029101
2.682100898380007,1.769901422057559,22.18652576382264
2.602108493208975,1.912063386794054,21.65064674868559
2.543638522272149,2.062135702537003,21.13132381198267
2.505406142059718,2.220379604641979,20.62856097925886
2.486285906423332,2.387303707965437,20.14242810712319
2.485318412352659,2.563629381542371,19.67307043068802
2.501713321768345,2.750262268549814,19.22071845463342
2.534849649602229,2.9482691232969,18.78569895829132
2.584274041356232,3.158859068058589,18.36844772116529
2.649697606539319,3.383368320394273,17.96952446870884
2.730991727719558,3.623247390718272,17.58963047324669
2.82818312691766,3.880049687477258,17.22962920723474
2.94144833923933,4.155420382223487,16.89057042205822
3.071107614762199,4.451084269183372,16.57371800172301
3.217618139927769,4.768831194523588,16.28058190249287
3.381566334752912,5.110497421300431,16.01295441977647
3.563658837485672,5.477941030452956,15.77295090149164
3.764711629229778,5.873009132269813,15.56305482626658
3.985636573176041,6.297494277372574,15.38616685133646
4.227424442884663,6.753077020287753,15.24565696590378
4.491123289798186,7.241251123973127,15.14541820767489
4.777810753221146,7.763227442178842,15.08991944920416
5.088558652988809,8.319812150148236,15.08425346374101
5.424387940739644,8.911254827527959,15.1341747616812
5.786211847071212,9.537062103381839,15.24611948199761
6.174764893257321,10.19577339994203,15.42719689339789
6.590515405628143,10.88469709689276,15.68513884129316
7.033559376431095,11.59960861390208,16.0281899276771
7.503494091077772,12.33441698562026,16.46491769394906
7.99927105958631,13.08081400906025,17.00391925670723
8.5190296513204,13.82793039883222,17.65339979874764
9.059915645383713,14.56203667930117,18.42060060913709
9.617892841851337,15.26634218598162,19.3110620503612
10.18756097624858,15.92096182237504,20.32772225179245
10.76199924366541,16.50313378828541,21.46987761165095
11.33266118074725,16.98777708919256,22.73206729145814
11.88935234938167,17.34846822619932,24.10298919692807
12.42032548542413,17.55888440937822,25.56460365282905
12.91252629198302,17.59470016611015,27.09162187797087
13.35201454732438,17.43583526253935,28.65159307818141
13.72456800619001,17.06884431623407,30.20577797006985
14.01645074627141,16.48913484168581,31.71091355516285
14.21529588969961,15.70263395597427,33.12183282438637
14.31102085385497,14.72652996566503,34.39472357877992
14.29666963817698,13.58881658596173,35.49063492988992
14.16906949383462,12.32656006102265,36.37872359907735
13.92920409990969,10.98305359247495,37.03872342572684
13.58224184155915,9.604253100691764,37.46223956154055
13.13720904778066,8.235033774986485,37.65268971108576
12.60635222883546,6.915823494722624,37.62397683348723
12.00427752142363,5.680056390941044,37.39820518955671
11.34698010508184,4.552689786409688,37.00288478656666
10.6508779373574,3.549805567850593,36.46808558679815
9.93194591448179,2.679133482381464,35.82391952981408
9.205016044982305,1.941225073437785,35.09858837485816
8.483275210047102,1.330978663073489,34.31708642251517
7.777961847923604,0.8392503004510123,33.50052538921975
7.098240739477055,0.4543550296351893,32.66597131679812
6.451222222313686,0.1633408093619924,31.8266506357121
5.84208759311154,-0.04701426521734117,30.99238415423291
5.274283974174055,-0.1894808237403213,30.17013013281513
4.749757091265955,-0.2759021070628672,29.36454844899975
4.269197162618258,-0.3169176831733351,28.5785285369932
3.832279960888672,-0.3218391258996458,27.81364954303351
3.437891210156782,-0.2986339292362014,27.0705602536995
3.084327427953252,-0.2539812534520947,26.34927902376385
2.769470050483809,-0.1933711927555518,25.64942128913752
2.49093230382347,-0.1212267481588652,24.97036570954095
2.246180001698408,-0.04103396552288034,24.31137085501757
2.032628473616986,0.04452938986339788,23.67165367959285
1.84771834784276,0.1334725996296566,23.05043957226238
1.68897308999052,0.2243815748891515,22.44699204116487
1.554041151206904,0.3163208449954218,21.86062837295141
1.440725398503377,0.408748363700288,21.29072607621585
1.347002245723194,0.5014427996116649,20.73672363267802
1.271032618414669,0.5944425358889929,20.19811805353251
1.211166596339844,0.6879953674619151,19.67446095108583
1.165943299884922,0.7825177836111441,19.16535425347177
1.134087330597831,0.8785627113582928,18.67044627489031
1.114502846099761,0.9767946376966767,18.18942856927537
1.106266147293441,1.07797110371698,17.72203380996203
1.108617480788178,1.182929655822492,17.26803482578062
1.120952610273214,1.292579438061103,16.82724486460275
1.142814585010164,1.407896707981543,16.39951913325111
1.173886029136605,1.529923651388477,15.98475766664246
1.21398218937473,1.659769955384203,15.58290960125116
1.263044908285951,1.798616671476445,15.19397896331207
1.321137632700411,1.947721959093105,14.81803212747703
1.388441519731242,2.108428342484979,14.45520715520276
1.465252663254721,2.282171138439285,14.10572528327402
1.551980429307378,2.470487715711914,13.76990490145493
1.649146856875886,2.675027226069424,13.44817843445681
1.757387048254826,2.897560396650833,13.1411126272386
1.877450437492836,3.139988887871778,12.84943282360017
2.010202783027084,3.404353592277235,12.57405192448326
2.156628677460387,3.692841067276516,12.31610481092556
2.317834298870962,4.007787045513105,12.07698911091157
2.495050038426035,4.351675634606059,11.85841326877262
2.689632521607348,4.727132383797858,11.66245292325004
2.90306538691561,5.136908836346276,11.49161658953821
3.136957986914984,5.583855479090255,11.34892153217906
3.393040920926637,6.070879120815467,11.23798045207849
3.673156984596774,6.600879660415613,11.16309911021561
3.979245716924654,7.176659939613864,11.12938415895044
4.313319230002898,7.800800936050194,11.14285909544994
4.677426415894742,8.475493013587782,11.21058419022395
5.073601945043801,9.202312463914481,11.3407732278668
5.503795727857213,9.98193143471789,11.54289563764861
5.969777765893294,10.81374902917472,11.82774679000923
6.473012684724361,11.69543263946864,12.20746165231437
7.014497908661341,12.62236256272597,12.69543758531545
7.594559707946083,13.5869811767777,13.3061211858852
8.212602658821876,14.57806235084889,14.05460286140531
8.866810996150653,15.5799394343678,14.95595359530573
9.553805628932059,16.57176283138612,16.02423522262634
10.26826898956046,17.52690110306369,17.27112474522764
11.0025619724137,18.41264983245883,18.70412315093415
11.74637298219642,19.19046171955477,20.32437914224736
12.48645739085459,19.8169433554472,22.12425518891848
13.20654347758695,20.24585411577336,24.08489656420192
13.88749280901365,20.43126054861454,26.17421703358539
14.50780137969119,20.33182005404896,28.34584839866534
15.04450426538274,19.9158873065192,30.53965244718998
15.47449506015133,19.16679567716057,32.68429019484336
15.77619302751936,18.08735923731806,34.70203362867554
15.93139799614995,16.70250582774482,36.51550416450527
15.92708983643235,15.05911600775423,38.05544251019912
15.75688645422041,13.22264882964645,39.26815575901716
15.42189656654741,11.27088046344698,40.12116109704744
14.93079682496478,9.285826522342182,40.60586424220163
14.29910661313243,7.345384592017036,40.73680537471437
13.5477867623894,5.516240771831787,40.5478359846736
12.70140512298253,3.849147914314791,40.08625886632961
11.78616200056699,2.376998094322102,39.40626051851032
10.82804730454788,1.115441228029443,38.56285554397979
9.851327734217934,0.06534975198269444,37.60716985599201
8.877466874037344,-0.7837304202514347,36.58340535665766
7.924492060946091,-1.44991678423791,35.52741683300648
7.006757039337027,-1.955666423491011,34.46657584322737
6.135014082368961,-2.32509090799522,33.42050122807144
5.316699630620201,-2.581999210317361,32.40225899954815
4.55634545718973,-2.748618394069832,31.4197203143892
3.85604445100621,-2.844870576847659,30.47686926190738
3.21591972684892,-2.888064306196138,29.57494421436171
2.634563825888148,-2.8928687704281,28.71336556524446
2.109429338233704,-2.871463638203684,27.89044761731816
1.637162922690856,-2.833784856617023,27.10391734013058
1.213881810002868,-2.787811553866518,26.35127344794642
0.8353961842099249,-2.739858955414451,25.63002105135254
0.4973831140280757,-2.69485667715037,24.93781406597449
0.1955186200404301,-2.656601639324875,24.27253236106753
-0.07442547080141804,-2.627981198160675,23.63231495960839
-0.3165136478015111,-2.611165926382633,23.01556534814746
-0.5346022343173193,-2.6077736146358,22.42094050939977
-0.7323134575604299,-2.619007125940302,21.84733175139527
-0.9130239621434836,-2.645769140087117,21.29384271837326
-1.079864342642337,-2.688756853134151,20.75976800724287
-1.235726880755371,-2.74853952315687,20.24457443768522
-1.383279202929316,-2.825621480876142,19.74788609935197
-1.524982025936659,-2.92049291128474,19.26947371011505
-1.663109536177132,-3.033670390743306,18.8092484707116
-1.799771260338019,-3.165728847622286,18.36726042005022
-1.936934537602904,-3.31732630838957,17.94370122662214
-2.076446903474224,-3.489222494668631,17.53891135424035
-2.220057848265363,-3.68229204666849,17.15339158524124
-2.369439524225087,-3.897532858986517,16.78781894987486
-2.526206047828759,-4.136069719165137,16.44306718066014
-2.691931080680805,-4.399153129475793,16.12023187154496
-2.868163375327964,-4.688152859245762,15.82066056091427
-3.056439941653327,-5.004545409126288,15.54598796045963
-3.258296425015747,-5.349894160597519,15.29817650074309
-3.475274187713592,-5.725820525496376,15.0795622353752
-3.708923448944502,-6.133963896311903,14.89290590761041
-3.960801663407102,-6.575927629422586,14.74144859419837
-4.232466103993581,-7.053207682159039,14.62897074758972
-4.5254593606168,-7.567099900112058,14.55985259141787
-4.841286180030649,-8.118581370657441,14.53913260433742
-5.181379762306765,-8.708160820566139,14.57255916237514
-5.547055321110888,-9.335692896695335,14.66662820747048
-5.939448446196888,-10.00015156524433,14.82859699498887
-6.359435640185133,-10.69935913375273,15.06646052173321
-6.807534431972942,-11.42966999477696,15.38887322945106
-7.283780830279061,-12.18561268155219,15.80499428413722
-7.78758275300354,-12.95950086478444,16.32423071230903
-8.317549676371423,-13.74103413560518,16.95584992633766
-8.87130134701932,-14.51692321648089,17.70843324950409
-9.44526223499405,-15.27059145203675,18.58914715243562
-10.03445363409812,-15.98202381255546,19.60282178044455
-10.63230188590582,-16.62785325696946,20.75084988009489
-11.23048868216968,-17.18178694564314,22.02995557824064
-11.81887678037288,-17.61547381423488,23.43093155000134
-12.38555001587823,-17.89989106284417,24.93750062353998
-12.91700775541081,-18.00727139701931,26.52551329967212
-13.39854804065767,-17.91350130292479,28.16272851310824
-13.81485808010283,-17.60079931850701,29.80941875326324
-14.15080443789562,-17.06035312851743,31.41997118837068
-14.39238007811577,-16.29449175614008,32.94551410529917
-14.52772696772421,-15.31793873611812,34.33739614009416
-14.54812032055921,-14.15777067266569,35.55112671919398
-14.44878429552093,-12.85190157705277,36.55021476199948
-14.22941737596054,-11.44619291392184,37.30928535662717
-13.8943410400251,-9.990578885588711,37.81594910985545
-13.45224175955885,-8.534807353179477,38.07113352498065
-12.91554076474698,-7.124461269290499,38.08789513769346
-12.29948242240769,-5.797826817710365,37.88902238783584
-11.6210672861233,-4.583952945525871,37.50392991090558
-10.89796377984858,-3.501979601300174,36.96539486933261
-10.14751525555469,-2.561578032610647,36.3066064826325
-9.385925202053645,-1.764198245110903,35.55883985738185
-8.627663387344189,-1.104769953971138,34.74988466870458
-7.885099046412708,-0.5735359186837108,33.90320641438269
-7.168339723661767,-0.1577766089760719,33.03771783995093
-6.485238015374629,0.1567209701763021,32.16799338359377
-5.841522235072676,0.3845137445883768,31.3047584182683
-5.2410083475455,0.539674071703997,30.45551074558271
-4.68585641248005,0.6352463460100444,29.62516867334038
-4.176842677723762,0.682935321279653,28.81667705897635
-3.713626535207499,0.6929695045897616,28.03153383029372
-3.294998720861039,0.6740880850937441,27.27022249928653
-2.919102924667075,0.6336088030658841,26.53255130401321
-2.583627301215944,0.5775439550346622,25.81790827461138
-2.28596538268238,0.5107407026895902,25.12544548160867
-2.023347838872373,0.4370292818283711,24.45420660539961
-1.792947661913617,0.3593684469007115,23.80321104567365
-1.591961908134928,0.2799816929079681,23.17150598134659
-1.417673294676318,0.200480746316805,22.55819568895486
-1.267494865753392,0.1219748035961182,21.96245538077227
-1.139000715544153,0.04516527966521743,21.38353501344045
-1.029945451626593,-0.02957338260614976,20.82075701441399
-0.9382747510251985,-0.1021258396020915,20.27351068275408
-0.8621290293214768,-0.1725796820485476,19.7412451140234
-0.799841929232599,-0.2411796681014165,19.22346183258564
-0.7499350479672622,-0.3082910551493488,18.71970784158595
-0.7111100668232642,-0.3743707972082707,18.22956947747367
-0.6822392229744667,-0.439945472589566,17.75266724435967
-0.6623548713264754,-0.5055949202387383,17.28865167296421
-0.6506387216894047,-0.5719406824885691,16.83720017531436
-0.6464112007119083,-0.6396384702985345,16.39801483153042
-0.6491212761729477,-0.7093739801306347,15.97082103576976
-0.6583369904208467,-0.7818614968417108,15.55536693537899
-0.673736877154347,-0.8578448128594487,15.15142361427544
-0.6951023786943775,-0.9381000797045689,14.75878599454097
-0.7223113369423763,-1.023440283365084,14.37727445682969
-0.7553325981301889,-1.114721100155951,14.00673720932224
-0.7942217472304575,-1.212847944686779,13.64705346630288
-0.839117970717082,-1.318784066599299,13.29813753128801
-0.8902420346294273,-1.433559587902399,12.95994391671459
-0.9478953571388321,-1.558281397873315,12.63247367353419
-1.012460149687614,-1.69414383710142,12.31578215091441
-1.084400596972759,-1.842440105320717,12.00998846006745
-1.164265042279454,-2.004574317536989,11.71528697857909
-1.252689139558262,-2.18207410706049,11.43196130414755
-1.350399925645004,-2.376603628726806,11.1604011509861
-1.458220753333899,-2.589976745689744,10.90112277974749
-1.577077006418551,-2.824170081695435,10.65479366371281
-1.708002488531849,-3.081335478318182,10.42226222033459
-1.852146335097918,-3.363811200897575,10.20459357672836
-2.010780237399034,-3.674130971818938,10.00311248659009
-2.185305683797884,-4.015029554830803,9.8194546665317
-2.37726080804232,-4.3894431436101,9.655627958050905
-2.588326278812714,-4.800502190366763,9.514084823988796
-2.820329456384912,-5.251513508823599,9.397807718146908
-3.075245766970951,-5.74592745877343,9.310408766236685
-3.355195885780261,-6.287284723714683,9.25624487919796
-3.662436856687737,-6.879135591685413,9.240548759905359
-3.999344689270797,-7.524922724236362,9.269575081605229
-4.36838524456409,-8.227816173434231,9.350759162607511
-4.77206933836875,-8.99048698576118,9.492882405635315
-5.212886961607518,-9.814803357818437,9.706234191331927
-5.693214379970402,-10.70143145138623,10.00275331653751
-6.215186725551566,-11.64932245102707,10.39612292788505
-6.780527718317382,-12.65506956965129,10.90178080142818
-7.390327679816125,-13.71212544529715,11.53679169270338
-8.044761543238716,-14.80988445561806,12.31951104696561
-8.742740886044789,-15.9326593216629,13.26895179097764
-9.481499146020997,-17.05862060535486,14.40375277006543
-10.25611837292908,-18.15882394902711,15.74064657169595
-11.05902035380809,-19.19652245332938,17.29234795882007
-11.87946547902642,-20.12704274459253,19.06484733633912
-12.70312871007519,-20.89857379265505,21.05421212332001
-13.5118503936234,-21.4542429425835,23.24318053880904
-14.28368365323902,-21.73578538845328,25.59806473109688
-14.99336865333473,-21.68890045178445,28.06671556164235
-15.61334323792245,-21.27000371677654,30.57844763337398
-16.11533687127929,-20.45356445827477,33.04675620149728
-16.47248713420376,-19.23869498164277,35.37526814814277
-16.66177948820029,-17.65335458984909,37.46664132562559
-16.6664772163399,-15.75468251805527,39.23321123904846
-16.47812934719615,-13.62469521930139,40.60740245209769
-16.09776458857998,-11.36173817239188,41.5496494725853
-15.53601320279453,-9.069277573306922,42.05203164710823
-14.81211558474981,-6.844367384401854,42.13692128278012
-13.95200827231047,-4.768116441976014,41.851263087056
-12.98585015495869,-2.899743545870548,41.25813081487959
-11.94541566112599,-1.274698742288166,40.42759807796694
-10.86173474798598,0.09369775127654001,39.42869059107279
-9.763237313388116,1.210269036550791,38.3235028561404
-8.674513632827638,2.092954803931712,37.16379879066091
-7.615676234637876,2.767825322507088,35.9898271679153
-6.60222552598374,3.264825541716527,34.83076995306525
-5.645284372376988,3.614552156333063,33.70617697800278
-4.752065682919794,3.846079070383669,32.62783414771248
-3.926457447564499,3.98568106406705,31.60167170643279
-3.169638741080706,4.056241131909876,30.62947858344536
-2.480669164795797,4.077128477805663,29.71031553340282
-1.857018426351529,4.064368820579439,28.84160512366677
-1.295020748149464,4.030973533390729,28.01992549320762
-0.7902508660385791,3.987336276080681,27.24155701056995
-0.3378256673892276,3.941639685018118,26.50283624893336
0.06736066478945568,3.90023934029708,25.80036772351385
0.4304586222280499,3.868008788110682,25.13113577667277
0.7565329675090858,3.848639734429406,24.49254995012016
1.050471127043366,3.844897490924529,23.88244877724538
1.316922567726868,3.858834851768404,23.29907985404339
1.560262465326744,3.891968913952323,22.74106846442473
1.784574060242103,3.945425672397969,22.20738283679783
1.993645081674799,4.020057000390084,21.69730107530864
2.190974477841761,4.116534150608869,21.21038269858373
2.379786414203113,4.235421341781305,20.74644630673729
2.563049101747759,4.37723241258596,20.30555399376203
2.743496505782889,4.542472964469074,19.88800257489343
2.923651375975995,4.73166989014844,19.49432138918889
3.105848343301318,4.94538969400668,19.12527627707803
3.292256060165698,5.184246548167216,18.78187925394183
3.484897525718663,5.448900586309433,18.46540335306079
3.685667847000397,5.740046509680854,18.17740205478012
3.896348744708519,6.058392162339265,17.91973262041788
4.118619125713724,6.404626325550825,17.69458247945004
4.354061018509671,6.779374590645689,17.50449754762878
4.604160108485746,7.183141810271924,17.35241095171045
4.870300024600287,7.616239326797576,17.24167007177711
5.153749427672221,8.07869497715396,17.17605905297734
5.455640847288979,8.57014384140837,17.15981295664325
5.77694012965643,9.089697931725976,17.19761849844249
6.118405321595049,9.635793636883047,17.29459486304437
6.480533866501553,10.20601690996594,17.45624643540334
6.863497180225496,10.79690811280295,17.68837755826539
7.267062077296096,11.40375133075902,17.99695782217107
7.690499213916222,12.02035705613974,18.38792526283577
8.132479796115385,12.63885254866455,18.86691469974345
8.590963359497657,13.24950089379623,19.43890001351682
9.063081527085508,13.84057746982685,20.10774332273431
9.545025301287325,14.39834040707766,20.87565176984073
10.03194654606729,14.90713823670697,21.7425548368358
10.51788760307972,15.34970108446234,22.70543219852324
10.99575597849602,15.70765857015774,23.75764353054259
11.45736300312286,15.96231480562497,24.88833530869429
11.89354535341087,16.09568581507904,26.0820213012511
12.29438527722506,16.09176639205645,27.31844687574298
12.64953840819292,15.93794426966856,28.57284473855842
12.94866682075719,15.62642658362124,29.81666410495963
13.18196006557421,15.15549885829196,31.0188027804603
13.34071016989857,14.53041508479108,32.1472951284515
13.41789106168444,13.76373270351985,33.17132014615888
13.40868238924713,12.87496544341935,34.06331274794357
13.31087582619498,11.8895250740334,34.80091126610672
13.12511076729989,10.83704169863602,35.36847426616144
12.85490544502318,9.749263013168214,35.75795678763897
12.50647576109195,8.657806795822253,35.96903991923914
12.08836227420345,7.59205810007288,36.00853315802211
11.61090996164985,6.577460310544322,35.88918464660375
11.08566087494887,5.634361887345822,35.62811291804908
10.52472437022411,4.777473964911012,35.24510115468397
9.940183755373782,4.015895143950972,34.76097312505735
9.34358473754208,3.353588755688142,34.19621340491235
8.745533842535002,2.790162953969676,33.5699231784488
8.155417757280945,2.321802626413394,32.89913514422253
7.581240084533823,1.942224735116463,32.19845890128293
7.029561746844436,1.643563526120329,31.47999639318537
6.505525478396977,1.417128837989968,30.75345431732775
6.012942900965219,1.254012643205422,30.02638221971748
5.554423578598994,1.145542721274065,29.30447563708625
5.131528100477881,1.083597542829097,28.59189809983844
4.744930719261805,1.060804276454905,27.89159045041852
4.394580686456441,1.070644241723202,27.20554863727795
4.079854743447346,1.107489063432221,26.53506101030778
3.799696024767593,1.166587833318917,25.88090308885342
3.552736838392399,1.24402190347286,25.24349217422711
3.337404430757155,1.336640243791308,24.62300659403079
3.152009995806736,1.441984985971538,24.01947536621851
2.994821940155891,1.55821401212581,23.43284415015196
2.864124862193018,1.684025250590256,22.86302289392882


==> Figures/animation3a-0.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0


==> Figures/animation3a-1.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658


==> Figures/animation3a-10.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074


==> Figures/animation3a-11.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536


==> Figures/animation3a-12.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347


==> Figures/animation3a-13.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082


==> Figures/animation3a-14.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266


==> Figures/animation3a-15.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311


==> Figures/animation3a-16.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549


==> Figures/animation3a-17.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777


==> Figures/animation3a-18.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825


==> Figures/animation3a-19.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331


==> Figures/animation3a-2.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633


==> Figures/animation3a-20.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791


==> Figures/animation3a-21.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658


==> Figures/animation3a-22.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158


==> Figures/animation3a-23.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397


==> Figures/animation3a-24.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397
3.281553425390631,5.420000388526987,13.84804612644443
3.505433490662409,5.846804811141296,13.67223837289683
3.750285176429601,6.308306617692659,13.52998239055476
4.017520450032224,6.806671157785226,13.425216671389
4.308615105904394,7.343884556967123,13.36254190961405
4.625080250183354,7.921637174543124,13.34729935015591
4.968423765960607,8.541171996942921,13.38564612934449
5.34009903974116,9.203090956931787,13.48462058300547
5.741437811495446,9.907112067842196,13.65218724375609
6.173563659947672,10.65177100651095,13.89724707791073
6.637282450495684,11.43406291497905,14.22959340454711
7.13294620605429,12.24902445439744,14.65978806378571
7.660287526416143,13.08926344962638,15.19892625778778
8.218223167093356,13.94445482313939,15.85825310053792
8.804628047828919,14.80083783631279,16.64859205651212
9.416085179559666,15.64077132574871,17.57954785217903
10.0476231120592,16.44242985717559,18.65845784151634
10.69246064827145,17.17975163734584,19.88909062536599
11.34178844989782,17.82277260941124,21.27013311861026
11.98462774774907,18.33849052479038,22.79356919240871
12.60781562150031,18.69238451826904,24.44313132924116
13.19617101431407,18.85065533219916,26.19308969406634
13.73289167184579,18.78313879628439,28.00770793894949
14.2002153992395,18.466683221003,29.84170940726061
14.58034691112274,17.88859429296794,31.64202651195375
14.85660538979465,17.04958849692759,33.35092824833671
15.01469451736702,15.96562515880681,34.91034639287695
15.04394876182515,14.66806945205699,36.26690541807489
14.93838268271957,13.20189706358212,37.37689976821257
14.69737725025139,11.62204329427303,38.21035911641684


==> Figures/animation3a-25.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397
3.281553425390631,5.420000388526987,13.84804612644443
3.505433490662409,5.846804811141296,13.67223837289683
3.750285176429601,6.308306617692659,13.52998239055476
4.017520450032224,6.806671157785226,13.425216671389
4.308615105904394,7.343884556967123,13.36254190961405
4.625080250183354,7.921637174543124,13.34729935015591
4.968423765960607,8.541171996942921,13.38564612934449
5.34009903974116,9.203090956931787,13.48462058300547
5.741437811495446,9.907112067842196,13.65218724375609
6.173563659947672,10.65177100651095,13.89724707791073
6.637282450495684,11.43406291497905,14.22959340454711
7.13294620605429,12.24902445439744,14.65978806378571
7.660287526416143,13.08926344962638,15.19892625778778
8.218223167093356,13.94445482313939,15.85825310053792
8.804628047828919,14.80083783631279,16.64859205651212
9.416085179559666,15.64077132574871,17.57954785217903
10.0476231120592,16.44242985717559,18.65845784151634
10.69246064827145,17.17975163734584,19.88909062536599
11.34178844989782,17.82277260941124,21.27013311861026
11.98462774774907,18.33849052479038,22.79356919240871
12.60781562150031,18.69238451826904,24.44313132924116
13.19617101431407,18.85065533219916,26.19308969406634
13.73289167184579,18.78313879628439,28.00770793894949
14.2002153992395,18.466683221003,29.84170940726061
14.58034691112274,17.88859429296794,31.64202651195375
14.85660538979465,17.04958849692759,33.35092824833671
15.01469451736702,15.96562515880681,34.91034639287695
15.04394876182515,14.66806945205699,36.26690541807489
14.93838268271957,13.20189706358212,37.37689976821257
14.69737725025139,11.62204329427303,38.21035911641684
14.32588331358527,9.988417543365687,38.75346301031065
13.83409959039735,8.360411925917985,39.00889751467552
13.23667181963604,6.791824234499984,38.99419065809549
12.55153731931507,5.326964947676054,38.73847793693197
11.79858572313719,3.998390390266787,38.27840873580507
10.99831385020035,2.826320020313578,37.65395310846863
10.17062484914007,1.819474499631734,36.90473124160458
9.333872226146587,0.9768850391207826,36.06724541558081
8.504194022249159,0.2901843821884509,35.17313798948535
7.695134236599724,-0.2540399488271342,34.24839628489503
6.917514836537414,-0.6721231503844654,33.31330536197196
6.179503855418582,-0.9815906525825767,32.38290874839193
5.4868206909541,-1.199864752573709,31.46775300395954
4.843024539162653,-1.34338499357082,30.57473823571852
4.249841643041489,-1.427076814363869,29.70795172805596
3.707498321278115,-1.464089195430719,28.86941207818783
3.215037386653691,-1.465724944727858,28.05969032589384
2.770604448863894,-1.441498726446365,27.27840134781973
2.371697373361386,-1.399272217685015,26.52457484849579
2.015376948248814,-1.345429511410715,25.79692326418731
1.698439925905625,-1.285067476837322,25.09402645037558
1.41755744600098,-1.22218478403524,24.41445232679026
1.169382775895279,-1.159859857134902,23.75683028712237
0.9506326225963917,-1.100412561009968,23.11989118364458
0.7581462044173725,-1.045547426322517,22.5024846885375
0.5889259820862136,-0.9964781069139925,21.90358213707302
0.4401635477643164,-0.9540338867623925,21.32227070611908
0.3092537267582193,-0.9187496684844417,20.75774299553841
0.1937995037375547,-0.890941163790888,20.20928472132405
0.09160996760199978,-0.8707670922408943,19.67626223313136


==> Figures/animation3a-26.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397
3.281553425390631,5.420000388526987,13.84804612644443
3.505433490662409,5.846804811141296,13.67223837289683
3.750285176429601,6.308306617692659,13.52998239055476
4.017520450032224,6.806671157785226,13.425216671389
4.308615105904394,7.343884556967123,13.36254190961405
4.625080250183354,7.921637174543124,13.34729935015591
4.968423765960607,8.541171996942921,13.38564612934449
5.34009903974116,9.203090956931787,13.48462058300547
5.741437811495446,9.907112067842196,13.65218724375609
6.173563659947672,10.65177100651095,13.89724707791073
6.637282450495684,11.43406291497905,14.22959340454711
7.13294620605429,12.24902445439744,14.65978806378571
7.660287526416143,13.08926344962638,15.19892625778778
8.218223167093356,13.94445482313939,15.85825310053792
8.804628047828919,14.80083783631279,16.64859205651212
9.416085179559666,15.64077132574871,17.57954785217903
10.0476231120592,16.44242985717559,18.65845784151634
10.69246064827145,17.17975163734584,19.88909062536599
11.34178844989782,17.82277260941124,21.27013311861026
11.98462774774907,18.33849052479038,22.79356919240871
12.60781562150031,18.69238451826904,24.44313132924116
13.19617101431407,18.85065533219916,26.19308969406634
13.73289167184579,18.78313879628439,28.00770793894949
14.2002153992395,18.466683221003,29.84170940726061
14.58034691112274,17.88859429296794,31.64202651195375
14.85660538979465,17.04958849692759,33.35092824833671
15.01469451736702,15.96562515880681,34.91034639287695
15.04394876182515,14.66806945205699,36.26690541807489
14.93838268271957,13.20189706358212,37.37689976821257
14.69737725025139,11.62204329427303,38.21035911641684
14.32588331358527,9.988417543365687,38.75346301031065
13.83409959039735,8.360411925917985,39.00889751467552
13.23667181963604,6.791824234499984,38.99419065809549
12.55153731931507,5.326964947676054,38.73847793693197
11.79858572313719,3.998390390266787,38.27840873580507
10.99831385020035,2.826320020313578,37.65395310846863
10.17062484914007,1.819474499631734,36.90473124160458
9.333872226146587,0.9768850391207826,36.06724541558081
8.504194022249159,0.2901843821884509,35.17313798948535
7.695134236599724,-0.2540399488271342,34.24839628489503
6.917514836537414,-0.6721231503844654,33.31330536197196
6.179503855418582,-0.9815906525825767,32.38290874839193
5.4868206909541,-1.199864752573709,31.46775300395954
4.843024539162653,-1.34338499357082,30.57473823571852
4.249841643041489,-1.427076814363869,29.70795172805596
3.707498321278115,-1.464089195430719,28.86941207818783
3.215037386653691,-1.465724944727858,28.05969032589384
2.770604448863894,-1.441498726446365,27.27840134781973
2.371697373361386,-1.399272217685015,26.52457484849579
2.015376948248814,-1.345429511410715,25.79692326418731
1.698439925905625,-1.285067476837322,25.09402645037558
1.41755744600098,-1.22218478403524,24.41445232679026
1.169382775895279,-1.159859857134902,23.75683028712237
0.9506326225963917,-1.100412561009968,23.11989118364458
0.7581462044173725,-1.045547426322517,22.5024846885375
0.5889259820862136,-0.9964781069139925,21.90358213707302
0.4401635477643164,-0.9540338867623925,21.32227070611908
0.3092537267582193,-0.9187496684844417,20.75774299553841
0.1937995037375547,-0.890941163790888,20.20928472132405
0.09160996760199978,-0.8707670922408943,19.67626223313136
6.930894069250154e-4,-0.8582801596684624,19.15811086434072
-0.08075518886729226,-0.8534684841869092,18.65432464333405
-0.1543643697392498,-0.8562889987368401,18.16444758286364
-0.2216043857621826,-0.8666942052018596,17.68806657344614
-0.2838014332495141,-0.8846534986854223,17.22480580012478
-0.3421541095492693,-0.910170129129649,16.77432255225581
-0.397749455655616,-0.9432947254243294,16.33630428323266
-0.4515786254790355,-0.9841361768600686,15.91046678725428
-0.5045519994697387,-1.032870549275962,15.49655338391738
-0.5575136369372955,-1.089748608712127,15.09433503250002
-0.6112550214265053,-1.155102433358501,14.70361133269367
-0.66652809962951,-1.229351514201896,14.32421240535962
-0.7240576489088261,-1.313008674775728,13.95600168496103
-0.7845530335894565,-1.406686079286461,13.59887969480791
-0.8487194274150414,-1.511101544339009,13.25278891785668
-0.9172685902759772,-1.627085320447019,12.91771992061548
-0.9909292924922363,-1.755587463110266,12.59371893706876
-1.070457480216674,-1.897685866683932,12.28089717497571
-1.156646271211148,-2.054594984235307,11.97944217005806
-1.250335861256431,-2.227675199052582,11.68963158616112
-1.35242340728653,-2.41844274345402,11.41184994307927
-1.463872933002498,-2.628579971790906,11.14660884980841
-1.585725274655268,-2.859945679121362,10.89457143047814
-1.719108046621509,-3.11458500486648,10.65658175321006
-1.865245555188254,-3.394738258996634,10.43370020721321
-2.025468520384047,-3.702847740641405,10.22724591664175
-2.201223374174852,-4.041561264999229,10.03884742321804
-2.394080781661555,-4.413730648698338,9.870502999357804
-2.605742870870962,-4.822402795642361,9.724652046256546
-2.838048444819346,-5.270800238925118,9.604259050148414


==> Figures/animation3a-27.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397
3.281553425390631,5.420000388526987,13.84804612644443
3.505433490662409,5.846804811141296,13.67223837289683
3.750285176429601,6.308306617692659,13.52998239055476
4.017520450032224,6.806671157785226,13.425216671389
4.308615105904394,7.343884556967123,13.36254190961405
4.625080250183354,7.921637174543124,13.34729935015591
4.968423765960607,8.541171996942921,13.38564612934449
5.34009903974116,9.203090956931787,13.48462058300547
5.741437811495446,9.907112067842196,13.65218724375609
6.173563659947672,10.65177100651095,13.89724707791073
6.637282450495684,11.43406291497905,14.22959340454711
7.13294620605429,12.24902445439744,14.65978806378571
7.660287526416143,13.08926344962638,15.19892625778778
8.218223167093356,13.94445482313939,15.85825310053792
8.804628047828919,14.80083783631279,16.64859205651212
9.416085179559666,15.64077132574871,17.57954785217903
10.0476231120592,16.44242985717559,18.65845784151634
10.69246064827145,17.17975163734584,19.88909062536599
11.34178844989782,17.82277260941124,21.27013311861026
11.98462774774907,18.33849052479038,22.79356919240871
12.60781562150031,18.69238451826904,24.44313132924116
13.19617101431407,18.85065533219916,26.19308969406634
13.73289167184579,18.78313879628439,28.00770793894949
14.2002153992395,18.466683221003,29.84170940726061
14.58034691112274,17.88859429296794,31.64202651195375
14.85660538979465,17.04958849692759,33.35092824833671
15.01469451736702,15.96562515880681,34.91034639287695
15.04394876182515,14.66806945205699,36.26690541807489
14.93838268271957,13.20189706358212,37.37689976821257
14.69737725025139,11.62204329427303,38.21035911641684
14.32588331358527,9.988417543365687,38.75346301031065
13.83409959039735,8.360411925917985,39.00889751467552
13.23667181963604,6.791824234499984,38.99419065809549
12.55153731931507,5.326964947676054,38.73847793693197
11.79858572313719,3.998390390266787,38.27840873580507
10.99831385020035,2.826320020313578,37.65395310846863
10.17062484914007,1.819474499631734,36.90473124160458
9.333872226146587,0.9768850391207826,36.06724541558081
8.504194022249159,0.2901843821884509,35.17313798948535
7.695134236599724,-0.2540399488271342,34.24839628489503
6.917514836537414,-0.6721231503844654,33.31330536197196
6.179503855418582,-0.9815906525825767,32.38290874839193
5.4868206909541,-1.199864752573709,31.46775300395954
4.843024539162653,-1.34338499357082,30.57473823571852
4.249841643041489,-1.427076814363869,29.70795172805596
3.707498321278115,-1.464089195430719,28.86941207818783
3.215037386653691,-1.465724944727858,28.05969032589384
2.770604448863894,-1.441498726446365,27.27840134781973
2.371697373361386,-1.399272217685015,26.52457484849579
2.015376948248814,-1.345429511410715,25.79692326418731
1.698439925905625,-1.285067476837322,25.09402645037558
1.41755744600098,-1.22218478403524,24.41445232679026
1.169382775895279,-1.159859857134902,23.75683028712237
0.9506326225963917,-1.100412561009968,23.11989118364458
0.7581462044173725,-1.045547426322517,22.5024846885375
0.5889259820862136,-0.9964781069139925,21.90358213707302
0.4401635477643164,-0.9540338867623925,21.32227070611908
0.3092537267582193,-0.9187496684844417,20.75774299553841
0.1937995037375547,-0.890941163790888,20.20928472132405
0.09160996760199978,-0.8707670922408943,19.67626223313136
6.930894069250154e-4,-0.8582801596684624,19.15811086434072
-0.08075518886729226,-0.8534684841869092,18.65432464333405
-0.1543643697392498,-0.8562889987368401,18.16444758286364
-0.2216043857621826,-0.8666942052018596,17.68806657344614
-0.2838014332495141,-0.8846534986854223,17.22480580012478
-0.3421541095492693,-0.910170129129649,16.77432255225581
-0.397749455655616,-0.9432947254243294,16.33630428323266
-0.4515786254790355,-0.9841361768600686,15.91046678725428
-0.5045519994697387,-1.032870549275962,15.49655338391738
-0.5575136369372955,-1.089748608712127,15.09433503250002
-0.6112550214265053,-1.155102433358501,14.70361133269367
-0.66652809962951,-1.229351514201896,14.32421240535962
-0.7240576489088261,-1.313008674775728,13.95600168496103
-0.7845530335894565,-1.406686079286461,13.59887969480791
-0.8487194274150414,-1.511101544339009,13.25278891785668
-0.9172685902759772,-1.627085320447019,12.91771992061548
-0.9909292924922363,-1.755587463110266,12.59371893706876
-1.070457480216674,-1.897685866683932,12.28089717497571
-1.156646271211148,-2.054594984235307,11.97944217005806
-1.250335861256431,-2.227675199052582,11.68963158616112
-1.35242340728653,-2.41844274345402,11.41184994307927
-1.463872933002498,-2.628579971790906,11.14660884980841
-1.585725274655268,-2.859945679121362,10.89457143047814
-1.719108046621509,-3.11458500486648,10.65658175321006
-1.865245555188254,-3.394738258996634,10.43370020721321
-2.025468520384047,-3.702847740641405,10.22724591664175
-2.201223374174852,-4.041561264999229,10.03884742321804
-2.394080781661555,-4.413730648698338,9.870502999357804
-2.605742870870962,-4.822402795642361,9.724652046256546
-2.838048444819346,-5.270800238925118,9.604259050148414
-3.092975172706237,-5.762286989667788,9.512911457933766
-3.372637398789319,-6.300314280005796,9.454932505702761
-3.679277749066189,-6.888339230684724,9.43550936672751
-4.015250138030774,-7.529707609012349,9.460835803922732
-4.382991063401628,-8.227489697526508,9.53826657427733
-4.78497521643416,-8.9842559739897,9.676477819237608
-5.223650436883206,-9.801777051915575,9.885623181269604
-5.701345944776925,-10.6806306109675,10.17746893829537
-6.220146681280067,-11.61969765701225,10.56548255254263
-6.781725672313189,-12.61553266915215,11.06483730399104
-7.38712590867767,-13.66159891808635,11.69228108614631
-8.036483818018969,-14.74737409822207,12.46580071534526
-8.7286887241544,-15.85735566332174,13.40399638533096
-9.460977739227596,-16.97003331578314,14.52506860223167
-10.22847450082173,-18.05695038936602,15.84531969764143
-11.02369421968625,-19.08204556566648,17.37709529580525
-11.83605733242208,-20.00154395000736,19.12615256275397
-12.65147906541376,-20.76473347724502,21.08855633807101
-13.45212943144623,-21.31598601426428,23.24737863935229
-14.21648109049888,-21.59831627437197,25.56969944398181
-14.91977059047637,-21.55856752022081,28.00463145071905
-15.5349785095343,-21.15394575968702,30.48323133392603
-16.03437413321561,-20.35912792034847,32.92109724277908
-16.39156731310375,-19.17266898245579,35.22408319735909
-16.58387743485268,-17.62113810325693,37.29686928798404
-16.59470059065367,-15.75954918510726,39.05325275581159
-16.41547852383432,-13.66732845495547,40.42627110988023
-16.0468895101608,-11.4401579731488,41.37599077136571
-15.49900673810202,-9.179182166263994,41.89321155390405
-14.79037601036783,-6.979803559532866,41.99836680966025


==> Figures/animation3a-28.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397
3.281553425390631,5.420000388526987,13.84804612644443
3.505433490662409,5.846804811141296,13.67223837289683
3.750285176429601,6.308306617692659,13.52998239055476
4.017520450032224,6.806671157785226,13.425216671389
4.308615105904394,7.343884556967123,13.36254190961405
4.625080250183354,7.921637174543124,13.34729935015591
4.968423765960607,8.541171996942921,13.38564612934449
5.34009903974116,9.203090956931787,13.48462058300547
5.741437811495446,9.907112067842196,13.65218724375609
6.173563659947672,10.65177100651095,13.89724707791073
6.637282450495684,11.43406291497905,14.22959340454711
7.13294620605429,12.24902445439744,14.65978806378571
7.660287526416143,13.08926344962638,15.19892625778778
8.218223167093356,13.94445482313939,15.85825310053792
8.804628047828919,14.80083783631279,16.64859205651212
9.416085179559666,15.64077132574871,17.57954785217903
10.0476231120592,16.44242985717559,18.65845784151634
10.69246064827145,17.17975163734584,19.88909062536599
11.34178844989782,17.82277260941124,21.27013311861026
11.98462774774907,18.33849052479038,22.79356919240871
12.60781562150031,18.69238451826904,24.44313132924116
13.19617101431407,18.85065533219916,26.19308969406634
13.73289167184579,18.78313879628439,28.00770793894949
14.2002153992395,18.466683221003,29.84170940726061
14.58034691112274,17.88859429296794,31.64202651195375
14.85660538979465,17.04958849692759,33.35092824833671
15.01469451736702,15.96562515880681,34.91034639287695
15.04394876182515,14.66806945205699,36.26690541807489
14.93838268271957,13.20189706358212,37.37689976821257
14.69737725025139,11.62204329427303,38.21035911641684
14.32588331358527,9.988417543365687,38.75346301031065
13.83409959039735,8.360411925917985,39.00889751467552
13.23667181963604,6.791824234499984,38.99419065809549
12.55153731931507,5.326964947676054,38.73847793693197
11.79858572313719,3.998390390266787,38.27840873580507
10.99831385020035,2.826320020313578,37.65395310846863
10.17062484914007,1.819474499631734,36.90473124160458
9.333872226146587,0.9768850391207826,36.06724541558081
8.504194022249159,0.2901843821884509,35.17313798948535
7.695134236599724,-0.2540399488271342,34.24839628489503
6.917514836537414,-0.6721231503844654,33.31330536197196
6.179503855418582,-0.9815906525825767,32.38290874839193
5.4868206909541,-1.199864752573709,31.46775300395954
4.843024539162653,-1.34338499357082,30.57473823571852
4.249841643041489,-1.427076814363869,29.70795172805596
3.707498321278115,-1.464089195430719,28.86941207818783
3.215037386653691,-1.465724944727858,28.05969032589384
2.770604448863894,-1.441498726446365,27.27840134781973
2.371697373361386,-1.399272217685015,26.52457484849579
2.015376948248814,-1.345429511410715,25.79692326418731
1.698439925905625,-1.285067476837322,25.09402645037558
1.41755744600098,-1.22218478403524,24.41445232679026
1.169382775895279,-1.159859857134902,23.75683028712237
0.9506326225963917,-1.100412561009968,23.11989118364458
0.7581462044173725,-1.045547426322517,22.5024846885375
0.5889259820862136,-0.9964781069139925,21.90358213707302
0.4401635477643164,-0.9540338867623925,21.32227070611908
0.3092537267582193,-0.9187496684844417,20.75774299553841
0.1937995037375547,-0.890941163790888,20.20928472132405
0.09160996760199978,-0.8707670922408943,19.67626223313136
6.930894069250154e-4,-0.8582801596684624,19.15811086434072
-0.08075518886729226,-0.8534684841869092,18.65432464333405
-0.1543643697392498,-0.8562889987368401,18.16444758286364
-0.2216043857621826,-0.8666942052018596,17.68806657344614
-0.2838014332495141,-0.8846534986854223,17.22480580012478
-0.3421541095492693,-0.910170129129649,16.77432255225581
-0.397749455655616,-0.9432947254243294,16.33630428323266
-0.4515786254790355,-0.9841361768600686,15.91046678725428
-0.5045519994697387,-1.032870549275962,15.49655338391738
-0.5575136369372955,-1.089748608712127,15.09433503250002
-0.6112550214265053,-1.155102433358501,14.70361133269367
-0.66652809962951,-1.229351514201896,14.32421240535962
-0.7240576489088261,-1.313008674775728,13.95600168496103
-0.7845530335894565,-1.406686079286461,13.59887969480791
-0.8487194274150414,-1.511101544339009,13.25278891785668
-0.9172685902759772,-1.627085320447019,12.91771992061548
-0.9909292924922363,-1.755587463110266,12.59371893706876
-1.070457480216674,-1.897685866683932,12.28089717497571
-1.156646271211148,-2.054594984235307,11.97944217005806
-1.250335861256431,-2.227675199052582,11.68963158616112
-1.35242340728653,-2.41844274345402,11.41184994307927
-1.463872933002498,-2.628579971790906,11.14660884980841
-1.585725274655268,-2.859945679121362,10.89457143047814
-1.719108046621509,-3.11458500486648,10.65658175321006
-1.865245555188254,-3.394738258996634,10.43370020721321
-2.025468520384047,-3.702847740641405,10.22724591664175
-2.201223374174852,-4.041561264999229,10.03884742321804
-2.394080781661555,-4.413730648698338,9.870502999357804
-2.605742870870962,-4.822402795642361,9.724652046256546
-2.838048444819346,-5.270800238925118,9.604259050148414
-3.092975172706237,-5.762286989667788,9.512911457933766
-3.372637398789319,-6.300314280005796,9.454932505702761
-3.679277749066189,-6.888339230684724,9.43550936672751
-4.015250138030774,-7.529707609012349,9.460835803922732
-4.382991063401628,-8.227489697526508,9.53826657427733
-4.78497521643416,-8.9842559739897,9.676477819237608
-5.223650436883206,-9.801777051915575,9.885623181269604
-5.701345944776925,-10.6806306109675,10.17746893829537
-6.220146681280067,-11.61969765701225,10.56548255254263
-6.781725672313189,-12.61553266915215,11.06483730399104
-7.38712590867767,-13.66159891808635,11.69228108614631
-8.036483818018969,-14.74737409822207,12.46580071534526
-8.7286887241544,-15.85735566332174,13.40399638533096
-9.460977739227596,-16.97003331578314,14.52506860223167
-10.22847450082173,-18.05695038936602,15.84531969764143
-11.02369421968625,-19.08204556566648,17.37709529580525
-11.83605733242208,-20.00154395000736,19.12615256275397
-12.65147906541376,-20.76473347724502,21.08855633807101
-13.45212943144623,-21.31598601426428,23.24737863935229
-14.21648109049888,-21.59831627437197,25.56969944398181
-14.91977059047637,-21.55856752022081,28.00463145071905
-15.5349785095343,-21.15394575968702,30.48323133392603
-16.03437413321561,-20.35912792034847,32.92109724277908
-16.39156731310375,-19.17266898245579,35.22408319735909
-16.58387743485268,-17.62113810325693,37.29686928798404
-16.59470059065367,-15.75954918510726,39.05325275581159
-16.41547852383432,-13.66732845495547,40.42627110988023
-16.0468895101608,-11.4401579731488,41.37599077136571
-15.49900673810202,-9.179182166263994,41.89321155390405
-14.79037601036783,-6.979803559532866,41.99836680966025
-13.94618805829733,-4.922314947158063,41.73616030423537
-12.99588962728007,-3.065937047672214,41.16748445347524
-11.97064434870192,-1.446777773670499,40.36057142494936
-10.90101435203493,-0.07923439711429991,39.38310075876824
-9.815119116169928,1.040260835605761,38.29634789640657
-8.73738795914015,1.928409554318907,37.15172509056121
-7.687899269631377,2.61019009975323,35.98948807265626
-6.682216609981492,3.114665318142754,34.8390639274694
-5.731593105280348,3.471772770981366,33.72037837589534
-4.843412158531769,3.710131163180166,32.6456413611777
-4.021750869323079,3.855729030975428,31.62119943138617
-3.267980085707496,3.931292814811799,30.64921734415151
-2.58134305810449,3.956128271098907,29.72907586307868
-1.959478465590781,3.946260164408823,28.85845803989599
-1.398871477489903,3.9147376338146,28.03414616040125
-0.8952286711430032,3.872013423112334,27.25257503017932
-0.4437800815149932,3.826338485833523,26.51019375183117
-0.03951565858062173,3.784138001719699,25.80368509720795
0.3226349137298302,3.75035150236042,25.13008416653899
0.6476698397019842,3.728730336661124,24.48682939660219
0.9404216358405777,3.722091879808486,23.87177081815095
1.20549465982044,3.732533172264825,23.28315351622662
1.447227118372638,3.761608159149437,22.71958871914429
1.669671982644223,3.810473133500677,22.18002075547848
1.876592204450919,3.880004850624625,21.66369507525142
2.071466471735483,3.970895366560232,21.17013040201167
2.257502460233465,4.083727127324623,20.69909664957144
2.437655136856123,4.219031284005273,20.25059931502657
2.614648159892619,4.377331672296429,19.8248704981744
2.790996814459783,4.559176388114922,19.42236637975908


==> Figures/animation3a-29.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397
3.281553425390631,5.420000388526987,13.84804612644443
3.505433490662409,5.846804811141296,13.67223837289683
3.750285176429601,6.308306617692659,13.52998239055476
4.017520450032224,6.806671157785226,13.425216671389
4.308615105904394,7.343884556967123,13.36254190961405
4.625080250183354,7.921637174543124,13.34729935015591
4.968423765960607,8.541171996942921,13.38564612934449
5.34009903974116,9.203090956931787,13.48462058300547
5.741437811495446,9.907112067842196,13.65218724375609
6.173563659947672,10.65177100651095,13.89724707791073
6.637282450495684,11.43406291497905,14.22959340454711
7.13294620605429,12.24902445439744,14.65978806378571
7.660287526416143,13.08926344962638,15.19892625778778
8.218223167093356,13.94445482313939,15.85825310053792
8.804628047828919,14.80083783631279,16.64859205651212
9.416085179559666,15.64077132574871,17.57954785217903
10.0476231120592,16.44242985717559,18.65845784151634
10.69246064827145,17.17975163734584,19.88909062536599
11.34178844989782,17.82277260941124,21.27013311861026
11.98462774774907,18.33849052479038,22.79356919240871
12.60781562150031,18.69238451826904,24.44313132924116
13.19617101431407,18.85065533219916,26.19308969406634
13.73289167184579,18.78313879628439,28.00770793894949
14.2002153992395,18.466683221003,29.84170940726061
14.58034691112274,17.88859429296794,31.64202651195375
14.85660538979465,17.04958849692759,33.35092824833671
15.01469451736702,15.96562515880681,34.91034639287695
15.04394876182515,14.66806945205699,36.26690541807489
14.93838268271957,13.20189706358212,37.37689976821257
14.69737725025139,11.62204329427303,38.21035911641684
14.32588331358527,9.988417543365687,38.75346301031065
13.83409959039735,8.360411925917985,39.00889751467552
13.23667181963604,6.791824234499984,38.99419065809549
12.55153731931507,5.326964947676054,38.73847793693197
11.79858572313719,3.998390390266787,38.27840873580507
10.99831385020035,2.826320020313578,37.65395310846863
10.17062484914007,1.819474499631734,36.90473124160458
9.333872226146587,0.9768850391207826,36.06724541558081
8.504194022249159,0.2901843821884509,35.17313798948535
7.695134236599724,-0.2540399488271342,34.24839628489503
6.917514836537414,-0.6721231503844654,33.31330536197196
6.179503855418582,-0.9815906525825767,32.38290874839193
5.4868206909541,-1.199864752573709,31.46775300395954
4.843024539162653,-1.34338499357082,30.57473823571852
4.249841643041489,-1.427076814363869,29.70795172805596
3.707498321278115,-1.464089195430719,28.86941207818783
3.215037386653691,-1.465724944727858,28.05969032589384
2.770604448863894,-1.441498726446365,27.27840134781973
2.371697373361386,-1.399272217685015,26.52457484849579
2.015376948248814,-1.345429511410715,25.79692326418731
1.698439925905625,-1.285067476837322,25.09402645037558
1.41755744600098,-1.22218478403524,24.41445232679026
1.169382775895279,-1.159859857134902,23.75683028712237
0.9506326225963917,-1.100412561009968,23.11989118364458
0.7581462044173725,-1.045547426322517,22.5024846885375
0.5889259820862136,-0.9964781069139925,21.90358213707302
0.4401635477643164,-0.9540338867623925,21.32227070611908
0.3092537267582193,-0.9187496684844417,20.75774299553841
0.1937995037375547,-0.890941163790888,20.20928472132405
0.09160996760199978,-0.8707670922408943,19.67626223313136
6.930894069250154e-4,-0.8582801596684624,19.15811086434072
-0.08075518886729226,-0.8534684841869092,18.65432464333405
-0.1543643697392498,-0.8562889987368401,18.16444758286364
-0.2216043857621826,-0.8666942052018596,17.68806657344614
-0.2838014332495141,-0.8846534986854223,17.22480580012478
-0.3421541095492693,-0.910170129129649,16.77432255225581
-0.397749455655616,-0.9432947254243294,16.33630428323266
-0.4515786254790355,-0.9841361768600686,15.91046678725428
-0.5045519994697387,-1.032870549275962,15.49655338391738
-0.5575136369372955,-1.089748608712127,15.09433503250002
-0.6112550214265053,-1.155102433358501,14.70361133269367
-0.66652809962951,-1.229351514201896,14.32421240535962
-0.7240576489088261,-1.313008674775728,13.95600168496103
-0.7845530335894565,-1.406686079286461,13.59887969480791
-0.8487194274150414,-1.511101544339009,13.25278891785668
-0.9172685902759772,-1.627085320447019,12.91771992061548
-0.9909292924922363,-1.755587463110266,12.59371893706876
-1.070457480216674,-1.897685866683932,12.28089717497571
-1.156646271211148,-2.054594984235307,11.97944217005806
-1.250335861256431,-2.227675199052582,11.68963158616112
-1.35242340728653,-2.41844274345402,11.41184994307927
-1.463872933002498,-2.628579971790906,11.14660884980841
-1.585725274655268,-2.859945679121362,10.89457143047814
-1.719108046621509,-3.11458500486648,10.65658175321006
-1.865245555188254,-3.394738258996634,10.43370020721321
-2.025468520384047,-3.702847740641405,10.22724591664175
-2.201223374174852,-4.041561264999229,10.03884742321804
-2.394080781661555,-4.413730648698338,9.870502999357804
-2.605742870870962,-4.822402795642361,9.724652046256546
-2.838048444819346,-5.270800238925118,9.604259050148414
-3.092975172706237,-5.762286989667788,9.512911457933766
-3.372637398789319,-6.300314280005796,9.454932505702761
-3.679277749066189,-6.888339230684724,9.43550936672751
-4.015250138030774,-7.529707609012349,9.460835803922732
-4.382991063401628,-8.227489697526508,9.53826657427733
-4.78497521643416,-8.9842559739897,9.676477819237608
-5.223650436883206,-9.801777051915575,9.885623181269604
-5.701345944776925,-10.6806306109675,10.17746893829537
-6.220146681280067,-11.61969765701225,10.56548255254263
-6.781725672313189,-12.61553266915215,11.06483730399104
-7.38712590867767,-13.66159891808635,11.69228108614631
-8.036483818018969,-14.74737409822207,12.46580071534526
-8.7286887241544,-15.85735566332174,13.40399638533096
-9.460977739227596,-16.97003331578314,14.52506860223167
-10.22847450082173,-18.05695038936602,15.84531969764143
-11.02369421968625,-19.08204556566648,17.37709529580525
-11.83605733242208,-20.00154395000736,19.12615256275397
-12.65147906541376,-20.76473347724502,21.08855633807101
-13.45212943144623,-21.31598601426428,23.24737863935229
-14.21648109049888,-21.59831627437197,25.56969944398181
-14.91977059047637,-21.55856752022081,28.00463145071905
-15.5349785095343,-21.15394575968702,30.48323133392603
-16.03437413321561,-20.35912792034847,32.92109724277908
-16.39156731310375,-19.17266898245579,35.22408319735909
-16.58387743485268,-17.62113810325693,37.29686928798404
-16.59470059065367,-15.75954918510726,39.05325275581159
-16.41547852383432,-13.66732845495547,40.42627110988023
-16.0468895101608,-11.4401579731488,41.37599077136571
-15.49900673810202,-9.179182166263994,41.89321155390405
-14.79037601036783,-6.979803559532866,41.99836680966025
-13.94618805829733,-4.922314947158063,41.73616030423537
-12.99588962728007,-3.065937047672214,41.16748445347524
-11.97064434870192,-1.446777773670499,40.36057142494936
-10.90101435203493,-0.07923439711429991,39.38310075876824
-9.815119116169928,1.040260835605761,38.29634789640657
-8.73738795914015,1.928409554318907,37.15172509056121
-7.687899269631377,2.61019009975323,35.98948807265626
-6.682216609981492,3.114665318142754,34.8390639274694
-5.731593105280348,3.471772770981366,33.72037837589534
-4.843412158531769,3.710131163180166,32.6456413611777
-4.021750869323079,3.855729030975428,31.62119943138617
-3.267980085707496,3.931292814811799,30.64921734415151
-2.58134305810449,3.956128271098907,29.72907586307868
-1.959478465590781,3.946260164408823,28.85845803989599
-1.398871477489903,3.9147376338146,28.03414616040125
-0.8952286711430032,3.872013423112334,27.25257503017932
-0.4437800815149932,3.826338485833523,26.51019375183117
-0.03951565858062173,3.784138001719699,25.80368509720795
0.3226349137298302,3.75035150236042,25.13008416653899
0.6476698397019842,3.728730336661124,24.48682939660219
0.9404216358405777,3.722091879808486,23.87177081815095
1.20549465982044,3.732533172264825,23.28315351622662
1.447227118372638,3.761608159149437,22.71958871914429
1.669671982644223,3.810473133500677,22.18002075547848
1.876592204450919,3.880004850624625,21.66369507525142
2.071466471735483,3.970895366560232,21.17013040201167
2.257502460233465,4.083727127324623,20.69909664957144
2.437655136856123,4.219031284005273,20.25059931502657
2.614648159892619,4.377331672296429,19.8248704981744
2.790996814459783,4.559176388114922,19.42236637975908
2.969031230775543,4.765158414420272,19.04377082838779
3.150918868488042,4.995926303089901,18.69000473184085
3.338685421504835,5.252185482364672,18.36224061252274
3.534233412025241,5.534690337927024,18.06192204983575
3.739357805964813,5.844226798824629,17.79078736200773
3.955757999905376,6.181584746095146,17.55089686733766
4.185045506859708,6.547519154833101,17.34466282136529
4.428746609394729,6.942698489514104,17.17488078202513
4.688299159855256,7.36763851803116,17.04476065679542
4.965042596474413,7.822619427245576,16.95795499943543
5.26020012247398,8.307583967331167,16.91858121456257
5.574851879704424,8.822014406015269,16.93123316698557
5.909897863603797,9.364786452922552,17.00097626531705
6.266009307485946,9.933999174125878,17.13331841223061
6.643567360097469,10.52678145498727,17.33414735630734
7.042588155672552,11.1390780184694,17.60962309700339
7.462633912014895,11.76542161409127,17.96601236370868
7.9027105859133,12.39870297683715,18.40945125980948
8.361153969855106,13.02995662199851,18.9456225881858
8.835508023006868,13.64818836188623,19.57933703170786
9.322401746894876,14.2402790676643,20.31401330486639
9.817434012307325,14.79100751067259,21.15106270875801
10.3150792457757,15.28324116938328,22.08919904180252
10.80863040941749,15.69834489014353,23.12371564412949
11.29019861036281,16.01684978576511,24.2457962274186
11.75079003221803,16.21940524288162,25.44195178950383
12.18047956505084,16.28800300310622,26.69369663131275
12.56869539640227,16.20741437138226,27.97758441129999
12.90461913823328,15.96672458975866,29.26571163086505
13.17769183437076,15.56079275128302,30.52675421326897


==> Figures/animation3a-3.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153


==> Figures/animation3a-30.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397
3.281553425390631,5.420000388526987,13.84804612644443
3.505433490662409,5.846804811141296,13.67223837289683
3.750285176429601,6.308306617692659,13.52998239055476
4.017520450032224,6.806671157785226,13.425216671389
4.308615105904394,7.343884556967123,13.36254190961405
4.625080250183354,7.921637174543124,13.34729935015591
4.968423765960607,8.541171996942921,13.38564612934449
5.34009903974116,9.203090956931787,13.48462058300547
5.741437811495446,9.907112067842196,13.65218724375609
6.173563659947672,10.65177100651095,13.89724707791073
6.637282450495684,11.43406291497905,14.22959340454711
7.13294620605429,12.24902445439744,14.65978806378571
7.660287526416143,13.08926344962638,15.19892625778778
8.218223167093356,13.94445482313939,15.85825310053792
8.804628047828919,14.80083783631279,16.64859205651212
9.416085179559666,15.64077132574871,17.57954785217903
10.0476231120592,16.44242985717559,18.65845784151634
10.69246064827145,17.17975163734584,19.88909062536599
11.34178844989782,17.82277260941124,21.27013311861026
11.98462774774907,18.33849052479038,22.79356919240871
12.60781562150031,18.69238451826904,24.44313132924116
13.19617101431407,18.85065533219916,26.19308969406634
13.73289167184579,18.78313879628439,28.00770793894949
14.2002153992395,18.466683221003,29.84170940726061
14.58034691112274,17.88859429296794,31.64202651195375
14.85660538979465,17.04958849692759,33.35092824833671
15.01469451736702,15.96562515880681,34.91034639287695
15.04394876182515,14.66806945205699,36.26690541807489
14.93838268271957,13.20189706358212,37.37689976821257
14.69737725025139,11.62204329427303,38.21035911641684
14.32588331358527,9.988417543365687,38.75346301031065
13.83409959039735,8.360411925917985,39.00889751467552
13.23667181963604,6.791824234499984,38.99419065809549
12.55153731931507,5.326964947676054,38.73847793693197
11.79858572313719,3.998390390266787,38.27840873580507
10.99831385020035,2.826320020313578,37.65395310846863
10.17062484914007,1.819474499631734,36.90473124160458
9.333872226146587,0.9768850391207826,36.06724541558081
8.504194022249159,0.2901843821884509,35.17313798948535
7.695134236599724,-0.2540399488271342,34.24839628489503
6.917514836537414,-0.6721231503844654,33.31330536197196
6.179503855418582,-0.9815906525825767,32.38290874839193
5.4868206909541,-1.199864752573709,31.46775300395954
4.843024539162653,-1.34338499357082,30.57473823571852
4.249841643041489,-1.427076814363869,29.70795172805596
3.707498321278115,-1.464089195430719,28.86941207818783
3.215037386653691,-1.465724944727858,28.05969032589384
2.770604448863894,-1.441498726446365,27.27840134781973
2.371697373361386,-1.399272217685015,26.52457484849579
2.015376948248814,-1.345429511410715,25.79692326418731
1.698439925905625,-1.285067476837322,25.09402645037558
1.41755744600098,-1.22218478403524,24.41445232679026
1.169382775895279,-1.159859857134902,23.75683028712237
0.9506326225963917,-1.100412561009968,23.11989118364458
0.7581462044173725,-1.045547426322517,22.5024846885375
0.5889259820862136,-0.9964781069139925,21.90358213707302
0.4401635477643164,-0.9540338867623925,21.32227070611908
0.3092537267582193,-0.9187496684844417,20.75774299553841
0.1937995037375547,-0.890941163790888,20.20928472132405
0.09160996760199978,-0.8707670922408943,19.67626223313136
6.930894069250154e-4,-0.8582801596684624,19.15811086434072
-0.08075518886729226,-0.8534684841869092,18.65432464333405
-0.1543643697392498,-0.8562889987368401,18.16444758286364
-0.2216043857621826,-0.8666942052018596,17.68806657344614
-0.2838014332495141,-0.8846534986854223,17.22480580012478
-0.3421541095492693,-0.910170129129649,16.77432255225581
-0.397749455655616,-0.9432947254243294,16.33630428323266
-0.4515786254790355,-0.9841361768600686,15.91046678725428
-0.5045519994697387,-1.032870549275962,15.49655338391738
-0.5575136369372955,-1.089748608712127,15.09433503250002
-0.6112550214265053,-1.155102433358501,14.70361133269367
-0.66652809962951,-1.229351514201896,14.32421240535962
-0.7240576489088261,-1.313008674775728,13.95600168496103
-0.7845530335894565,-1.406686079286461,13.59887969480791
-0.8487194274150414,-1.511101544339009,13.25278891785668
-0.9172685902759772,-1.627085320447019,12.91771992061548
-0.9909292924922363,-1.755587463110266,12.59371893706876
-1.070457480216674,-1.897685866683932,12.28089717497571
-1.156646271211148,-2.054594984235307,11.97944217005806
-1.250335861256431,-2.227675199052582,11.68963158616112
-1.35242340728653,-2.41844274345402,11.41184994307927
-1.463872933002498,-2.628579971790906,11.14660884980841
-1.585725274655268,-2.859945679121362,10.89457143047814
-1.719108046621509,-3.11458500486648,10.65658175321006
-1.865245555188254,-3.394738258996634,10.43370020721321
-2.025468520384047,-3.702847740641405,10.22724591664175
-2.201223374174852,-4.041561264999229,10.03884742321804
-2.394080781661555,-4.413730648698338,9.870502999357804
-2.605742870870962,-4.822402795642361,9.724652046256546
-2.838048444819346,-5.270800238925118,9.604259050148414
-3.092975172706237,-5.762286989667788,9.512911457933766
-3.372637398789319,-6.300314280005796,9.454932505702761
-3.679277749066189,-6.888339230684724,9.43550936672751
-4.015250138030774,-7.529707609012349,9.460835803922732
-4.382991063401628,-8.227489697526508,9.53826657427733
-4.78497521643416,-8.9842559739897,9.676477819237608
-5.223650436883206,-9.801777051915575,9.885623181269604
-5.701345944776925,-10.6806306109675,10.17746893829537
-6.220146681280067,-11.61969765701225,10.56548255254263
-6.781725672313189,-12.61553266915215,11.06483730399104
-7.38712590867767,-13.66159891808635,11.69228108614631
-8.036483818018969,-14.74737409822207,12.46580071534526
-8.7286887241544,-15.85735566332174,13.40399638533096
-9.460977739227596,-16.97003331578314,14.52506860223167
-10.22847450082173,-18.05695038936602,15.84531969764143
-11.02369421968625,-19.08204556566648,17.37709529580525
-11.83605733242208,-20.00154395000736,19.12615256275397
-12.65147906541376,-20.76473347724502,21.08855633807101
-13.45212943144623,-21.31598601426428,23.24737863935229
-14.21648109049888,-21.59831627437197,25.56969944398181
-14.91977059047637,-21.55856752022081,28.00463145071905
-15.5349785095343,-21.15394575968702,30.48323133392603
-16.03437413321561,-20.35912792034847,32.92109724277908
-16.39156731310375,-19.17266898245579,35.22408319735909
-16.58387743485268,-17.62113810325693,37.29686928798404
-16.59470059065367,-15.75954918510726,39.05325275581159
-16.41547852383432,-13.66732845495547,40.42627110988023
-16.0468895101608,-11.4401579731488,41.37599077136571
-15.49900673810202,-9.179182166263994,41.89321155390405
-14.79037601036783,-6.979803559532866,41.99836680966025
-13.94618805829733,-4.922314947158063,41.73616030423537
-12.99588962728007,-3.065937047672214,41.16748445347524
-11.97064434870192,-1.446777773670499,40.36057142494936
-10.90101435203493,-0.07923439711429991,39.38310075876824
-9.815119116169928,1.040260835605761,38.29634789640657
-8.73738795914015,1.928409554318907,37.15172509056121
-7.687899269631377,2.61019009975323,35.98948807265626
-6.682216609981492,3.114665318142754,34.8390639274694
-5.731593105280348,3.471772770981366,33.72037837589534
-4.843412158531769,3.710131163180166,32.6456413611777
-4.021750869323079,3.855729030975428,31.62119943138617
-3.267980085707496,3.931292814811799,30.64921734415151
-2.58134305810449,3.956128271098907,29.72907586307868
-1.959478465590781,3.946260164408823,28.85845803989599
-1.398871477489903,3.9147376338146,28.03414616040125
-0.8952286711430032,3.872013423112334,27.25257503017932
-0.4437800815149932,3.826338485833523,26.51019375183117
-0.03951565858062173,3.784138001719699,25.80368509720795
0.3226349137298302,3.75035150236042,25.13008416653899
0.6476698397019842,3.728730336661124,24.48682939660219
0.9404216358405777,3.722091879808486,23.87177081815095
1.20549465982044,3.732533172264825,23.28315351622662
1.447227118372638,3.761608159149437,22.71958871914429
1.669671982644223,3.810473133500677,22.18002075547848
1.876592204450919,3.880004850624625,21.66369507525142
2.071466471735483,3.970895366560232,21.17013040201167
2.257502460233465,4.083727127324623,20.69909664957144
2.437655136856123,4.219031284005273,20.25059931502657
2.614648159892619,4.377331672296429,19.8248704981744
2.790996814459783,4.559176388114922,19.42236637975908
2.969031230775543,4.765158414420272,19.04377082838779
3.150918868488042,4.995926303089901,18.69000473184085
3.338685421504835,5.252185482364672,18.36224061252274
3.534233412025241,5.534690337927024,18.06192204983575
3.739357805964813,5.844226798824629,17.79078736200773
3.955757999905376,6.181584746095146,17.55089686733766
4.185045506859708,6.547519154833101,17.34466282136529
4.428746609394729,6.942698489514104,17.17488078202513
4.688299159855256,7.36763851803116,17.04476065679542
4.965042596474413,7.822619427245576,16.95795499943543
5.26020012247398,8.307583967331167,16.91858121456257
5.574851879704424,8.822014406015269,16.93123316698557
5.909897863603797,9.364786452922552,17.00097626531705
6.266009307485946,9.933999174125878,17.13331841223061
6.643567360097469,10.52678145498727,17.33414735630734
7.042588155672552,11.1390780184694,17.60962309700339
7.462633912014895,11.76542161409127,17.96601236370868
7.9027105859133,12.39870297683715,18.40945125980948
8.361153969855106,13.02995662199851,18.9456225881858
8.835508023006868,13.64818836188623,19.57933703170786
9.322401746894876,14.2402790676643,20.31401330486639
9.817434012307325,14.79100751067259,21.15106270875801
10.3150792457757,15.28324116938328,22.08919904180252
10.80863040941749,15.69834489014353,23.12371564412949
11.29019861036281,16.01684978576511,24.2457962274186
11.75079003221803,16.21940524288162,25.44195178950383
12.18047956505084,16.28800300310622,26.69369663131275
12.56869539640227,16.20741437138226,27.97758441129999
12.90461913823328,15.96672458975866,29.26571163086505
13.17769183437076,15.56079275128302,30.52675421326897
13.37819869176484,14.99142659769679,31.72753177815096
13.49788732162198,14.26805593334521,32.83500163242898
13.53055956277762,13.40772872096954,33.81848827335521
13.47256983463464,12.43434194205839,34.65187936721397
13.3231667259285,11.37714172983356,35.31549064039004
13.08463017999704,10.26865695386905,35.7973351214909
12.7621821295835,9.14233383631149,36.09362457858017
12.36367887318709,8.030188054491822,36.20846185663068
11.89912245902343,6.960772739398485,36.15281873687311
11.38004985107746,5.957683728079281,35.94300083773763
10.81886887452749,5.038711769047416,35.59885597121742
10.2282081475418,4.215636092759075,35.14197982304259
9.620336556644597,3.494561425480697,34.59412393113347
9.006690271276204,2.876646031271627,33.97593651987506
8.39752615988766,2.359053385019128,33.30608880642242
7.801703332870943,1.935976346874797,32.60077452330307
7.226581576242088,1.599617421376713,31.87352698777164
6.678017392872772,1.341049387901032,31.13527692834287
6.160434863017272,1.150918123359048,30.39457132140134
5.676948565208904,1.019978796064645,29.65788251522169
5.229518154141971,0.939476342408202,28.92995192148141
4.819117766090618,0.9013921342030614,28.21412891414225
4.445907359653192,0.8985830124443775,27.51268038482463
4.109396833753555,0.9248386309267713,26.82705825980301
3.808596983920011,0.9748802547618268,26.15812085749125
3.54215394038448,1.044320232524199,25.5063095607223
3.308465679791579,1.129597244841768,24.87178548522401
3.105780587011095,1.22789865683028,24.25453229247141
2.932278964207123,1.337078106985719,23.65443160285342
2.786138944225507,1.455573908560228,23.07131707686412


==> Figures/animation3a-31.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397
3.281553425390631,5.420000388526987,13.84804612644443
3.505433490662409,5.846804811141296,13.67223837289683
3.750285176429601,6.308306617692659,13.52998239055476
4.017520450032224,6.806671157785226,13.425216671389
4.308615105904394,7.343884556967123,13.36254190961405
4.625080250183354,7.921637174543124,13.34729935015591
4.968423765960607,8.541171996942921,13.38564612934449
5.34009903974116,9.203090956931787,13.48462058300547
5.741437811495446,9.907112067842196,13.65218724375609
6.173563659947672,10.65177100651095,13.89724707791073
6.637282450495684,11.43406291497905,14.22959340454711
7.13294620605429,12.24902445439744,14.65978806378571
7.660287526416143,13.08926344962638,15.19892625778778
8.218223167093356,13.94445482313939,15.85825310053792
8.804628047828919,14.80083783631279,16.64859205651212
9.416085179559666,15.64077132574871,17.57954785217903
10.0476231120592,16.44242985717559,18.65845784151634
10.69246064827145,17.17975163734584,19.88909062536599
11.34178844989782,17.82277260941124,21.27013311861026
11.98462774774907,18.33849052479038,22.79356919240871
12.60781562150031,18.69238451826904,24.44313132924116
13.19617101431407,18.85065533219916,26.19308969406634
13.73289167184579,18.78313879628439,28.00770793894949
14.2002153992395,18.466683221003,29.84170940726061
14.58034691112274,17.88859429296794,31.64202651195375
14.85660538979465,17.04958849692759,33.35092824833671
15.01469451736702,15.96562515880681,34.91034639287695
15.04394876182515,14.66806945205699,36.26690541807489
14.93838268271957,13.20189706358212,37.37689976821257
14.69737725025139,11.62204329427303,38.21035911641684
14.32588331358527,9.988417543365687,38.75346301031065
13.83409959039735,8.360411925917985,39.00889751467552
13.23667181963604,6.791824234499984,38.99419065809549
12.55153731931507,5.326964947676054,38.73847793693197
11.79858572313719,3.998390390266787,38.27840873580507
10.99831385020035,2.826320020313578,37.65395310846863
10.17062484914007,1.819474499631734,36.90473124160458
9.333872226146587,0.9768850391207826,36.06724541558081
8.504194022249159,0.2901843821884509,35.17313798948535
7.695134236599724,-0.2540399488271342,34.24839628489503
6.917514836537414,-0.6721231503844654,33.31330536197196
6.179503855418582,-0.9815906525825767,32.38290874839193
5.4868206909541,-1.199864752573709,31.46775300395954
4.843024539162653,-1.34338499357082,30.57473823571852
4.249841643041489,-1.427076814363869,29.70795172805596
3.707498321278115,-1.464089195430719,28.86941207818783
3.215037386653691,-1.465724944727858,28.05969032589384
2.770604448863894,-1.441498726446365,27.27840134781973
2.371697373361386,-1.399272217685015,26.52457484849579
2.015376948248814,-1.345429511410715,25.79692326418731
1.698439925905625,-1.285067476837322,25.09402645037558
1.41755744600098,-1.22218478403524,24.41445232679026
1.169382775895279,-1.159859857134902,23.75683028712237
0.9506326225963917,-1.100412561009968,23.11989118364458
0.7581462044173725,-1.045547426322517,22.5024846885375
0.5889259820862136,-0.9964781069139925,21.90358213707302
0.4401635477643164,-0.9540338867623925,21.32227070611908
0.3092537267582193,-0.9187496684844417,20.75774299553841
0.1937995037375547,-0.890941163790888,20.20928472132405
0.09160996760199978,-0.8707670922408943,19.67626223313136
6.930894069250154e-4,-0.8582801596684624,19.15811086434072
-0.08075518886729226,-0.8534684841869092,18.65432464333405
-0.1543643697392498,-0.8562889987368401,18.16444758286364
-0.2216043857621826,-0.8666942052018596,17.68806657344614
-0.2838014332495141,-0.8846534986854223,17.22480580012478
-0.3421541095492693,-0.910170129129649,16.77432255225581
-0.397749455655616,-0.9432947254243294,16.33630428323266
-0.4515786254790355,-0.9841361768600686,15.91046678725428
-0.5045519994697387,-1.032870549275962,15.49655338391738
-0.5575136369372955,-1.089748608712127,15.09433503250002
-0.6112550214265053,-1.155102433358501,14.70361133269367
-0.66652809962951,-1.229351514201896,14.32421240535962
-0.7240576489088261,-1.313008674775728,13.95600168496103
-0.7845530335894565,-1.406686079286461,13.59887969480791
-0.8487194274150414,-1.511101544339009,13.25278891785668
-0.9172685902759772,-1.627085320447019,12.91771992061548
-0.9909292924922363,-1.755587463110266,12.59371893706876
-1.070457480216674,-1.897685866683932,12.28089717497571
-1.156646271211148,-2.054594984235307,11.97944217005806
-1.250335861256431,-2.227675199052582,11.68963158616112
-1.35242340728653,-2.41844274345402,11.41184994307927
-1.463872933002498,-2.628579971790906,11.14660884980841
-1.585725274655268,-2.859945679121362,10.89457143047814
-1.719108046621509,-3.11458500486648,10.65658175321006
-1.865245555188254,-3.394738258996634,10.43370020721321
-2.025468520384047,-3.702847740641405,10.22724591664175
-2.201223374174852,-4.041561264999229,10.03884742321804
-2.394080781661555,-4.413730648698338,9.870502999357804
-2.605742870870962,-4.822402795642361,9.724652046256546
-2.838048444819346,-5.270800238925118,9.604259050148414
-3.092975172706237,-5.762286989667788,9.512911457933766
-3.372637398789319,-6.300314280005796,9.454932505702761
-3.679277749066189,-6.888339230684724,9.43550936672751
-4.015250138030774,-7.529707609012349,9.460835803922732
-4.382991063401628,-8.227489697526508,9.53826657427733
-4.78497521643416,-8.9842559739897,9.676477819237608
-5.223650436883206,-9.801777051915575,9.885623181269604
-5.701345944776925,-10.6806306109675,10.17746893829537
-6.220146681280067,-11.61969765701225,10.56548255254263
-6.781725672313189,-12.61553266915215,11.06483730399104
-7.38712590867767,-13.66159891808635,11.69228108614631
-8.036483818018969,-14.74737409822207,12.46580071534526
-8.7286887241544,-15.85735566332174,13.40399638533096
-9.460977739227596,-16.97003331578314,14.52506860223167
-10.22847450082173,-18.05695038936602,15.84531969764143
-11.02369421968625,-19.08204556566648,17.37709529580525
-11.83605733242208,-20.00154395000736,19.12615256275397
-12.65147906541376,-20.76473347724502,21.08855633807101
-13.45212943144623,-21.31598601426428,23.24737863935229
-14.21648109049888,-21.59831627437197,25.56969944398181
-14.91977059047637,-21.55856752022081,28.00463145071905
-15.5349785095343,-21.15394575968702,30.48323133392603
-16.03437413321561,-20.35912792034847,32.92109724277908
-16.39156731310375,-19.17266898245579,35.22408319735909
-16.58387743485268,-17.62113810325693,37.29686928798404
-16.59470059065367,-15.75954918510726,39.05325275581159
-16.41547852383432,-13.66732845495547,40.42627110988023
-16.0468895101608,-11.4401579731488,41.37599077136571
-15.49900673810202,-9.179182166263994,41.89321155390405
-14.79037601036783,-6.979803559532866,41.99836680966025
-13.94618805829733,-4.922314947158063,41.73616030423537
-12.99588962728007,-3.065937047672214,41.16748445347524
-11.97064434870192,-1.446777773670499,40.36057142494936
-10.90101435203493,-0.07923439711429991,39.38310075876824
-9.815119116169928,1.040260835605761,38.29634789640657
-8.73738795914015,1.928409554318907,37.15172509056121
-7.687899269631377,2.61019009975323,35.98948807265626
-6.682216609981492,3.114665318142754,34.8390639274694
-5.731593105280348,3.471772770981366,33.72037837589534
-4.843412158531769,3.710131163180166,32.6456413611777
-4.021750869323079,3.855729030975428,31.62119943138617
-3.267980085707496,3.931292814811799,30.64921734415151
-2.58134305810449,3.956128271098907,29.72907586307868
-1.959478465590781,3.946260164408823,28.85845803989599
-1.398871477489903,3.9147376338146,28.03414616040125
-0.8952286711430032,3.872013423112334,27.25257503017932
-0.4437800815149932,3.826338485833523,26.51019375183117
-0.03951565858062173,3.784138001719699,25.80368509720795
0.3226349137298302,3.75035150236042,25.13008416653899
0.6476698397019842,3.728730336661124,24.48682939660219
0.9404216358405777,3.722091879808486,23.87177081815095
1.20549465982044,3.732533172264825,23.28315351622662
1.447227118372638,3.761608159149437,22.71958871914429
1.669671982644223,3.810473133500677,22.18002075547848
1.876592204450919,3.880004850624625,21.66369507525142
2.071466471735483,3.970895366560232,21.17013040201167
2.257502460233465,4.083727127324623,20.69909664957144
2.437655136856123,4.219031284005273,20.25059931502657
2.614648159892619,4.377331672296429,19.8248704981744
2.790996814459783,4.559176388114922,19.42236637975908
2.969031230775543,4.765158414420272,19.04377082838779
3.150918868488042,4.995926303089901,18.69000473184085
3.338685421504835,5.252185482364672,18.36224061252274
3.534233412025241,5.534690337927024,18.06192204983575
3.739357805964813,5.844226798824629,17.79078736200773
3.955757999905376,6.181584746095146,17.55089686733766
4.185045506859708,6.547519154833101,17.34466282136529
4.428746609394729,6.942698489514104,17.17488078202513
4.688299159855256,7.36763851803116,17.04476065679542
4.965042596474413,7.822619427245576,16.95795499943543
5.26020012247398,8.307583967331167,16.91858121456257
5.574851879704424,8.822014406015269,16.93123316698557
5.909897863603797,9.364786452922552,17.00097626531705
6.266009307485946,9.933999174125878,17.13331841223061
6.643567360097469,10.52678145498727,17.33414735630734
7.042588155672552,11.1390780184694,17.60962309700339
7.462633912014895,11.76542161409127,17.96601236370868
7.9027105859133,12.39870297683715,18.40945125980948
8.361153969855106,13.02995662199851,18.9456225881858
8.835508023006868,13.64818836188623,19.57933703170786
9.322401746894876,14.2402790676643,20.31401330486639
9.817434012307325,14.79100751067259,21.15106270875801
10.3150792457757,15.28324116938328,22.08919904180252
10.80863040941749,15.69834489014353,23.12371564412949
11.29019861036281,16.01684978576511,24.2457962274186
11.75079003221803,16.21940524288162,25.44195178950383
12.18047956505084,16.28800300310622,26.69369663131275
12.56869539640227,16.20741437138226,27.97758441129999
12.90461913823328,15.96672458975866,29.26571163086505
13.17769183437076,15.56079275128302,30.52675421326897
13.37819869176484,14.99142659769679,31.72753177815096
13.49788732162198,14.26805593334521,32.83500163242898
13.53055956277762,13.40772872096954,33.81848827335521
13.47256983463464,12.43434194205839,34.65187936721397
13.3231667259285,11.37714172983356,35.31549064039004
13.08463017999704,10.26865695386905,35.7973351214909
12.7621821295835,9.14233383631149,36.09362457858017
12.36367887318709,8.030188054491822,36.20846185663068
11.89912245902343,6.960772739398485,36.15281873687311
11.38004985107746,5.957683728079281,35.94300083773763
10.81886887452749,5.038711769047416,35.59885597121742
10.2282081475418,4.215636092759075,35.14197982304259
9.620336556644597,3.494561425480697,34.59412393113347
9.006690271276204,2.876646031271627,33.97593651987506
8.39752615988766,2.359053385019128,33.30608880642242
7.801703332870943,1.935976346874797,32.60077452330307
7.226581576242088,1.599617421376713,31.87352698777164
6.678017392872772,1.341049387901032,31.13527692834287
6.160434863017272,1.150918123359048,30.39457132140134
5.676948565208904,1.019978796064645,29.65788251522169
5.229518154141971,0.939476342408202,28.92995192148141
4.819117766090618,0.9013921342030614,28.21412891414225
4.445907359653192,0.8985830124443775,27.51268038482463
4.109396833753555,0.9248386309267713,26.82705825980301
3.808596983920011,0.9748802547618268,26.15812085749125
3.54215394038448,1.044320232524199,25.5063095607223
3.308465679791579,1.129597244841768,24.87178548522401
3.105780587011095,1.22789865683028,24.25453229247141
2.932278964207123,1.337078106985719,23.65443160285342
2.786138944225507,1.455573908560228,23.07131707686412
2.66558855805607,1.582331878142168,22.50501248539698
2.568945809633875,1.716734752149276,21.95535821253307
2.494648587032806,1.858539305599518,21.4222297660384
2.441276133511078,2.007821555269164,20.90555108965517
2.407563648539282,2.164929931232312,20.40530481203886
2.392411411458416,2.330445972231578,19.92154103782303
2.394889634672852,2.505151890978373,19.4543858792713
2.414240069461314,2.690004226764382,19.0040506270184
2.44987521159609,2.886112725351601,18.57084224734036
2.501375788991529,3.094723537538439,18.15517575298876
2.56848706038203,3.317205790538335,17.75758890795232
2.651114311809208,3.555040546211563,17.37875967839316
2.74931780457099,3.809811105352785,17.01952681881475
2.863307301466899,4.083193537151169,16.68091397155282
2.993436174188492,4.376946197955169,16.3641576462711
3.140194969518358,4.692896844530961,16.07073942051537
3.304204181133163,5.032925735700025,15.80242264631091
3.486205832450805,5.398942845331373,15.56129384105887
3.687053319178538,5.792856974155852,15.34980875761174
3.907698783246979,6.216534146988925,15.17084283473151
4.149177088599073,6.671742222317639,15.02774528189333
4.412585241351302,7.160078141722679,14.92439539710599
4.699055842571017,7.68287374556111,14.86525878664501
5.009722886666808,8.24107564638672,14.85543987421174
5.345677935388338,8.835094392998524,14.90072537116178
5.707914431850552,9.46461824513964,15.00761115169479
6.097257713336381,10.12838755873489,15.18330218662566
6.514278202337509,10.82392739623671,15.43567184876991
6.959185400080073,11.54723897266559,15.77316314340962
7.431700811297162,12.29245546521145,16.20461057005072


==> Figures/animation3a-32.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397
3.281553425390631,5.420000388526987,13.84804612644443
3.505433490662409,5.846804811141296,13.67223837289683
3.750285176429601,6.308306617692659,13.52998239055476
4.017520450032224,6.806671157785226,13.425216671389
4.308615105904394,7.343884556967123,13.36254190961405
4.625080250183354,7.921637174543124,13.34729935015591
4.968423765960607,8.541171996942921,13.38564612934449
5.34009903974116,9.203090956931787,13.48462058300547
5.741437811495446,9.907112067842196,13.65218724375609
6.173563659947672,10.65177100651095,13.89724707791073
6.637282450495684,11.43406291497905,14.22959340454711
7.13294620605429,12.24902445439744,14.65978806378571
7.660287526416143,13.08926344962638,15.19892625778778
8.218223167093356,13.94445482313939,15.85825310053792
8.804628047828919,14.80083783631279,16.64859205651212
9.416085179559666,15.64077132574871,17.57954785217903
10.0476231120592,16.44242985717559,18.65845784151634
10.69246064827145,17.17975163734584,19.88909062536599
11.34178844989782,17.82277260941124,21.27013311861026
11.98462774774907,18.33849052479038,22.79356919240871
12.60781562150031,18.69238451826904,24.44313132924116
13.19617101431407,18.85065533219916,26.19308969406634
13.73289167184579,18.78313879628439,28.00770793894949
14.2002153992395,18.466683221003,29.84170940726061
14.58034691112274,17.88859429296794,31.64202651195375
14.85660538979465,17.04958849692759,33.35092824833671
15.01469451736702,15.96562515880681,34.91034639287695
15.04394876182515,14.66806945205699,36.26690541807489
14.93838268271957,13.20189706358212,37.37689976821257
14.69737725025139,11.62204329427303,38.21035911641684
14.32588331358527,9.988417543365687,38.75346301031065
13.83409959039735,8.360411925917985,39.00889751467552
13.23667181963604,6.791824234499984,38.99419065809549
12.55153731931507,5.326964947676054,38.73847793693197
11.79858572313719,3.998390390266787,38.27840873580507
10.99831385020035,2.826320020313578,37.65395310846863
10.17062484914007,1.819474499631734,36.90473124160458
9.333872226146587,0.9768850391207826,36.06724541558081
8.504194022249159,0.2901843821884509,35.17313798948535
7.695134236599724,-0.2540399488271342,34.24839628489503
6.917514836537414,-0.6721231503844654,33.31330536197196
6.179503855418582,-0.9815906525825767,32.38290874839193
5.4868206909541,-1.199864752573709,31.46775300395954
4.843024539162653,-1.34338499357082,30.57473823571852
4.249841643041489,-1.427076814363869,29.70795172805596
3.707498321278115,-1.464089195430719,28.86941207818783
3.215037386653691,-1.465724944727858,28.05969032589384
2.770604448863894,-1.441498726446365,27.27840134781973
2.371697373361386,-1.399272217685015,26.52457484849579
2.015376948248814,-1.345429511410715,25.79692326418731
1.698439925905625,-1.285067476837322,25.09402645037558
1.41755744600098,-1.22218478403524,24.41445232679026
1.169382775895279,-1.159859857134902,23.75683028712237
0.9506326225963917,-1.100412561009968,23.11989118364458
0.7581462044173725,-1.045547426322517,22.5024846885375
0.5889259820862136,-0.9964781069139925,21.90358213707302
0.4401635477643164,-0.9540338867623925,21.32227070611908
0.3092537267582193,-0.9187496684844417,20.75774299553841
0.1937995037375547,-0.890941163790888,20.20928472132405
0.09160996760199978,-0.8707670922408943,19.67626223313136
6.930894069250154e-4,-0.8582801596684624,19.15811086434072
-0.08075518886729226,-0.8534684841869092,18.65432464333405
-0.1543643697392498,-0.8562889987368401,18.16444758286364
-0.2216043857621826,-0.8666942052018596,17.68806657344614
-0.2838014332495141,-0.8846534986854223,17.22480580012478
-0.3421541095492693,-0.910170129129649,16.77432255225581
-0.397749455655616,-0.9432947254243294,16.33630428323266
-0.4515786254790355,-0.9841361768600686,15.91046678725428
-0.5045519994697387,-1.032870549275962,15.49655338391738
-0.5575136369372955,-1.089748608712127,15.09433503250002
-0.6112550214265053,-1.155102433358501,14.70361133269367
-0.66652809962951,-1.229351514201896,14.32421240535962
-0.7240576489088261,-1.313008674775728,13.95600168496103
-0.7845530335894565,-1.406686079286461,13.59887969480791
-0.8487194274150414,-1.511101544339009,13.25278891785668
-0.9172685902759772,-1.627085320447019,12.91771992061548
-0.9909292924922363,-1.755587463110266,12.59371893706876
-1.070457480216674,-1.897685866683932,12.28089717497571
-1.156646271211148,-2.054594984235307,11.97944217005806
-1.250335861256431,-2.227675199052582,11.68963158616112
-1.35242340728653,-2.41844274345402,11.41184994307927
-1.463872933002498,-2.628579971790906,11.14660884980841
-1.585725274655268,-2.859945679121362,10.89457143047814
-1.719108046621509,-3.11458500486648,10.65658175321006
-1.865245555188254,-3.394738258996634,10.43370020721321
-2.025468520384047,-3.702847740641405,10.22724591664175
-2.201223374174852,-4.041561264999229,10.03884742321804
-2.394080781661555,-4.413730648698338,9.870502999357804
-2.605742870870962,-4.822402795642361,9.724652046256546
-2.838048444819346,-5.270800238925118,9.604259050148414
-3.092975172706237,-5.762286989667788,9.512911457933766
-3.372637398789319,-6.300314280005796,9.454932505702761
-3.679277749066189,-6.888339230684724,9.43550936672751
-4.015250138030774,-7.529707609012349,9.460835803922732
-4.382991063401628,-8.227489697526508,9.53826657427733
-4.78497521643416,-8.9842559739897,9.676477819237608
-5.223650436883206,-9.801777051915575,9.885623181269604
-5.701345944776925,-10.6806306109675,10.17746893829537
-6.220146681280067,-11.61969765701225,10.56548255254263
-6.781725672313189,-12.61553266915215,11.06483730399104
-7.38712590867767,-13.66159891808635,11.69228108614631
-8.036483818018969,-14.74737409822207,12.46580071534526
-8.7286887241544,-15.85735566332174,13.40399638533096
-9.460977739227596,-16.97003331578314,14.52506860223167
-10.22847450082173,-18.05695038936602,15.84531969764143
-11.02369421968625,-19.08204556566648,17.37709529580525
-11.83605733242208,-20.00154395000736,19.12615256275397
-12.65147906541376,-20.76473347724502,21.08855633807101
-13.45212943144623,-21.31598601426428,23.24737863935229
-14.21648109049888,-21.59831627437197,25.56969944398181
-14.91977059047637,-21.55856752022081,28.00463145071905
-15.5349785095343,-21.15394575968702,30.48323133392603
-16.03437413321561,-20.35912792034847,32.92109724277908
-16.39156731310375,-19.17266898245579,35.22408319735909
-16.58387743485268,-17.62113810325693,37.29686928798404
-16.59470059065367,-15.75954918510726,39.05325275581159
-16.41547852383432,-13.66732845495547,40.42627110988023
-16.0468895101608,-11.4401579731488,41.37599077136571
-15.49900673810202,-9.179182166263994,41.89321155390405
-14.79037601036783,-6.979803559532866,41.99836680966025
-13.94618805829733,-4.922314947158063,41.73616030423537
-12.99588962728007,-3.065937047672214,41.16748445347524
-11.97064434870192,-1.446777773670499,40.36057142494936
-10.90101435203493,-0.07923439711429991,39.38310075876824
-9.815119116169928,1.040260835605761,38.29634789640657
-8.73738795914015,1.928409554318907,37.15172509056121
-7.687899269631377,2.61019009975323,35.98948807265626
-6.682216609981492,3.114665318142754,34.8390639274694
-5.731593105280348,3.471772770981366,33.72037837589534
-4.843412158531769,3.710131163180166,32.6456413611777
-4.021750869323079,3.855729030975428,31.62119943138617
-3.267980085707496,3.931292814811799,30.64921734415151
-2.58134305810449,3.956128271098907,29.72907586307868
-1.959478465590781,3.946260164408823,28.85845803989599
-1.398871477489903,3.9147376338146,28.03414616040125
-0.8952286711430032,3.872013423112334,27.25257503017932
-0.4437800815149932,3.826338485833523,26.51019375183117
-0.03951565858062173,3.784138001719699,25.80368509720795
0.3226349137298302,3.75035150236042,25.13008416653899
0.6476698397019842,3.728730336661124,24.48682939660219
0.9404216358405777,3.722091879808486,23.87177081815095
1.20549465982044,3.732533172264825,23.28315351622662
1.447227118372638,3.761608159149437,22.71958871914429
1.669671982644223,3.810473133500677,22.18002075547848
1.876592204450919,3.880004850624625,21.66369507525142
2.071466471735483,3.970895366560232,21.17013040201167
2.257502460233465,4.083727127324623,20.69909664957144
2.437655136856123,4.219031284005273,20.25059931502657
2.614648159892619,4.377331672296429,19.8248704981744
2.790996814459783,4.559176388114922,19.42236637975908
2.969031230775543,4.765158414420272,19.04377082838779
3.150918868488042,4.995926303089901,18.69000473184085
3.338685421504835,5.252185482364672,18.36224061252274
3.534233412025241,5.534690337927024,18.06192204983575
3.739357805964813,5.844226798824629,17.79078736200773
3.955757999905376,6.181584746095146,17.55089686733766
4.185045506859708,6.547519154833101,17.34466282136529
4.428746609394729,6.942698489514104,17.17488078202513
4.688299159855256,7.36763851803116,17.04476065679542
4.965042596474413,7.822619427245576,16.95795499943543
5.26020012247398,8.307583967331167,16.91858121456257
5.574851879704424,8.822014406015269,16.93123316698557
5.909897863603797,9.364786452922552,17.00097626531705
6.266009307485946,9.933999174125878,17.13331841223061
6.643567360097469,10.52678145498727,17.33414735630734
7.042588155672552,11.1390780184694,17.60962309700339
7.462633912014895,11.76542161409127,17.96601236370868
7.9027105859133,12.39870297683715,18.40945125980948
8.361153969855106,13.02995662199851,18.9456225881858
8.835508023006868,13.64818836188623,19.57933703170786
9.322401746894876,14.2402790676643,20.31401330486639
9.817434012307325,14.79100751067259,21.15106270875801
10.3150792457757,15.28324116938328,22.08919904180252
10.80863040941749,15.69834489014353,23.12371564412949
11.29019861036281,16.01684978576511,24.2457962274186
11.75079003221803,16.21940524288162,25.44195178950383
12.18047956505084,16.28800300310622,26.69369663131275
12.56869539640227,16.20741437138226,27.97758441129999
12.90461913823328,15.96672458975866,29.26571163086505
13.17769183437076,15.56079275128302,30.52675421326897
13.37819869176484,14.99142659769679,31.72753177815096
13.49788732162198,14.26805593334521,32.83500163242898
13.53055956277762,13.40772872096954,33.81848827335521
13.47256983463464,12.43434194205839,34.65187936721397
13.3231667259285,11.37714172983356,35.31549064039004
13.08463017999704,10.26865695386905,35.7973351214909
12.7621821295835,9.14233383631149,36.09362457858017
12.36367887318709,8.030188054491822,36.20846185663068
11.89912245902343,6.960772739398485,36.15281873687311
11.38004985107746,5.957683728079281,35.94300083773763
10.81886887452749,5.038711769047416,35.59885597121742
10.2282081475418,4.215636092759075,35.14197982304259
9.620336556644597,3.494561425480697,34.59412393113347
9.006690271276204,2.876646031271627,33.97593651987506
8.39752615988766,2.359053385019128,33.30608880642242
7.801703332870943,1.935976346874797,32.60077452330307
7.226581576242088,1.599617421376713,31.87352698777164
6.678017392872772,1.341049387901032,31.13527692834287
6.160434863017272,1.150918123359048,30.39457132140134
5.676948565208904,1.019978796064645,29.65788251522169
5.229518154141971,0.939476342408202,28.92995192148141
4.819117766090618,0.9013921342030614,28.21412891414225
4.445907359653192,0.8985830124443775,27.51268038482463
4.109396833753555,0.9248386309267713,26.82705825980301
3.808596983920011,0.9748802547618268,26.15812085749125
3.54215394038448,1.044320232524199,25.5063095607223
3.308465679791579,1.129597244841768,24.87178548522401
3.105780587011095,1.22789865683028,24.25453229247141
2.932278964207123,1.337078106985719,23.65443160285342
2.786138944225507,1.455573908560228,23.07131707686412
2.66558855805607,1.582331878142168,22.50501248539698
2.568945809633875,1.716734752149276,21.95535821253307
2.494648587032806,1.858539305599518,21.4222297660384
2.441276133511078,2.007821555269164,20.90555108965517
2.407563648539282,2.164929931232312,20.40530481203886
2.392411411458416,2.330445972231578,19.92154103782303
2.394889634672852,2.505151890978373,19.4543858792713
2.414240069461314,2.690004226764382,19.0040506270184
2.44987521159609,2.886112725351601,18.57084224734036
2.501375788991529,3.094723537538439,18.15517575298876
2.56848706038203,3.317205790538335,17.75758890795232
2.651114311809208,3.555040546211563,17.37875967839316
2.74931780457099,3.809811105352785,17.01952681881475
2.863307301466899,4.083193537151169,16.68091397155282
2.993436174188492,4.376946197955169,16.3641576462711
3.140194969518358,4.692896844530961,16.07073942051537
3.304204181133163,5.032925735700025,15.80242264631091
3.486205832450805,5.398942845331373,15.56129384105887
3.687053319178538,5.792856974155852,15.34980875761174
3.907698783246979,6.216534146988925,15.17084283473151
4.149177088599073,6.671742222317639,15.02774528189333
4.412585241351302,7.160078141722679,14.92439539710599
4.699055842571017,7.68287374556111,14.86525878664501
5.009722886666808,8.24107564638672,14.85543987421174
5.345677935388338,8.835094392998524,14.90072537116178
5.707914431850552,9.46461824513964,15.00761115169479
6.097257713336381,10.12838755873489,15.18330218662566
6.514278202337509,10.82392739623671,15.43567184876991
6.959185400080073,11.54723897266559,15.77316314340962
7.431700811297162,12.29245546521145,16.20461057005072
7.930908970049539,13.05147513488219,16.73895802325271
8.455087526892989,13.8135951373702,17.38484645153678
9.001520126153368,14.56518304332104,18.15004650167741
9.566299746800045,15.28943950228697,19.04071821834705
10.14413538816408,15.96632309594662,20.06049457436811
10.72818130439408,16.57272398656442,21.20941061250651
11.30991488666079,17.08298113543401,22.48273668712632
11.8790956585263,17.46983126681794,23.86982160362048
12.42384192695883,17.70584799993382,25.35310397130409
12.93086107292591,17.76536974474918,26.90749661462058
13.38586171880921,17.62682362614014,28.50037233541157
13.77415908986835,17.27523869248942,30.0923594374663
14.0814584851804,16.70462746330158,31.63907533808438
14.29476839244255,15.91983549193923,33.09378238122577
14.40336031564378,14.93745323105724,34.41075985033717
14.39966548919083,13.78548097679622,35.54899345770509
14.27998854900112,12.50163538243288,36.47564794400513
14.04493137540789,11.13044617172509,37.16876505720231
13.69945721740131,9.719544099183988,37.61874331337238
13.25257905283961,8.315708726440633,37.82838614324918
12.71671440205865,6.961274811346303,37.81158685621953
12.10679735809393,5.691384018353017,37.59096950777233
11.43926657607726,4.532357383595004,37.19495656755675
10.73105120250623,3.501223871356612,36.65475942389779
9.998658230593138,2.606238973243824,36.0017026587343
9.257432548522617,1.84810596599196,35.26514364470252
8.52102454936891,1.221578858847494,34.47108789167969
7.801067598772091,0.7171616727060417,33.64146789875277
7.107043696383647,0.3226931035267905,32.79396858706693
6.446301740447513,0.02468980844225088,31.94224634420986


==> Figures/animation3a-33.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397
3.281553425390631,5.420000388526987,13.84804612644443
3.505433490662409,5.846804811141296,13.67223837289683
3.750285176429601,6.308306617692659,13.52998239055476
4.017520450032224,6.806671157785226,13.425216671389
4.308615105904394,7.343884556967123,13.36254190961405
4.625080250183354,7.921637174543124,13.34729935015591
4.968423765960607,8.541171996942921,13.38564612934449
5.34009903974116,9.203090956931787,13.48462058300547
5.741437811495446,9.907112067842196,13.65218724375609
6.173563659947672,10.65177100651095,13.89724707791073
6.637282450495684,11.43406291497905,14.22959340454711
7.13294620605429,12.24902445439744,14.65978806378571
7.660287526416143,13.08926344962638,15.19892625778778
8.218223167093356,13.94445482313939,15.85825310053792
8.804628047828919,14.80083783631279,16.64859205651212
9.416085179559666,15.64077132574871,17.57954785217903
10.0476231120592,16.44242985717559,18.65845784151634
10.69246064827145,17.17975163734584,19.88909062536599
11.34178844989782,17.82277260941124,21.27013311861026
11.98462774774907,18.33849052479038,22.79356919240871
12.60781562150031,18.69238451826904,24.44313132924116
13.19617101431407,18.85065533219916,26.19308969406634
13.73289167184579,18.78313879628439,28.00770793894949
14.2002153992395,18.466683221003,29.84170940726061
14.58034691112274,17.88859429296794,31.64202651195375
14.85660538979465,17.04958849692759,33.35092824833671
15.01469451736702,15.96562515880681,34.91034639287695
15.04394876182515,14.66806945205699,36.26690541807489
14.93838268271957,13.20189706358212,37.37689976821257
14.69737725025139,11.62204329427303,38.21035911641684
14.32588331358527,9.988417543365687,38.75346301031065
13.83409959039735,8.360411925917985,39.00889751467552
13.23667181963604,6.791824234499984,38.99419065809549
12.55153731931507,5.326964947676054,38.73847793693197
11.79858572313719,3.998390390266787,38.27840873580507
10.99831385020035,2.826320020313578,37.65395310846863
10.17062484914007,1.819474499631734,36.90473124160458
9.333872226146587,0.9768850391207826,36.06724541558081
8.504194022249159,0.2901843821884509,35.17313798948535
7.695134236599724,-0.2540399488271342,34.24839628489503
6.917514836537414,-0.6721231503844654,33.31330536197196
6.179503855418582,-0.9815906525825767,32.38290874839193
5.4868206909541,-1.199864752573709,31.46775300395954
4.843024539162653,-1.34338499357082,30.57473823571852
4.249841643041489,-1.427076814363869,29.70795172805596
3.707498321278115,-1.464089195430719,28.86941207818783
3.215037386653691,-1.465724944727858,28.05969032589384
2.770604448863894,-1.441498726446365,27.27840134781973
2.371697373361386,-1.399272217685015,26.52457484849579
2.015376948248814,-1.345429511410715,25.79692326418731
1.698439925905625,-1.285067476837322,25.09402645037558
1.41755744600098,-1.22218478403524,24.41445232679026
1.169382775895279,-1.159859857134902,23.75683028712237
0.9506326225963917,-1.100412561009968,23.11989118364458
0.7581462044173725,-1.045547426322517,22.5024846885375
0.5889259820862136,-0.9964781069139925,21.90358213707302
0.4401635477643164,-0.9540338867623925,21.32227070611908
0.3092537267582193,-0.9187496684844417,20.75774299553841
0.1937995037375547,-0.890941163790888,20.20928472132405
0.09160996760199978,-0.8707670922408943,19.67626223313136
6.930894069250154e-4,-0.8582801596684624,19.15811086434072
-0.08075518886729226,-0.8534684841869092,18.65432464333405
-0.1543643697392498,-0.8562889987368401,18.16444758286364
-0.2216043857621826,-0.8666942052018596,17.68806657344614
-0.2838014332495141,-0.8846534986854223,17.22480580012478
-0.3421541095492693,-0.910170129129649,16.77432255225581
-0.397749455655616,-0.9432947254243294,16.33630428323266
-0.4515786254790355,-0.9841361768600686,15.91046678725428
-0.5045519994697387,-1.032870549275962,15.49655338391738
-0.5575136369372955,-1.089748608712127,15.09433503250002
-0.6112550214265053,-1.155102433358501,14.70361133269367
-0.66652809962951,-1.229351514201896,14.32421240535962
-0.7240576489088261,-1.313008674775728,13.95600168496103
-0.7845530335894565,-1.406686079286461,13.59887969480791
-0.8487194274150414,-1.511101544339009,13.25278891785668
-0.9172685902759772,-1.627085320447019,12.91771992061548
-0.9909292924922363,-1.755587463110266,12.59371893706876
-1.070457480216674,-1.897685866683932,12.28089717497571
-1.156646271211148,-2.054594984235307,11.97944217005806
-1.250335861256431,-2.227675199052582,11.68963158616112
-1.35242340728653,-2.41844274345402,11.41184994307927
-1.463872933002498,-2.628579971790906,11.14660884980841
-1.585725274655268,-2.859945679121362,10.89457143047814
-1.719108046621509,-3.11458500486648,10.65658175321006
-1.865245555188254,-3.394738258996634,10.43370020721321
-2.025468520384047,-3.702847740641405,10.22724591664175
-2.201223374174852,-4.041561264999229,10.03884742321804
-2.394080781661555,-4.413730648698338,9.870502999357804
-2.605742870870962,-4.822402795642361,9.724652046256546
-2.838048444819346,-5.270800238925118,9.604259050148414
-3.092975172706237,-5.762286989667788,9.512911457933766
-3.372637398789319,-6.300314280005796,9.454932505702761
-3.679277749066189,-6.888339230684724,9.43550936672751
-4.015250138030774,-7.529707609012349,9.460835803922732
-4.382991063401628,-8.227489697526508,9.53826657427733
-4.78497521643416,-8.9842559739897,9.676477819237608
-5.223650436883206,-9.801777051915575,9.885623181269604
-5.701345944776925,-10.6806306109675,10.17746893829537
-6.220146681280067,-11.61969765701225,10.56548255254263
-6.781725672313189,-12.61553266915215,11.06483730399104
-7.38712590867767,-13.66159891808635,11.69228108614631
-8.036483818018969,-14.74737409822207,12.46580071534526
-8.7286887241544,-15.85735566332174,13.40399638533096
-9.460977739227596,-16.97003331578314,14.52506860223167
-10.22847450082173,-18.05695038936602,15.84531969764143
-11.02369421968625,-19.08204556566648,17.37709529580525
-11.83605733242208,-20.00154395000736,19.12615256275397
-12.65147906541376,-20.76473347724502,21.08855633807101
-13.45212943144623,-21.31598601426428,23.24737863935229
-14.21648109049888,-21.59831627437197,25.56969944398181
-14.91977059047637,-21.55856752022081,28.00463145071905
-15.5349785095343,-21.15394575968702,30.48323133392603
-16.03437413321561,-20.35912792034847,32.92109724277908
-16.39156731310375,-19.17266898245579,35.22408319735909
-16.58387743485268,-17.62113810325693,37.29686928798404
-16.59470059065367,-15.75954918510726,39.05325275581159
-16.41547852383432,-13.66732845495547,40.42627110988023
-16.0468895101608,-11.4401579731488,41.37599077136571
-15.49900673810202,-9.179182166263994,41.89321155390405
-14.79037601036783,-6.979803559532866,41.99836680966025
-13.94618805829733,-4.922314947158063,41.73616030423537
-12.99588962728007,-3.065937047672214,41.16748445347524
-11.97064434870192,-1.446777773670499,40.36057142494936
-10.90101435203493,-0.07923439711429991,39.38310075876824
-9.815119116169928,1.040260835605761,38.29634789640657
-8.73738795914015,1.928409554318907,37.15172509056121
-7.687899269631377,2.61019009975323,35.98948807265626
-6.682216609981492,3.114665318142754,34.8390639274694
-5.731593105280348,3.471772770981366,33.72037837589534
-4.843412158531769,3.710131163180166,32.6456413611777
-4.021750869323079,3.855729030975428,31.62119943138617
-3.267980085707496,3.931292814811799,30.64921734415151
-2.58134305810449,3.956128271098907,29.72907586307868
-1.959478465590781,3.946260164408823,28.85845803989599
-1.398871477489903,3.9147376338146,28.03414616040125
-0.8952286711430032,3.872013423112334,27.25257503017932
-0.4437800815149932,3.826338485833523,26.51019375183117
-0.03951565858062173,3.784138001719699,25.80368509720795
0.3226349137298302,3.75035150236042,25.13008416653899
0.6476698397019842,3.728730336661124,24.48682939660219
0.9404216358405777,3.722091879808486,23.87177081815095
1.20549465982044,3.732533172264825,23.28315351622662
1.447227118372638,3.761608159149437,22.71958871914429
1.669671982644223,3.810473133500677,22.18002075547848
1.876592204450919,3.880004850624625,21.66369507525142
2.071466471735483,3.970895366560232,21.17013040201167
2.257502460233465,4.083727127324623,20.69909664957144
2.437655136856123,4.219031284005273,20.25059931502657
2.614648159892619,4.377331672296429,19.8248704981744
2.790996814459783,4.559176388114922,19.42236637975908
2.969031230775543,4.765158414420272,19.04377082838779
3.150918868488042,4.995926303089901,18.69000473184085
3.338685421504835,5.252185482364672,18.36224061252274
3.534233412025241,5.534690337927024,18.06192204983575
3.739357805964813,5.844226798824629,17.79078736200773
3.955757999905376,6.181584746095146,17.55089686733766
4.185045506859708,6.547519154833101,17.34466282136529
4.428746609394729,6.942698489514104,17.17488078202513
4.688299159855256,7.36763851803116,17.04476065679542
4.965042596474413,7.822619427245576,16.95795499943543
5.26020012247398,8.307583967331167,16.91858121456257
5.574851879704424,8.822014406015269,16.93123316698557
5.909897863603797,9.364786452922552,17.00097626531705
6.266009307485946,9.933999174125878,17.13331841223061
6.643567360097469,10.52678145498727,17.33414735630734
7.042588155672552,11.1390780184694,17.60962309700339
7.462633912014895,11.76542161409127,17.96601236370868
7.9027105859133,12.39870297683715,18.40945125980948
8.361153969855106,13.02995662199851,18.9456225881858
8.835508023006868,13.64818836188623,19.57933703170786
9.322401746894876,14.2402790676643,20.31401330486639
9.817434012307325,14.79100751067259,21.15106270875801
10.3150792457757,15.28324116938328,22.08919904180252
10.80863040941749,15.69834489014353,23.12371564412949
11.29019861036281,16.01684978576511,24.2457962274186
11.75079003221803,16.21940524288162,25.44195178950383
12.18047956505084,16.28800300310622,26.69369663131275
12.56869539640227,16.20741437138226,27.97758441129999
12.90461913823328,15.96672458975866,29.26571163086505
13.17769183437076,15.56079275128302,30.52675421326897
13.37819869176484,14.99142659769679,31.72753177815096
13.49788732162198,14.26805593334521,32.83500163242898
13.53055956277762,13.40772872096954,33.81848827335521
13.47256983463464,12.43434194205839,34.65187936721397
13.3231667259285,11.37714172983356,35.31549064039004
13.08463017999704,10.26865695386905,35.7973351214909
12.7621821295835,9.14233383631149,36.09362457858017
12.36367887318709,8.030188054491822,36.20846185663068
11.89912245902343,6.960772739398485,36.15281873687311
11.38004985107746,5.957683728079281,35.94300083773763
10.81886887452749,5.038711769047416,35.59885597121742
10.2282081475418,4.215636092759075,35.14197982304259
9.620336556644597,3.494561425480697,34.59412393113347
9.006690271276204,2.876646031271627,33.97593651987506
8.39752615988766,2.359053385019128,33.30608880642242
7.801703332870943,1.935976346874797,32.60077452330307
7.226581576242088,1.599617421376713,31.87352698777164
6.678017392872772,1.341049387901032,31.13527692834287
6.160434863017272,1.150918123359048,30.39457132140134
5.676948565208904,1.019978796064645,29.65788251522169
5.229518154141971,0.939476342408202,28.92995192148141
4.819117766090618,0.9013921342030614,28.21412891414225
4.445907359653192,0.8985830124443775,27.51268038482463
4.109396833753555,0.9248386309267713,26.82705825980301
3.808596983920011,0.9748802547618268,26.15812085749125
3.54215394038448,1.044320232524199,25.5063095607223
3.308465679791579,1.129597244841768,24.87178548522401
3.105780587011095,1.22789865683028,24.25453229247141
2.932278964207123,1.337078106985719,23.65443160285342
2.786138944225507,1.455573908560228,23.07131707686412
2.66558855805607,1.582331878142168,22.50501248539698
2.568945809633875,1.716734752149276,21.95535821253307
2.494648587032806,1.858539305599518,21.4222297660384
2.441276133511078,2.007821555269164,20.90555108965517
2.407563648539282,2.164929931232312,20.40530481203886
2.392411411458416,2.330445972231578,19.92154103782303
2.394889634672852,2.505151890978373,19.4543858792713
2.414240069461314,2.690004226764382,19.0040506270184
2.44987521159609,2.886112725351601,18.57084224734036
2.501375788991529,3.094723537538439,18.15517575298876
2.56848706038203,3.317205790538335,17.75758890795232
2.651114311809208,3.555040546211563,17.37875967839316
2.74931780457099,3.809811105352785,17.01952681881475
2.863307301466899,4.083193537151169,16.68091397155282
2.993436174188492,4.376946197955169,16.3641576462711
3.140194969518358,4.692896844530961,16.07073942051537
3.304204181133163,5.032925735700025,15.80242264631091
3.486205832450805,5.398942845331373,15.56129384105887
3.687053319178538,5.792856974155852,15.34980875761174
3.907698783246979,6.216534146988925,15.17084283473151
4.149177088599073,6.671742222317639,15.02774528189333
4.412585241351302,7.160078141722679,14.92439539710599
4.699055842571017,7.68287374556111,14.86525878664501
5.009722886666808,8.24107564638672,14.85543987421174
5.345677935388338,8.835094392998524,14.90072537116178
5.707914431850552,9.46461824513964,15.00761115169479
6.097257713336381,10.12838755873489,15.18330218662566
6.514278202337509,10.82392739623671,15.43567184876991
6.959185400080073,11.54723897266559,15.77316314340962
7.431700811297162,12.29245546521145,16.20461057005072
7.930908970049539,13.05147513488219,16.73895802325271
8.455087526892989,13.8135951373702,17.38484645153678
9.001520126153368,14.56518304332104,18.15004650167741
9.566299746800045,15.28943950228697,19.04071821834705
10.14413538816408,15.96632309594662,20.06049457436811
10.72818130439408,16.57272398656442,21.20941061250651
11.30991488666079,17.08298113543401,22.48273668712632
11.8790956585263,17.46983126681794,23.86982160362048
12.42384192695883,17.70584799993382,25.35310397130409
12.93086107292591,17.76536974474918,26.90749661462058
13.38586171880921,17.62682362614014,28.50037233541157
13.77415908986835,17.27523869248942,30.0923594374663
14.0814584851804,16.70462746330158,31.63907533808438
14.29476839244255,15.91983549193923,33.09378238122577
14.40336031564378,14.93745323105724,34.41075985033717
14.39966548919083,13.78548097679622,35.54899345770509
14.27998854900112,12.50163538243288,36.47564794400513
14.04493137540789,11.13044617172509,37.16876505720231
13.69945721740131,9.719544099183988,37.61874331337238
13.25257905283961,8.315708726440633,37.82838614324918
12.71671440205865,6.961274811346303,37.81158685621953
12.10679735809393,5.691384018353017,37.59096950777233
11.43926657607726,4.532357383595004,37.19495656755675
10.73105120250623,3.501223871356612,36.65475942389779
9.998658230593138,2.606238973243824,36.0017026587343
9.257432548522617,1.84810596599196,35.26514364470252
8.52102454936891,1.221578858847494,34.47108789167969
7.801067598772091,0.7171616727060417,33.64146789875277
7.107043696383647,0.3226931035267905,32.79396858706693
6.446301740447513,0.02468980844225088,31.94224634420986
5.824187831772449,-0.1906045985334133,31.09639025548323
5.244248656130425,-0.3364638485496541,30.26349825791695
4.708474524429573,-0.4251829515710454,29.44827428227244
4.217555879065746,-0.4677931061849255,28.65358552388959
3.771134401193595,-0.4739363122889769,27.8809466486136
3.368036343308105,-0.4518530782203034,27.13091816826094
3.006480952047271,-0.4084446229255532,26.40341966653558
2.684260773971372,-0.3493797277152701,25.69796628679583
2.398893384574516,-0.2792244337231553,25.01384045434817
2.147745864260912,-0.2015794690055441,24.35021162107212
1.928134394626789,-0.1192154864487228,23.70621601953623
1.737401870962715,-0.03420002967622264,23.08100680723512
1.572976591046775,0.05198714299358276,22.47378309972386
1.432415014586136,0.138351901172912,21.88380455006761
1.313431385161407,0.2242970700002224,21.31039649600409
1.213916731757043,0.3095468088588095,20.75294933216609
1.131949462863486,0.3940831683963221,20.21091468038031
1.065799460085235,0.4780937248323167,19.6838001025154
1.013927286722837,0.5619291008266956,19.1711634895716
0.9749798591416171,0.646069181048574,18.67260782619951
0.9477836893131137,0.7310968841208363,18.18777673251849
0.9313365970558725,0.8176784379889681,17.71635099109206
0.9247986096377053,0.9065492076822294,17.25804614845234
0.9274826128200034,0.9985042326862467,16.81261121590328
0.9388451887808282,1.094392738917585,16.37982846707459
0.9584779699944821,1.195115993049887,15.95951432794132
0.98609975131773,1.30162796167211,15.55152137046814
1.021549532509941,1.414938322436929,15.15574144818935
1.064780607568123,1.5361174475649,14.77211004752028
1.115855773092665,1.666303040704285,14.40061197060207


==> Figures/animation3a-4.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117


==> Figures/animation3a-5.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752


==> Figures/animation3a-6.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307


==> Figures/animation3a-7.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579


==> Figures/animation3a-8.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591


==> Figures/animation3a-9.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125


==> Figures/animation3b-0.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0


==> Figures/animation3b-1.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369


==> Figures/animation3b-10.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702


==> Figures/animation3b-11.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488


==> Figures/animation3b-12.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283


==> Figures/animation3b-13.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806


==> Figures/animation3b-14.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806
-4.908891668377309,-7.462607415150245,16.89372053924464
-5.175145308757908,-7.947511926847177,16.83276057510001
-5.46355640398453,-8.460302192972607,16.82072611651955
-5.77465347540898,-9.000530753984435,16.86252698304653
-6.108838769196343,-9.56703226544543,16.9635356727936
-6.466323453310542,-10.15774376499434,17.12954632717531
-6.847050743656275,-10.76950193378845,17.3666948437591
-7.250606098920574,-11.39782166645278,17.68132782943712
-7.676114312068482,-12.03666454336378,18.07980663331105
-8.12212442683223,-12.67821155138795,18.56823221467647
-8.586485024063977,-13.31266165367204,19.15207785491791
-9.066214638923302,-13.92808628462209,19.83572070105571
-9.557374911529966,-14.51037875739439,20.62187095904795
-10.05495745676844,-15.04334541980515,21.51091029386405
-10.55279910341671,-15.50898981540663,22.50016925099382
-11.04354359619007,-15.88803888947514,23.58319688885598
-11.51867028850319,-16.16074773458637,24.74910220122145
-11.96861072426747,-16.30799320113282,25.98207189227934
-12.38297112165924,-16.31262544902126,27.26118571691662
-12.75087157602674,-16.160992398606,28.56065019942234
-13.06140079524942,-15.84449254220167,29.8505456200713
-13.30416891153549,-15.36095988712894,31.09812481313769
-13.46992233576013,-14.71565793266705,32.26961809659739
-13.55116713063932,-13.92167372412839,33.33239926176974
-13.54273528447844,-12.99956690290112,34.25727534661105
-13.44222567494715,-11.97623741576314,35.02060478132034
-13.25026090452303,-10.88310849280067,35.60594681448938
-12.97052222468299,-9.753846396892921,36.00500817168874
-12.60955390513553,-8.62192167137023,36.2177693454404
-12.17635968467046,-7.518335465287018,36.25181405995657


==> Figures/animation3b-15.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806
-4.908891668377309,-7.462607415150245,16.89372053924464
-5.175145308757908,-7.947511926847177,16.83276057510001
-5.46355640398453,-8.460302192972607,16.82072611651955
-5.77465347540898,-9.000530753984435,16.86252698304653
-6.108838769196343,-9.56703226544543,16.9635356727936
-6.466323453310542,-10.15774376499434,17.12954632717531
-6.847050743656275,-10.76950193378845,17.3666948437591
-7.250606098920574,-11.39782166645278,17.68132782943712
-7.676114312068482,-12.03666454336378,18.07980663331105
-8.12212442683223,-12.67821155138795,18.56823221467647
-8.586485024063977,-13.31266165367204,19.15207785491791
-9.066214638923302,-13.92808628462209,19.83572070105571
-9.557374911529966,-14.51037875739439,20.62187095904795
-10.05495745676844,-15.04334541980515,21.51091029386405
-10.55279910341671,-15.50898981540663,22.50016925099382
-11.04354359619007,-15.88803888947514,23.58319688885598
-11.51867028850319,-16.16074773458637,24.74910220122145
-11.96861072426747,-16.30799320113282,25.98207189227934
-12.38297112165924,-16.31262544902126,27.26118571691662
-12.75087157602674,-16.160992398606,28.56065019942234
-13.06140079524942,-15.84449254220167,29.8505456200713
-13.30416891153549,-15.36095988712894,31.09812481313769
-13.46992233576013,-14.71565793266705,32.26961809659739
-13.55116713063932,-13.92167372412839,33.33239926176974
-13.54273528447844,-12.99956690290112,34.25727534661105
-13.44222567494715,-11.97623741576314,35.02060478132034
-13.25026090452303,-10.88310849280067,35.60594681448938
-12.97052222468299,-9.753846396892921,36.00500817168874
-12.60955390513553,-8.62192167137023,36.2177693454404
-12.17635968467046,-7.518335465287018,36.25181405995657
-11.68184071042889,-6.469785804980421,36.12101491746989
-11.13814131560671,-5.49744938392575,35.84381492265343
-10.55797360545484,-4.616434317272438,35.44137286426976
-9.95398484508788,-3.83584941522619,34.93581334319628
-9.338216321646248,-3.159358174132845,34.34875680105966
-8.721683109993043,-2.586049607447708,33.70022429582011
-8.114085207058064,-2.111459473283932,33.00793663068848
-7.523644841946926,-1.728602939886827,32.28697094419469
-6.957053923874065,-1.428919721955771,31.54970467119412
-6.419509710120289,-1.203073787377655,30.80596489183831
-5.914815101215495,-1.041584515946102,30.06330487009582
-5.445521316363323,-0.9352914531229708,29.32734254354208
-5.013093849112705,-0.8756703998472212,28.60211228124716
-4.618086529860676,-0.8550261395866374,27.89039748486817
-4.260312497012767,-0.8665888993304481,27.19402538866625
-3.939004457659817,-0.9045398615451372,26.51411588191822
-3.652959587585981,-0.963987437573023,25.85128337117743
-3.400666726407737,-1.040911794961413,25.20579511824766
-3.180415210674263,-1.132091041199022,24.57769179266544
-2.990385847623404,-1.235018883391843,23.9668768083104
-2.828725271601264,-1.347820646225527,23.37318091243651
-2.693605346061255,-1.469172236172364,22.79640787187465
-2.583269464809651,-1.598224914231634,22.23636624206678
-2.496067638021926,-1.734537482269638,21.6928912948668
-2.430482176274753,-1.878016598178185,21.16586032898
-2.385145649842628,-2.028865322949716,20.6552038472147
-2.358852629581981,-2.187539594377192,20.16091447713999
-2.350566529637776,-2.35471205899132,19.6830550349834
-2.359422683957002,-2.531242531110149,19.22176677400322
-2.384728606210854,-2.718154251384376,18.77727860044749


==> Figures/animation3b-16.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806
-4.908891668377309,-7.462607415150245,16.89372053924464
-5.175145308757908,-7.947511926847177,16.83276057510001
-5.46355640398453,-8.460302192972607,16.82072611651955
-5.77465347540898,-9.000530753984435,16.86252698304653
-6.108838769196343,-9.56703226544543,16.9635356727936
-6.466323453310542,-10.15774376499434,17.12954632717531
-6.847050743656275,-10.76950193378845,17.3666948437591
-7.250606098920574,-11.39782166645278,17.68132782943712
-7.676114312068482,-12.03666454336378,18.07980663331105
-8.12212442683223,-12.67821155138795,18.56823221467647
-8.586485024063977,-13.31266165367204,19.15207785491791
-9.066214638923302,-13.92808628462209,19.83572070105571
-9.557374911529966,-14.51037875739439,20.62187095904795
-10.05495745676844,-15.04334541980515,21.51091029386405
-10.55279910341671,-15.50898981540663,22.50016925099382
-11.04354359619007,-15.88803888947514,23.58319688885598
-11.51867028850319,-16.16074773458637,24.74910220122145
-11.96861072426747,-16.30799320113282,25.98207189227934
-12.38297112165924,-16.31262544902126,27.26118571691662
-12.75087157602674,-16.160992398606,28.56065019942234
-13.06140079524942,-15.84449254220167,29.8505456200713
-13.30416891153549,-15.36095988712894,31.09812481313769
-13.46992233576013,-14.71565793266705,32.26961809659739
-13.55116713063932,-13.92167372412839,33.33239926176974
-13.54273528447844,-12.99956690290112,34.25727534661105
-13.44222567494715,-11.97623741576314,35.02060478132034
-13.25026090452303,-10.88310849280067,35.60594681448938
-12.97052222468299,-9.753846396892921,36.00500817168874
-12.60955390513553,-8.62192167137023,36.2177693454404
-12.17635968467046,-7.518335465287018,36.25181405995657
-11.68184071042889,-6.469785804980421,36.12101491746989
-11.13814131560671,-5.49744938392575,35.84381492265343
-10.55797360545484,-4.616434317272438,35.44137286426976
-9.95398484508788,-3.83584941522619,34.93581334319628
-9.338216321646248,-3.159358174132845,34.34875680105966
-8.721683109993043,-2.586049607447708,33.70022429582011
-8.114085207058064,-2.111459473283932,33.00793663068848
-7.523644841946926,-1.728602939886827,32.28697094419469
-6.957053923874065,-1.428919721955771,31.54970467119412
-6.419509710120289,-1.203073787377655,30.80596489183831
-5.914815101215495,-1.041584515946102,30.06330487009582
-5.445521316363323,-0.9352914531229708,29.32734254354208
-5.013093849112705,-0.8756703998472212,28.60211228124716
-4.618086529860676,-0.8550261395866374,27.89039748486817
-4.260312497012767,-0.8665888993304481,27.19402538866625
-3.939004457659817,-0.9045398615451372,26.51411588191822
-3.652959587585981,-0.963987437573023,25.85128337117743
-3.400666726407737,-1.040911794961413,25.20579511824766
-3.180415210674263,-1.132091041199022,24.57769179266544
-2.990385847623404,-1.235018883391843,23.9668768083104
-2.828725271601264,-1.347820646225527,23.37318091243651
-2.693605346061255,-1.469172236172364,22.79640787187465
-2.583269464809651,-1.598224914231634,22.23636624206678
-2.496067638021926,-1.734537482269638,21.6928912948668
-2.430482176274753,-1.878016598178185,21.16586032898
-2.385145649842628,-2.028865322949716,20.6552038472147
-2.358852629581981,-2.187539594377192,20.16091447713999
-2.350566529637776,-2.35471205899132,19.6830550349834
-2.359422683957002,-2.531242531110149,19.22176677400322
-2.384728606210854,-2.718154251384376,18.77727860044749
-2.425962210650409,-2.916615061089486,18.34991786369787
-2.48276861150689,-3.127922572752321,17.94012321431883
-2.55495597080144,-3.353492386819836,17.54845995829371
-2.642490727507904,-3.594848365125091,17.17563830340745
-2.74549241257138,-3.853613913826555,16.82253488167292
-2.864228131208898,-4.131503141312847,16.49021792774914
-2.999106672469547,-4.430310630913606,16.17997648503941
-3.150672081958767,-4.751898395212061,15.89335398467224
-3.319596402265343,-5.098178349985882,15.63218648104283
-3.506671142003125,-5.471088354194738,15.39864570968229
-3.712796873428524,-5.872559503357695,15.19528693120054
-3.938970175501592,-6.304471937197162,15.02510120281967
-4.186266930036109,-6.768595936904299,14.89157123011198
-4.45582074102716,-7.266514564808102,14.79872923755033
-4.748794982419984,-7.799523583146255,14.75121428642687
-5.066346694070128,-8.368503955050064,14.75432508089718
-5.409580254768663,-8.97376200267736,14.81406245084163
-5.779488493508159,-9.614832462217395,14.9371533056679
-6.176878703241082,-10.29024050507858,15.1310448705032
-6.602280968980661,-10.9972206626142,15.40385447329906
-7.055836421808027,-11.73139398122997,15.76425621248154
-7.537163630257138,-12.4864102211639,16.22128188989985
-8.0452025315809,-13.25357010019756,16.78401037278938
-8.578037313957038,-14.02145396559064,17.46111824604765
-9.132702723336822,-14.77559798000984,18.26026699089328
-9.70498257836649,-15.49827629619867,19.18731030009382
-10.28921489023412,-16.16846585109353,20.24532218289249
-10.87812468452219,-16.76208556192674,21.43347465616434
-11.46271274738879,-17.25260785269849,22.74583415973619
-12.03223479550149,-17.61212955784235,24.17019650650118


==> Figures/animation3b-17.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806
-4.908891668377309,-7.462607415150245,16.89372053924464
-5.175145308757908,-7.947511926847177,16.83276057510001
-5.46355640398453,-8.460302192972607,16.82072611651955
-5.77465347540898,-9.000530753984435,16.86252698304653
-6.108838769196343,-9.56703226544543,16.9635356727936
-6.466323453310542,-10.15774376499434,17.12954632717531
-6.847050743656275,-10.76950193378845,17.3666948437591
-7.250606098920574,-11.39782166645278,17.68132782943712
-7.676114312068482,-12.03666454336378,18.07980663331105
-8.12212442683223,-12.67821155138795,18.56823221467647
-8.586485024063977,-13.31266165367204,19.15207785491791
-9.066214638923302,-13.92808628462209,19.83572070105571
-9.557374911529966,-14.51037875739439,20.62187095904795
-10.05495745676844,-15.04334541980515,21.51091029386405
-10.55279910341671,-15.50898981540663,22.50016925099382
-11.04354359619007,-15.88803888947514,23.58319688885598
-11.51867028850319,-16.16074773458637,24.74910220122145
-11.96861072426747,-16.30799320113282,25.98207189227934
-12.38297112165924,-16.31262544902126,27.26118571691662
-12.75087157602674,-16.160992398606,28.56065019942234
-13.06140079524942,-15.84449254220167,29.8505456200713
-13.30416891153549,-15.36095988712894,31.09812481313769
-13.46992233576013,-14.71565793266705,32.26961809659739
-13.55116713063932,-13.92167372412839,33.33239926176974
-13.54273528447844,-12.99956690290112,34.25727534661105
-13.44222567494715,-11.97623741576314,35.02060478132034
-13.25026090452303,-10.88310849280067,35.60594681448938
-12.97052222468299,-9.753846396892921,36.00500817168874
-12.60955390513553,-8.62192167137023,36.2177693454404
-12.17635968467046,-7.518335465287018,36.25181405995657
-11.68184071042889,-6.469785804980421,36.12101491746989
-11.13814131560671,-5.49744938392575,35.84381492265343
-10.55797360545484,-4.616434317272438,35.44137286426976
-9.95398484508788,-3.83584941522619,34.93581334319628
-9.338216321646248,-3.159358174132845,34.34875680105966
-8.721683109993043,-2.586049607447708,33.70022429582011
-8.114085207058064,-2.111459473283932,33.00793663068848
-7.523644841946926,-1.728602939886827,32.28697094419469
-6.957053923874065,-1.428919721955771,31.54970467119412
-6.419509710120289,-1.203073787377655,30.80596489183831
-5.914815101215495,-1.041584515946102,30.06330487009582
-5.445521316363323,-0.9352914531229708,29.32734254354208
-5.013093849112705,-0.8756703998472212,28.60211228124716
-4.618086529860676,-0.8550261395866374,27.89039748486817
-4.260312497012767,-0.8665888993304481,27.19402538866625
-3.939004457659817,-0.9045398615451372,26.51411588191822
-3.652959587585981,-0.963987437573023,25.85128337117743
-3.400666726407737,-1.040911794961413,25.20579511824766
-3.180415210674263,-1.132091041199022,24.57769179266544
-2.990385847623404,-1.235018883391843,23.9668768083104
-2.828725271601264,-1.347820646225527,23.37318091243651
-2.693605346061255,-1.469172236172364,22.79640787187465
-2.583269464809651,-1.598224914231634,22.23636624206678
-2.496067638021926,-1.734537482269638,21.6928912948668
-2.430482176274753,-1.878016598178185,21.16586032898
-2.385145649842628,-2.028865322949716,20.6552038472147
-2.358852629581981,-2.187539594377192,20.16091447713999
-2.350566529637776,-2.35471205899132,19.6830550349834
-2.359422683957002,-2.531242531110149,19.22176677400322
-2.384728606210854,-2.718154251384376,18.77727860044749
-2.425962210650409,-2.916615061089486,18.34991786369787
-2.48276861150689,-3.127922572752321,17.94012321431883
-2.55495597080144,-3.353492386819836,17.54845995829371
-2.642490727507904,-3.594848365125091,17.17563830340745
-2.74549241257138,-3.853613913826555,16.82253488167292
-2.864228131208898,-4.131503141312847,16.49021792774914
-2.999106672469547,-4.430310630913606,16.17997648503941
-3.150672081958767,-4.751898395212061,15.89335398467224
-3.319596402265343,-5.098178349985882,15.63218648104283
-3.506671142003125,-5.471088354194738,15.39864570968229
-3.712796873428524,-5.872559503357695,15.19528693120054
-3.938970175501592,-6.304471937197162,15.02510120281967
-4.186266930036109,-6.768595936904299,14.89157123011198
-4.45582074102716,-7.266514564808102,14.79872923755033
-4.748794982419984,-7.799523583146255,14.75121428642687
-5.066346694070128,-8.368503955050064,14.75432508089718
-5.409580254768663,-8.97376200267736,14.81406245084163
-5.779488493508159,-9.614832462217395,14.9371533056679
-6.176878703241082,-10.29024050507858,15.1310448705032
-6.602280968980661,-10.9972206626142,15.40385447329906
-7.055836421808027,-11.73139398122997,15.76425621248154
-7.537163630257138,-12.4864102211639,16.22128188989985
-8.0452025315809,-13.25357010019756,16.78401037278938
-8.578037313957038,-14.02145396559064,17.46111824604765
-9.132702723336822,-14.77559798000984,18.26026699089328
-9.70498257836649,-15.49827629619867,19.18731030009382
-10.28921489023412,-16.16846585109353,20.24532218289249
-10.87812468452219,-16.76208556192674,21.43347465616434
-11.46271274738879,-17.25260785269849,22.74583415973619
-12.03223479550149,-17.61212955784235,24.17019650650118
-12.57430903329797,-17.81295263989567,25.68713445848639
-13.07518818554925,-17.82965637313429,27.26947692889004
-13.52022226485169,-17.64154198467124,28.88245549447029
-13.89451874727239,-17.23521019210209,30.48472128514922
-14.1837776909001,-16.6069181686897,32.0303377672146
-14.37524398160275,-15.76429367374378,33.4716926479383
-14.45868419211844,-14.72700024052625,34.76306991469054
-14.42727087405127,-13.52607232815621,35.86443110956015
-14.27825173141073,-12.2018639325925,36.74483677430309
-14.01330059705561,-10.80082900717629,37.38494723955948
-13.63849023689316,-9.371599508367131,37.77819247152998
-13.1638850068329,-7.9609696464894,37.93045933723904
-12.60281040088347,-6.610388745730116,37.85843663005211
-11.97090224631853,-5.353417878489372,37.58699782183282
-11.28506092595231,-4.214371807514168,37.14612674755673
-10.56243313360139,-3.208123330618967,36.56788526314193
-9.819520033735808,-2.340857130067272,35.88381132795232
-9.07147538700877,-1.611458815133361,35.12297297151972
-8.331619986618273,-1.013211701282289,34.31074118161336
-7.611167166380064,-0.5355248282044304,33.46821950256845
-6.919132192698718,-0.1654982927377805,32.61219465707872
-6.262386698830436,0.1107821011628909,31.75544732168699
-5.645816344907248,0.3072575221020518,30.90727190331222
-5.072542951355929,0.4372032692139151,30.0740831595923
-4.544178777663324,0.5127894594921631,29.2600227849745
-4.061088245711375,0.5448430821396952,28.46751213068183
-3.622639788077496,0.5427592865894205,27.6977237900446
-3.227436841899305,0.5145160201840501,26.95096372307795
-2.873522005193049,0.466754906119021,26.22696759652609
-2.558552034908424,0.4049002273635132,25.52512155054703


==> Figures/animation3b-18.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806
-4.908891668377309,-7.462607415150245,16.89372053924464
-5.175145308757908,-7.947511926847177,16.83276057510001
-5.46355640398453,-8.460302192972607,16.82072611651955
-5.77465347540898,-9.000530753984435,16.86252698304653
-6.108838769196343,-9.56703226544543,16.9635356727936
-6.466323453310542,-10.15774376499434,17.12954632717531
-6.847050743656275,-10.76950193378845,17.3666948437591
-7.250606098920574,-11.39782166645278,17.68132782943712
-7.676114312068482,-12.03666454336378,18.07980663331105
-8.12212442683223,-12.67821155138795,18.56823221467647
-8.586485024063977,-13.31266165367204,19.15207785491791
-9.066214638923302,-13.92808628462209,19.83572070105571
-9.557374911529966,-14.51037875739439,20.62187095904795
-10.05495745676844,-15.04334541980515,21.51091029386405
-10.55279910341671,-15.50898981540663,22.50016925099382
-11.04354359619007,-15.88803888947514,23.58319688885598
-11.51867028850319,-16.16074773458637,24.74910220122145
-11.96861072426747,-16.30799320113282,25.98207189227934
-12.38297112165924,-16.31262544902126,27.26118571691662
-12.75087157602674,-16.160992398606,28.56065019942234
-13.06140079524942,-15.84449254220167,29.8505456200713
-13.30416891153549,-15.36095988712894,31.09812481313769
-13.46992233576013,-14.71565793266705,32.26961809659739
-13.55116713063932,-13.92167372412839,33.33239926176974
-13.54273528447844,-12.99956690290112,34.25727534661105
-13.44222567494715,-11.97623741576314,35.02060478132034
-13.25026090452303,-10.88310849280067,35.60594681448938
-12.97052222468299,-9.753846396892921,36.00500817168874
-12.60955390513553,-8.62192167137023,36.2177693454404
-12.17635968467046,-7.518335465287018,36.25181405995657
-11.68184071042889,-6.469785804980421,36.12101491746989
-11.13814131560671,-5.49744938392575,35.84381492265343
-10.55797360545484,-4.616434317272438,35.44137286426976
-9.95398484508788,-3.83584941522619,34.93581334319628
-9.338216321646248,-3.159358174132845,34.34875680105966
-8.721683109993043,-2.586049607447708,33.70022429582011
-8.114085207058064,-2.111459473283932,33.00793663068848
-7.523644841946926,-1.728602939886827,32.28697094419469
-6.957053923874065,-1.428919721955771,31.54970467119412
-6.419509710120289,-1.203073787377655,30.80596489183831
-5.914815101215495,-1.041584515946102,30.06330487009582
-5.445521316363323,-0.9352914531229708,29.32734254354208
-5.013093849112705,-0.8756703998472212,28.60211228124716
-4.618086529860676,-0.8550261395866374,27.89039748486817
-4.260312497012767,-0.8665888993304481,27.19402538866625
-3.939004457659817,-0.9045398615451372,26.51411588191822
-3.652959587585981,-0.963987437573023,25.85128337117743
-3.400666726407737,-1.040911794961413,25.20579511824766
-3.180415210674263,-1.132091041199022,24.57769179266544
-2.990385847623404,-1.235018883391843,23.9668768083104
-2.828725271601264,-1.347820646225527,23.37318091243651
-2.693605346061255,-1.469172236172364,22.79640787187465
-2.583269464809651,-1.598224914231634,22.23636624206678
-2.496067638021926,-1.734537482269638,21.6928912948668
-2.430482176274753,-1.878016598178185,21.16586032898
-2.385145649842628,-2.028865322949716,20.6552038472147
-2.358852629581981,-2.187539594377192,20.16091447713999
-2.350566529637776,-2.35471205899132,19.6830550349834
-2.359422683957002,-2.531242531110149,19.22176677400322
-2.384728606210854,-2.718154251384376,18.77727860044749
-2.425962210650409,-2.916615061089486,18.34991786369787
-2.48276861150689,-3.127922572752321,17.94012321431883
-2.55495597080144,-3.353492386819836,17.54845995829371
-2.642490727507904,-3.594848365125091,17.17563830340745
-2.74549241257138,-3.853613913826555,16.82253488167292
-2.864228131208898,-4.131503141312847,16.49021792774914
-2.999106672469547,-4.430310630913606,16.17997648503941
-3.150672081958767,-4.751898395212061,15.89335398467224
-3.319596402265343,-5.098178349985882,15.63218648104283
-3.506671142003125,-5.471088354194738,15.39864570968229
-3.712796873428524,-5.872559503357695,15.19528693120054
-3.938970175501592,-6.304471937197162,15.02510120281967
-4.186266930036109,-6.768595936904299,14.89157123011198
-4.45582074102716,-7.266514564808102,14.79872923755033
-4.748794982419984,-7.799523583146255,14.75121428642687
-5.066346694070128,-8.368503955050064,14.75432508089718
-5.409580254768663,-8.97376200267736,14.81406245084163
-5.779488493508159,-9.614832462217395,14.9371533056679
-6.176878703241082,-10.29024050507858,15.1310448705032
-6.602280968980661,-10.9972206626142,15.40385447329906
-7.055836421808027,-11.73139398122997,15.76425621248154
-7.537163630257138,-12.4864102211639,16.22128188989985
-8.0452025315809,-13.25357010019756,16.78401037278938
-8.578037313957038,-14.02145396559064,17.46111824604765
-9.132702723336822,-14.77559798000984,18.26026699089328
-9.70498257836649,-15.49827629619867,19.18731030009382
-10.28921489023412,-16.16846585109353,20.24532218289249
-10.87812468452219,-16.76208556192674,21.43347465616434
-11.46271274738879,-17.25260785269849,22.74583415973619
-12.03223479550149,-17.61212955784235,24.17019650650118
-12.57430903329797,-17.81295263989567,25.68713445848639
-13.07518818554925,-17.82965637313429,27.26947692889004
-13.52022226485169,-17.64154198467124,28.88245549447029
-13.89451874727239,-17.23521019210209,30.48472128514922
-14.1837776909001,-16.6069181686897,32.0303377672146
-14.37524398160275,-15.76429367374378,33.4716926479383
-14.45868419211844,-14.72700024052625,34.76306991469054
-14.42727087405127,-13.52607232815621,35.86443110956015
-14.27825173141073,-12.2018639325925,36.74483677430309
-14.01330059705561,-10.80082900717629,37.38494723955948
-13.63849023689316,-9.371599508367131,37.77819247152998
-13.1638850068329,-7.9609696464894,37.93045933723904
-12.60281040088347,-6.610388745730116,37.85843663005211
-11.97090224631853,-5.353417878489372,37.58699782183282
-11.28506092595231,-4.214371807514168,37.14612674755673
-10.56243313360139,-3.208123330618967,36.56788526314193
-9.819520033735808,-2.340857130067272,35.88381132795232
-9.07147538700877,-1.611458815133361,35.12297297151972
-8.331619986618273,-1.013211701282289,34.31074118161336
-7.611167166380064,-0.5355248282044304,33.46821950256845
-6.919132192698718,-0.1654982927377805,32.61219465707872
-6.262386698830436,0.1107821011628909,31.75544732168699
-5.645816344907248,0.3072575221020518,30.90727190331222
-5.072542951355929,0.4372032692139151,30.0740831595923
-4.544178777663324,0.5127894594921631,29.2600227849745
-4.061088245711375,0.5448430821396952,28.46751213068183
-3.622639788077496,0.5427592865894205,27.6977237900446
-3.227436841899305,0.5145160201840501,26.95096372307795
-2.873522005193049,0.466754906119021,26.22696759652609
-2.558552034908424,0.4049002273635132,25.52512155054703
-2.279943868961481,0.3332958326652719,24.84462027771512
-2.034993433501951,0.2553462312223027,24.18457551604443
-1.82096988651123,0.1736530605474331,23.54408688991997
-1.63518835300841,0.0901416835663906,22.92228522855385
-1.475064287527964,0.006175159196081595,22.31835652597037
-1.338152477168328,-0.07734550243492738,21.73155285194145
-1.222173459595716,-0.1598948180486543,21.16119491334285
-1.12502983374591,-0.2412494075955428,20.6066696457961
-1.044814625110871,-0.3214266661738865,20.06742518090508
-0.9798135565057926,-0.4006343505687822,19.5429647534902
-0.9285027832544132,-0.4792298444359228,19.03284054419519
-0.8895433863677801,-0.5576878887065269,18.53664805278638
-0.8617736817972804,-0.6365756332815818,18.05402132723779
-0.8442001987839824,-0.716533962029001,17.58462920006536
-0.835988004620924,-0.7982641518807843,17.12817257953944
-0.8364509047555706,-0.8825190394380635,16.68438278862968
-0.8450419235441399,-0.9700979790002494,16.25302092335729
-0.8613443693698549,-1.061844980475666,15.83387820353416
-0.8850637054614777,-1.158649511723139,15.42677730499186
-0.9160203818815338,-1.261449535947975,15.03157468833314
-0.9541437322195166,-1.3712364298375,14.64816397194702
-0.9994669981157538,-1.48906149149219,14.27648043494381
-1.05212351361932,-1.616043798311398,13.91650677826812
-1.112344057466269,-1.753379213159234,13.56828031975415
-1.180455362692953,-1.902350361419648,13.23190185203328
-1.25687975768878,-2.064337410528615,12.90754645205303
-1.342135898971369,-2.240829475132371,12.59547659876818
-1.436840541696201,-2.433436442107352,12.29605803258958
-1.541711277090182,-2.643900955992001,12.00977887753183
-1.65757014423854,-2.874110221026768,11.73727264536403


==> Figures/animation3b-19.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806
-4.908891668377309,-7.462607415150245,16.89372053924464
-5.175145308757908,-7.947511926847177,16.83276057510001
-5.46355640398453,-8.460302192972607,16.82072611651955
-5.77465347540898,-9.000530753984435,16.86252698304653
-6.108838769196343,-9.56703226544543,16.9635356727936
-6.466323453310542,-10.15774376499434,17.12954632717531
-6.847050743656275,-10.76950193378845,17.3666948437591
-7.250606098920574,-11.39782166645278,17.68132782943712
-7.676114312068482,-12.03666454336378,18.07980663331105
-8.12212442683223,-12.67821155138795,18.56823221467647
-8.586485024063977,-13.31266165367204,19.15207785491791
-9.066214638923302,-13.92808628462209,19.83572070105571
-9.557374911529966,-14.51037875739439,20.62187095904795
-10.05495745676844,-15.04334541980515,21.51091029386405
-10.55279910341671,-15.50898981540663,22.50016925099382
-11.04354359619007,-15.88803888947514,23.58319688885598
-11.51867028850319,-16.16074773458637,24.74910220122145
-11.96861072426747,-16.30799320113282,25.98207189227934
-12.38297112165924,-16.31262544902126,27.26118571691662
-12.75087157602674,-16.160992398606,28.56065019942234
-13.06140079524942,-15.84449254220167,29.8505456200713
-13.30416891153549,-15.36095988712894,31.09812481313769
-13.46992233576013,-14.71565793266705,32.26961809659739
-13.55116713063932,-13.92167372412839,33.33239926176974
-13.54273528447844,-12.99956690290112,34.25727534661105
-13.44222567494715,-11.97623741576314,35.02060478132034
-13.25026090452303,-10.88310849280067,35.60594681448938
-12.97052222468299,-9.753846396892921,36.00500817168874
-12.60955390513553,-8.62192167137023,36.2177693454404
-12.17635968467046,-7.518335465287018,36.25181405995657
-11.68184071042889,-6.469785804980421,36.12101491746989
-11.13814131560671,-5.49744938392575,35.84381492265343
-10.55797360545484,-4.616434317272438,35.44137286426976
-9.95398484508788,-3.83584941522619,34.93581334319628
-9.338216321646248,-3.159358174132845,34.34875680105966
-8.721683109993043,-2.586049607447708,33.70022429582011
-8.114085207058064,-2.111459473283932,33.00793663068848
-7.523644841946926,-1.728602939886827,32.28697094419469
-6.957053923874065,-1.428919721955771,31.54970467119412
-6.419509710120289,-1.203073787377655,30.80596489183831
-5.914815101215495,-1.041584515946102,30.06330487009582
-5.445521316363323,-0.9352914531229708,29.32734254354208
-5.013093849112705,-0.8756703998472212,28.60211228124716
-4.618086529860676,-0.8550261395866374,27.89039748486817
-4.260312497012767,-0.8665888993304481,27.19402538866625
-3.939004457659817,-0.9045398615451372,26.51411588191822
-3.652959587585981,-0.963987437573023,25.85128337117743
-3.400666726407737,-1.040911794961413,25.20579511824766
-3.180415210674263,-1.132091041199022,24.57769179266544
-2.990385847623404,-1.235018883391843,23.9668768083104
-2.828725271601264,-1.347820646225527,23.37318091243651
-2.693605346061255,-1.469172236172364,22.79640787187465
-2.583269464809651,-1.598224914231634,22.23636624206678
-2.496067638021926,-1.734537482269638,21.6928912948668
-2.430482176274753,-1.878016598178185,21.16586032898
-2.385145649842628,-2.028865322949716,20.6552038472147
-2.358852629581981,-2.187539594377192,20.16091447713999
-2.350566529637776,-2.35471205899132,19.6830550349834
-2.359422683957002,-2.531242531110149,19.22176677400322
-2.384728606210854,-2.718154251384376,18.77727860044749
-2.425962210650409,-2.916615061089486,18.34991786369787
-2.48276861150689,-3.127922572752321,17.94012321431883
-2.55495597080144,-3.353492386819836,17.54845995829371
-2.642490727507904,-3.594848365125091,17.17563830340745
-2.74549241257138,-3.853613913826555,16.82253488167292
-2.864228131208898,-4.131503141312847,16.49021792774914
-2.999106672469547,-4.430310630913606,16.17997648503941
-3.150672081958767,-4.751898395212061,15.89335398467224
-3.319596402265343,-5.098178349985882,15.63218648104283
-3.506671142003125,-5.471088354194738,15.39864570968229
-3.712796873428524,-5.872559503357695,15.19528693120054
-3.938970175501592,-6.304471937197162,15.02510120281967
-4.186266930036109,-6.768595936904299,14.89157123011198
-4.45582074102716,-7.266514564808102,14.79872923755033
-4.748794982419984,-7.799523583146255,14.75121428642687
-5.066346694070128,-8.368503955050064,14.75432508089718
-5.409580254768663,-8.97376200267736,14.81406245084163
-5.779488493508159,-9.614832462217395,14.9371533056679
-6.176878703241082,-10.29024050507858,15.1310448705032
-6.602280968980661,-10.9972206626142,15.40385447329906
-7.055836421808027,-11.73139398122997,15.76425621248154
-7.537163630257138,-12.4864102211639,16.22128188989985
-8.0452025315809,-13.25357010019756,16.78401037278938
-8.578037313957038,-14.02145396559064,17.46111824604765
-9.132702723336822,-14.77559798000984,18.26026699089328
-9.70498257836649,-15.49827629619867,19.18731030009382
-10.28921489023412,-16.16846585109353,20.24532218289249
-10.87812468452219,-16.76208556192674,21.43347465616434
-11.46271274738879,-17.25260785269849,22.74583415973619
-12.03223479550149,-17.61212955784235,24.17019650650118
-12.57430903329797,-17.81295263989567,25.68713445848639
-13.07518818554925,-17.82965637313429,27.26947692889004
-13.52022226485169,-17.64154198467124,28.88245549447029
-13.89451874727239,-17.23521019210209,30.48472128514922
-14.1837776909001,-16.6069181686897,32.0303377672146
-14.37524398160275,-15.76429367374378,33.4716926479383
-14.45868419211844,-14.72700024052625,34.76306991469054
-14.42727087405127,-13.52607232815621,35.86443110956015
-14.27825173141073,-12.2018639325925,36.74483677430309
-14.01330059705561,-10.80082900717629,37.38494723955948
-13.63849023689316,-9.371599508367131,37.77819247152998
-13.1638850068329,-7.9609696464894,37.93045933723904
-12.60281040088347,-6.610388745730116,37.85843663005211
-11.97090224631853,-5.353417878489372,37.58699782183282
-11.28506092595231,-4.214371807514168,37.14612674755673
-10.56243313360139,-3.208123330618967,36.56788526314193
-9.819520033735808,-2.340857130067272,35.88381132795232
-9.07147538700877,-1.611458815133361,35.12297297151972
-8.331619986618273,-1.013211701282289,34.31074118161336
-7.611167166380064,-0.5355248282044304,33.46821950256845
-6.919132192698718,-0.1654982927377805,32.61219465707872
-6.262386698830436,0.1107821011628909,31.75544732168699
-5.645816344907248,0.3072575221020518,30.90727190331222
-5.072542951355929,0.4372032692139151,30.0740831595923
-4.544178777663324,0.5127894594921631,29.2600227849745
-4.061088245711375,0.5448430821396952,28.46751213068183
-3.622639788077496,0.5427592865894205,27.6977237900446
-3.227436841899305,0.5145160201840501,26.95096372307795
-2.873522005193049,0.466754906119021,26.22696759652609
-2.558552034908424,0.4049002273635132,25.52512155054703
-2.279943868961481,0.3332958326652719,24.84462027771512
-2.034993433501951,0.2553462312223027,24.18457551604443
-1.82096988651123,0.1736530605474331,23.54408688991997
-1.63518835300841,0.0901416835663906,22.92228522855385
-1.475064287527964,0.006175159196081595,22.31835652597037
-1.338152477168328,-0.07734550243492738,21.73155285194145
-1.222173459595716,-0.1598948180486543,21.16119491334285
-1.12502983374591,-0.2412494075955428,20.6066696457961
-1.044814625110871,-0.3214266661738865,20.06742518090508
-0.9798135565057926,-0.4006343505687822,19.5429647534902
-0.9285027832544132,-0.4792298444359228,19.03284054419519
-0.8895433863677801,-0.5576878887065269,18.53664805278638
-0.8617736817972804,-0.6365756332815818,18.05402132723779
-0.8442001987839824,-0.716533962029001,17.58462920006536
-0.835988004620924,-0.7982641518807843,17.12817257953944
-0.8364509047555706,-0.8825190394380635,16.68438278862968
-0.8450419235441399,-0.9700979790002494,16.25302092335729
-0.8613443693698549,-1.061844980475666,15.83387820353416
-0.8850637054614777,-1.158649511723139,15.42677730499186
-0.9160203818815338,-1.261449535947975,15.03157468833314
-0.9541437322195166,-1.3712364298375,14.64816397194702
-0.9994669981157538,-1.48906149149219,14.27648043494381
-1.05212351361932,-1.616043798311398,13.91650677826812
-1.112344057466269,-1.753379213159234,13.56828031975415
-1.180455362692953,-1.902350361419648,13.23190185203328
-1.25687975768878,-2.064337410528615,12.90754645205303
-1.342135898971369,-2.240829475132371,12.59547659876818
-1.436840541696201,-2.433436442107352,12.29605803258958
-1.541711277090182,-2.643900955992001,12.00977887753183
-1.65757014423854,-2.874110221026768,11.73727264536403
-1.785347994143347,-3.126107153056066,11.4793458502927
-1.926089443292089,-3.402100242572769,11.23701108124095
-2.080958197895784,-3.704471255660435,11.01152650279209
-2.251242453190811,-4.03577958532621,10.8044428779176
-2.438359968128614,-4.398761650347831,10.61765931281104
-2.64386227616408,-4.796323196421792,10.4534889954275
-2.869437307569502,-5.231521654961293,10.31473620163411
-3.11690945555218,-5.707534825168686,10.2047857259823
-3.388235803213943,-6.227611031832362,10.1277055836905
-3.6854968252664,-6.794994547722519,10.08836321920823
-4.010879371280653,-7.412818446042341,10.09255439390413
-4.36664911219806,-8.083955192420909,10.14714220511807
-4.755108881844481,-8.810813292441338,10.26020104010869
-5.178538478090736,-9.595066390006982,10.44115635177952
-5.639110539448437,-10.43729975863287,10.70090556270602
-6.138776164447954,-11.33655881468337,11.0518977523844
-6.679113149527442,-12.28978617442332,11.50813974263255
-7.261129353224763,-13.29113945305293,12.08508373716267
-7.88501417001438,-14.33119362887845,12.79933738443003
-8.549833028965185,-15.39605206072492,13.66812274310717
-9.253164043685468,-16.46642200562126,14.70839968764357
-9.990683421354516,-17.51675584689438,15.93556793822052
-10.75571798518753,-18.51461784886697,17.3616793870042
-11.53879981676505,-19.42050255506276,18.99314070787624
-12.3272792440931,-20.18839077204047,20.82797778406109
-13.10507598928681,-20.76735670329479,22.85287561070596
-13.85266923575417,-21.10449817370101,25.04039306233749
-14.54743733345838,-21.14931011439473,27.34694852152688
-15.16444589883697,-20.85933315777962,29.71231327791116
-15.67773861046636,-20.20650081768378,32.06133997386485


==> Figures/animation3b-2.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104


==> Figures/animation3b-20.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806
-4.908891668377309,-7.462607415150245,16.89372053924464
-5.175145308757908,-7.947511926847177,16.83276057510001
-5.46355640398453,-8.460302192972607,16.82072611651955
-5.77465347540898,-9.000530753984435,16.86252698304653
-6.108838769196343,-9.56703226544543,16.9635356727936
-6.466323453310542,-10.15774376499434,17.12954632717531
-6.847050743656275,-10.76950193378845,17.3666948437591
-7.250606098920574,-11.39782166645278,17.68132782943712
-7.676114312068482,-12.03666454336378,18.07980663331105
-8.12212442683223,-12.67821155138795,18.56823221467647
-8.586485024063977,-13.31266165367204,19.15207785491791
-9.066214638923302,-13.92808628462209,19.83572070105571
-9.557374911529966,-14.51037875739439,20.62187095904795
-10.05495745676844,-15.04334541980515,21.51091029386405
-10.55279910341671,-15.50898981540663,22.50016925099382
-11.04354359619007,-15.88803888947514,23.58319688885598
-11.51867028850319,-16.16074773458637,24.74910220122145
-11.96861072426747,-16.30799320113282,25.98207189227934
-12.38297112165924,-16.31262544902126,27.26118571691662
-12.75087157602674,-16.160992398606,28.56065019942234
-13.06140079524942,-15.84449254220167,29.8505456200713
-13.30416891153549,-15.36095988712894,31.09812481313769
-13.46992233576013,-14.71565793266705,32.26961809659739
-13.55116713063932,-13.92167372412839,33.33239926176974
-13.54273528447844,-12.99956690290112,34.25727534661105
-13.44222567494715,-11.97623741576314,35.02060478132034
-13.25026090452303,-10.88310849280067,35.60594681448938
-12.97052222468299,-9.753846396892921,36.00500817168874
-12.60955390513553,-8.62192167137023,36.2177693454404
-12.17635968467046,-7.518335465287018,36.25181405995657
-11.68184071042889,-6.469785804980421,36.12101491746989
-11.13814131560671,-5.49744938392575,35.84381492265343
-10.55797360545484,-4.616434317272438,35.44137286426976
-9.95398484508788,-3.83584941522619,34.93581334319628
-9.338216321646248,-3.159358174132845,34.34875680105966
-8.721683109993043,-2.586049607447708,33.70022429582011
-8.114085207058064,-2.111459473283932,33.00793663068848
-7.523644841946926,-1.728602939886827,32.28697094419469
-6.957053923874065,-1.428919721955771,31.54970467119412
-6.419509710120289,-1.203073787377655,30.80596489183831
-5.914815101215495,-1.041584515946102,30.06330487009582
-5.445521316363323,-0.9352914531229708,29.32734254354208
-5.013093849112705,-0.8756703998472212,28.60211228124716
-4.618086529860676,-0.8550261395866374,27.89039748486817
-4.260312497012767,-0.8665888993304481,27.19402538866625
-3.939004457659817,-0.9045398615451372,26.51411588191822
-3.652959587585981,-0.963987437573023,25.85128337117743
-3.400666726407737,-1.040911794961413,25.20579511824766
-3.180415210674263,-1.132091041199022,24.57769179266544
-2.990385847623404,-1.235018883391843,23.9668768083104
-2.828725271601264,-1.347820646225527,23.37318091243651
-2.693605346061255,-1.469172236172364,22.79640787187465
-2.583269464809651,-1.598224914231634,22.23636624206678
-2.496067638021926,-1.734537482269638,21.6928912948668
-2.430482176274753,-1.878016598178185,21.16586032898
-2.385145649842628,-2.028865322949716,20.6552038472147
-2.358852629581981,-2.187539594377192,20.16091447713999
-2.350566529637776,-2.35471205899132,19.6830550349834
-2.359422683957002,-2.531242531110149,19.22176677400322
-2.384728606210854,-2.718154251384376,18.77727860044749
-2.425962210650409,-2.916615061089486,18.34991786369787
-2.48276861150689,-3.127922572752321,17.94012321431883
-2.55495597080144,-3.353492386819836,17.54845995829371
-2.642490727507904,-3.594848365125091,17.17563830340745
-2.74549241257138,-3.853613913826555,16.82253488167292
-2.864228131208898,-4.131503141312847,16.49021792774914
-2.999106672469547,-4.430310630913606,16.17997648503941
-3.150672081958767,-4.751898395212061,15.89335398467224
-3.319596402265343,-5.098178349985882,15.63218648104283
-3.506671142003125,-5.471088354194738,15.39864570968229
-3.712796873428524,-5.872559503357695,15.19528693120054
-3.938970175501592,-6.304471937197162,15.02510120281967
-4.186266930036109,-6.768595936904299,14.89157123011198
-4.45582074102716,-7.266514564808102,14.79872923755033
-4.748794982419984,-7.799523583146255,14.75121428642687
-5.066346694070128,-8.368503955050064,14.75432508089718
-5.409580254768663,-8.97376200267736,14.81406245084163
-5.779488493508159,-9.614832462217395,14.9371533056679
-6.176878703241082,-10.29024050507858,15.1310448705032
-6.602280968980661,-10.9972206626142,15.40385447329906
-7.055836421808027,-11.73139398122997,15.76425621248154
-7.537163630257138,-12.4864102211639,16.22128188989985
-8.0452025315809,-13.25357010019756,16.78401037278938
-8.578037313957038,-14.02145396559064,17.46111824604765
-9.132702723336822,-14.77559798000984,18.26026699089328
-9.70498257836649,-15.49827629619867,19.18731030009382
-10.28921489023412,-16.16846585109353,20.24532218289249
-10.87812468452219,-16.76208556192674,21.43347465616434
-11.46271274738879,-17.25260785269849,22.74583415973619
-12.03223479550149,-17.61212955784235,24.17019650650118
-12.57430903329797,-17.81295263989567,25.68713445848639
-13.07518818554925,-17.82965637313429,27.26947692889004
-13.52022226485169,-17.64154198467124,28.88245549447029
-13.89451874727239,-17.23521019210209,30.48472128514922
-14.1837776909001,-16.6069181686897,32.0303377672146
-14.37524398160275,-15.76429367374378,33.4716926479383
-14.45868419211844,-14.72700024052625,34.76306991469054
-14.42727087405127,-13.52607232815621,35.86443110956015
-14.27825173141073,-12.2018639325925,36.74483677430309
-14.01330059705561,-10.80082900717629,37.38494723955948
-13.63849023689316,-9.371599508367131,37.77819247152998
-13.1638850068329,-7.9609696464894,37.93045933723904
-12.60281040088347,-6.610388745730116,37.85843663005211
-11.97090224631853,-5.353417878489372,37.58699782183282
-11.28506092595231,-4.214371807514168,37.14612674755673
-10.56243313360139,-3.208123330618967,36.56788526314193
-9.819520033735808,-2.340857130067272,35.88381132795232
-9.07147538700877,-1.611458815133361,35.12297297151972
-8.331619986618273,-1.013211701282289,34.31074118161336
-7.611167166380064,-0.5355248282044304,33.46821950256845
-6.919132192698718,-0.1654982927377805,32.61219465707872
-6.262386698830436,0.1107821011628909,31.75544732168699
-5.645816344907248,0.3072575221020518,30.90727190331222
-5.072542951355929,0.4372032692139151,30.0740831595923
-4.544178777663324,0.5127894594921631,29.2600227849745
-4.061088245711375,0.5448430821396952,28.46751213068183
-3.622639788077496,0.5427592865894205,27.6977237900446
-3.227436841899305,0.5145160201840501,26.95096372307795
-2.873522005193049,0.466754906119021,26.22696759652609
-2.558552034908424,0.4049002273635132,25.52512155054703
-2.279943868961481,0.3332958326652719,24.84462027771512
-2.034993433501951,0.2553462312223027,24.18457551604443
-1.82096988651123,0.1736530605474331,23.54408688991997
-1.63518835300841,0.0901416835663906,22.92228522855385
-1.475064287527964,0.006175159196081595,22.31835652597037
-1.338152477168328,-0.07734550243492738,21.73155285194145
-1.222173459595716,-0.1598948180486543,21.16119491334285
-1.12502983374591,-0.2412494075955428,20.6066696457961
-1.044814625110871,-0.3214266661738865,20.06742518090508
-0.9798135565057926,-0.4006343505687822,19.5429647534902
-0.9285027832544132,-0.4792298444359228,19.03284054419519
-0.8895433863677801,-0.5576878887065269,18.53664805278638
-0.8617736817972804,-0.6365756332815818,18.05402132723779
-0.8442001987839824,-0.716533962029001,17.58462920006536
-0.835988004620924,-0.7982641518807843,17.12817257953944
-0.8364509047555706,-0.8825190394380635,16.68438278862968
-0.8450419235441399,-0.9700979790002494,16.25302092335729
-0.8613443693698549,-1.061844980475666,15.83387820353416
-0.8850637054614777,-1.158649511723139,15.42677730499186
-0.9160203818815338,-1.261449535947975,15.03157468833314
-0.9541437322195166,-1.3712364298375,14.64816397194702
-0.9994669981157538,-1.48906149149219,14.27648043494381
-1.05212351361932,-1.616043798311398,13.91650677826812
-1.112344057466269,-1.753379213159234,13.56828031975415
-1.180455362692953,-1.902350361419648,13.23190185203328
-1.25687975768878,-2.064337410528615,12.90754645205303
-1.342135898971369,-2.240829475132371,12.59547659876818
-1.436840541696201,-2.433436442107352,12.29605803258958
-1.541711277090182,-2.643900955992001,12.00977887753183
-1.65757014423854,-2.874110221026768,11.73727264536403
-1.785347994143347,-3.126107153056066,11.4793458502927
-1.926089443292089,-3.402100242572769,11.23701108124095
-2.080958197895784,-3.704471255660435,11.01152650279209
-2.251242453190811,-4.03577958532621,10.8044428779176
-2.438359968128614,-4.398761650347831,10.61765931281104
-2.64386227616408,-4.796323196421792,10.4534889954275
-2.869437307569502,-5.231521654961293,10.31473620163411
-3.11690945555218,-5.707534825168686,10.2047857259823
-3.388235803213943,-6.227611031832362,10.1277055836905
-3.6854968252664,-6.794994547722519,10.08836321920823
-4.010879371280653,-7.412818446042341,10.09255439390413
-4.36664911219806,-8.083955192420909,10.14714220511807
-4.755108881844481,-8.810813292441338,10.26020104010869
-5.178538478090736,-9.595066390006982,10.44115635177952
-5.639110539448437,-10.43729975863287,10.70090556270602
-6.138776164447954,-11.33655881468337,11.0518977523844
-6.679113149527442,-12.28978617442332,11.50813974263255
-7.261129353224763,-13.29113945305293,12.08508373716267
-7.88501417001438,-14.33119362887845,12.79933738443003
-8.549833028965185,-15.39605206072492,13.66812274310717
-9.253164043685468,-16.46642200562126,14.70839968764357
-9.990683421354516,-17.51675584689438,15.93556793822052
-10.75571798518753,-18.51461784886697,17.3616793870042
-11.53879981676505,-19.42050255506276,18.99314070787624
-12.3272792440931,-20.18839077204047,20.82797778406109
-13.10507598928681,-20.76735670329479,22.85287561070596
-13.85266923575417,-21.10449817370101,25.04039306233749
-14.54743733345838,-21.14931011439473,27.34694852152688
-15.16444589883697,-20.85933315777962,29.71231327791116
-15.67773861046636,-20.20650081768378,32.06133997386485
-16.06210330895972,-19.18316729813981,34.30840009514019
-16.29517481652153,-17.80648518025319,36.3644720445915
-16.35961964605687,-16.11981049897005,38.14609236937447
-16.24506464412839,-14.1902696009718,39.58467900536531
-15.94942067144239,-12.10248392522826,40.63435520798892
-15.47933447394113,-9.94946040725476,41.27657713719307
-14.84966425238252,-7.822436287051826,41.520610556589
-14.08207086471948,-5.80170001740194,41.39996295835052
-13.20298556502401,-3.950014292837608,40.96585515864997
-12.24130711992983,-2.309438942421421,40.27936530051754
-11.22617872037035,-0.9014415194410534,39.40387313241057
-10.18511574621309,0.2704920240811408,38.39899112994879
-9.142637491042041,1.216826232142935,37.3165436695693
-8.119439205666593,1.957545219735115,36.19858771326938
-7.1320523042355,2.518071362260212,35.07709705765951
-6.19289023781242,2.925952280459654,33.97478042709419
-5.31056179219371,3.208451067935201,32.9065196586665
-4.490341977355861,3.39098397792558,31.8810219612984
-3.734711825779211,3.496251978786571,30.90241483988846
-3.043903270423963,3.543884518217355,29.97163347755856
-2.416408204700915,3.550427523125058,29.0875409730553
-1.849429212958387,3.529540156179455,28.24778004765641
-1.339262730448953,3.492301171944992,27.44938646723907
-0.8816140982574155,3.44755798633384,26.68920741350918
-0.4718491143767333,3.402276834593313,25.96416958401408
-0.1051892766000168,3.361870495757094,25.27143730778072
0.2231411594190373,3.330492133037091,24.60849399623167
0.5178082612750252,3.311291322933314,23.9731729006372
0.7832942173504234,3.306632697668886,23.36365648946548
1.023849297964297,3.31827990221514,22.77845822496876


==> Figures/animation3b-21.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806
-4.908891668377309,-7.462607415150245,16.89372053924464
-5.175145308757908,-7.947511926847177,16.83276057510001
-5.46355640398453,-8.460302192972607,16.82072611651955
-5.77465347540898,-9.000530753984435,16.86252698304653
-6.108838769196343,-9.56703226544543,16.9635356727936
-6.466323453310542,-10.15774376499434,17.12954632717531
-6.847050743656275,-10.76950193378845,17.3666948437591
-7.250606098920574,-11.39782166645278,17.68132782943712
-7.676114312068482,-12.03666454336378,18.07980663331105
-8.12212442683223,-12.67821155138795,18.56823221467647
-8.586485024063977,-13.31266165367204,19.15207785491791
-9.066214638923302,-13.92808628462209,19.83572070105571
-9.557374911529966,-14.51037875739439,20.62187095904795
-10.05495745676844,-15.04334541980515,21.51091029386405
-10.55279910341671,-15.50898981540663,22.50016925099382
-11.04354359619007,-15.88803888947514,23.58319688885598
-11.51867028850319,-16.16074773458637,24.74910220122145
-11.96861072426747,-16.30799320113282,25.98207189227934
-12.38297112165924,-16.31262544902126,27.26118571691662
-12.75087157602674,-16.160992398606,28.56065019942234
-13.06140079524942,-15.84449254220167,29.8505456200713
-13.30416891153549,-15.36095988712894,31.09812481313769
-13.46992233576013,-14.71565793266705,32.26961809659739
-13.55116713063932,-13.92167372412839,33.33239926176974
-13.54273528447844,-12.99956690290112,34.25727534661105
-13.44222567494715,-11.97623741576314,35.02060478132034
-13.25026090452303,-10.88310849280067,35.60594681448938
-12.97052222468299,-9.753846396892921,36.00500817168874
-12.60955390513553,-8.62192167137023,36.2177693454404
-12.17635968467046,-7.518335465287018,36.25181405995657
-11.68184071042889,-6.469785804980421,36.12101491746989
-11.13814131560671,-5.49744938392575,35.84381492265343
-10.55797360545484,-4.616434317272438,35.44137286426976
-9.95398484508788,-3.83584941522619,34.93581334319628
-9.338216321646248,-3.159358174132845,34.34875680105966
-8.721683109993043,-2.586049607447708,33.70022429582011
-8.114085207058064,-2.111459473283932,33.00793663068848
-7.523644841946926,-1.728602939886827,32.28697094419469
-6.957053923874065,-1.428919721955771,31.54970467119412
-6.419509710120289,-1.203073787377655,30.80596489183831
-5.914815101215495,-1.041584515946102,30.06330487009582
-5.445521316363323,-0.9352914531229708,29.32734254354208
-5.013093849112705,-0.8756703998472212,28.60211228124716
-4.618086529860676,-0.8550261395866374,27.89039748486817
-4.260312497012767,-0.8665888993304481,27.19402538866625
-3.939004457659817,-0.9045398615451372,26.51411588191822
-3.652959587585981,-0.963987437573023,25.85128337117743
-3.400666726407737,-1.040911794961413,25.20579511824766
-3.180415210674263,-1.132091041199022,24.57769179266544
-2.990385847623404,-1.235018883391843,23.9668768083104
-2.828725271601264,-1.347820646225527,23.37318091243651
-2.693605346061255,-1.469172236172364,22.79640787187465
-2.583269464809651,-1.598224914231634,22.23636624206678
-2.496067638021926,-1.734537482269638,21.6928912948668
-2.430482176274753,-1.878016598178185,21.16586032898
-2.385145649842628,-2.028865322949716,20.6552038472147
-2.358852629581981,-2.187539594377192,20.16091447713999
-2.350566529637776,-2.35471205899132,19.6830550349834
-2.359422683957002,-2.531242531110149,19.22176677400322
-2.384728606210854,-2.718154251384376,18.77727860044749
-2.425962210650409,-2.916615061089486,18.34991786369787
-2.48276861150689,-3.127922572752321,17.94012321431883
-2.55495597080144,-3.353492386819836,17.54845995829371
-2.642490727507904,-3.594848365125091,17.17563830340745
-2.74549241257138,-3.853613913826555,16.82253488167292
-2.864228131208898,-4.131503141312847,16.49021792774914
-2.999106672469547,-4.430310630913606,16.17997648503941
-3.150672081958767,-4.751898395212061,15.89335398467224
-3.319596402265343,-5.098178349985882,15.63218648104283
-3.506671142003125,-5.471088354194738,15.39864570968229
-3.712796873428524,-5.872559503357695,15.19528693120054
-3.938970175501592,-6.304471937197162,15.02510120281967
-4.186266930036109,-6.768595936904299,14.89157123011198
-4.45582074102716,-7.266514564808102,14.79872923755033
-4.748794982419984,-7.799523583146255,14.75121428642687
-5.066346694070128,-8.368503955050064,14.75432508089718
-5.409580254768663,-8.97376200267736,14.81406245084163
-5.779488493508159,-9.614832462217395,14.9371533056679
-6.176878703241082,-10.29024050507858,15.1310448705032
-6.602280968980661,-10.9972206626142,15.40385447329906
-7.055836421808027,-11.73139398122997,15.76425621248154
-7.537163630257138,-12.4864102211639,16.22128188989985
-8.0452025315809,-13.25357010019756,16.78401037278938
-8.578037313957038,-14.02145396559064,17.46111824604765
-9.132702723336822,-14.77559798000984,18.26026699089328
-9.70498257836649,-15.49827629619867,19.18731030009382
-10.28921489023412,-16.16846585109353,20.24532218289249
-10.87812468452219,-16.76208556192674,21.43347465616434
-11.46271274738879,-17.25260785269849,22.74583415973619
-12.03223479550149,-17.61212955784235,24.17019650650118
-12.57430903329797,-17.81295263989567,25.68713445848639
-13.07518818554925,-17.82965637313429,27.26947692889004
-13.52022226485169,-17.64154198467124,28.88245549447029
-13.89451874727239,-17.23521019210209,30.48472128514922
-14.1837776909001,-16.6069181686897,32.0303377672146
-14.37524398160275,-15.76429367374378,33.4716926479383
-14.45868419211844,-14.72700024052625,34.76306991469054
-14.42727087405127,-13.52607232815621,35.86443110956015
-14.27825173141073,-12.2018639325925,36.74483677430309
-14.01330059705561,-10.80082900717629,37.38494723955948
-13.63849023689316,-9.371599508367131,37.77819247152998
-13.1638850068329,-7.9609696464894,37.93045933723904
-12.60281040088347,-6.610388745730116,37.85843663005211
-11.97090224631853,-5.353417878489372,37.58699782183282
-11.28506092595231,-4.214371807514168,37.14612674755673
-10.56243313360139,-3.208123330618967,36.56788526314193
-9.819520033735808,-2.340857130067272,35.88381132795232
-9.07147538700877,-1.611458815133361,35.12297297151972
-8.331619986618273,-1.013211701282289,34.31074118161336
-7.611167166380064,-0.5355248282044304,33.46821950256845
-6.919132192698718,-0.1654982927377805,32.61219465707872
-6.262386698830436,0.1107821011628909,31.75544732168699
-5.645816344907248,0.3072575221020518,30.90727190331222
-5.072542951355929,0.4372032692139151,30.0740831595923
-4.544178777663324,0.5127894594921631,29.2600227849745
-4.061088245711375,0.5448430821396952,28.46751213068183
-3.622639788077496,0.5427592865894205,27.6977237900446
-3.227436841899305,0.5145160201840501,26.95096372307795
-2.873522005193049,0.466754906119021,26.22696759652609
-2.558552034908424,0.4049002273635132,25.52512155054703
-2.279943868961481,0.3332958326652719,24.84462027771512
-2.034993433501951,0.2553462312223027,24.18457551604443
-1.82096988651123,0.1736530605474331,23.54408688991997
-1.63518835300841,0.0901416835663906,22.92228522855385
-1.475064287527964,0.006175159196081595,22.31835652597037
-1.338152477168328,-0.07734550243492738,21.73155285194145
-1.222173459595716,-0.1598948180486543,21.16119491334285
-1.12502983374591,-0.2412494075955428,20.6066696457961
-1.044814625110871,-0.3214266661738865,20.06742518090508
-0.9798135565057926,-0.4006343505687822,19.5429647534902
-0.9285027832544132,-0.4792298444359228,19.03284054419519
-0.8895433863677801,-0.5576878887065269,18.53664805278638
-0.8617736817972804,-0.6365756332815818,18.05402132723779
-0.8442001987839824,-0.716533962029001,17.58462920006536
-0.835988004620924,-0.7982641518807843,17.12817257953944
-0.8364509047555706,-0.8825190394380635,16.68438278862968
-0.8450419235441399,-0.9700979790002494,16.25302092335729
-0.8613443693698549,-1.061844980475666,15.83387820353416
-0.8850637054614777,-1.158649511723139,15.42677730499186
-0.9160203818815338,-1.261449535947975,15.03157468833314
-0.9541437322195166,-1.3712364298375,14.64816397194702
-0.9994669981157538,-1.48906149149219,14.27648043494381
-1.05212351361932,-1.616043798311398,13.91650677826812
-1.112344057466269,-1.753379213159234,13.56828031975415
-1.180455362692953,-1.902350361419648,13.23190185203328
-1.25687975768878,-2.064337410528615,12.90754645205303
-1.342135898971369,-2.240829475132371,12.59547659876818
-1.436840541696201,-2.433436442107352,12.29605803258958
-1.541711277090182,-2.643900955992001,12.00977887753183
-1.65757014423854,-2.874110221026768,11.73727264536403
-1.785347994143347,-3.126107153056066,11.4793458502927
-1.926089443292089,-3.402100242572769,11.23701108124095
-2.080958197895784,-3.704471255660435,11.01152650279209
-2.251242453190811,-4.03577958532621,10.8044428779176
-2.438359968128614,-4.398761650347831,10.61765931281104
-2.64386227616408,-4.796323196421792,10.4534889954275
-2.869437307569502,-5.231521654961293,10.31473620163411
-3.11690945555218,-5.707534825168686,10.2047857259823
-3.388235803213943,-6.227611031832362,10.1277055836905
-3.6854968252664,-6.794994547722519,10.08836321920823
-4.010879371280653,-7.412818446042341,10.09255439390413
-4.36664911219806,-8.083955192420909,10.14714220511807
-4.755108881844481,-8.810813292441338,10.26020104010869
-5.178538478090736,-9.595066390006982,10.44115635177952
-5.639110539448437,-10.43729975863287,10.70090556270602
-6.138776164447954,-11.33655881468337,11.0518977523844
-6.679113149527442,-12.28978617442332,11.50813974263255
-7.261129353224763,-13.29113945305293,12.08508373716267
-7.88501417001438,-14.33119362887845,12.79933738443003
-8.549833028965185,-15.39605206072492,13.66812274310717
-9.253164043685468,-16.46642200562126,14.70839968764357
-9.990683421354516,-17.51675584689438,15.93556793822052
-10.75571798518753,-18.51461784886697,17.3616793870042
-11.53879981676505,-19.42050255506276,18.99314070787624
-12.3272792440931,-20.18839077204047,20.82797778406109
-13.10507598928681,-20.76735670329479,22.85287561070596
-13.85266923575417,-21.10449817370101,25.04039306233749
-14.54743733345838,-21.14931011439473,27.34694852152688
-15.16444589883697,-20.85933315777962,29.71231327791116
-15.67773861046636,-20.20650081768378,32.06133997386485
-16.06210330895972,-19.18316729813981,34.30840009514019
-16.29517481652153,-17.80648518025319,36.3644720445915
-16.35961964605687,-16.11981049897005,38.14609236937447
-16.24506464412839,-14.1902696009718,39.58467900536531
-15.94942067144239,-12.10248392522826,40.63435520798892
-15.47933447394113,-9.94946040725476,41.27657713719307
-14.84966425238252,-7.822436287051826,41.520610556589
-14.08207086471948,-5.80170001740194,41.39996295835052
-13.20298556502401,-3.950014292837608,40.96585515864997
-12.24130711992983,-2.309438942421421,40.27936530051754
-11.22617872037035,-0.9014415194410534,39.40387313241057
-10.18511574621309,0.2704920240811408,38.39899112994879
-9.142637491042041,1.216826232142935,37.3165436695693
-8.119439205666593,1.957545219735115,36.19858771326938
-7.1320523042355,2.518071362260212,35.07709705765951
-6.19289023781242,2.925952280459654,33.97478042709419
-5.31056179219371,3.208451067935201,32.9065196586665
-4.490341977355861,3.39098397792558,31.8810219612984
-3.734711825779211,3.496251978786571,30.90241483988846
-3.043903270423963,3.543884518217355,29.97163347755856
-2.416408204700915,3.550427523125058,29.0875409730553
-1.849429212958387,3.529540156179455,28.24778004765641
-1.339262730448953,3.492301171944992,27.44938646723907
-0.8816140982574155,3.44755798633384,26.68920741350918
-0.4718491143767333,3.402276834593313,25.96416958401408
-0.1051892766000168,3.361870495757094,25.27143730778072
0.2231411594190373,3.330492133037091,24.60849399623167
0.5178082612750252,3.311291322933314,23.9731729006372
0.7832942173504234,3.306632697668886,23.36365648946548
1.023849297964297,3.31827990221514,22.77845822496876
1.243464363907833,3.347548562717401,22.21639618089432
1.44585920890868,3.395432213865362,21.67656469527612
1.634482841657698,3.462704980168261,21.15830791512678
1.812522528857128,3.550004455810975,20.66119747226353
1.982919030518473,3.657897796306724,20.18501545652294
2.148385968115961,3.786933583663535,19.72974317690443
2.31143168440268,3.937681583631871,19.29555580490517
2.474382290782083,4.110762088776975,18.88282278650172
2.639404863624733,4.306866134806942,18.49211382127469
2.808529953202844,4.52676748511079,18.12421018783036
2.983672714996104,4.771326892999203,17.78012120538877
3.166652068657609,5.041488765243419,17.46110563207753
3.359207339337857,5.338269957085857,17.16869778577555
3.563011842726342,5.662740022155909,16.90473810960438
3.779682841700059,6.015991817389496,16.67140776659762
4.010787231113146,6.399100924168393,16.47126660855944
4.257842200467936,6.813071900521625,16.30729348936267
4.522309985445179,7.258768944310633,16.18292734340293
4.805585654220683,7.73682815906829,16.10210667992302
5.10897669271706,8.247548331212595,16.06930410359417
5.433672970151275,8.790757040717104,16.08955111224385
5.780705507306921,9.36564917073315,16.16844670620001
6.15089237260737,9.970595642046355,16.31214126106795
6.544770050120235,10.60292172339983,16.52728471336522
6.962508835259348,11.25865686692883,16.82092552863438
7.403811318768165,11.93226204097988,17.20034445647571
7.867793942450358,12.61634632910267,17.67280523341189
8.35285309357827,13.30139238705145,18.24520396112661
8.856519391352279,13.97552020070365,18.92360097926173
9.375306816001176,14.6243299867656,19.71262509162029


==> Figures/animation3b-22.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806
-4.908891668377309,-7.462607415150245,16.89372053924464
-5.175145308757908,-7.947511926847177,16.83276057510001
-5.46355640398453,-8.460302192972607,16.82072611651955
-5.77465347540898,-9.000530753984435,16.86252698304653
-6.108838769196343,-9.56703226544543,16.9635356727936
-6.466323453310542,-10.15774376499434,17.12954632717531
-6.847050743656275,-10.76950193378845,17.3666948437591
-7.250606098920574,-11.39782166645278,17.68132782943712
-7.676114312068482,-12.03666454336378,18.07980663331105
-8.12212442683223,-12.67821155138795,18.56823221467647
-8.586485024063977,-13.31266165367204,19.15207785491791
-9.066214638923302,-13.92808628462209,19.83572070105571
-9.557374911529966,-14.51037875739439,20.62187095904795
-10.05495745676844,-15.04334541980515,21.51091029386405
-10.55279910341671,-15.50898981540663,22.50016925099382
-11.04354359619007,-15.88803888947514,23.58319688885598
-11.51867028850319,-16.16074773458637,24.74910220122145
-11.96861072426747,-16.30799320113282,25.98207189227934
-12.38297112165924,-16.31262544902126,27.26118571691662
-12.75087157602674,-16.160992398606,28.56065019942234
-13.06140079524942,-15.84449254220167,29.8505456200713
-13.30416891153549,-15.36095988712894,31.09812481313769
-13.46992233576013,-14.71565793266705,32.26961809659739
-13.55116713063932,-13.92167372412839,33.33239926176974
-13.54273528447844,-12.99956690290112,34.25727534661105
-13.44222567494715,-11.97623741576314,35.02060478132034
-13.25026090452303,-10.88310849280067,35.60594681448938
-12.97052222468299,-9.753846396892921,36.00500817168874
-12.60955390513553,-8.62192167137023,36.2177693454404
-12.17635968467046,-7.518335465287018,36.25181405995657
-11.68184071042889,-6.469785804980421,36.12101491746989
-11.13814131560671,-5.49744938392575,35.84381492265343
-10.55797360545484,-4.616434317272438,35.44137286426976
-9.95398484508788,-3.83584941522619,34.93581334319628
-9.338216321646248,-3.159358174132845,34.34875680105966
-8.721683109993043,-2.586049607447708,33.70022429582011
-8.114085207058064,-2.111459473283932,33.00793663068848
-7.523644841946926,-1.728602939886827,32.28697094419469
-6.957053923874065,-1.428919721955771,31.54970467119412
-6.419509710120289,-1.203073787377655,30.80596489183831
-5.914815101215495,-1.041584515946102,30.06330487009582
-5.445521316363323,-0.9352914531229708,29.32734254354208
-5.013093849112705,-0.8756703998472212,28.60211228124716
-4.618086529860676,-0.8550261395866374,27.89039748486817
-4.260312497012767,-0.8665888993304481,27.19402538866625
-3.939004457659817,-0.9045398615451372,26.51411588191822
-3.652959587585981,-0.963987437573023,25.85128337117743
-3.400666726407737,-1.040911794961413,25.20579511824766
-3.180415210674263,-1.132091041199022,24.57769179266544
-2.990385847623404,-1.235018883391843,23.9668768083104
-2.828725271601264,-1.347820646225527,23.37318091243651
-2.693605346061255,-1.469172236172364,22.79640787187465
-2.583269464809651,-1.598224914231634,22.23636624206678
-2.496067638021926,-1.734537482269638,21.6928912948668
-2.430482176274753,-1.878016598178185,21.16586032898
-2.385145649842628,-2.028865322949716,20.6552038472147
-2.358852629581981,-2.187539594377192,20.16091447713999
-2.350566529637776,-2.35471205899132,19.6830550349834
-2.359422683957002,-2.531242531110149,19.22176677400322
-2.384728606210854,-2.718154251384376,18.77727860044749
-2.425962210650409,-2.916615061089486,18.34991786369787
-2.48276861150689,-3.127922572752321,17.94012321431883
-2.55495597080144,-3.353492386819836,17.54845995829371
-2.642490727507904,-3.594848365125091,17.17563830340745
-2.74549241257138,-3.853613913826555,16.82253488167292
-2.864228131208898,-4.131503141312847,16.49021792774914
-2.999106672469547,-4.430310630913606,16.17997648503941
-3.150672081958767,-4.751898395212061,15.89335398467224
-3.319596402265343,-5.098178349985882,15.63218648104283
-3.506671142003125,-5.471088354194738,15.39864570968229
-3.712796873428524,-5.872559503357695,15.19528693120054
-3.938970175501592,-6.304471937197162,15.02510120281967
-4.186266930036109,-6.768595936904299,14.89157123011198
-4.45582074102716,-7.266514564808102,14.79872923755033
-4.748794982419984,-7.799523583146255,14.75121428642687
-5.066346694070128,-8.368503955050064,14.75432508089718
-5.409580254768663,-8.97376200267736,14.81406245084163
-5.779488493508159,-9.614832462217395,14.9371533056679
-6.176878703241082,-10.29024050507858,15.1310448705032
-6.602280968980661,-10.9972206626142,15.40385447329906
-7.055836421808027,-11.73139398122997,15.76425621248154
-7.537163630257138,-12.4864102211639,16.22128188989985
-8.0452025315809,-13.25357010019756,16.78401037278938
-8.578037313957038,-14.02145396559064,17.46111824604765
-9.132702723336822,-14.77559798000984,18.26026699089328
-9.70498257836649,-15.49827629619867,19.18731030009382
-10.28921489023412,-16.16846585109353,20.24532218289249
-10.87812468452219,-16.76208556192674,21.43347465616434
-11.46271274738879,-17.25260785269849,22.74583415973619
-12.03223479550149,-17.61212955784235,24.17019650650118
-12.57430903329797,-17.81295263989567,25.68713445848639
-13.07518818554925,-17.82965637313429,27.26947692889004
-13.52022226485169,-17.64154198467124,28.88245549447029
-13.89451874727239,-17.23521019210209,30.48472128514922
-14.1837776909001,-16.6069181686897,32.0303377672146
-14.37524398160275,-15.76429367374378,33.4716926479383
-14.45868419211844,-14.72700024052625,34.76306991469054
-14.42727087405127,-13.52607232815621,35.86443110956015
-14.27825173141073,-12.2018639325925,36.74483677430309
-14.01330059705561,-10.80082900717629,37.38494723955948
-13.63849023689316,-9.371599508367131,37.77819247152998
-13.1638850068329,-7.9609696464894,37.93045933723904
-12.60281040088347,-6.610388745730116,37.85843663005211
-11.97090224631853,-5.353417878489372,37.58699782183282
-11.28506092595231,-4.214371807514168,37.14612674755673
-10.56243313360139,-3.208123330618967,36.56788526314193
-9.819520033735808,-2.340857130067272,35.88381132795232
-9.07147538700877,-1.611458815133361,35.12297297151972
-8.331619986618273,-1.013211701282289,34.31074118161336
-7.611167166380064,-0.5355248282044304,33.46821950256845
-6.919132192698718,-0.1654982927377805,32.61219465707872
-6.262386698830436,0.1107821011628909,31.75544732168699
-5.645816344907248,0.3072575221020518,30.90727190331222
-5.072542951355929,0.4372032692139151,30.0740831595923
-4.544178777663324,0.5127894594921631,29.2600227849745
-4.061088245711375,0.5448430821396952,28.46751213068183
-3.622639788077496,0.5427592865894205,27.6977237900446
-3.227436841899305,0.5145160201840501,26.95096372307795
-2.873522005193049,0.466754906119021,26.22696759652609
-2.558552034908424,0.4049002273635132,25.52512155054703
-2.279943868961481,0.3332958326652719,24.84462027771512
-2.034993433501951,0.2553462312223027,24.18457551604443
-1.82096988651123,0.1736530605474331,23.54408688991997
-1.63518835300841,0.0901416835663906,22.92228522855385
-1.475064287527964,0.006175159196081595,22.31835652597037
-1.338152477168328,-0.07734550243492738,21.73155285194145
-1.222173459595716,-0.1598948180486543,21.16119491334285
-1.12502983374591,-0.2412494075955428,20.6066696457961
-1.044814625110871,-0.3214266661738865,20.06742518090508
-0.9798135565057926,-0.4006343505687822,19.5429647534902
-0.9285027832544132,-0.4792298444359228,19.03284054419519
-0.8895433863677801,-0.5576878887065269,18.53664805278638
-0.8617736817972804,-0.6365756332815818,18.05402132723779
-0.8442001987839824,-0.716533962029001,17.58462920006536
-0.835988004620924,-0.7982641518807843,17.12817257953944
-0.8364509047555706,-0.8825190394380635,16.68438278862968
-0.8450419235441399,-0.9700979790002494,16.25302092335729
-0.8613443693698549,-1.061844980475666,15.83387820353416
-0.8850637054614777,-1.158649511723139,15.42677730499186
-0.9160203818815338,-1.261449535947975,15.03157468833314
-0.9541437322195166,-1.3712364298375,14.64816397194702
-0.9994669981157538,-1.48906149149219,14.27648043494381
-1.05212351361932,-1.616043798311398,13.91650677826812
-1.112344057466269,-1.753379213159234,13.56828031975415
-1.180455362692953,-1.902350361419648,13.23190185203328
-1.25687975768878,-2.064337410528615,12.90754645205303
-1.342135898971369,-2.240829475132371,12.59547659876818
-1.436840541696201,-2.433436442107352,12.29605803258958
-1.541711277090182,-2.643900955992001,12.00977887753183
-1.65757014423854,-2.874110221026768,11.73727264536403
-1.785347994143347,-3.126107153056066,11.4793458502927
-1.926089443292089,-3.402100242572769,11.23701108124095
-2.080958197895784,-3.704471255660435,11.01152650279209
-2.251242453190811,-4.03577958532621,10.8044428779176
-2.438359968128614,-4.398761650347831,10.61765931281104
-2.64386227616408,-4.796323196421792,10.4534889954275
-2.869437307569502,-5.231521654961293,10.31473620163411
-3.11690945555218,-5.707534825168686,10.2047857259823
-3.388235803213943,-6.227611031832362,10.1277055836905
-3.6854968252664,-6.794994547722519,10.08836321920823
-4.010879371280653,-7.412818446042341,10.09255439390413
-4.36664911219806,-8.083955192420909,10.14714220511807
-4.755108881844481,-8.810813292441338,10.26020104010869
-5.178538478090736,-9.595066390006982,10.44115635177952
-5.639110539448437,-10.43729975863287,10.70090556270602
-6.138776164447954,-11.33655881468337,11.0518977523844
-6.679113149527442,-12.28978617442332,11.50813974263255
-7.261129353224763,-13.29113945305293,12.08508373716267
-7.88501417001438,-14.33119362887845,12.79933738443003
-8.549833028965185,-15.39605206072492,13.66812274310717
-9.253164043685468,-16.46642200562126,14.70839968764357
-9.990683421354516,-17.51675584689438,15.93556793822052
-10.75571798518753,-18.51461784886697,17.3616793870042
-11.53879981676505,-19.42050255506276,18.99314070787624
-12.3272792440931,-20.18839077204047,20.82797778406109
-13.10507598928681,-20.76735670329479,22.85287561070596
-13.85266923575417,-21.10449817370101,25.04039306233749
-14.54743733345838,-21.14931011439473,27.34694852152688
-15.16444589883697,-20.85933315777962,29.71231327791116
-15.67773861046636,-20.20650081768378,32.06133997386485
-16.06210330895972,-19.18316729813981,34.30840009514019
-16.29517481652153,-17.80648518025319,36.3644720445915
-16.35961964605687,-16.11981049897005,38.14609236937447
-16.24506464412839,-14.1902696009718,39.58467900536531
-15.94942067144239,-12.10248392522826,40.63435520798892
-15.47933447394113,-9.94946040725476,41.27657713719307
-14.84966425238252,-7.822436287051826,41.520610556589
-14.08207086471948,-5.80170001740194,41.39996295835052
-13.20298556502401,-3.950014292837608,40.96585515864997
-12.24130711992983,-2.309438942421421,40.27936530051754
-11.22617872037035,-0.9014415194410534,39.40387313241057
-10.18511574621309,0.2704920240811408,38.39899112994879
-9.142637491042041,1.216826232142935,37.3165436695693
-8.119439205666593,1.957545219735115,36.19858771326938
-7.1320523042355,2.518071362260212,35.07709705765951
-6.19289023781242,2.925952280459654,33.97478042709419
-5.31056179219371,3.208451067935201,32.9065196586665
-4.490341977355861,3.39098397792558,31.8810219612984
-3.734711825779211,3.496251978786571,30.90241483988846
-3.043903270423963,3.543884518217355,29.97163347755856
-2.416408204700915,3.550427523125058,29.0875409730553
-1.849429212958387,3.529540156179455,28.24778004765641
-1.339262730448953,3.492301171944992,27.44938646723907
-0.8816140982574155,3.44755798633384,26.68920741350918
-0.4718491143767333,3.402276834593313,25.96416958401408
-0.1051892766000168,3.361870495757094,25.27143730778072
0.2231411594190373,3.330492133037091,24.60849399623167
0.5178082612750252,3.311291322933314,23.9731729006372
0.7832942173504234,3.306632697668886,23.36365648946548
1.023849297964297,3.31827990221514,22.77845822496876
1.243464363907833,3.347548562717401,22.21639618089432
1.44585920890868,3.395432213865362,21.67656469527612
1.634482841657698,3.462704980168261,21.15830791512678
1.812522528857128,3.550004455810975,20.66119747226353
1.982919030518473,3.657897796306724,20.18501545652294
2.148385968115961,3.786933583663535,19.72974317690443
2.31143168440268,3.937681583631871,19.29555580490517
2.474382290782083,4.110762088776975,18.88282278650172
2.639404863624733,4.306866134806942,18.49211382127469
2.808529953202844,4.52676748511079,18.12421018783036
2.983672714996104,4.771326892999203,17.78012120538877
3.166652068657609,5.041488765243419,17.46110563207753
3.359207339337857,5.338269957085857,17.16869778577555
3.563011842726342,5.662740022155909,16.90473810960438
3.779682841700059,6.015991817389496,16.67140776659762
4.010787231113146,6.399100924168393,16.47126660855944
4.257842200467936,6.813071900521625,16.30729348936267
4.522309985445179,7.258768944310633,16.18292734340293
4.805585654220683,7.73682815906829,16.10210667992302
5.10897669271706,8.247548331212595,16.06930410359417
5.433672970151275,8.790757040717104,16.08955111224385
5.780705507306921,9.36564917073315,16.16844670620001
6.15089237260737,9.970595642046355,16.31214126106795
6.544770050120235,10.60292172339983,16.52728471336522
6.962508835259348,11.25865686692883,16.82092552863438
7.403811318768165,11.93226204097988,17.20034445647571
7.867793942450358,12.61634632910267,17.67280523341189
8.35285309357827,13.30139238705145,18.24520396112661
8.856519391352279,13.97552020070365,18.92360097926173
9.375306816001176,14.6243299867656,19.71262509162029
9.904567155912282,15.23087676944361,20.61475157962681
10.43836474623422,15.77583881508741,21.6294739517519
10.96939122095894,16.23794610790583,22.75241543585303
11.48894421570808,16.5947286565385,23.97445873159616
11.98699645014413,16.82362246472753,25.28100768645452
12.45238085685208,16.90342943399921,26.65152500861356
12.87311178622848,16.81606574682253,28.0595051099583
13.23685056621402,16.54845708198301,29.47302816241212
13.53150563742151,16.09436214426032,30.85598997241992
13.74593464015667,15.45584978822708,32.17000936223784
13.87069180523404,14.64414380085594,33.37689027669429
13.8987441808932,13.67960193661737,34.44138471387867
13.82607058997248,12.5907152421276,35.33390072061417
13.65206241200096,11.41218098630318,36.03276307502177
13.37966667361115,10.18227799691757,36.52568431241803
13.01524640708549,8.939908480299696,36.81023575452411
12.56817368561355,7.721726170436828,36.89328981476893
12.05020809626989,6.559732407446901,36.78958673811654
11.47473955002584,5.479605119363956,36.51971327527215
10.85598458859146,4.499868874492153,36.10783853619373
10.20821959713634,3.631861875171684,35.57953106088741
9.545116340449596,2.880343007313289,34.95990154417766
8.879220877395328,2.244525032078972,34.2722094676578
8.22159208210549,1.719316004716634,33.53696940598777
7.581595134272115,1.296584922751845,32.77151423840346
6.966830744807034,0.9663203367665418,31.98992575854636
6.3831729148376,0.7176056867928342,31.20322606140666
5.834885705942867,0.5393817451904857,30.41972783223557
5.324791220017699,0.4210000642108236,29.64545908793702
4.854465080725371,0.3525915713552503,28.88460015365439


==> Figures/animation3b-23.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806
-4.908891668377309,-7.462607415150245,16.89372053924464
-5.175145308757908,-7.947511926847177,16.83276057510001
-5.46355640398453,-8.460302192972607,16.82072611651955
-5.77465347540898,-9.000530753984435,16.86252698304653
-6.108838769196343,-9.56703226544543,16.9635356727936
-6.466323453310542,-10.15774376499434,17.12954632717531
-6.847050743656275,-10.76950193378845,17.3666948437591
-7.250606098920574,-11.39782166645278,17.68132782943712
-7.676114312068482,-12.03666454336378,18.07980663331105
-8.12212442683223,-12.67821155138795,18.56823221467647
-8.586485024063977,-13.31266165367204,19.15207785491791
-9.066214638923302,-13.92808628462209,19.83572070105571
-9.557374911529966,-14.51037875739439,20.62187095904795
-10.05495745676844,-15.04334541980515,21.51091029386405
-10.55279910341671,-15.50898981540663,22.50016925099382
-11.04354359619007,-15.88803888947514,23.58319688885598
-11.51867028850319,-16.16074773458637,24.74910220122145
-11.96861072426747,-16.30799320113282,25.98207189227934
-12.38297112165924,-16.31262544902126,27.26118571691662
-12.75087157602674,-16.160992398606,28.56065019942234
-13.06140079524942,-15.84449254220167,29.8505456200713
-13.30416891153549,-15.36095988712894,31.09812481313769
-13.46992233576013,-14.71565793266705,32.26961809659739
-13.55116713063932,-13.92167372412839,33.33239926176974
-13.54273528447844,-12.99956690290112,34.25727534661105
-13.44222567494715,-11.97623741576314,35.02060478132034
-13.25026090452303,-10.88310849280067,35.60594681448938
-12.97052222468299,-9.753846396892921,36.00500817168874
-12.60955390513553,-8.62192167137023,36.2177693454404
-12.17635968467046,-7.518335465287018,36.25181405995657
-11.68184071042889,-6.469785804980421,36.12101491746989
-11.13814131560671,-5.49744938392575,35.84381492265343
-10.55797360545484,-4.616434317272438,35.44137286426976
-9.95398484508788,-3.83584941522619,34.93581334319628
-9.338216321646248,-3.159358174132845,34.34875680105966
-8.721683109993043,-2.586049607447708,33.70022429582011
-8.114085207058064,-2.111459473283932,33.00793663068848
-7.523644841946926,-1.728602939886827,32.28697094419469
-6.957053923874065,-1.428919721955771,31.54970467119412
-6.419509710120289,-1.203073787377655,30.80596489183831
-5.914815101215495,-1.041584515946102,30.06330487009582
-5.445521316363323,-0.9352914531229708,29.32734254354208
-5.013093849112705,-0.8756703998472212,28.60211228124716
-4.618086529860676,-0.8550261395866374,27.89039748486817
-4.260312497012767,-0.8665888993304481,27.19402538866625
-3.939004457659817,-0.9045398615451372,26.51411588191822
-3.652959587585981,-0.963987437573023,25.85128337117743
-3.400666726407737,-1.040911794961413,25.20579511824766
-3.180415210674263,-1.132091041199022,24.57769179266544
-2.990385847623404,-1.235018883391843,23.9668768083104
-2.828725271601264,-1.347820646225527,23.37318091243651
-2.693605346061255,-1.469172236172364,22.79640787187465
-2.583269464809651,-1.598224914231634,22.23636624206678
-2.496067638021926,-1.734537482269638,21.6928912948668
-2.430482176274753,-1.878016598178185,21.16586032898
-2.385145649842628,-2.028865322949716,20.6552038472147
-2.358852629581981,-2.187539594377192,20.16091447713999
-2.350566529637776,-2.35471205899132,19.6830550349834
-2.359422683957002,-2.531242531110149,19.22176677400322
-2.384728606210854,-2.718154251384376,18.77727860044749
-2.425962210650409,-2.916615061089486,18.34991786369787
-2.48276861150689,-3.127922572752321,17.94012321431883
-2.55495597080144,-3.353492386819836,17.54845995829371
-2.642490727507904,-3.594848365125091,17.17563830340745
-2.74549241257138,-3.853613913826555,16.82253488167292
-2.864228131208898,-4.131503141312847,16.49021792774914
-2.999106672469547,-4.430310630913606,16.17997648503941
-3.150672081958767,-4.751898395212061,15.89335398467224
-3.319596402265343,-5.098178349985882,15.63218648104283
-3.506671142003125,-5.471088354194738,15.39864570968229
-3.712796873428524,-5.872559503357695,15.19528693120054
-3.938970175501592,-6.304471937197162,15.02510120281967
-4.186266930036109,-6.768595936904299,14.89157123011198
-4.45582074102716,-7.266514564808102,14.79872923755033
-4.748794982419984,-7.799523583146255,14.75121428642687
-5.066346694070128,-8.368503955050064,14.75432508089718
-5.409580254768663,-8.97376200267736,14.81406245084163
-5.779488493508159,-9.614832462217395,14.9371533056679
-6.176878703241082,-10.29024050507858,15.1310448705032
-6.602280968980661,-10.9972206626142,15.40385447329906
-7.055836421808027,-11.73139398122997,15.76425621248154
-7.537163630257138,-12.4864102211639,16.22128188989985
-8.0452025315809,-13.25357010019756,16.78401037278938
-8.578037313957038,-14.02145396559064,17.46111824604765
-9.132702723336822,-14.77559798000984,18.26026699089328
-9.70498257836649,-15.49827629619867,19.18731030009382
-10.28921489023412,-16.16846585109353,20.24532218289249
-10.87812468452219,-16.76208556192674,21.43347465616434
-11.46271274738879,-17.25260785269849,22.74583415973619
-12.03223479550149,-17.61212955784235,24.17019650650118
-12.57430903329797,-17.81295263989567,25.68713445848639
-13.07518818554925,-17.82965637313429,27.26947692889004
-13.52022226485169,-17.64154198467124,28.88245549447029
-13.89451874727239,-17.23521019210209,30.48472128514922
-14.1837776909001,-16.6069181686897,32.0303377672146
-14.37524398160275,-15.76429367374378,33.4716926479383
-14.45868419211844,-14.72700024052625,34.76306991469054
-14.42727087405127,-13.52607232815621,35.86443110956015
-14.27825173141073,-12.2018639325925,36.74483677430309
-14.01330059705561,-10.80082900717629,37.38494723955948
-13.63849023689316,-9.371599508367131,37.77819247152998
-13.1638850068329,-7.9609696464894,37.93045933723904
-12.60281040088347,-6.610388745730116,37.85843663005211
-11.97090224631853,-5.353417878489372,37.58699782183282
-11.28506092595231,-4.214371807514168,37.14612674755673
-10.56243313360139,-3.208123330618967,36.56788526314193
-9.819520033735808,-2.340857130067272,35.88381132795232
-9.07147538700877,-1.611458815133361,35.12297297151972
-8.331619986618273,-1.013211701282289,34.31074118161336
-7.611167166380064,-0.5355248282044304,33.46821950256845
-6.919132192698718,-0.1654982927377805,32.61219465707872
-6.262386698830436,0.1107821011628909,31.75544732168699
-5.645816344907248,0.3072575221020518,30.90727190331222
-5.072542951355929,0.4372032692139151,30.0740831595923
-4.544178777663324,0.5127894594921631,29.2600227849745
-4.061088245711375,0.5448430821396952,28.46751213068183
-3.622639788077496,0.5427592865894205,27.6977237900446
-3.227436841899305,0.5145160201840501,26.95096372307795
-2.873522005193049,0.466754906119021,26.22696759652609
-2.558552034908424,0.4049002273635132,25.52512155054703
-2.279943868961481,0.3332958326652719,24.84462027771512
-2.034993433501951,0.2553462312223027,24.18457551604443
-1.82096988651123,0.1736530605474331,23.54408688991997
-1.63518835300841,0.0901416835663906,22.92228522855385
-1.475064287527964,0.006175159196081595,22.31835652597037
-1.338152477168328,-0.07734550243492738,21.73155285194145
-1.222173459595716,-0.1598948180486543,21.16119491334285
-1.12502983374591,-0.2412494075955428,20.6066696457961
-1.044814625110871,-0.3214266661738865,20.06742518090508
-0.9798135565057926,-0.4006343505687822,19.5429647534902
-0.9285027832544132,-0.4792298444359228,19.03284054419519
-0.8895433863677801,-0.5576878887065269,18.53664805278638
-0.8617736817972804,-0.6365756332815818,18.05402132723779
-0.8442001987839824,-0.716533962029001,17.58462920006536
-0.835988004620924,-0.7982641518807843,17.12817257953944
-0.8364509047555706,-0.8825190394380635,16.68438278862968
-0.8450419235441399,-0.9700979790002494,16.25302092335729
-0.8613443693698549,-1.061844980475666,15.83387820353416
-0.8850637054614777,-1.158649511723139,15.42677730499186
-0.9160203818815338,-1.261449535947975,15.03157468833314
-0.9541437322195166,-1.3712364298375,14.64816397194702
-0.9994669981157538,-1.48906149149219,14.27648043494381
-1.05212351361932,-1.616043798311398,13.91650677826812
-1.112344057466269,-1.753379213159234,13.56828031975415
-1.180455362692953,-1.902350361419648,13.23190185203328
-1.25687975768878,-2.064337410528615,12.90754645205303
-1.342135898971369,-2.240829475132371,12.59547659876818
-1.436840541696201,-2.433436442107352,12.29605803258958
-1.541711277090182,-2.643900955992001,12.00977887753183
-1.65757014423854,-2.874110221026768,11.73727264536403
-1.785347994143347,-3.126107153056066,11.4793458502927
-1.926089443292089,-3.402100242572769,11.23701108124095
-2.080958197895784,-3.704471255660435,11.01152650279209
-2.251242453190811,-4.03577958532621,10.8044428779176
-2.438359968128614,-4.398761650347831,10.61765931281104
-2.64386227616408,-4.796323196421792,10.4534889954275
-2.869437307569502,-5.231521654961293,10.31473620163411
-3.11690945555218,-5.707534825168686,10.2047857259823
-3.388235803213943,-6.227611031832362,10.1277055836905
-3.6854968252664,-6.794994547722519,10.08836321920823
-4.010879371280653,-7.412818446042341,10.09255439390413
-4.36664911219806,-8.083955192420909,10.14714220511807
-4.755108881844481,-8.810813292441338,10.26020104010869
-5.178538478090736,-9.595066390006982,10.44115635177952
-5.639110539448437,-10.43729975863287,10.70090556270602
-6.138776164447954,-11.33655881468337,11.0518977523844
-6.679113149527442,-12.28978617442332,11.50813974263255
-7.261129353224763,-13.29113945305293,12.08508373716267
-7.88501417001438,-14.33119362887845,12.79933738443003
-8.549833028965185,-15.39605206072492,13.66812274310717
-9.253164043685468,-16.46642200562126,14.70839968764357
-9.990683421354516,-17.51675584689438,15.93556793822052
-10.75571798518753,-18.51461784886697,17.3616793870042
-11.53879981676505,-19.42050255506276,18.99314070787624
-12.3272792440931,-20.18839077204047,20.82797778406109
-13.10507598928681,-20.76735670329479,22.85287561070596
-13.85266923575417,-21.10449817370101,25.04039306233749
-14.54743733345838,-21.14931011439473,27.34694852152688
-15.16444589883697,-20.85933315777962,29.71231327791116
-15.67773861046636,-20.20650081768378,32.06133997386485
-16.06210330895972,-19.18316729813981,34.30840009514019
-16.29517481652153,-17.80648518025319,36.3644720445915
-16.35961964605687,-16.11981049897005,38.14609236937447
-16.24506464412839,-14.1902696009718,39.58467900536531
-15.94942067144239,-12.10248392522826,40.63435520798892
-15.47933447394113,-9.94946040725476,41.27657713719307
-14.84966425238252,-7.822436287051826,41.520610556589
-14.08207086471948,-5.80170001740194,41.39996295835052
-13.20298556502401,-3.950014292837608,40.96585515864997
-12.24130711992983,-2.309438942421421,40.27936530051754
-11.22617872037035,-0.9014415194410534,39.40387313241057
-10.18511574621309,0.2704920240811408,38.39899112994879
-9.142637491042041,1.216826232142935,37.3165436695693
-8.119439205666593,1.957545219735115,36.19858771326938
-7.1320523042355,2.518071362260212,35.07709705765951
-6.19289023781242,2.925952280459654,33.97478042709419
-5.31056179219371,3.208451067935201,32.9065196586665
-4.490341977355861,3.39098397792558,31.8810219612984
-3.734711825779211,3.496251978786571,30.90241483988846
-3.043903270423963,3.543884518217355,29.97163347755856
-2.416408204700915,3.550427523125058,29.0875409730553
-1.849429212958387,3.529540156179455,28.24778004765641
-1.339262730448953,3.492301171944992,27.44938646723907
-0.8816140982574155,3.44755798633384,26.68920741350918
-0.4718491143767333,3.402276834593313,25.96416958401408
-0.1051892766000168,3.361870495757094,25.27143730778072
0.2231411594190373,3.330492133037091,24.60849399623167
0.5178082612750252,3.311291322933314,23.9731729006372
0.7832942173504234,3.306632697668886,23.36365648946548
1.023849297964297,3.31827990221514,22.77845822496876
1.243464363907833,3.347548562717401,22.21639618089432
1.44585920890868,3.395432213865362,21.67656469527612
1.634482841657698,3.462704980168261,21.15830791512678
1.812522528857128,3.550004455810975,20.66119747226353
1.982919030518473,3.657897796306724,20.18501545652294
2.148385968115961,3.786933583663535,19.72974317690443
2.31143168440268,3.937681583631871,19.29555580490517
2.474382290782083,4.110762088776975,18.88282278650172
2.639404863624733,4.306866134806942,18.49211382127469
2.808529953202844,4.52676748511079,18.12421018783036
2.983672714996104,4.771326892999203,17.78012120538877
3.166652068657609,5.041488765243419,17.46110563207753
3.359207339337857,5.338269957085857,17.16869778577555
3.563011842726342,5.662740022155909,16.90473810960438
3.779682841700059,6.015991817389496,16.67140776659762
4.010787231113146,6.399100924168393,16.47126660855944
4.257842200467936,6.813071900521625,16.30729348936267
4.522309985445179,7.258768944310633,16.18292734340293
4.805585654220683,7.73682815906829,16.10210667992302
5.10897669271706,8.247548331212595,16.06930410359417
5.433672970151275,8.790757040717104,16.08955111224385
5.780705507306921,9.36564917073315,16.16844670620001
6.15089237260737,9.970595642046355,16.31214126106795
6.544770050120235,10.60292172339983,16.52728471336522
6.962508835259348,11.25865686692883,16.82092552863438
7.403811318768165,11.93226204097988,17.20034445647571
7.867793942450358,12.61634632910267,17.67280523341189
8.35285309357827,13.30139238705145,18.24520396112661
8.856519391352279,13.97552020070365,18.92360097926173
9.375306816001176,14.6243299867656,19.71262509162029
9.904567155912282,15.23087676944361,20.61475157962681
10.43836474623422,15.77583881508741,21.6294739517519
10.96939122095894,16.23794610790583,22.75241543585303
11.48894421570808,16.5947286565385,23.97445873159616
11.98699645014413,16.82362246472753,25.28100768645452
12.45238085685208,16.90342943399921,26.65152500861356
12.87311178622848,16.81606574682253,28.0595051099583
13.23685056621402,16.54845708198301,29.47302816241212
13.53150563742151,16.09436214426032,30.85598997241992
13.74593464015667,15.45584978822708,32.17000936223784
13.87069180523404,14.64414380085594,33.37689027669429
13.8987441808932,13.67960193661737,34.44138471387867
13.82607058997248,12.5907152421276,35.33390072061417
13.65206241200096,11.41218098630318,36.03276307502177
13.37966667361115,10.18227799691757,36.52568431241803
13.01524640708549,8.939908480299696,36.81023575452411
12.56817368561355,7.721726170436828,36.89328981476893
12.05020809626989,6.559732407446901,36.78958673811654
11.47473955002584,5.479605119363956,36.51971327527215
10.85598458859146,4.499868874492153,36.10783853619373
10.20821959713634,3.631861875171684,35.57953106088741
9.545116340449596,2.880343007313289,34.95990154417766
8.879220877395328,2.244525032078972,34.2722094676578
8.22159208210549,1.719316004716634,33.53696940598777
7.581595134272115,1.296584922751845,32.77151423840346
6.966830744807034,0.9663203367665418,31.98992575854636
6.3831729148376,0.7176056867928342,31.20322606140666
5.834885705942867,0.5393817451904857,30.41972783223557
5.324791220017699,0.4210000642108236,29.64545908793702
4.854465080725371,0.3525915713552503,28.88460015365439
4.424440787867946,0.3252837962573288,28.13989227980339
4.03440940459698,0.331301895112356,27.41299537018595
3.683405557696037,0.3639857271233907,26.70478575812145
3.369974421745947,0.417750120942173,26.01559399485911
3.092317171766741,0.4880097582231263,25.34538796262566
2.848414402823139,0.5710847343445532,24.69390923585433
2.63612836266437,0.6640982789257064,24.0607713737948
2.453285671492159,0.7648744610090814,23.44552845677023
2.29774264710645,0.8718409193167137,22.84772120840649
2.167435527830363,0.9839396197536233,22.26690683745888
2.06041787926688,1.10054720070781,21.70267750924886
1.974887351074487,1.221405480391347,21.15467124266806
1.909203764716719,1.346562049756302,20.62257808147678
1.861900295909089,1.476320464364909,20.10614362331092
1.831689288530347,1.611199306701487,19.60517139735842
1.817464014301978,1.751899263304793,19.11952514103153
1.818297483083788,1.899277309865587,18.6491317118181
1.833439216734021,2.054327093952715,18.19398515773463
1.862310726974832,2.218164628896814,17.75415233589015
1.904500284582699,2.392018448531704,17.3297803945949
1.959757432238207,2.57722340953689,16.92110640485393
2.027987574422556,2.775217356922075,16.52846942989644
2.109246872144698,2.987539880977045,16.15232534719212
2.203737574880654,3.215832383620306,15.79326477868779
2.311803833386334,3.461838631389547,15.45203453533466
2.433927951126757,3.727404893761254,15.12956303513121
2.570726944680771,4.014478640701024,14.82699020283632
2.722949189925103,4.325104592929043,14.54570239522415
2.891470825868987,4.661416671851006,14.28737290594057
3.077291465948444,5.025624072138847,14.05400857134499


==> Figures/animation3b-24.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806
-4.908891668377309,-7.462607415150245,16.89372053924464
-5.175145308757908,-7.947511926847177,16.83276057510001
-5.46355640398453,-8.460302192972607,16.82072611651955
-5.77465347540898,-9.000530753984435,16.86252698304653
-6.108838769196343,-9.56703226544543,16.9635356727936
-6.466323453310542,-10.15774376499434,17.12954632717531
-6.847050743656275,-10.76950193378845,17.3666948437591
-7.250606098920574,-11.39782166645278,17.68132782943712
-7.676114312068482,-12.03666454336378,18.07980663331105
-8.12212442683223,-12.67821155138795,18.56823221467647
-8.586485024063977,-13.31266165367204,19.15207785491791
-9.066214638923302,-13.92808628462209,19.83572070105571
-9.557374911529966,-14.51037875739439,20.62187095904795
-10.05495745676844,-15.04334541980515,21.51091029386405
-10.55279910341671,-15.50898981540663,22.50016925099382
-11.04354359619007,-15.88803888947514,23.58319688885598
-11.51867028850319,-16.16074773458637,24.74910220122145
-11.96861072426747,-16.30799320113282,25.98207189227934
-12.38297112165924,-16.31262544902126,27.26118571691662
-12.75087157602674,-16.160992398606,28.56065019942234
-13.06140079524942,-15.84449254220167,29.8505456200713
-13.30416891153549,-15.36095988712894,31.09812481313769
-13.46992233576013,-14.71565793266705,32.26961809659739
-13.55116713063932,-13.92167372412839,33.33239926176974
-13.54273528447844,-12.99956690290112,34.25727534661105
-13.44222567494715,-11.97623741576314,35.02060478132034
-13.25026090452303,-10.88310849280067,35.60594681448938
-12.97052222468299,-9.753846396892921,36.00500817168874
-12.60955390513553,-8.62192167137023,36.2177693454404
-12.17635968467046,-7.518335465287018,36.25181405995657
-11.68184071042889,-6.469785804980421,36.12101491746989
-11.13814131560671,-5.49744938392575,35.84381492265343
-10.55797360545484,-4.616434317272438,35.44137286426976
-9.95398484508788,-3.83584941522619,34.93581334319628
-9.338216321646248,-3.159358174132845,34.34875680105966
-8.721683109993043,-2.586049607447708,33.70022429582011
-8.114085207058064,-2.111459473283932,33.00793663068848
-7.523644841946926,-1.728602939886827,32.28697094419469
-6.957053923874065,-1.428919721955771,31.54970467119412
-6.419509710120289,-1.203073787377655,30.80596489183831
-5.914815101215495,-1.041584515946102,30.06330487009582
-5.445521316363323,-0.9352914531229708,29.32734254354208
-5.013093849112705,-0.8756703998472212,28.60211228124716
-4.618086529860676,-0.8550261395866374,27.89039748486817
-4.260312497012767,-0.8665888993304481,27.19402538866625
-3.939004457659817,-0.9045398615451372,26.51411588191822
-3.652959587585981,-0.963987437573023,25.85128337117743
-3.400666726407737,-1.040911794961413,25.20579511824766
-3.180415210674263,-1.132091041199022,24.57769179266544
-2.990385847623404,-1.235018883391843,23.9668768083104
-2.828725271601264,-1.347820646225527,23.37318091243651
-2.693605346061255,-1.469172236172364,22.79640787187465
-2.583269464809651,-1.598224914231634,22.23636624206678
-2.496067638021926,-1.734537482269638,21.6928912948668
-2.430482176274753,-1.878016598178185,21.16586032898
-2.385145649842628,-2.028865322949716,20.6552038472147
-2.358852629581981,-2.187539594377192,20.16091447713999
-2.350566529637776,-2.35471205899132,19.6830550349834
-2.359422683957002,-2.531242531110149,19.22176677400322
-2.384728606210854,-2.718154251384376,18.77727860044749
-2.425962210650409,-2.916615061089486,18.34991786369787
-2.48276861150689,-3.127922572752321,17.94012321431883
-2.55495597080144,-3.353492386819836,17.54845995829371
-2.642490727507904,-3.594848365125091,17.17563830340745
-2.74549241257138,-3.853613913826555,16.82253488167292
-2.864228131208898,-4.131503141312847,16.49021792774914
-2.999106672469547,-4.430310630913606,16.17997648503941
-3.150672081958767,-4.751898395212061,15.89335398467224
-3.319596402265343,-5.098178349985882,15.63218648104283
-3.506671142003125,-5.471088354194738,15.39864570968229
-3.712796873428524,-5.872559503357695,15.19528693120054
-3.938970175501592,-6.304471937197162,15.02510120281967
-4.186266930036109,-6.768595936904299,14.89157123011198
-4.45582074102716,-7.266514564808102,14.79872923755033
-4.748794982419984,-7.799523583146255,14.75121428642687
-5.066346694070128,-8.368503955050064,14.75432508089718
-5.409580254768663,-8.97376200267736,14.81406245084163
-5.779488493508159,-9.614832462217395,14.9371533056679
-6.176878703241082,-10.29024050507858,15.1310448705032
-6.602280968980661,-10.9972206626142,15.40385447329906
-7.055836421808027,-11.73139398122997,15.76425621248154
-7.537163630257138,-12.4864102211639,16.22128188989985
-8.0452025315809,-13.25357010019756,16.78401037278938
-8.578037313957038,-14.02145396559064,17.46111824604765
-9.132702723336822,-14.77559798000984,18.26026699089328
-9.70498257836649,-15.49827629619867,19.18731030009382
-10.28921489023412,-16.16846585109353,20.24532218289249
-10.87812468452219,-16.76208556192674,21.43347465616434
-11.46271274738879,-17.25260785269849,22.74583415973619
-12.03223479550149,-17.61212955784235,24.17019650650118
-12.57430903329797,-17.81295263989567,25.68713445848639
-13.07518818554925,-17.82965637313429,27.26947692889004
-13.52022226485169,-17.64154198467124,28.88245549447029
-13.89451874727239,-17.23521019210209,30.48472128514922
-14.1837776909001,-16.6069181686897,32.0303377672146
-14.37524398160275,-15.76429367374378,33.4716926479383
-14.45868419211844,-14.72700024052625,34.76306991469054
-14.42727087405127,-13.52607232815621,35.86443110956015
-14.27825173141073,-12.2018639325925,36.74483677430309
-14.01330059705561,-10.80082900717629,37.38494723955948
-13.63849023689316,-9.371599508367131,37.77819247152998
-13.1638850068329,-7.9609696464894,37.93045933723904
-12.60281040088347,-6.610388745730116,37.85843663005211
-11.97090224631853,-5.353417878489372,37.58699782183282
-11.28506092595231,-4.214371807514168,37.14612674755673
-10.56243313360139,-3.208123330618967,36.56788526314193
-9.819520033735808,-2.340857130067272,35.88381132795232
-9.07147538700877,-1.611458815133361,35.12297297151972
-8.331619986618273,-1.013211701282289,34.31074118161336
-7.611167166380064,-0.5355248282044304,33.46821950256845
-6.919132192698718,-0.1654982927377805,32.61219465707872
-6.262386698830436,0.1107821011628909,31.75544732168699
-5.645816344907248,0.3072575221020518,30.90727190331222
-5.072542951355929,0.4372032692139151,30.0740831595923
-4.544178777663324,0.5127894594921631,29.2600227849745
-4.061088245711375,0.5448430821396952,28.46751213068183
-3.622639788077496,0.5427592865894205,27.6977237900446
-3.227436841899305,0.5145160201840501,26.95096372307795
-2.873522005193049,0.466754906119021,26.22696759652609
-2.558552034908424,0.4049002273635132,25.52512155054703
-2.279943868961481,0.3332958326652719,24.84462027771512
-2.034993433501951,0.2553462312223027,24.18457551604443
-1.82096988651123,0.1736530605474331,23.54408688991997
-1.63518835300841,0.0901416835663906,22.92228522855385
-1.475064287527964,0.006175159196081595,22.31835652597037
-1.338152477168328,-0.07734550243492738,21.73155285194145
-1.222173459595716,-0.1598948180486543,21.16119491334285
-1.12502983374591,-0.2412494075955428,20.6066696457961
-1.044814625110871,-0.3214266661738865,20.06742518090508
-0.9798135565057926,-0.4006343505687822,19.5429647534902
-0.9285027832544132,-0.4792298444359228,19.03284054419519
-0.8895433863677801,-0.5576878887065269,18.53664805278638
-0.8617736817972804,-0.6365756332815818,18.05402132723779
-0.8442001987839824,-0.716533962029001,17.58462920006536
-0.835988004620924,-0.7982641518807843,17.12817257953944
-0.8364509047555706,-0.8825190394380635,16.68438278862968
-0.8450419235441399,-0.9700979790002494,16.25302092335729
-0.8613443693698549,-1.061844980475666,15.83387820353416
-0.8850637054614777,-1.158649511723139,15.42677730499186
-0.9160203818815338,-1.261449535947975,15.03157468833314
-0.9541437322195166,-1.3712364298375,14.64816397194702
-0.9994669981157538,-1.48906149149219,14.27648043494381
-1.05212351361932,-1.616043798311398,13.91650677826812
-1.112344057466269,-1.753379213159234,13.56828031975415
-1.180455362692953,-1.902350361419648,13.23190185203328
-1.25687975768878,-2.064337410528615,12.90754645205303
-1.342135898971369,-2.240829475132371,12.59547659876818
-1.436840541696201,-2.433436442107352,12.29605803258958
-1.541711277090182,-2.643900955992001,12.00977887753183
-1.65757014423854,-2.874110221026768,11.73727264536403
-1.785347994143347,-3.126107153056066,11.4793458502927
-1.926089443292089,-3.402100242572769,11.23701108124095
-2.080958197895784,-3.704471255660435,11.01152650279209
-2.251242453190811,-4.03577958532621,10.8044428779176
-2.438359968128614,-4.398761650347831,10.61765931281104
-2.64386227616408,-4.796323196421792,10.4534889954275
-2.869437307569502,-5.231521654961293,10.31473620163411
-3.11690945555218,-5.707534825168686,10.2047857259823
-3.388235803213943,-6.227611031832362,10.1277055836905
-3.6854968252664,-6.794994547722519,10.08836321920823
-4.010879371280653,-7.412818446042341,10.09255439390413
-4.36664911219806,-8.083955192420909,10.14714220511807
-4.755108881844481,-8.810813292441338,10.26020104010869
-5.178538478090736,-9.595066390006982,10.44115635177952
-5.639110539448437,-10.43729975863287,10.70090556270602
-6.138776164447954,-11.33655881468337,11.0518977523844
-6.679113149527442,-12.28978617442332,11.50813974263255
-7.261129353224763,-13.29113945305293,12.08508373716267
-7.88501417001438,-14.33119362887845,12.79933738443003
-8.549833028965185,-15.39605206072492,13.66812274310717
-9.253164043685468,-16.46642200562126,14.70839968764357
-9.990683421354516,-17.51675584689438,15.93556793822052
-10.75571798518753,-18.51461784886697,17.3616793870042
-11.53879981676505,-19.42050255506276,18.99314070787624
-12.3272792440931,-20.18839077204047,20.82797778406109
-13.10507598928681,-20.76735670329479,22.85287561070596
-13.85266923575417,-21.10449817370101,25.04039306233749
-14.54743733345838,-21.14931011439473,27.34694852152688
-15.16444589883697,-20.85933315777962,29.71231327791116
-15.67773861046636,-20.20650081768378,32.06133997386485
-16.06210330895972,-19.18316729813981,34.30840009514019
-16.29517481652153,-17.80648518025319,36.3644720445915
-16.35961964605687,-16.11981049897005,38.14609236937447
-16.24506464412839,-14.1902696009718,39.58467900536531
-15.94942067144239,-12.10248392522826,40.63435520798892
-15.47933447394113,-9.94946040725476,41.27657713719307
-14.84966425238252,-7.822436287051826,41.520610556589
-14.08207086471948,-5.80170001740194,41.39996295835052
-13.20298556502401,-3.950014292837608,40.96585515864997
-12.24130711992983,-2.309438942421421,40.27936530051754
-11.22617872037035,-0.9014415194410534,39.40387313241057
-10.18511574621309,0.2704920240811408,38.39899112994879
-9.142637491042041,1.216826232142935,37.3165436695693
-8.119439205666593,1.957545219735115,36.19858771326938
-7.1320523042355,2.518071362260212,35.07709705765951
-6.19289023781242,2.925952280459654,33.97478042709419
-5.31056179219371,3.208451067935201,32.9065196586665
-4.490341977355861,3.39098397792558,31.8810219612984
-3.734711825779211,3.496251978786571,30.90241483988846
-3.043903270423963,3.543884518217355,29.97163347755856
-2.416408204700915,3.550427523125058,29.0875409730553
-1.849429212958387,3.529540156179455,28.24778004765641
-1.339262730448953,3.492301171944992,27.44938646723907
-0.8816140982574155,3.44755798633384,26.68920741350918
-0.4718491143767333,3.402276834593313,25.96416958401408
-0.1051892766000168,3.361870495757094,25.27143730778072
0.2231411594190373,3.330492133037091,24.60849399623167
0.5178082612750252,3.311291322933314,23.9731729006372
0.7832942173504234,3.306632697668886,23.36365648946548
1.023849297964297,3.31827990221514,22.77845822496876
1.243464363907833,3.347548562717401,22.21639618089432
1.44585920890868,3.395432213865362,21.67656469527612
1.634482841657698,3.462704980168261,21.15830791512678
1.812522528857128,3.550004455810975,20.66119747226353
1.982919030518473,3.657897796306724,20.18501545652294
2.148385968115961,3.786933583663535,19.72974317690443
2.31143168440268,3.937681583631871,19.29555580490517
2.474382290782083,4.110762088776975,18.88282278650172
2.639404863624733,4.306866134806942,18.49211382127469
2.808529953202844,4.52676748511079,18.12421018783036
2.983672714996104,4.771326892999203,17.78012120538877
3.166652068657609,5.041488765243419,17.46110563207753
3.359207339337857,5.338269957085857,17.16869778577555
3.563011842726342,5.662740022155909,16.90473810960438
3.779682841700059,6.015991817389496,16.67140776659762
4.010787231113146,6.399100924168393,16.47126660855944
4.257842200467936,6.813071900521625,16.30729348936267
4.522309985445179,7.258768944310633,16.18292734340293
4.805585654220683,7.73682815906829,16.10210667992302
5.10897669271706,8.247548331212595,16.06930410359417
5.433672970151275,8.790757040717104,16.08955111224385
5.780705507306921,9.36564917073315,16.16844670620001
6.15089237260737,9.970595642046355,16.31214126106795
6.544770050120235,10.60292172339983,16.52728471336522
6.962508835259348,11.25865686692883,16.82092552863438
7.403811318768165,11.93226204097988,17.20034445647571
7.867793942450358,12.61634632910267,17.67280523341189
8.35285309357827,13.30139238705145,18.24520396112661
8.856519391352279,13.97552020070365,18.92360097926173
9.375306816001176,14.6243299867656,19.71262509162029
9.904567155912282,15.23087676944361,20.61475157962681
10.43836474623422,15.77583881508741,21.6294739517519
10.96939122095894,16.23794610790583,22.75241543585303
11.48894421570808,16.5947286565385,23.97445873159616
11.98699645014413,16.82362246472753,25.28100768645452
12.45238085685208,16.90342943399921,26.65152500861356
12.87311178622848,16.81606574682253,28.0595051099583
13.23685056621402,16.54845708198301,29.47302816241212
13.53150563742151,16.09436214426032,30.85598997241992
13.74593464015667,15.45584978822708,32.17000936223784
13.87069180523404,14.64414380085594,33.37689027669429
13.8987441808932,13.67960193661737,34.44138471387867
13.82607058997248,12.5907152421276,35.33390072061417
13.65206241200096,11.41218098630318,36.03276307502177
13.37966667361115,10.18227799691757,36.52568431241803
13.01524640708549,8.939908480299696,36.81023575452411
12.56817368561355,7.721726170436828,36.89328981476893
12.05020809626989,6.559732407446901,36.78958673811654
11.47473955002584,5.479605119363956,36.51971327527215
10.85598458859146,4.499868874492153,36.10783853619373
10.20821959713634,3.631861875171684,35.57953106088741
9.545116340449596,2.880343007313289,34.95990154417766
8.879220877395328,2.244525032078972,34.2722094676578
8.22159208210549,1.719316004716634,33.53696940598777
7.581595134272115,1.296584922751845,32.77151423840346
6.966830744807034,0.9663203367665418,31.98992575854636
6.3831729148376,0.7176056867928342,31.20322606140666
5.834885705942867,0.5393817451904857,30.41972783223557
5.324791220017699,0.4210000642108236,29.64545908793702
4.854465080725371,0.3525915713552503,28.88460015365439
4.424440787867946,0.3252837962573288,28.13989227980339
4.03440940459698,0.331301895112356,27.41299537018595
3.683405557696037,0.3639857271233907,26.70478575812145
3.369974421745947,0.417750120942173,26.01559399485911
3.092317171766741,0.4880097582231263,25.34538796262566
2.848414402823139,0.5710847343445532,24.69390923585433
2.63612836266437,0.6640982789257064,24.0607713737948
2.453285671492159,0.7648744610090814,23.44552845677023
2.29774264710645,0.8718409193167137,22.84772120840649
2.167435527830363,0.9839396197536233,22.26690683745888
2.06041787926688,1.10054720070781,21.70267750924886
1.974887351074487,1.221405480391347,21.15467124266806
1.909203764716719,1.346562049756302,20.62257808147678
1.861900295909089,1.476320464364909,20.10614362331092
1.831689288530347,1.611199306701487,19.60517139735842
1.817464014301978,1.751899263304793,19.11952514103153
1.818297483083788,1.899277309865587,18.6491317118181
1.833439216734021,2.054327093952715,18.19398515773463
1.862310726974832,2.218164628896814,17.75415233589015
1.904500284582699,2.392018448531704,17.3297803945949
1.959757432238207,2.57722340953689,16.92110640485393
2.027987574422556,2.775217356922075,16.52846942989644
2.109246872144698,2.987539880977045,16.15232534719212
2.203737574880654,3.215832383620306,15.79326477868779
2.311803833386334,3.461838631389547,15.45203453533466
2.433927951126757,3.727404893761254,15.12956303513121
2.570726944680771,4.014478640701024,14.82699020283632
2.722949189925103,4.325104592929043,14.54570239522415
2.891470825868987,4.661416671851006,14.28737290594057
3.077291465948444,5.025624072138847,14.05400857134499
3.281528621103683,5.41998926715733,13.84800289871593
3.505410063329701,5.846795245901649,13.67219593668819
3.750263145757768,6.308298664170581,13.52994075783496
4.017499839339527,6.806664875582715,13.42517586181301
4.308595942138639,7.343880009249165,13.36250195188965
4.625062563885479,7.921634427376191,13.34726028356822
4.968407591155922,8.541171118355265,13.38560800543647
5.340084413734801,9.203092015614036,13.48458346739956
5.741424774542451,9.907115131392983,13.65215121808259
6.173552254761165,10.6517761391197,13.89721224178068
6.637272721549419,11.43407017442913,14.22955987747043
7.132938198628715,12.24903388827201,14.65975598688595
7.660281285331237,13.08927509061146,15.19889579510397
8.218218735068323,13.94446868335294,15.85822443963189
8.804625463410574,14.80085390065342,16.64856540802111
9.416084474571068,15.64078954436404,17.57952344787835
10.0476243085414,16.44245013730785,18.65843593040222
10.69246375492819,17.17977383502415,19.88907146725972
11.34179345810889,17.82279652171982,21.27011697485603
11.98463462729493,18.33851588372275,22.79355631342633
12.60782431623574,18.69241098742887,24.44312193903505
13.1961814381338,18.85068250774777,26.19308397229404
13.7329037053845,18.78316621346301,28.00770600178567
14.20022888781705,18.4667103671764,29.84171128896145
14.58036166445374,17.88862062739313,31.64203214957002
14.85662118390229,17.04961347638656,33.3509374722363
15.01471109895826,15.96564826702704,34.91035892542759
15.04396585510818,14.66809022976664,36.26692088192023
14.93839999831195,13.2019151354499,37.37691770414114
14.69739449550482,11.62205838912959,38.2103790091718


==> Figures/animation3b-25.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806
-4.908891668377309,-7.462607415150245,16.89372053924464
-5.175145308757908,-7.947511926847177,16.83276057510001
-5.46355640398453,-8.460302192972607,16.82072611651955
-5.77465347540898,-9.000530753984435,16.86252698304653
-6.108838769196343,-9.56703226544543,16.9635356727936
-6.466323453310542,-10.15774376499434,17.12954632717531
-6.847050743656275,-10.76950193378845,17.3666948437591
-7.250606098920574,-11.39782166645278,17.68132782943712
-7.676114312068482,-12.03666454336378,18.07980663331105
-8.12212442683223,-12.67821155138795,18.56823221467647
-8.586485024063977,-13.31266165367204,19.15207785491791
-9.066214638923302,-13.92808628462209,19.83572070105571
-9.557374911529966,-14.51037875739439,20.62187095904795
-10.05495745676844,-15.04334541980515,21.51091029386405
-10.55279910341671,-15.50898981540663,22.50016925099382
-11.04354359619007,-15.88803888947514,23.58319688885598
-11.51867028850319,-16.16074773458637,24.74910220122145
-11.96861072426747,-16.30799320113282,25.98207189227934
-12.38297112165924,-16.31262544902126,27.26118571691662
-12.75087157602674,-16.160992398606,28.56065019942234
-13.06140079524942,-15.84449254220167,29.8505456200713
-13.30416891153549,-15.36095988712894,31.09812481313769
-13.46992233576013,-14.71565793266705,32.26961809659739
-13.55116713063932,-13.92167372412839,33.33239926176974
-13.54273528447844,-12.99956690290112,34.25727534661105
-13.44222567494715,-11.97623741576314,35.02060478132034
-13.25026090452303,-10.88310849280067,35.60594681448938
-12.97052222468299,-9.753846396892921,36.00500817168874
-12.60955390513553,-8.62192167137023,36.2177693454404
-12.17635968467046,-7.518335465287018,36.25181405995657
-11.68184071042889,-6.469785804980421,36.12101491746989
-11.13814131560671,-5.49744938392575,35.84381492265343
-10.55797360545484,-4.616434317272438,35.44137286426976
-9.95398484508788,-3.83584941522619,34.93581334319628
-9.338216321646248,-3.159358174132845,34.34875680105966
-8.721683109993043,-2.586049607447708,33.70022429582011
-8.114085207058064,-2.111459473283932,33.00793663068848
-7.523644841946926,-1.728602939886827,32.28697094419469
-6.957053923874065,-1.428919721955771,31.54970467119412
-6.419509710120289,-1.203073787377655,30.80596489183831
-5.914815101215495,-1.041584515946102,30.06330487009582
-5.445521316363323,-0.9352914531229708,29.32734254354208
-5.013093849112705,-0.8756703998472212,28.60211228124716
-4.618086529860676,-0.8550261395866374,27.89039748486817
-4.260312497012767,-0.8665888993304481,27.19402538866625
-3.939004457659817,-0.9045398615451372,26.51411588191822
-3.652959587585981,-0.963987437573023,25.85128337117743
-3.400666726407737,-1.040911794961413,25.20579511824766
-3.180415210674263,-1.132091041199022,24.57769179266544
-2.990385847623404,-1.235018883391843,23.9668768083104
-2.828725271601264,-1.347820646225527,23.37318091243651
-2.693605346061255,-1.469172236172364,22.79640787187465
-2.583269464809651,-1.598224914231634,22.23636624206678
-2.496067638021926,-1.734537482269638,21.6928912948668
-2.430482176274753,-1.878016598178185,21.16586032898
-2.385145649842628,-2.028865322949716,20.6552038472147
-2.358852629581981,-2.187539594377192,20.16091447713999
-2.350566529637776,-2.35471205899132,19.6830550349834
-2.359422683957002,-2.531242531110149,19.22176677400322
-2.384728606210854,-2.718154251384376,18.77727860044749
-2.425962210650409,-2.916615061089486,18.34991786369787
-2.48276861150689,-3.127922572752321,17.94012321431883
-2.55495597080144,-3.353492386819836,17.54845995829371
-2.642490727507904,-3.594848365125091,17.17563830340745
-2.74549241257138,-3.853613913826555,16.82253488167292
-2.864228131208898,-4.131503141312847,16.49021792774914
-2.999106672469547,-4.430310630913606,16.17997648503941
-3.150672081958767,-4.751898395212061,15.89335398467224
-3.319596402265343,-5.098178349985882,15.63218648104283
-3.506671142003125,-5.471088354194738,15.39864570968229
-3.712796873428524,-5.872559503357695,15.19528693120054
-3.938970175501592,-6.304471937197162,15.02510120281967
-4.186266930036109,-6.768595936904299,14.89157123011198
-4.45582074102716,-7.266514564808102,14.79872923755033
-4.748794982419984,-7.799523583146255,14.75121428642687
-5.066346694070128,-8.368503955050064,14.75432508089718
-5.409580254768663,-8.97376200267736,14.81406245084163
-5.779488493508159,-9.614832462217395,14.9371533056679
-6.176878703241082,-10.29024050507858,15.1310448705032
-6.602280968980661,-10.9972206626142,15.40385447329906
-7.055836421808027,-11.73139398122997,15.76425621248154
-7.537163630257138,-12.4864102211639,16.22128188989985
-8.0452025315809,-13.25357010019756,16.78401037278938
-8.578037313957038,-14.02145396559064,17.46111824604765
-9.132702723336822,-14.77559798000984,18.26026699089328
-9.70498257836649,-15.49827629619867,19.18731030009382
-10.28921489023412,-16.16846585109353,20.24532218289249
-10.87812468452219,-16.76208556192674,21.43347465616434
-11.46271274738879,-17.25260785269849,22.74583415973619
-12.03223479550149,-17.61212955784235,24.17019650650118
-12.57430903329797,-17.81295263989567,25.68713445848639
-13.07518818554925,-17.82965637313429,27.26947692889004
-13.52022226485169,-17.64154198467124,28.88245549447029
-13.89451874727239,-17.23521019210209,30.48472128514922
-14.1837776909001,-16.6069181686897,32.0303377672146
-14.37524398160275,-15.76429367374378,33.4716926479383
-14.45868419211844,-14.72700024052625,34.76306991469054
-14.42727087405127,-13.52607232815621,35.86443110956015
-14.27825173141073,-12.2018639325925,36.74483677430309
-14.01330059705561,-10.80082900717629,37.38494723955948
-13.63849023689316,-9.371599508367131,37.77819247152998
-13.1638850068329,-7.9609696464894,37.93045933723904
-12.60281040088347,-6.610388745730116,37.85843663005211
-11.97090224631853,-5.353417878489372,37.58699782183282
-11.28506092595231,-4.214371807514168,37.14612674755673
-10.56243313360139,-3.208123330618967,36.56788526314193
-9.819520033735808,-2.340857130067272,35.88381132795232
-9.07147538700877,-1.611458815133361,35.12297297151972
-8.331619986618273,-1.013211701282289,34.31074118161336
-7.611167166380064,-0.5355248282044304,33.46821950256845
-6.919132192698718,-0.1654982927377805,32.61219465707872
-6.262386698830436,0.1107821011628909,31.75544732168699
-5.645816344907248,0.3072575221020518,30.90727190331222
-5.072542951355929,0.4372032692139151,30.0740831595923
-4.544178777663324,0.5127894594921631,29.2600227849745
-4.061088245711375,0.5448430821396952,28.46751213068183
-3.622639788077496,0.5427592865894205,27.6977237900446
-3.227436841899305,0.5145160201840501,26.95096372307795
-2.873522005193049,0.466754906119021,26.22696759652609
-2.558552034908424,0.4049002273635132,25.52512155054703
-2.279943868961481,0.3332958326652719,24.84462027771512
-2.034993433501951,0.2553462312223027,24.18457551604443
-1.82096988651123,0.1736530605474331,23.54408688991997
-1.63518835300841,0.0901416835663906,22.92228522855385
-1.475064287527964,0.006175159196081595,22.31835652597037
-1.338152477168328,-0.07734550243492738,21.73155285194145
-1.222173459595716,-0.1598948180486543,21.16119491334285
-1.12502983374591,-0.2412494075955428,20.6066696457961
-1.044814625110871,-0.3214266661738865,20.06742518090508
-0.9798135565057926,-0.4006343505687822,19.5429647534902
-0.9285027832544132,-0.4792298444359228,19.03284054419519
-0.8895433863677801,-0.5576878887065269,18.53664805278638
-0.8617736817972804,-0.6365756332815818,18.05402132723779
-0.8442001987839824,-0.716533962029001,17.58462920006536
-0.835988004620924,-0.7982641518807843,17.12817257953944
-0.8364509047555706,-0.8825190394380635,16.68438278862968
-0.8450419235441399,-0.9700979790002494,16.25302092335729
-0.8613443693698549,-1.061844980475666,15.83387820353416
-0.8850637054614777,-1.158649511723139,15.42677730499186
-0.9160203818815338,-1.261449535947975,15.03157468833314
-0.9541437322195166,-1.3712364298375,14.64816397194702
-0.9994669981157538,-1.48906149149219,14.27648043494381
-1.05212351361932,-1.616043798311398,13.91650677826812
-1.112344057466269,-1.753379213159234,13.56828031975415
-1.180455362692953,-1.902350361419648,13.23190185203328
-1.25687975768878,-2.064337410528615,12.90754645205303
-1.342135898971369,-2.240829475132371,12.59547659876818
-1.436840541696201,-2.433436442107352,12.29605803258958
-1.541711277090182,-2.643900955992001,12.00977887753183
-1.65757014423854,-2.874110221026768,11.73727264536403
-1.785347994143347,-3.126107153056066,11.4793458502927
-1.926089443292089,-3.402100242572769,11.23701108124095
-2.080958197895784,-3.704471255660435,11.01152650279209
-2.251242453190811,-4.03577958532621,10.8044428779176
-2.438359968128614,-4.398761650347831,10.61765931281104
-2.64386227616408,-4.796323196421792,10.4534889954275
-2.869437307569502,-5.231521654961293,10.31473620163411
-3.11690945555218,-5.707534825168686,10.2047857259823
-3.388235803213943,-6.227611031832362,10.1277055836905
-3.6854968252664,-6.794994547722519,10.08836321920823
-4.010879371280653,-7.412818446042341,10.09255439390413
-4.36664911219806,-8.083955192420909,10.14714220511807
-4.755108881844481,-8.810813292441338,10.26020104010869
-5.178538478090736,-9.595066390006982,10.44115635177952
-5.639110539448437,-10.43729975863287,10.70090556270602
-6.138776164447954,-11.33655881468337,11.0518977523844
-6.679113149527442,-12.28978617442332,11.50813974263255
-7.261129353224763,-13.29113945305293,12.08508373716267
-7.88501417001438,-14.33119362887845,12.79933738443003
-8.549833028965185,-15.39605206072492,13.66812274310717
-9.253164043685468,-16.46642200562126,14.70839968764357
-9.990683421354516,-17.51675584689438,15.93556793822052
-10.75571798518753,-18.51461784886697,17.3616793870042
-11.53879981676505,-19.42050255506276,18.99314070787624
-12.3272792440931,-20.18839077204047,20.82797778406109
-13.10507598928681,-20.76735670329479,22.85287561070596
-13.85266923575417,-21.10449817370101,25.04039306233749
-14.54743733345838,-21.14931011439473,27.34694852152688
-15.16444589883697,-20.85933315777962,29.71231327791116
-15.67773861046636,-20.20650081768378,32.06133997386485
-16.06210330895972,-19.18316729813981,34.30840009514019
-16.29517481652153,-17.80648518025319,36.3644720445915
-16.35961964605687,-16.11981049897005,38.14609236937447
-16.24506464412839,-14.1902696009718,39.58467900536531
-15.94942067144239,-12.10248392522826,40.63435520798892
-15.47933447394113,-9.94946040725476,41.27657713719307
-14.84966425238252,-7.822436287051826,41.520610556589
-14.08207086471948,-5.80170001740194,41.39996295835052
-13.20298556502401,-3.950014292837608,40.96585515864997
-12.24130711992983,-2.309438942421421,40.27936530051754
-11.22617872037035,-0.9014415194410534,39.40387313241057
-10.18511574621309,0.2704920240811408,38.39899112994879
-9.142637491042041,1.216826232142935,37.3165436695693
-8.119439205666593,1.957545219735115,36.19858771326938
-7.1320523042355,2.518071362260212,35.07709705765951
-6.19289023781242,2.925952280459654,33.97478042709419
-5.31056179219371,3.208451067935201,32.9065196586665
-4.490341977355861,3.39098397792558,31.8810219612984
-3.734711825779211,3.496251978786571,30.90241483988846
-3.043903270423963,3.543884518217355,29.97163347755856
-2.416408204700915,3.550427523125058,29.0875409730553
-1.849429212958387,3.529540156179455,28.24778004765641
-1.339262730448953,3.492301171944992,27.44938646723907
-0.8816140982574155,3.44755798633384,26.68920741350918
-0.4718491143767333,3.402276834593313,25.96416958401408
-0.1051892766000168,3.361870495757094,25.27143730778072
0.2231411594190373,3.330492133037091,24.60849399623167
0.5178082612750252,3.311291322933314,23.9731729006372
0.7832942173504234,3.306632697668886,23.36365648946548
1.023849297964297,3.31827990221514,22.77845822496876
1.243464363907833,3.347548562717401,22.21639618089432
1.44585920890868,3.395432213865362,21.67656469527612
1.634482841657698,3.462704980168261,21.15830791512678
1.812522528857128,3.550004455810975,20.66119747226353
1.982919030518473,3.657897796306724,20.18501545652294
2.148385968115961,3.786933583663535,19.72974317690443
2.31143168440268,3.937681583631871,19.29555580490517
2.474382290782083,4.110762088776975,18.88282278650172
2.639404863624733,4.306866134806942,18.49211382127469
2.808529953202844,4.52676748511079,18.12421018783036
2.983672714996104,4.771326892999203,17.78012120538877
3.166652068657609,5.041488765243419,17.46110563207753
3.359207339337857,5.338269957085857,17.16869778577555
3.563011842726342,5.662740022155909,16.90473810960438
3.779682841700059,6.015991817389496,16.67140776659762
4.010787231113146,6.399100924168393,16.47126660855944
4.257842200467936,6.813071900521625,16.30729348936267
4.522309985445179,7.258768944310633,16.18292734340293
4.805585654220683,7.73682815906829,16.10210667992302
5.10897669271706,8.247548331212595,16.06930410359417
5.433672970151275,8.790757040717104,16.08955111224385
5.780705507306921,9.36564917073315,16.16844670620001
6.15089237260737,9.970595642046355,16.31214126106795
6.544770050120235,10.60292172339983,16.52728471336522
6.962508835259348,11.25865686692883,16.82092552863438
7.403811318768165,11.93226204097988,17.20034445647571
7.867793942450358,12.61634632910267,17.67280523341189
8.35285309357827,13.30139238705145,18.24520396112661
8.856519391352279,13.97552020070365,18.92360097926173
9.375306816001176,14.6243299867656,19.71262509162029
9.904567155912282,15.23087676944361,20.61475157962681
10.43836474623422,15.77583881508741,21.6294739517519
10.96939122095894,16.23794610790583,22.75241543585303
11.48894421570808,16.5947286565385,23.97445873159616
11.98699645014413,16.82362246472753,25.28100768645452
12.45238085685208,16.90342943399921,26.65152500861356
12.87311178622848,16.81606574682253,28.0595051099583
13.23685056621402,16.54845708198301,29.47302816241212
13.53150563742151,16.09436214426032,30.85598997241992
13.74593464015667,15.45584978822708,32.17000936223784
13.87069180523404,14.64414380085594,33.37689027669429
13.8987441808932,13.67960193661737,34.44138471387867
13.82607058997248,12.5907152421276,35.33390072061417
13.65206241200096,11.41218098630318,36.03276307502177
13.37966667361115,10.18227799691757,36.52568431241803
13.01524640708549,8.939908480299696,36.81023575452411
12.56817368561355,7.721726170436828,36.89328981476893
12.05020809626989,6.559732407446901,36.78958673811654
11.47473955002584,5.479605119363956,36.51971327527215
10.85598458859146,4.499868874492153,36.10783853619373
10.20821959713634,3.631861875171684,35.57953106088741
9.545116340449596,2.880343007313289,34.95990154417766
8.879220877395328,2.244525032078972,34.2722094676578
8.22159208210549,1.719316004716634,33.53696940598777
7.581595134272115,1.296584922751845,32.77151423840346
6.966830744807034,0.9663203367665418,31.98992575854636
6.3831729148376,0.7176056867928342,31.20322606140666
5.834885705942867,0.5393817451904857,30.41972783223557
5.324791220017699,0.4210000642108236,29.64545908793702
4.854465080725371,0.3525915713552503,28.88460015365439
4.424440787867946,0.3252837962573288,28.13989227980339
4.03440940459698,0.331301895112356,27.41299537018595
3.683405557696037,0.3639857271233907,26.70478575812145
3.369974421745947,0.417750120942173,26.01559399485911
3.092317171766741,0.4880097582231263,25.34538796262566
2.848414402823139,0.5710847343445532,24.69390923585433
2.63612836266437,0.6640982789257064,24.0607713737948
2.453285671492159,0.7648744610090814,23.44552845677023
2.29774264710645,0.8718409193167137,22.84772120840649
2.167435527830363,0.9839396197536233,22.26690683745888
2.06041787926688,1.10054720070781,21.70267750924886
1.974887351074487,1.221405480391347,21.15467124266806
1.909203764716719,1.346562049756302,20.62257808147678
1.861900295909089,1.476320464364909,20.10614362331092
1.831689288530347,1.611199306701487,19.60517139735842
1.817464014301978,1.751899263304793,19.11952514103153
1.818297483083788,1.899277309865587,18.6491317118181
1.833439216734021,2.054327093952715,18.19398515773463
1.862310726974832,2.218164628896814,17.75415233589015
1.904500284582699,2.392018448531704,17.3297803945949
1.959757432238207,2.57722340953689,16.92110640485393
2.027987574422556,2.775217356922075,16.52846942989644
2.109246872144698,2.987539880977045,16.15232534719212
2.203737574880654,3.215832383620306,15.79326477868779
2.311803833386334,3.461838631389547,15.45203453533466
2.433927951126757,3.727404893761254,15.12956303513121
2.570726944680771,4.014478640701024,14.82699020283632
2.722949189925103,4.325104592929043,14.54570239522415
2.891470825868987,4.661416671851006,14.28737290594057
3.077291465948444,5.025624072138847,14.05400857134499
3.281528621103683,5.41998926715733,13.84800289871593
3.505410063329701,5.846795245901649,13.67219593668819
3.750263145757768,6.308298664170581,13.52994075783496
4.017499839339527,6.806664875582715,13.42517586181301
4.308595942138639,7.343880009249165,13.36250195188965
4.625062563885479,7.921634427376191,13.34726028356822
4.968407591155922,8.541171118355265,13.38560800543647
5.340084413734801,9.203092015614036,13.48458346739956
5.741424774542451,9.907115131392983,13.65215121808259
6.173552254761165,10.6517761391197,13.89721224178068
6.637272721549419,11.43407017442913,14.22955987747043
7.132938198628715,12.24903388827201,14.65975598688595
7.660281285331237,13.08927509061146,15.19889579510397
8.218218735068323,13.94446868335294,15.85822443963189
8.804625463410574,14.80085390065342,16.64856540802111
9.416084474571068,15.64078954436404,17.57952344787835
10.0476243085414,16.44245013730785,18.65843593040222
10.69246375492819,17.17977383502415,19.88907146725972
11.34179345810889,17.82279652171982,21.27011697485603
11.98463462729493,18.33851588372275,22.79355631342633
12.60782431623574,18.69241098742887,24.44312193903505
13.1961814381338,18.85068250774777,26.19308397229404
13.7329037053845,18.78316621346301,28.00770600178567
14.20022888781705,18.4667103671764,29.84171128896145
14.58036166445374,17.88862062739313,31.64203214957002
14.85662118390229,17.04961347638656,33.3509374722363
15.01471109895826,15.96564826702704,34.91035892542759
15.04396585510818,14.66809022976664,36.26692088192023
14.93839999831195,13.2019151354499,37.37691770414114
14.69739449550482,11.62205838912959,38.2103790091718
14.32590020341425,9.98842950505619,38.7534843192439
13.83411585760576,8.36042071369563,39.00891970532342
13.2366872238132,6.791829913629909,38.99421323077315
12.55155165360072,5.326967672413547,38.73850044926557
11.79859881847576,3.99839038225653,38.27843081746092
10.99832557704403,2.826317545607819,37.65397446779268
10.17063511684928,1.819469847055188,36.90475166509739
9.333880980534012,0.9768785018717128,36.06726476189125
8.504201241805418,0.2901762436376484,35.1731561798755
7.69513992793881,-0.254049424980803,34.24841329200586
6.917519029534481,-0.6721337260098496,33.31332119835852
6.179506598411868,-0.9816021177834149,32.38292345584779
5.486822046272575,-1.199876925947403,31.46776664422432
4.843024579139347,-1.343397720834456,30.57475088281816
4.249840446588966,-1.427089965999671,29.70796346228301
3.707495971040485,-1.46410266385172,28.86942298158099
3.215033966707725,-1.465738641318182,28.05970047900184
2.770600042916913,-1.441512578706087,27.27841082751274
2.371692063381583,-1.399286166613078,26.52458372659699
2.015370813460658,-1.345443509189957,25.7969316067241
1.698433042085713,-1.285081484839118,25.09403431728243
1.417549885015692,-1.222198771132549,24.41445977192883
1.169374605429116,-1.159873798296598,23.75683735851441
0.9506239060276949,-1.100426436142191,23.11989792383885
0.7581370008056377,-1.045561219321191,22.50249113505281
0.5889163462419553,-0.9964918048943235,21.903588322876
0.4401535303783073,-0.9540474794345317,21.32227666010796
0.3092433745718726,-0.9187631476485633,20.75774874301343
0.193788859740297,-0.8909545229290426,20.20929028443251
0.09159907124479319,-0.8707803261868513,19.67626763128011


==> Figures/animation3b-26.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806
-4.908891668377309,-7.462607415150245,16.89372053924464
-5.175145308757908,-7.947511926847177,16.83276057510001
-5.46355640398453,-8.460302192972607,16.82072611651955
-5.77465347540898,-9.000530753984435,16.86252698304653
-6.108838769196343,-9.56703226544543,16.9635356727936
-6.466323453310542,-10.15774376499434,17.12954632717531
-6.847050743656275,-10.76950193378845,17.3666948437591
-7.250606098920574,-11.39782166645278,17.68132782943712
-7.676114312068482,-12.03666454336378,18.07980663331105
-8.12212442683223,-12.67821155138795,18.56823221467647
-8.586485024063977,-13.31266165367204,19.15207785491791
-9.066214638923302,-13.92808628462209,19.83572070105571
-9.557374911529966,-14.51037875739439,20.62187095904795
-10.05495745676844,-15.04334541980515,21.51091029386405
-10.55279910341671,-15.50898981540663,22.50016925099382
-11.04354359619007,-15.88803888947514,23.58319688885598
-11.51867028850319,-16.16074773458637,24.74910220122145
-11.96861072426747,-16.30799320113282,25.98207189227934
-12.38297112165924,-16.31262544902126,27.26118571691662
-12.75087157602674,-16.160992398606,28.56065019942234
-13.06140079524942,-15.84449254220167,29.8505456200713
-13.30416891153549,-15.36095988712894,31.09812481313769
-13.46992233576013,-14.71565793266705,32.26961809659739
-13.55116713063932,-13.92167372412839,33.33239926176974
-13.54273528447844,-12.99956690290112,34.25727534661105
-13.44222567494715,-11.97623741576314,35.02060478132034
-13.25026090452303,-10.88310849280067,35.60594681448938
-12.97052222468299,-9.753846396892921,36.00500817168874
-12.60955390513553,-8.62192167137023,36.2177693454404
-12.17635968467046,-7.518335465287018,36.25181405995657
-11.68184071042889,-6.469785804980421,36.12101491746989
-11.13814131560671,-5.49744938392575,35.84381492265343
-10.55797360545484,-4.616434317272438,35.44137286426976
-9.95398484508788,-3.83584941522619,34.93581334319628
-9.338216321646248,-3.159358174132845,34.34875680105966
-8.721683109993043,-2.586049607447708,33.70022429582011
-8.114085207058064,-2.111459473283932,33.00793663068848
-7.523644841946926,-1.728602939886827,32.28697094419469
-6.957053923874065,-1.428919721955771,31.54970467119412
-6.419509710120289,-1.203073787377655,30.80596489183831
-5.914815101215495,-1.041584515946102,30.06330487009582
-5.445521316363323,-0.9352914531229708,29.32734254354208
-5.013093849112705,-0.8756703998472212,28.60211228124716
-4.618086529860676,-0.8550261395866374,27.89039748486817
-4.260312497012767,-0.8665888993304481,27.19402538866625
-3.939004457659817,-0.9045398615451372,26.51411588191822
-3.652959587585981,-0.963987437573023,25.85128337117743
-3.400666726407737,-1.040911794961413,25.20579511824766
-3.180415210674263,-1.132091041199022,24.57769179266544
-2.990385847623404,-1.235018883391843,23.9668768083104
-2.828725271601264,-1.347820646225527,23.37318091243651
-2.693605346061255,-1.469172236172364,22.79640787187465
-2.583269464809651,-1.598224914231634,22.23636624206678
-2.496067638021926,-1.734537482269638,21.6928912948668
-2.430482176274753,-1.878016598178185,21.16586032898
-2.385145649842628,-2.028865322949716,20.6552038472147
-2.358852629581981,-2.187539594377192,20.16091447713999
-2.350566529637776,-2.35471205899132,19.6830550349834
-2.359422683957002,-2.531242531110149,19.22176677400322
-2.384728606210854,-2.718154251384376,18.77727860044749
-2.425962210650409,-2.916615061089486,18.34991786369787
-2.48276861150689,-3.127922572752321,17.94012321431883
-2.55495597080144,-3.353492386819836,17.54845995829371
-2.642490727507904,-3.594848365125091,17.17563830340745
-2.74549241257138,-3.853613913826555,16.82253488167292
-2.864228131208898,-4.131503141312847,16.49021792774914
-2.999106672469547,-4.430310630913606,16.17997648503941
-3.150672081958767,-4.751898395212061,15.89335398467224
-3.319596402265343,-5.098178349985882,15.63218648104283
-3.506671142003125,-5.471088354194738,15.39864570968229
-3.712796873428524,-5.872559503357695,15.19528693120054
-3.938970175501592,-6.304471937197162,15.02510120281967
-4.186266930036109,-6.768595936904299,14.89157123011198
-4.45582074102716,-7.266514564808102,14.79872923755033
-4.748794982419984,-7.799523583146255,14.75121428642687
-5.066346694070128,-8.368503955050064,14.75432508089718
-5.409580254768663,-8.97376200267736,14.81406245084163
-5.779488493508159,-9.614832462217395,14.9371533056679
-6.176878703241082,-10.29024050507858,15.1310448705032
-6.602280968980661,-10.9972206626142,15.40385447329906
-7.055836421808027,-11.73139398122997,15.76425621248154
-7.537163630257138,-12.4864102211639,16.22128188989985
-8.0452025315809,-13.25357010019756,16.78401037278938
-8.578037313957038,-14.02145396559064,17.46111824604765
-9.132702723336822,-14.77559798000984,18.26026699089328
-9.70498257836649,-15.49827629619867,19.18731030009382
-10.28921489023412,-16.16846585109353,20.24532218289249
-10.87812468452219,-16.76208556192674,21.43347465616434
-11.46271274738879,-17.25260785269849,22.74583415973619
-12.03223479550149,-17.61212955784235,24.17019650650118
-12.57430903329797,-17.81295263989567,25.68713445848639
-13.07518818554925,-17.82965637313429,27.26947692889004
-13.52022226485169,-17.64154198467124,28.88245549447029
-13.89451874727239,-17.23521019210209,30.48472128514922
-14.1837776909001,-16.6069181686897,32.0303377672146
-14.37524398160275,-15.76429367374378,33.4716926479383
-14.45868419211844,-14.72700024052625,34.76306991469054
-14.42727087405127,-13.52607232815621,35.86443110956015
-14.27825173141073,-12.2018639325925,36.74483677430309
-14.01330059705561,-10.80082900717629,37.38494723955948
-13.63849023689316,-9.371599508367131,37.77819247152998
-13.1638850068329,-7.9609696464894,37.93045933723904
-12.60281040088347,-6.610388745730116,37.85843663005211
-11.97090224631853,-5.353417878489372,37.58699782183282
-11.28506092595231,-4.214371807514168,37.14612674755673
-10.56243313360139,-3.208123330618967,36.56788526314193
-9.819520033735808,-2.340857130067272,35.88381132795232
-9.07147538700877,-1.611458815133361,35.12297297151972
-8.331619986618273,-1.013211701282289,34.31074118161336
-7.611167166380064,-0.5355248282044304,33.46821950256845
-6.919132192698718,-0.1654982927377805,32.61219465707872
-6.262386698830436,0.1107821011628909,31.75544732168699
-5.645816344907248,0.3072575221020518,30.90727190331222
-5.072542951355929,0.4372032692139151,30.0740831595923
-4.544178777663324,0.5127894594921631,29.2600227849745
-4.061088245711375,0.5448430821396952,28.46751213068183
-3.622639788077496,0.5427592865894205,27.6977237900446
-3.227436841899305,0.5145160201840501,26.95096372307795
-2.873522005193049,0.466754906119021,26.22696759652609
-2.558552034908424,0.4049002273635132,25.52512155054703
-2.279943868961481,0.3332958326652719,24.84462027771512
-2.034993433501951,0.2553462312223027,24.18457551604443
-1.82096988651123,0.1736530605474331,23.54408688991997
-1.63518835300841,0.0901416835663906,22.92228522855385
-1.475064287527964,0.006175159196081595,22.31835652597037
-1.338152477168328,-0.07734550243492738,21.73155285194145
-1.222173459595716,-0.1598948180486543,21.16119491334285
-1.12502983374591,-0.2412494075955428,20.6066696457961
-1.044814625110871,-0.3214266661738865,20.06742518090508
-0.9798135565057926,-0.4006343505687822,19.5429647534902
-0.9285027832544132,-0.4792298444359228,19.03284054419519
-0.8895433863677801,-0.5576878887065269,18.53664805278638
-0.8617736817972804,-0.6365756332815818,18.05402132723779
-0.8442001987839824,-0.716533962029001,17.58462920006536
-0.835988004620924,-0.7982641518807843,17.12817257953944
-0.8364509047555706,-0.8825190394380635,16.68438278862968
-0.8450419235441399,-0.9700979790002494,16.25302092335729
-0.8613443693698549,-1.061844980475666,15.83387820353416
-0.8850637054614777,-1.158649511723139,15.42677730499186
-0.9160203818815338,-1.261449535947975,15.03157468833314
-0.9541437322195166,-1.3712364298375,14.64816397194702
-0.9994669981157538,-1.48906149149219,14.27648043494381
-1.05212351361932,-1.616043798311398,13.91650677826812
-1.112344057466269,-1.753379213159234,13.56828031975415
-1.180455362692953,-1.902350361419648,13.23190185203328
-1.25687975768878,-2.064337410528615,12.90754645205303
-1.342135898971369,-2.240829475132371,12.59547659876818
-1.436840541696201,-2.433436442107352,12.29605803258958
-1.541711277090182,-2.643900955992001,12.00977887753183
-1.65757014423854,-2.874110221026768,11.73727264536403
-1.785347994143347,-3.126107153056066,11.4793458502927
-1.926089443292089,-3.402100242572769,11.23701108124095
-2.080958197895784,-3.704471255660435,11.01152650279209
-2.251242453190811,-4.03577958532621,10.8044428779176
-2.438359968128614,-4.398761650347831,10.61765931281104
-2.64386227616408,-4.796323196421792,10.4534889954275
-2.869437307569502,-5.231521654961293,10.31473620163411
-3.11690945555218,-5.707534825168686,10.2047857259823
-3.388235803213943,-6.227611031832362,10.1277055836905
-3.6854968252664,-6.794994547722519,10.08836321920823
-4.010879371280653,-7.412818446042341,10.09255439390413
-4.36664911219806,-8.083955192420909,10.14714220511807
-4.755108881844481,-8.810813292441338,10.26020104010869
-5.178538478090736,-9.595066390006982,10.44115635177952
-5.639110539448437,-10.43729975863287,10.70090556270602
-6.138776164447954,-11.33655881468337,11.0518977523844
-6.679113149527442,-12.28978617442332,11.50813974263255
-7.261129353224763,-13.29113945305293,12.08508373716267
-7.88501417001438,-14.33119362887845,12.79933738443003
-8.549833028965185,-15.39605206072492,13.66812274310717
-9.253164043685468,-16.46642200562126,14.70839968764357
-9.990683421354516,-17.51675584689438,15.93556793822052
-10.75571798518753,-18.51461784886697,17.3616793870042
-11.53879981676505,-19.42050255506276,18.99314070787624
-12.3272792440931,-20.18839077204047,20.82797778406109
-13.10507598928681,-20.76735670329479,22.85287561070596
-13.85266923575417,-21.10449817370101,25.04039306233749
-14.54743733345838,-21.14931011439473,27.34694852152688
-15.16444589883697,-20.85933315777962,29.71231327791116
-15.67773861046636,-20.20650081768378,32.06133997386485
-16.06210330895972,-19.18316729813981,34.30840009514019
-16.29517481652153,-17.80648518025319,36.3644720445915
-16.35961964605687,-16.11981049897005,38.14609236937447
-16.24506464412839,-14.1902696009718,39.58467900536531
-15.94942067144239,-12.10248392522826,40.63435520798892
-15.47933447394113,-9.94946040725476,41.27657713719307
-14.84966425238252,-7.822436287051826,41.520610556589
-14.08207086471948,-5.80170001740194,41.39996295835052
-13.20298556502401,-3.950014292837608,40.96585515864997
-12.24130711992983,-2.309438942421421,40.27936530051754
-11.22617872037035,-0.9014415194410534,39.40387313241057
-10.18511574621309,0.2704920240811408,38.39899112994879
-9.142637491042041,1.216826232142935,37.3165436695693
-8.119439205666593,1.957545219735115,36.19858771326938
-7.1320523042355,2.518071362260212,35.07709705765951
-6.19289023781242,2.925952280459654,33.97478042709419
-5.31056179219371,3.208451067935201,32.9065196586665
-4.490341977355861,3.39098397792558,31.8810219612984
-3.734711825779211,3.496251978786571,30.90241483988846
-3.043903270423963,3.543884518217355,29.97163347755856
-2.416408204700915,3.550427523125058,29.0875409730553
-1.849429212958387,3.529540156179455,28.24778004765641
-1.339262730448953,3.492301171944992,27.44938646723907
-0.8816140982574155,3.44755798633384,26.68920741350918
-0.4718491143767333,3.402276834593313,25.96416958401408
-0.1051892766000168,3.361870495757094,25.27143730778072
0.2231411594190373,3.330492133037091,24.60849399623167
0.5178082612750252,3.311291322933314,23.9731729006372
0.7832942173504234,3.306632697668886,23.36365648946548
1.023849297964297,3.31827990221514,22.77845822496876
1.243464363907833,3.347548562717401,22.21639618089432
1.44585920890868,3.395432213865362,21.67656469527612
1.634482841657698,3.462704980168261,21.15830791512678
1.812522528857128,3.550004455810975,20.66119747226353
1.982919030518473,3.657897796306724,20.18501545652294
2.148385968115961,3.786933583663535,19.72974317690443
2.31143168440268,3.937681583631871,19.29555580490517
2.474382290782083,4.110762088776975,18.88282278650172
2.639404863624733,4.306866134806942,18.49211382127469
2.808529953202844,4.52676748511079,18.12421018783036
2.983672714996104,4.771326892999203,17.78012120538877
3.166652068657609,5.041488765243419,17.46110563207753
3.359207339337857,5.338269957085857,17.16869778577555
3.563011842726342,5.662740022155909,16.90473810960438
3.779682841700059,6.015991817389496,16.67140776659762
4.010787231113146,6.399100924168393,16.47126660855944
4.257842200467936,6.813071900521625,16.30729348936267
4.522309985445179,7.258768944310633,16.18292734340293
4.805585654220683,7.73682815906829,16.10210667992302
5.10897669271706,8.247548331212595,16.06930410359417
5.433672970151275,8.790757040717104,16.08955111224385
5.780705507306921,9.36564917073315,16.16844670620001
6.15089237260737,9.970595642046355,16.31214126106795
6.544770050120235,10.60292172339983,16.52728471336522
6.962508835259348,11.25865686692883,16.82092552863438
7.403811318768165,11.93226204097988,17.20034445647571
7.867793942450358,12.61634632910267,17.67280523341189
8.35285309357827,13.30139238705145,18.24520396112661
8.856519391352279,13.97552020070365,18.92360097926173
9.375306816001176,14.6243299867656,19.71262509162029
9.904567155912282,15.23087676944361,20.61475157962681
10.43836474623422,15.77583881508741,21.6294739517519
10.96939122095894,16.23794610790583,22.75241543585303
11.48894421570808,16.5947286565385,23.97445873159616
11.98699645014413,16.82362246472753,25.28100768645452
12.45238085685208,16.90342943399921,26.65152500861356
12.87311178622848,16.81606574682253,28.0595051099583
13.23685056621402,16.54845708198301,29.47302816241212
13.53150563742151,16.09436214426032,30.85598997241992
13.74593464015667,15.45584978822708,32.17000936223784
13.87069180523404,14.64414380085594,33.37689027669429
13.8987441808932,13.67960193661737,34.44138471387867
13.82607058997248,12.5907152421276,35.33390072061417
13.65206241200096,11.41218098630318,36.03276307502177
13.37966667361115,10.18227799691757,36.52568431241803
13.01524640708549,8.939908480299696,36.81023575452411
12.56817368561355,7.721726170436828,36.89328981476893
12.05020809626989,6.559732407446901,36.78958673811654
11.47473955002584,5.479605119363956,36.51971327527215
10.85598458859146,4.499868874492153,36.10783853619373
10.20821959713634,3.631861875171684,35.57953106088741
9.545116340449596,2.880343007313289,34.95990154417766
8.879220877395328,2.244525032078972,34.2722094676578
8.22159208210549,1.719316004716634,33.53696940598777
7.581595134272115,1.296584922751845,32.77151423840346
6.966830744807034,0.9663203367665418,31.98992575854636
6.3831729148376,0.7176056867928342,31.20322606140666
5.834885705942867,0.5393817451904857,30.41972783223557
5.324791220017699,0.4210000642108236,29.64545908793702
4.854465080725371,0.3525915713552503,28.88460015365439
4.424440787867946,0.3252837962573288,28.13989227980339
4.03440940459698,0.331301895112356,27.41299537018595
3.683405557696037,0.3639857271233907,26.70478575812145
3.369974421745947,0.417750120942173,26.01559399485911
3.092317171766741,0.4880097582231263,25.34538796262566
2.848414402823139,0.5710847343445532,24.69390923585433
2.63612836266437,0.6640982789257064,24.0607713737948
2.453285671492159,0.7648744610090814,23.44552845677023
2.29774264710645,0.8718409193167137,22.84772120840649
2.167435527830363,0.9839396197536233,22.26690683745888
2.06041787926688,1.10054720070781,21.70267750924886
1.974887351074487,1.221405480391347,21.15467124266806
1.909203764716719,1.346562049756302,20.62257808147678
1.861900295909089,1.476320464364909,20.10614362331092
1.831689288530347,1.611199306701487,19.60517139735842
1.817464014301978,1.751899263304793,19.11952514103153
1.818297483083788,1.899277309865587,18.6491317118181
1.833439216734021,2.054327093952715,18.19398515773463
1.862310726974832,2.218164628896814,17.75415233589015
1.904500284582699,2.392018448531704,17.3297803945949
1.959757432238207,2.57722340953689,16.92110640485393
2.027987574422556,2.775217356922075,16.52846942989644
2.109246872144698,2.987539880977045,16.15232534719212
2.203737574880654,3.215832383620306,15.79326477868779
2.311803833386334,3.461838631389547,15.45203453533466
2.433927951126757,3.727404893761254,15.12956303513121
2.570726944680771,4.014478640701024,14.82699020283632
2.722949189925103,4.325104592929043,14.54570239522415
2.891470825868987,4.661416671851006,14.28737290594057
3.077291465948444,5.025624072138847,14.05400857134499
3.281528621103683,5.41998926715733,13.84800289871593
3.505410063329701,5.846795245901649,13.67219593668819
3.750263145757768,6.308298664170581,13.52994075783496
4.017499839339527,6.806664875582715,13.42517586181301
4.308595942138639,7.343880009249165,13.36250195188965
4.625062563885479,7.921634427376191,13.34726028356822
4.968407591155922,8.541171118355265,13.38560800543647
5.340084413734801,9.203092015614036,13.48458346739956
5.741424774542451,9.907115131392983,13.65215121808259
6.173552254761165,10.6517761391197,13.89721224178068
6.637272721549419,11.43407017442913,14.22955987747043
7.132938198628715,12.24903388827201,14.65975598688595
7.660281285331237,13.08927509061146,15.19889579510397
8.218218735068323,13.94446868335294,15.85822443963189
8.804625463410574,14.80085390065342,16.64856540802111
9.416084474571068,15.64078954436404,17.57952344787835
10.0476243085414,16.44245013730785,18.65843593040222
10.69246375492819,17.17977383502415,19.88907146725972
11.34179345810889,17.82279652171982,21.27011697485603
11.98463462729493,18.33851588372275,22.79355631342633
12.60782431623574,18.69241098742887,24.44312193903505
13.1961814381338,18.85068250774777,26.19308397229404
13.7329037053845,18.78316621346301,28.00770600178567
14.20022888781705,18.4667103671764,29.84171128896145
14.58036166445374,17.88862062739313,31.64203214957002
14.85662118390229,17.04961347638656,33.3509374722363
15.01471109895826,15.96564826702704,34.91035892542759
15.04396585510818,14.66809022976664,36.26692088192023
14.93839999831195,13.2019151354499,37.37691770414114
14.69739449550482,11.62205838912959,38.2103790091718
14.32590020341425,9.98842950505619,38.7534843192439
13.83411585760576,8.36042071369563,39.00891970532342
13.2366872238132,6.791829913629909,38.99421323077315
12.55155165360072,5.326967672413547,38.73850044926557
11.79859881847576,3.99839038225653,38.27843081746092
10.99832557704403,2.826317545607819,37.65397446779268
10.17063511684928,1.819469847055188,36.90475166509739
9.333880980534012,0.9768785018717128,36.06726476189125
8.504201241805418,0.2901762436376484,35.1731561798755
7.69513992793881,-0.254049424980803,34.24841329200586
6.917519029534481,-0.6721337260098496,33.31332119835852
6.179506598411868,-0.9816021177834149,32.38292345584779
5.486822046272575,-1.199876925947403,31.46776664422432
4.843024579139347,-1.343397720834456,30.57475088281816
4.249840446588966,-1.427089965999671,29.70796346228301
3.707495971040485,-1.46410266385172,28.86942298158099
3.215033966707725,-1.465738641318182,28.05970047900184
2.770600042916913,-1.441512578706087,27.27841082751274
2.371692063381583,-1.399286166613078,26.52458372659699
2.015370813460658,-1.345443509189957,25.7969316067241
1.698433042085713,-1.285081484839118,25.09403431728243
1.417549885015692,-1.222198771132549,24.41445977192883
1.169374605429116,-1.159873798296598,23.75683735851441
0.9506239060276949,-1.100426436142191,23.11989792383885
0.7581370008056377,-1.045561219321191,22.50249113505281
0.5889163462419553,-0.9964918048943235,21.903588322876
0.4401535303783073,-0.9540474794345317,21.32227666010796
0.3092433745718726,-0.9187631476485633,20.75774874301343
0.193788859740297,-0.8909545229290426,20.20929028443251
0.09159907124479319,-0.8707803261868513,19.67626763128011
6.819768237510127e-4,-0.8582932643401522,19.15811611457266
-0.0807664846360784,-0.853481456368994,18.65432976066772
-0.1543758185261385,-0.8563018359033583,18.16445258059667
-0.2216159600574676,-0.8667069053708788,17.68807146342436
-0.2838131079941638,-0.8846660602992316,17.22481059297953
-0.3421658619371288,-0.9101825509553025,16.77432725761235
-0.3977612649457805,-0.9433070064703626,16.33630890989249
-0.4515904728187956,-0.9841483163060041,15.91047134335457
-0.5045638677281711,-1.032882546411845,15.49655787707009
-0.5575255105493276,-1.08976046288581,15.09433946991351
-0.6112668862470996,-1.155114143928779,14.70361572127919
-0.6665399427974797,-1.229363080495866,14.32421675182491
-0.7240694587197013,-1.313020096048966,13.95600599589293
-0.7845647993767432,-1.406697354684763,13.59888397674576
-0.8487311394391682,-1.511112672860545,13.25279317735795
-0.9172802396201851,-1.627096300903818,12.91772416431494
-0.9909408709646352,-1.755598294087973,12.59372317173219
-1.070468980257663,-1.897696546498771,12.28090140754898
-1.156657685805375,-2.054605510887155,11.97944640771225
-1.25034718384842,-2.227685570172988,11.68963583633387
-1.35243463169911,-2.418452956247922,11.41185421351272
-1.463884053357077,-2.628590022970671,11.14661314858334
-1.585736285292989,-2.859955564831644,10.89457576604402
-1.719118942024252,-3.114594720598242,10.65658613441001
-1.86525632989837,-3.394747799488493,10.43370464330272
-2.025479168921649,-3.702857099766301,10.22725041729914
-2.201233890951402,-4.041570435634267,10.03885199854424
-2.394091160888372,-4.413739622575532,9.870507659862067
-2.605753106461229,-4.822411563177994,9.724656802823644
-2.838058530282066,-5.270808789025507,9.604263913981633


==> Figures/animation3b-27.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806
-4.908891668377309,-7.462607415150245,16.89372053924464
-5.175145308757908,-7.947511926847177,16.83276057510001
-5.46355640398453,-8.460302192972607,16.82072611651955
-5.77465347540898,-9.000530753984435,16.86252698304653
-6.108838769196343,-9.56703226544543,16.9635356727936
-6.466323453310542,-10.15774376499434,17.12954632717531
-6.847050743656275,-10.76950193378845,17.3666948437591
-7.250606098920574,-11.39782166645278,17.68132782943712
-7.676114312068482,-12.03666454336378,18.07980663331105
-8.12212442683223,-12.67821155138795,18.56823221467647
-8.586485024063977,-13.31266165367204,19.15207785491791
-9.066214638923302,-13.92808628462209,19.83572070105571
-9.557374911529966,-14.51037875739439,20.62187095904795
-10.05495745676844,-15.04334541980515,21.51091029386405
-10.55279910341671,-15.50898981540663,22.50016925099382
-11.04354359619007,-15.88803888947514,23.58319688885598
-11.51867028850319,-16.16074773458637,24.74910220122145
-11.96861072426747,-16.30799320113282,25.98207189227934
-12.38297112165924,-16.31262544902126,27.26118571691662
-12.75087157602674,-16.160992398606,28.56065019942234
-13.06140079524942,-15.84449254220167,29.8505456200713
-13.30416891153549,-15.36095988712894,31.09812481313769
-13.46992233576013,-14.71565793266705,32.26961809659739
-13.55116713063932,-13.92167372412839,33.33239926176974
-13.54273528447844,-12.99956690290112,34.25727534661105
-13.44222567494715,-11.97623741576314,35.02060478132034
-13.25026090452303,-10.88310849280067,35.60594681448938
-12.97052222468299,-9.753846396892921,36.00500817168874
-12.60955390513553,-8.62192167137023,36.2177693454404
-12.17635968467046,-7.518335465287018,36.25181405995657
-11.68184071042889,-6.469785804980421,36.12101491746989
-11.13814131560671,-5.49744938392575,35.84381492265343
-10.55797360545484,-4.616434317272438,35.44137286426976
-9.95398484508788,-3.83584941522619,34.93581334319628
-9.338216321646248,-3.159358174132845,34.34875680105966
-8.721683109993043,-2.586049607447708,33.70022429582011
-8.114085207058064,-2.111459473283932,33.00793663068848
-7.523644841946926,-1.728602939886827,32.28697094419469
-6.957053923874065,-1.428919721955771,31.54970467119412
-6.419509710120289,-1.203073787377655,30.80596489183831
-5.914815101215495,-1.041584515946102,30.06330487009582
-5.445521316363323,-0.9352914531229708,29.32734254354208
-5.013093849112705,-0.8756703998472212,28.60211228124716
-4.618086529860676,-0.8550261395866374,27.89039748486817
-4.260312497012767,-0.8665888993304481,27.19402538866625
-3.939004457659817,-0.9045398615451372,26.51411588191822
-3.652959587585981,-0.963987437573023,25.85128337117743
-3.400666726407737,-1.040911794961413,25.20579511824766
-3.180415210674263,-1.132091041199022,24.57769179266544
-2.990385847623404,-1.235018883391843,23.9668768083104
-2.828725271601264,-1.347820646225527,23.37318091243651
-2.693605346061255,-1.469172236172364,22.79640787187465
-2.583269464809651,-1.598224914231634,22.23636624206678
-2.496067638021926,-1.734537482269638,21.6928912948668
-2.430482176274753,-1.878016598178185,21.16586032898
-2.385145649842628,-2.028865322949716,20.6552038472147
-2.358852629581981,-2.187539594377192,20.16091447713999
-2.350566529637776,-2.35471205899132,19.6830550349834
-2.359422683957002,-2.531242531110149,19.22176677400322
-2.384728606210854,-2.718154251384376,18.77727860044749
-2.425962210650409,-2.916615061089486,18.34991786369787
-2.48276861150689,-3.127922572752321,17.94012321431883
-2.55495597080144,-3.353492386819836,17.54845995829371
-2.642490727507904,-3.594848365125091,17.17563830340745
-2.74549241257138,-3.853613913826555,16.82253488167292
-2.864228131208898,-4.131503141312847,16.49021792774914
-2.999106672469547,-4.430310630913606,16.17997648503941
-3.150672081958767,-4.751898395212061,15.89335398467224
-3.319596402265343,-5.098178349985882,15.63218648104283
-3.506671142003125,-5.471088354194738,15.39864570968229
-3.712796873428524,-5.872559503357695,15.19528693120054
-3.938970175501592,-6.304471937197162,15.02510120281967
-4.186266930036109,-6.768595936904299,14.89157123011198
-4.45582074102716,-7.266514564808102,14.79872923755033
-4.748794982419984,-7.799523583146255,14.75121428642687
-5.066346694070128,-8.368503955050064,14.75432508089718
-5.409580254768663,-8.97376200267736,14.81406245084163
-5.779488493508159,-9.614832462217395,14.9371533056679
-6.176878703241082,-10.29024050507858,15.1310448705032
-6.602280968980661,-10.9972206626142,15.40385447329906
-7.055836421808027,-11.73139398122997,15.76425621248154
-7.537163630257138,-12.4864102211639,16.22128188989985
-8.0452025315809,-13.25357010019756,16.78401037278938
-8.578037313957038,-14.02145396559064,17.46111824604765
-9.132702723336822,-14.77559798000984,18.26026699089328
-9.70498257836649,-15.49827629619867,19.18731030009382
-10.28921489023412,-16.16846585109353,20.24532218289249
-10.87812468452219,-16.76208556192674,21.43347465616434
-11.46271274738879,-17.25260785269849,22.74583415973619
-12.03223479550149,-17.61212955784235,24.17019650650118
-12.57430903329797,-17.81295263989567,25.68713445848639
-13.07518818554925,-17.82965637313429,27.26947692889004
-13.52022226485169,-17.64154198467124,28.88245549447029
-13.89451874727239,-17.23521019210209,30.48472128514922
-14.1837776909001,-16.6069181686897,32.0303377672146
-14.37524398160275,-15.76429367374378,33.4716926479383
-14.45868419211844,-14.72700024052625,34.76306991469054
-14.42727087405127,-13.52607232815621,35.86443110956015
-14.27825173141073,-12.2018639325925,36.74483677430309
-14.01330059705561,-10.80082900717629,37.38494723955948
-13.63849023689316,-9.371599508367131,37.77819247152998
-13.1638850068329,-7.9609696464894,37.93045933723904
-12.60281040088347,-6.610388745730116,37.85843663005211
-11.97090224631853,-5.353417878489372,37.58699782183282
-11.28506092595231,-4.214371807514168,37.14612674755673
-10.56243313360139,-3.208123330618967,36.56788526314193
-9.819520033735808,-2.340857130067272,35.88381132795232
-9.07147538700877,-1.611458815133361,35.12297297151972
-8.331619986618273,-1.013211701282289,34.31074118161336
-7.611167166380064,-0.5355248282044304,33.46821950256845
-6.919132192698718,-0.1654982927377805,32.61219465707872
-6.262386698830436,0.1107821011628909,31.75544732168699
-5.645816344907248,0.3072575221020518,30.90727190331222
-5.072542951355929,0.4372032692139151,30.0740831595923
-4.544178777663324,0.5127894594921631,29.2600227849745
-4.061088245711375,0.5448430821396952,28.46751213068183
-3.622639788077496,0.5427592865894205,27.6977237900446
-3.227436841899305,0.5145160201840501,26.95096372307795
-2.873522005193049,0.466754906119021,26.22696759652609
-2.558552034908424,0.4049002273635132,25.52512155054703
-2.279943868961481,0.3332958326652719,24.84462027771512
-2.034993433501951,0.2553462312223027,24.18457551604443
-1.82096988651123,0.1736530605474331,23.54408688991997
-1.63518835300841,0.0901416835663906,22.92228522855385
-1.475064287527964,0.006175159196081595,22.31835652597037
-1.338152477168328,-0.07734550243492738,21.73155285194145
-1.222173459595716,-0.1598948180486543,21.16119491334285
-1.12502983374591,-0.2412494075955428,20.6066696457961
-1.044814625110871,-0.3214266661738865,20.06742518090508
-0.9798135565057926,-0.4006343505687822,19.5429647534902
-0.9285027832544132,-0.4792298444359228,19.03284054419519
-0.8895433863677801,-0.5576878887065269,18.53664805278638
-0.8617736817972804,-0.6365756332815818,18.05402132723779
-0.8442001987839824,-0.716533962029001,17.58462920006536
-0.835988004620924,-0.7982641518807843,17.12817257953944
-0.8364509047555706,-0.8825190394380635,16.68438278862968
-0.8450419235441399,-0.9700979790002494,16.25302092335729
-0.8613443693698549,-1.061844980475666,15.83387820353416
-0.8850637054614777,-1.158649511723139,15.42677730499186
-0.9160203818815338,-1.261449535947975,15.03157468833314
-0.9541437322195166,-1.3712364298375,14.64816397194702
-0.9994669981157538,-1.48906149149219,14.27648043494381
-1.05212351361932,-1.616043798311398,13.91650677826812
-1.112344057466269,-1.753379213159234,13.56828031975415
-1.180455362692953,-1.902350361419648,13.23190185203328
-1.25687975768878,-2.064337410528615,12.90754645205303
-1.342135898971369,-2.240829475132371,12.59547659876818
-1.436840541696201,-2.433436442107352,12.29605803258958
-1.541711277090182,-2.643900955992001,12.00977887753183
-1.65757014423854,-2.874110221026768,11.73727264536403
-1.785347994143347,-3.126107153056066,11.4793458502927
-1.926089443292089,-3.402100242572769,11.23701108124095
-2.080958197895784,-3.704471255660435,11.01152650279209
-2.251242453190811,-4.03577958532621,10.8044428779176
-2.438359968128614,-4.398761650347831,10.61765931281104
-2.64386227616408,-4.796323196421792,10.4534889954275
-2.869437307569502,-5.231521654961293,10.31473620163411
-3.11690945555218,-5.707534825168686,10.2047857259823
-3.388235803213943,-6.227611031832362,10.1277055836905
-3.6854968252664,-6.794994547722519,10.08836321920823
-4.010879371280653,-7.412818446042341,10.09255439390413
-4.36664911219806,-8.083955192420909,10.14714220511807
-4.755108881844481,-8.810813292441338,10.26020104010869
-5.178538478090736,-9.595066390006982,10.44115635177952
-5.639110539448437,-10.43729975863287,10.70090556270602
-6.138776164447954,-11.33655881468337,11.0518977523844
-6.679113149527442,-12.28978617442332,11.50813974263255
-7.261129353224763,-13.29113945305293,12.08508373716267
-7.88501417001438,-14.33119362887845,12.79933738443003
-8.549833028965185,-15.39605206072492,13.66812274310717
-9.253164043685468,-16.46642200562126,14.70839968764357
-9.990683421354516,-17.51675584689438,15.93556793822052
-10.75571798518753,-18.51461784886697,17.3616793870042
-11.53879981676505,-19.42050255506276,18.99314070787624
-12.3272792440931,-20.18839077204047,20.82797778406109
-13.10507598928681,-20.76735670329479,22.85287561070596
-13.85266923575417,-21.10449817370101,25.04039306233749
-14.54743733345838,-21.14931011439473,27.34694852152688
-15.16444589883697,-20.85933315777962,29.71231327791116
-15.67773861046636,-20.20650081768378,32.06133997386485
-16.06210330895972,-19.18316729813981,34.30840009514019
-16.29517481652153,-17.80648518025319,36.3644720445915
-16.35961964605687,-16.11981049897005,38.14609236937447
-16.24506464412839,-14.1902696009718,39.58467900536531
-15.94942067144239,-12.10248392522826,40.63435520798892
-15.47933447394113,-9.94946040725476,41.27657713719307
-14.84966425238252,-7.822436287051826,41.520610556589
-14.08207086471948,-5.80170001740194,41.39996295835052
-13.20298556502401,-3.950014292837608,40.96585515864997
-12.24130711992983,-2.309438942421421,40.27936530051754
-11.22617872037035,-0.9014415194410534,39.40387313241057
-10.18511574621309,0.2704920240811408,38.39899112994879
-9.142637491042041,1.216826232142935,37.3165436695693
-8.119439205666593,1.957545219735115,36.19858771326938
-7.1320523042355,2.518071362260212,35.07709705765951
-6.19289023781242,2.925952280459654,33.97478042709419
-5.31056179219371,3.208451067935201,32.9065196586665
-4.490341977355861,3.39098397792558,31.8810219612984
-3.734711825779211,3.496251978786571,30.90241483988846
-3.043903270423963,3.543884518217355,29.97163347755856
-2.416408204700915,3.550427523125058,29.0875409730553
-1.849429212958387,3.529540156179455,28.24778004765641
-1.339262730448953,3.492301171944992,27.44938646723907
-0.8816140982574155,3.44755798633384,26.68920741350918
-0.4718491143767333,3.402276834593313,25.96416958401408
-0.1051892766000168,3.361870495757094,25.27143730778072
0.2231411594190373,3.330492133037091,24.60849399623167
0.5178082612750252,3.311291322933314,23.9731729006372
0.7832942173504234,3.306632697668886,23.36365648946548
1.023849297964297,3.31827990221514,22.77845822496876
1.243464363907833,3.347548562717401,22.21639618089432
1.44585920890868,3.395432213865362,21.67656469527612
1.634482841657698,3.462704980168261,21.15830791512678
1.812522528857128,3.550004455810975,20.66119747226353
1.982919030518473,3.657897796306724,20.18501545652294
2.148385968115961,3.786933583663535,19.72974317690443
2.31143168440268,3.937681583631871,19.29555580490517
2.474382290782083,4.110762088776975,18.88282278650172
2.639404863624733,4.306866134806942,18.49211382127469
2.808529953202844,4.52676748511079,18.12421018783036
2.983672714996104,4.771326892999203,17.78012120538877
3.166652068657609,5.041488765243419,17.46110563207753
3.359207339337857,5.338269957085857,17.16869778577555
3.563011842726342,5.662740022155909,16.90473810960438
3.779682841700059,6.015991817389496,16.67140776659762
4.010787231113146,6.399100924168393,16.47126660855944
4.257842200467936,6.813071900521625,16.30729348936267
4.522309985445179,7.258768944310633,16.18292734340293
4.805585654220683,7.73682815906829,16.10210667992302
5.10897669271706,8.247548331212595,16.06930410359417
5.433672970151275,8.790757040717104,16.08955111224385
5.780705507306921,9.36564917073315,16.16844670620001
6.15089237260737,9.970595642046355,16.31214126106795
6.544770050120235,10.60292172339983,16.52728471336522
6.962508835259348,11.25865686692883,16.82092552863438
7.403811318768165,11.93226204097988,17.20034445647571
7.867793942450358,12.61634632910267,17.67280523341189
8.35285309357827,13.30139238705145,18.24520396112661
8.856519391352279,13.97552020070365,18.92360097926173
9.375306816001176,14.6243299867656,19.71262509162029
9.904567155912282,15.23087676944361,20.61475157962681
10.43836474623422,15.77583881508741,21.6294739517519
10.96939122095894,16.23794610790583,22.75241543585303
11.48894421570808,16.5947286565385,23.97445873159616
11.98699645014413,16.82362246472753,25.28100768645452
12.45238085685208,16.90342943399921,26.65152500861356
12.87311178622848,16.81606574682253,28.0595051099583
13.23685056621402,16.54845708198301,29.47302816241212
13.53150563742151,16.09436214426032,30.85598997241992
13.74593464015667,15.45584978822708,32.17000936223784
13.87069180523404,14.64414380085594,33.37689027669429
13.8987441808932,13.67960193661737,34.44138471387867
13.82607058997248,12.5907152421276,35.33390072061417
13.65206241200096,11.41218098630318,36.03276307502177
13.37966667361115,10.18227799691757,36.52568431241803
13.01524640708549,8.939908480299696,36.81023575452411
12.56817368561355,7.721726170436828,36.89328981476893
12.05020809626989,6.559732407446901,36.78958673811654
11.47473955002584,5.479605119363956,36.51971327527215
10.85598458859146,4.499868874492153,36.10783853619373
10.20821959713634,3.631861875171684,35.57953106088741
9.545116340449596,2.880343007313289,34.95990154417766
8.879220877395328,2.244525032078972,34.2722094676578
8.22159208210549,1.719316004716634,33.53696940598777
7.581595134272115,1.296584922751845,32.77151423840346
6.966830744807034,0.9663203367665418,31.98992575854636
6.3831729148376,0.7176056867928342,31.20322606140666
5.834885705942867,0.5393817451904857,30.41972783223557
5.324791220017699,0.4210000642108236,29.64545908793702
4.854465080725371,0.3525915713552503,28.88460015365439
4.424440787867946,0.3252837962573288,28.13989227980339
4.03440940459698,0.331301895112356,27.41299537018595
3.683405557696037,0.3639857271233907,26.70478575812145
3.369974421745947,0.417750120942173,26.01559399485911
3.092317171766741,0.4880097582231263,25.34538796262566
2.848414402823139,0.5710847343445532,24.69390923585433
2.63612836266437,0.6640982789257064,24.0607713737948
2.453285671492159,0.7648744610090814,23.44552845677023
2.29774264710645,0.8718409193167137,22.84772120840649
2.167435527830363,0.9839396197536233,22.26690683745888
2.06041787926688,1.10054720070781,21.70267750924886
1.974887351074487,1.221405480391347,21.15467124266806
1.909203764716719,1.346562049756302,20.62257808147678
1.861900295909089,1.476320464364909,20.10614362331092
1.831689288530347,1.611199306701487,19.60517139735842
1.817464014301978,1.751899263304793,19.11952514103153
1.818297483083788,1.899277309865587,18.6491317118181
1.833439216734021,2.054327093952715,18.19398515773463
1.862310726974832,2.218164628896814,17.75415233589015
1.904500284582699,2.392018448531704,17.3297803945949
1.959757432238207,2.57722340953689,16.92110640485393
2.027987574422556,2.775217356922075,16.52846942989644
2.109246872144698,2.987539880977045,16.15232534719212
2.203737574880654,3.215832383620306,15.79326477868779
2.311803833386334,3.461838631389547,15.45203453533466
2.433927951126757,3.727404893761254,15.12956303513121
2.570726944680771,4.014478640701024,14.82699020283632
2.722949189925103,4.325104592929043,14.54570239522415
2.891470825868987,4.661416671851006,14.28737290594057
3.077291465948444,5.025624072138847,14.05400857134499
3.281528621103683,5.41998926715733,13.84800289871593
3.505410063329701,5.846795245901649,13.67219593668819
3.750263145757768,6.308298664170581,13.52994075783496
4.017499839339527,6.806664875582715,13.42517586181301
4.308595942138639,7.343880009249165,13.36250195188965
4.625062563885479,7.921634427376191,13.34726028356822
4.968407591155922,8.541171118355265,13.38560800543647
5.340084413734801,9.203092015614036,13.48458346739956
5.741424774542451,9.907115131392983,13.65215121808259
6.173552254761165,10.6517761391197,13.89721224178068
6.637272721549419,11.43407017442913,14.22955987747043
7.132938198628715,12.24903388827201,14.65975598688595
7.660281285331237,13.08927509061146,15.19889579510397
8.218218735068323,13.94446868335294,15.85822443963189
8.804625463410574,14.80085390065342,16.64856540802111
9.416084474571068,15.64078954436404,17.57952344787835
10.0476243085414,16.44245013730785,18.65843593040222
10.69246375492819,17.17977383502415,19.88907146725972
11.34179345810889,17.82279652171982,21.27011697485603
11.98463462729493,18.33851588372275,22.79355631342633
12.60782431623574,18.69241098742887,24.44312193903505
13.1961814381338,18.85068250774777,26.19308397229404
13.7329037053845,18.78316621346301,28.00770600178567
14.20022888781705,18.4667103671764,29.84171128896145
14.58036166445374,17.88862062739313,31.64203214957002
14.85662118390229,17.04961347638656,33.3509374722363
15.01471109895826,15.96564826702704,34.91035892542759
15.04396585510818,14.66809022976664,36.26692088192023
14.93839999831195,13.2019151354499,37.37691770414114
14.69739449550482,11.62205838912959,38.2103790091718
14.32590020341425,9.98842950505619,38.7534843192439
13.83411585760576,8.36042071369563,39.00891970532342
13.2366872238132,6.791829913629909,38.99421323077315
12.55155165360072,5.326967672413547,38.73850044926557
11.79859881847576,3.99839038225653,38.27843081746092
10.99832557704403,2.826317545607819,37.65397446779268
10.17063511684928,1.819469847055188,36.90475166509739
9.333880980534012,0.9768785018717128,36.06726476189125
8.504201241805418,0.2901762436376484,35.1731561798755
7.69513992793881,-0.254049424980803,34.24841329200586
6.917519029534481,-0.6721337260098496,33.31332119835852
6.179506598411868,-0.9816021177834149,32.38292345584779
5.486822046272575,-1.199876925947403,31.46776664422432
4.843024579139347,-1.343397720834456,30.57475088281816
4.249840446588966,-1.427089965999671,29.70796346228301
3.707495971040485,-1.46410266385172,28.86942298158099
3.215033966707725,-1.465738641318182,28.05970047900184
2.770600042916913,-1.441512578706087,27.27841082751274
2.371692063381583,-1.399286166613078,26.52458372659699
2.015370813460658,-1.345443509189957,25.7969316067241
1.698433042085713,-1.285081484839118,25.09403431728243
1.417549885015692,-1.222198771132549,24.41445977192883
1.169374605429116,-1.159873798296598,23.75683735851441
0.9506239060276949,-1.100426436142191,23.11989792383885
0.7581370008056377,-1.045561219321191,22.50249113505281
0.5889163462419553,-0.9964918048943235,21.903588322876
0.4401535303783073,-0.9540474794345317,21.32227666010796
0.3092433745718726,-0.9187631476485633,20.75774874301343
0.193788859740297,-0.8909545229290426,20.20929028443251
0.09159907124479319,-0.8707803261868513,19.67626763128011
6.819768237510127e-4,-0.8582932643401522,19.15811611457266
-0.0807664846360784,-0.853481456368994,18.65432976066772
-0.1543758185261385,-0.8563018359033583,18.16445258059667
-0.2216159600574676,-0.8667069053708788,17.68807146342436
-0.2838131079941638,-0.8846660602992316,17.22481059297953
-0.3421658619371288,-0.9101825509553025,16.77432725761235
-0.3977612649457805,-0.9433070064703626,16.33630890989249
-0.4515904728187956,-0.9841483163060041,15.91047134335457
-0.5045638677281711,-1.032882546411845,15.49655787707009
-0.5575255105493276,-1.08976046288581,15.09433946991351
-0.6112668862470996,-1.155114143928779,14.70361572127919
-0.6665399427974797,-1.229363080495866,14.32421675182491
-0.7240694587197013,-1.313020096048966,13.95600599589293
-0.7845647993767432,-1.406697354684763,13.59888397674576
-0.8487311394391682,-1.511112672860545,13.25279317735795
-0.9172802396201851,-1.627096300903818,12.91772416431494
-0.9909408709646352,-1.755598294087973,12.59372317173219
-1.070468980257663,-1.897696546498771,12.28090140754898
-1.156657685805375,-2.054605510887155,11.97944640771225
-1.25034718384842,-2.227685570172988,11.68963583633387
-1.35243463169911,-2.418452956247922,11.41185421351272
-1.463884053357077,-2.628590022970671,11.14661314858334
-1.585736285292989,-2.859955564831644,10.89457576604402
-1.719118942024252,-3.114594720598242,10.65658613441001
-1.86525632989837,-3.394747799488493,10.43370464330272
-2.025479168921649,-3.702857099766301,10.22725041729914
-2.201233890951402,-4.041570435634267,10.03885199854424
-2.394091160888372,-4.413739622575532,9.870507659862067
-2.605753106461229,-4.822411563177994,9.724656802823644
-2.838058530282066,-5.270808789025507,9.604263913981633
-3.092985101030588,-5.76229530950962,9.51291644046648
-3.372647162317825,-6.30032235478983,9.454937618469403
-3.679287339355227,-6.888347043362861,9.435514621182605
-4.015259545697161,-7.529715139989951,9.460841211194031
-4.383000277954459,-8.227496924344793,9.538272144836244
-4.784984226091812,-8.984262870997359,9.67648356246715
-5.223659228376573,-9.801783589944922,9.885629104907233
-5.701354503141705,-10.68063675703907,10.17747504772603
-6.220154989643453,-11.61970337410319,10.56548884991679
-6.781733711683868,-12.61553791607853,11.06484378714507
-7.387133657752799,-13.66160364956784,11.69228774730988
-8.03649125302801,-14.7473782652179,12.46580753963546
-8.728695818767331,-15.85735921374913,13.40400334905856
-9.460984464563877,-16.97003619574701,14.52507567108522
-10.22848082560576,-18.05695254503756,15.84532682487151
-11.02370011060337,-19.0820469459355,17.37710242060599
-11.83606275473403,-20.00154450998683,19.12615960912509
-12.65148398389011,-20.76473318261106,21.08856321452942
-13.45213381165449,-21.31598484625966,23.24738523992098
-14.21648490046545,-21.59831423508821,25.56970565087892
-14.91977380268096,-21.55856463752816,28.00463713905759
-15.53498110313293,-21.15394209096123,30.48323637848031
-16.03437609630958,-20.35912355403596,32.92110152647603
-16.39156864480137,-19.1726640366229,35.22408662066989
-16.58387814682936,-17.6211327206476,37.29687177795005
-16.59470070792754,-15.75954352486265,39.05325427320933
-16.41547808455205,-13.66732268188887,40.42627165315979
-16.04688856432458,-11.44015224609048,41.37599037652436
-15.49900534533604,-9.179176627263498,41.89321029026376
-14.7903742369779,-6.97979832551592,41.99836477235701


==> Figures/animation3b-28.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806
-4.908891668377309,-7.462607415150245,16.89372053924464
-5.175145308757908,-7.947511926847177,16.83276057510001
-5.46355640398453,-8.460302192972607,16.82072611651955
-5.77465347540898,-9.000530753984435,16.86252698304653
-6.108838769196343,-9.56703226544543,16.9635356727936
-6.466323453310542,-10.15774376499434,17.12954632717531
-6.847050743656275,-10.76950193378845,17.3666948437591
-7.250606098920574,-11.39782166645278,17.68132782943712
-7.676114312068482,-12.03666454336378,18.07980663331105
-8.12212442683223,-12.67821155138795,18.56823221467647
-8.586485024063977,-13.31266165367204,19.15207785491791
-9.066214638923302,-13.92808628462209,19.83572070105571
-9.557374911529966,-14.51037875739439,20.62187095904795
-10.05495745676844,-15.04334541980515,21.51091029386405
-10.55279910341671,-15.50898981540663,22.50016925099382
-11.04354359619007,-15.88803888947514,23.58319688885598
-11.51867028850319,-16.16074773458637,24.74910220122145
-11.96861072426747,-16.30799320113282,25.98207189227934
-12.38297112165924,-16.31262544902126,27.26118571691662
-12.75087157602674,-16.160992398606,28.56065019942234
-13.06140079524942,-15.84449254220167,29.8505456200713
-13.30416891153549,-15.36095988712894,31.09812481313769
-13.46992233576013,-14.71565793266705,32.26961809659739
-13.55116713063932,-13.92167372412839,33.33239926176974
-13.54273528447844,-12.99956690290112,34.25727534661105
-13.44222567494715,-11.97623741576314,35.02060478132034
-13.25026090452303,-10.88310849280067,35.60594681448938
-12.97052222468299,-9.753846396892921,36.00500817168874
-12.60955390513553,-8.62192167137023,36.2177693454404
-12.17635968467046,-7.518335465287018,36.25181405995657
-11.68184071042889,-6.469785804980421,36.12101491746989
-11.13814131560671,-5.49744938392575,35.84381492265343
-10.55797360545484,-4.616434317272438,35.44137286426976
-9.95398484508788,-3.83584941522619,34.93581334319628
-9.338216321646248,-3.159358174132845,34.34875680105966
-8.721683109993043,-2.586049607447708,33.70022429582011
-8.114085207058064,-2.111459473283932,33.00793663068848
-7.523644841946926,-1.728602939886827,32.28697094419469
-6.957053923874065,-1.428919721955771,31.54970467119412
-6.419509710120289,-1.203073787377655,30.80596489183831
-5.914815101215495,-1.041584515946102,30.06330487009582
-5.445521316363323,-0.9352914531229708,29.32734254354208
-5.013093849112705,-0.8756703998472212,28.60211228124716
-4.618086529860676,-0.8550261395866374,27.89039748486817
-4.260312497012767,-0.8665888993304481,27.19402538866625
-3.939004457659817,-0.9045398615451372,26.51411588191822
-3.652959587585981,-0.963987437573023,25.85128337117743
-3.400666726407737,-1.040911794961413,25.20579511824766
-3.180415210674263,-1.132091041199022,24.57769179266544
-2.990385847623404,-1.235018883391843,23.9668768083104
-2.828725271601264,-1.347820646225527,23.37318091243651
-2.693605346061255,-1.469172236172364,22.79640787187465
-2.583269464809651,-1.598224914231634,22.23636624206678
-2.496067638021926,-1.734537482269638,21.6928912948668
-2.430482176274753,-1.878016598178185,21.16586032898
-2.385145649842628,-2.028865322949716,20.6552038472147
-2.358852629581981,-2.187539594377192,20.16091447713999
-2.350566529637776,-2.35471205899132,19.6830550349834
-2.359422683957002,-2.531242531110149,19.22176677400322
-2.384728606210854,-2.718154251384376,18.77727860044749
-2.425962210650409,-2.916615061089486,18.34991786369787
-2.48276861150689,-3.127922572752321,17.94012321431883
-2.55495597080144,-3.353492386819836,17.54845995829371
-2.642490727507904,-3.594848365125091,17.17563830340745
-2.74549241257138,-3.853613913826555,16.82253488167292
-2.864228131208898,-4.131503141312847,16.49021792774914
-2.999106672469547,-4.430310630913606,16.17997648503941
-3.150672081958767,-4.751898395212061,15.89335398467224
-3.319596402265343,-5.098178349985882,15.63218648104283
-3.506671142003125,-5.471088354194738,15.39864570968229
-3.712796873428524,-5.872559503357695,15.19528693120054
-3.938970175501592,-6.304471937197162,15.02510120281967
-4.186266930036109,-6.768595936904299,14.89157123011198
-4.45582074102716,-7.266514564808102,14.79872923755033
-4.748794982419984,-7.799523583146255,14.75121428642687
-5.066346694070128,-8.368503955050064,14.75432508089718
-5.409580254768663,-8.97376200267736,14.81406245084163
-5.779488493508159,-9.614832462217395,14.9371533056679
-6.176878703241082,-10.29024050507858,15.1310448705032
-6.602280968980661,-10.9972206626142,15.40385447329906
-7.055836421808027,-11.73139398122997,15.76425621248154
-7.537163630257138,-12.4864102211639,16.22128188989985
-8.0452025315809,-13.25357010019756,16.78401037278938
-8.578037313957038,-14.02145396559064,17.46111824604765
-9.132702723336822,-14.77559798000984,18.26026699089328
-9.70498257836649,-15.49827629619867,19.18731030009382
-10.28921489023412,-16.16846585109353,20.24532218289249
-10.87812468452219,-16.76208556192674,21.43347465616434
-11.46271274738879,-17.25260785269849,22.74583415973619
-12.03223479550149,-17.61212955784235,24.17019650650118
-12.57430903329797,-17.81295263989567,25.68713445848639
-13.07518818554925,-17.82965637313429,27.26947692889004
-13.52022226485169,-17.64154198467124,28.88245549447029
-13.89451874727239,-17.23521019210209,30.48472128514922
-14.1837776909001,-16.6069181686897,32.0303377672146
-14.37524398160275,-15.76429367374378,33.4716926479383
-14.45868419211844,-14.72700024052625,34.76306991469054
-14.42727087405127,-13.52607232815621,35.86443110956015
-14.27825173141073,-12.2018639325925,36.74483677430309
-14.01330059705561,-10.80082900717629,37.38494723955948
-13.63849023689316,-9.371599508367131,37.77819247152998
-13.1638850068329,-7.9609696464894,37.93045933723904
-12.60281040088347,-6.610388745730116,37.85843663005211
-11.97090224631853,-5.353417878489372,37.58699782183282
-11.28506092595231,-4.214371807514168,37.14612674755673
-10.56243313360139,-3.208123330618967,36.56788526314193
-9.819520033735808,-2.340857130067272,35.88381132795232
-9.07147538700877,-1.611458815133361,35.12297297151972
-8.331619986618273,-1.013211701282289,34.31074118161336
-7.611167166380064,-0.5355248282044304,33.46821950256845
-6.919132192698718,-0.1654982927377805,32.61219465707872
-6.262386698830436,0.1107821011628909,31.75544732168699
-5.645816344907248,0.3072575221020518,30.90727190331222
-5.072542951355929,0.4372032692139151,30.0740831595923
-4.544178777663324,0.5127894594921631,29.2600227849745
-4.061088245711375,0.5448430821396952,28.46751213068183
-3.622639788077496,0.5427592865894205,27.6977237900446
-3.227436841899305,0.5145160201840501,26.95096372307795
-2.873522005193049,0.466754906119021,26.22696759652609
-2.558552034908424,0.4049002273635132,25.52512155054703
-2.279943868961481,0.3332958326652719,24.84462027771512
-2.034993433501951,0.2553462312223027,24.18457551604443
-1.82096988651123,0.1736530605474331,23.54408688991997
-1.63518835300841,0.0901416835663906,22.92228522855385
-1.475064287527964,0.006175159196081595,22.31835652597037
-1.338152477168328,-0.07734550243492738,21.73155285194145
-1.222173459595716,-0.1598948180486543,21.16119491334285
-1.12502983374591,-0.2412494075955428,20.6066696457961
-1.044814625110871,-0.3214266661738865,20.06742518090508
-0.9798135565057926,-0.4006343505687822,19.5429647534902
-0.9285027832544132,-0.4792298444359228,19.03284054419519
-0.8895433863677801,-0.5576878887065269,18.53664805278638
-0.8617736817972804,-0.6365756332815818,18.05402132723779
-0.8442001987839824,-0.716533962029001,17.58462920006536
-0.835988004620924,-0.7982641518807843,17.12817257953944
-0.8364509047555706,-0.8825190394380635,16.68438278862968
-0.8450419235441399,-0.9700979790002494,16.25302092335729
-0.8613443693698549,-1.061844980475666,15.83387820353416
-0.8850637054614777,-1.158649511723139,15.42677730499186
-0.9160203818815338,-1.261449535947975,15.03157468833314
-0.9541437322195166,-1.3712364298375,14.64816397194702
-0.9994669981157538,-1.48906149149219,14.27648043494381
-1.05212351361932,-1.616043798311398,13.91650677826812
-1.112344057466269,-1.753379213159234,13.56828031975415
-1.180455362692953,-1.902350361419648,13.23190185203328
-1.25687975768878,-2.064337410528615,12.90754645205303
-1.342135898971369,-2.240829475132371,12.59547659876818
-1.436840541696201,-2.433436442107352,12.29605803258958
-1.541711277090182,-2.643900955992001,12.00977887753183
-1.65757014423854,-2.874110221026768,11.73727264536403
-1.785347994143347,-3.126107153056066,11.4793458502927
-1.926089443292089,-3.402100242572769,11.23701108124095
-2.080958197895784,-3.704471255660435,11.01152650279209
-2.251242453190811,-4.03577958532621,10.8044428779176
-2.438359968128614,-4.398761650347831,10.61765931281104
-2.64386227616408,-4.796323196421792,10.4534889954275
-2.869437307569502,-5.231521654961293,10.31473620163411
-3.11690945555218,-5.707534825168686,10.2047857259823
-3.388235803213943,-6.227611031832362,10.1277055836905
-3.6854968252664,-6.794994547722519,10.08836321920823
-4.010879371280653,-7.412818446042341,10.09255439390413
-4.36664911219806,-8.083955192420909,10.14714220511807
-4.755108881844481,-8.810813292441338,10.26020104010869
-5.178538478090736,-9.595066390006982,10.44115635177952
-5.639110539448437,-10.43729975863287,10.70090556270602
-6.138776164447954,-11.33655881468337,11.0518977523844
-6.679113149527442,-12.28978617442332,11.50813974263255
-7.261129353224763,-13.29113945305293,12.08508373716267
-7.88501417001438,-14.33119362887845,12.79933738443003
-8.549833028965185,-15.39605206072492,13.66812274310717
-9.253164043685468,-16.46642200562126,14.70839968764357
-9.990683421354516,-17.51675584689438,15.93556793822052
-10.75571798518753,-18.51461784886697,17.3616793870042
-11.53879981676505,-19.42050255506276,18.99314070787624
-12.3272792440931,-20.18839077204047,20.82797778406109
-13.10507598928681,-20.76735670329479,22.85287561070596
-13.85266923575417,-21.10449817370101,25.04039306233749
-14.54743733345838,-21.14931011439473,27.34694852152688
-15.16444589883697,-20.85933315777962,29.71231327791116
-15.67773861046636,-20.20650081768378,32.06133997386485
-16.06210330895972,-19.18316729813981,34.30840009514019
-16.29517481652153,-17.80648518025319,36.3644720445915
-16.35961964605687,-16.11981049897005,38.14609236937447
-16.24506464412839,-14.1902696009718,39.58467900536531
-15.94942067144239,-12.10248392522826,40.63435520798892
-15.47933447394113,-9.94946040725476,41.27657713719307
-14.84966425238252,-7.822436287051826,41.520610556589
-14.08207086471948,-5.80170001740194,41.39996295835052
-13.20298556502401,-3.950014292837608,40.96585515864997
-12.24130711992983,-2.309438942421421,40.27936530051754
-11.22617872037035,-0.9014415194410534,39.40387313241057
-10.18511574621309,0.2704920240811408,38.39899112994879
-9.142637491042041,1.216826232142935,37.3165436695693
-8.119439205666593,1.957545219735115,36.19858771326938
-7.1320523042355,2.518071362260212,35.07709705765951
-6.19289023781242,2.925952280459654,33.97478042709419
-5.31056179219371,3.208451067935201,32.9065196586665
-4.490341977355861,3.39098397792558,31.8810219612984
-3.734711825779211,3.496251978786571,30.90241483988846
-3.043903270423963,3.543884518217355,29.97163347755856
-2.416408204700915,3.550427523125058,29.0875409730553
-1.849429212958387,3.529540156179455,28.24778004765641
-1.339262730448953,3.492301171944992,27.44938646723907
-0.8816140982574155,3.44755798633384,26.68920741350918
-0.4718491143767333,3.402276834593313,25.96416958401408
-0.1051892766000168,3.361870495757094,25.27143730778072
0.2231411594190373,3.330492133037091,24.60849399623167
0.5178082612750252,3.311291322933314,23.9731729006372
0.7832942173504234,3.306632697668886,23.36365648946548
1.023849297964297,3.31827990221514,22.77845822496876
1.243464363907833,3.347548562717401,22.21639618089432
1.44585920890868,3.395432213865362,21.67656469527612
1.634482841657698,3.462704980168261,21.15830791512678
1.812522528857128,3.550004455810975,20.66119747226353
1.982919030518473,3.657897796306724,20.18501545652294
2.148385968115961,3.786933583663535,19.72974317690443
2.31143168440268,3.937681583631871,19.29555580490517
2.474382290782083,4.110762088776975,18.88282278650172
2.639404863624733,4.306866134806942,18.49211382127469
2.808529953202844,4.52676748511079,18.12421018783036
2.983672714996104,4.771326892999203,17.78012120538877
3.166652068657609,5.041488765243419,17.46110563207753
3.359207339337857,5.338269957085857,17.16869778577555
3.563011842726342,5.662740022155909,16.90473810960438
3.779682841700059,6.015991817389496,16.67140776659762
4.010787231113146,6.399100924168393,16.47126660855944
4.257842200467936,6.813071900521625,16.30729348936267
4.522309985445179,7.258768944310633,16.18292734340293
4.805585654220683,7.73682815906829,16.10210667992302
5.10897669271706,8.247548331212595,16.06930410359417
5.433672970151275,8.790757040717104,16.08955111224385
5.780705507306921,9.36564917073315,16.16844670620001
6.15089237260737,9.970595642046355,16.31214126106795
6.544770050120235,10.60292172339983,16.52728471336522
6.962508835259348,11.25865686692883,16.82092552863438
7.403811318768165,11.93226204097988,17.20034445647571
7.867793942450358,12.61634632910267,17.67280523341189
8.35285309357827,13.30139238705145,18.24520396112661
8.856519391352279,13.97552020070365,18.92360097926173
9.375306816001176,14.6243299867656,19.71262509162029
9.904567155912282,15.23087676944361,20.61475157962681
10.43836474623422,15.77583881508741,21.6294739517519
10.96939122095894,16.23794610790583,22.75241543585303
11.48894421570808,16.5947286565385,23.97445873159616
11.98699645014413,16.82362246472753,25.28100768645452
12.45238085685208,16.90342943399921,26.65152500861356
12.87311178622848,16.81606574682253,28.0595051099583
13.23685056621402,16.54845708198301,29.47302816241212
13.53150563742151,16.09436214426032,30.85598997241992
13.74593464015667,15.45584978822708,32.17000936223784
13.87069180523404,14.64414380085594,33.37689027669429
13.8987441808932,13.67960193661737,34.44138471387867
13.82607058997248,12.5907152421276,35.33390072061417
13.65206241200096,11.41218098630318,36.03276307502177
13.37966667361115,10.18227799691757,36.52568431241803
13.01524640708549,8.939908480299696,36.81023575452411
12.56817368561355,7.721726170436828,36.89328981476893
12.05020809626989,6.559732407446901,36.78958673811654
11.47473955002584,5.479605119363956,36.51971327527215
10.85598458859146,4.499868874492153,36.10783853619373
10.20821959713634,3.631861875171684,35.57953106088741
9.545116340449596,2.880343007313289,34.95990154417766
8.879220877395328,2.244525032078972,34.2722094676578
8.22159208210549,1.719316004716634,33.53696940598777
7.581595134272115,1.296584922751845,32.77151423840346
6.966830744807034,0.9663203367665418,31.98992575854636
6.3831729148376,0.7176056867928342,31.20322606140666
5.834885705942867,0.5393817451904857,30.41972783223557
5.324791220017699,0.4210000642108236,29.64545908793702
4.854465080725371,0.3525915713552503,28.88460015365439
4.424440787867946,0.3252837962573288,28.13989227980339
4.03440940459698,0.331301895112356,27.41299537018595
3.683405557696037,0.3639857271233907,26.70478575812145
3.369974421745947,0.417750120942173,26.01559399485911
3.092317171766741,0.4880097582231263,25.34538796262566
2.848414402823139,0.5710847343445532,24.69390923585433
2.63612836266437,0.6640982789257064,24.0607713737948
2.453285671492159,0.7648744610090814,23.44552845677023
2.29774264710645,0.8718409193167137,22.84772120840649
2.167435527830363,0.9839396197536233,22.26690683745888
2.06041787926688,1.10054720070781,21.70267750924886
1.974887351074487,1.221405480391347,21.15467124266806
1.909203764716719,1.346562049756302,20.62257808147678
1.861900295909089,1.476320464364909,20.10614362331092
1.831689288530347,1.611199306701487,19.60517139735842
1.817464014301978,1.751899263304793,19.11952514103153
1.818297483083788,1.899277309865587,18.6491317118181
1.833439216734021,2.054327093952715,18.19398515773463
1.862310726974832,2.218164628896814,17.75415233589015
1.904500284582699,2.392018448531704,17.3297803945949
1.959757432238207,2.57722340953689,16.92110640485393
2.027987574422556,2.775217356922075,16.52846942989644
2.109246872144698,2.987539880977045,16.15232534719212
2.203737574880654,3.215832383620306,15.79326477868779
2.311803833386334,3.461838631389547,15.45203453533466
2.433927951126757,3.727404893761254,15.12956303513121
2.570726944680771,4.014478640701024,14.82699020283632
2.722949189925103,4.325104592929043,14.54570239522415
2.891470825868987,4.661416671851006,14.28737290594057
3.077291465948444,5.025624072138847,14.05400857134499
3.281528621103683,5.41998926715733,13.84800289871593
3.505410063329701,5.846795245901649,13.67219593668819
3.750263145757768,6.308298664170581,13.52994075783496
4.017499839339527,6.806664875582715,13.42517586181301
4.308595942138639,7.343880009249165,13.36250195188965
4.625062563885479,7.921634427376191,13.34726028356822
4.968407591155922,8.541171118355265,13.38560800543647
5.340084413734801,9.203092015614036,13.48458346739956
5.741424774542451,9.907115131392983,13.65215121808259
6.173552254761165,10.6517761391197,13.89721224178068
6.637272721549419,11.43407017442913,14.22955987747043
7.132938198628715,12.24903388827201,14.65975598688595
7.660281285331237,13.08927509061146,15.19889579510397
8.218218735068323,13.94446868335294,15.85822443963189
8.804625463410574,14.80085390065342,16.64856540802111
9.416084474571068,15.64078954436404,17.57952344787835
10.0476243085414,16.44245013730785,18.65843593040222
10.69246375492819,17.17977383502415,19.88907146725972
11.34179345810889,17.82279652171982,21.27011697485603
11.98463462729493,18.33851588372275,22.79355631342633
12.60782431623574,18.69241098742887,24.44312193903505
13.1961814381338,18.85068250774777,26.19308397229404
13.7329037053845,18.78316621346301,28.00770600178567
14.20022888781705,18.4667103671764,29.84171128896145
14.58036166445374,17.88862062739313,31.64203214957002
14.85662118390229,17.04961347638656,33.3509374722363
15.01471109895826,15.96564826702704,34.91035892542759
15.04396585510818,14.66809022976664,36.26692088192023
14.93839999831195,13.2019151354499,37.37691770414114
14.69739449550482,11.62205838912959,38.2103790091718
14.32590020341425,9.98842950505619,38.7534843192439
13.83411585760576,8.36042071369563,39.00891970532342
13.2366872238132,6.791829913629909,38.99421323077315
12.55155165360072,5.326967672413547,38.73850044926557
11.79859881847576,3.99839038225653,38.27843081746092
10.99832557704403,2.826317545607819,37.65397446779268
10.17063511684928,1.819469847055188,36.90475166509739
9.333880980534012,0.9768785018717128,36.06726476189125
8.504201241805418,0.2901762436376484,35.1731561798755
7.69513992793881,-0.254049424980803,34.24841329200586
6.917519029534481,-0.6721337260098496,33.31332119835852
6.179506598411868,-0.9816021177834149,32.38292345584779
5.486822046272575,-1.199876925947403,31.46776664422432
4.843024579139347,-1.343397720834456,30.57475088281816
4.249840446588966,-1.427089965999671,29.70796346228301
3.707495971040485,-1.46410266385172,28.86942298158099
3.215033966707725,-1.465738641318182,28.05970047900184
2.770600042916913,-1.441512578706087,27.27841082751274
2.371692063381583,-1.399286166613078,26.52458372659699
2.015370813460658,-1.345443509189957,25.7969316067241
1.698433042085713,-1.285081484839118,25.09403431728243
1.417549885015692,-1.222198771132549,24.41445977192883
1.169374605429116,-1.159873798296598,23.75683735851441
0.9506239060276949,-1.100426436142191,23.11989792383885
0.7581370008056377,-1.045561219321191,22.50249113505281
0.5889163462419553,-0.9964918048943235,21.903588322876
0.4401535303783073,-0.9540474794345317,21.32227666010796
0.3092433745718726,-0.9187631476485633,20.75774874301343
0.193788859740297,-0.8909545229290426,20.20929028443251
0.09159907124479319,-0.8707803261868513,19.67626763128011
6.819768237510127e-4,-0.8582932643401522,19.15811611457266
-0.0807664846360784,-0.853481456368994,18.65432976066772
-0.1543758185261385,-0.8563018359033583,18.16445258059667
-0.2216159600574676,-0.8667069053708788,17.68807146342436
-0.2838131079941638,-0.8846660602992316,17.22481059297953
-0.3421658619371288,-0.9101825509553025,16.77432725761235
-0.3977612649457805,-0.9433070064703626,16.33630890989249
-0.4515904728187956,-0.9841483163060041,15.91047134335457
-0.5045638677281711,-1.032882546411845,15.49655787707009
-0.5575255105493276,-1.08976046288581,15.09433946991351
-0.6112668862470996,-1.155114143928779,14.70361572127919
-0.6665399427974797,-1.229363080495866,14.32421675182491
-0.7240694587197013,-1.313020096048966,13.95600599589293
-0.7845647993767432,-1.406697354684763,13.59888397674576
-0.8487311394391682,-1.511112672860545,13.25279317735795
-0.9172802396201851,-1.627096300903818,12.91772416431494
-0.9909408709646352,-1.755598294087973,12.59372317173219
-1.070468980257663,-1.897696546498771,12.28090140754898
-1.156657685805375,-2.054605510887155,11.97944640771225
-1.25034718384842,-2.227685570172988,11.68963583633387
-1.35243463169911,-2.418452956247922,11.41185421351272
-1.463884053357077,-2.628590022970671,11.14661314858334
-1.585736285292989,-2.859955564831644,10.89457576604402
-1.719118942024252,-3.114594720598242,10.65658613441001
-1.86525632989837,-3.394747799488493,10.43370464330272
-2.025479168921649,-3.702857099766301,10.22725041729914
-2.201233890951402,-4.041570435634267,10.03885199854424
-2.394091160888372,-4.413739622575532,9.870507659862067
-2.605753106461229,-4.822411563177994,9.724656802823644
-2.838058530282066,-5.270808789025507,9.604263913981633
-3.092985101030588,-5.76229530950962,9.51291644046648
-3.372647162317825,-6.30032235478983,9.454937618469403
-3.679287339355227,-6.888347043362861,9.435514621182605
-4.015259545697161,-7.529715139989951,9.460841211194031
-4.383000277954459,-8.227496924344793,9.538272144836244
-4.784984226091812,-8.984262870997359,9.67648356246715
-5.223659228376573,-9.801783589944922,9.885629104907233
-5.701354503141705,-10.68063675703907,10.17747504772603
-6.220154989643453,-11.61970337410319,10.56548884991679
-6.781733711683868,-12.61553791607853,11.06484378714507
-7.387133657752799,-13.66160364956784,11.69228774730988
-8.03649125302801,-14.7473782652179,12.46580753963546
-8.728695818767331,-15.85735921374913,13.40400334905856
-9.460984464563877,-16.97003619574701,14.52507567108522
-10.22848082560576,-18.05695254503756,15.84532682487151
-11.02370011060337,-19.0820469459355,17.37710242060599
-11.83606275473403,-20.00154450998683,19.12615960912509
-12.65148398389011,-20.76473318261106,21.08856321452942
-13.45213381165449,-21.31598484625966,23.24738523992098
-14.21648490046545,-21.59831423508821,25.56970565087892
-14.91977380268096,-21.55856463752816,28.00463713905759
-15.53498110313293,-21.15394209096123,30.48323637848031
-16.03437609630958,-20.35912355403596,32.92110152647603
-16.39156864480137,-19.1726640366229,35.22408662066989
-16.58387814682936,-17.6211327206476,37.29687177795005
-16.59470070792754,-15.75954352486265,39.05325427320933
-16.41547808455205,-13.66732268188887,40.42627165315979
-16.04688856432458,-11.44015224609048,41.37599037652436
-15.49900534533604,-9.179176627263498,41.89321029026376
-14.7903742369779,-6.97979832551592,41.99836477235701
-13.94618597397878,-4.922310105042395,41.73615760482841
-12.99588730185341,-3.065932653165323,41.16748121027612
-11.97064184920531,-1.446773853260475,40.36056775445164
-10.90101174040001,-0.0792309523112864,39.38309676907064
-9.815116447587322,1.040263822856056,38.29634368296343
-8.737385281112928,1.928412116004566,37.15172073412798
-7.687896621635823,2.610192276635495,35.98948363900765
-6.682214023611772,3.114667155454072,34.83905946835624
-5.731590604740964,3.471774315118022,33.72037393072885
-4.843409761350896,3.710132459350678,32.64563695902614
-4.021748587180861,3.85573012166896,31.62119509299018
-3.267977925298536,3.93129373891439,30.64921308377705
-2.581341021977976,3.956129063487841,29.72907169011584
-1.959476552932187,3.946260855878344,28.8584539601747
-1.398869684824176,3.914738251216356,28.03414217723348
-0.8952269929507024,3.872013989623628,27.25257114515861
-0.4437785107606578,3.826339021291945,26.51018996542852
-0.03951418715753835,3.784138522982755,25.8036814092041
0.3226362946315022,3.7503520236637,25.13008057632987
0.6476711392954555,3.728730869959051,24.48682590340883
0.940422863502405,3.722092435088856,23.87176742115972
1.205495824901829,3.732533757833022,23.28315021468009
1.447228230054227,3.761608781881149,22.71958551239822
1.66967304982723,3.810473799063696,22.18001764303664
1.876593235678322,3.880005563671304,21.66369205678665
2.071467475137676,3.970896130892657,21.17012747737915
2.257503443493575,4.083727946034733,20.69909381881835
2.43765610719084,4.219032159592117,20.25059657840082
2.614649124044986,4.377332606762637,19.82486785613417
2.790997778700924,4.559177383044221,19.42236383298422


==> Figures/animation3b-29.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806
-4.908891668377309,-7.462607415150245,16.89372053924464
-5.175145308757908,-7.947511926847177,16.83276057510001
-5.46355640398453,-8.460302192972607,16.82072611651955
-5.77465347540898,-9.000530753984435,16.86252698304653
-6.108838769196343,-9.56703226544543,16.9635356727936
-6.466323453310542,-10.15774376499434,17.12954632717531
-6.847050743656275,-10.76950193378845,17.3666948437591
-7.250606098920574,-11.39782166645278,17.68132782943712
-7.676114312068482,-12.03666454336378,18.07980663331105
-8.12212442683223,-12.67821155138795,18.56823221467647
-8.586485024063977,-13.31266165367204,19.15207785491791
-9.066214638923302,-13.92808628462209,19.83572070105571
-9.557374911529966,-14.51037875739439,20.62187095904795
-10.05495745676844,-15.04334541980515,21.51091029386405
-10.55279910341671,-15.50898981540663,22.50016925099382
-11.04354359619007,-15.88803888947514,23.58319688885598
-11.51867028850319,-16.16074773458637,24.74910220122145
-11.96861072426747,-16.30799320113282,25.98207189227934
-12.38297112165924,-16.31262544902126,27.26118571691662
-12.75087157602674,-16.160992398606,28.56065019942234
-13.06140079524942,-15.84449254220167,29.8505456200713
-13.30416891153549,-15.36095988712894,31.09812481313769
-13.46992233576013,-14.71565793266705,32.26961809659739
-13.55116713063932,-13.92167372412839,33.33239926176974
-13.54273528447844,-12.99956690290112,34.25727534661105
-13.44222567494715,-11.97623741576314,35.02060478132034
-13.25026090452303,-10.88310849280067,35.60594681448938
-12.97052222468299,-9.753846396892921,36.00500817168874
-12.60955390513553,-8.62192167137023,36.2177693454404
-12.17635968467046,-7.518335465287018,36.25181405995657
-11.68184071042889,-6.469785804980421,36.12101491746989
-11.13814131560671,-5.49744938392575,35.84381492265343
-10.55797360545484,-4.616434317272438,35.44137286426976
-9.95398484508788,-3.83584941522619,34.93581334319628
-9.338216321646248,-3.159358174132845,34.34875680105966
-8.721683109993043,-2.586049607447708,33.70022429582011
-8.114085207058064,-2.111459473283932,33.00793663068848
-7.523644841946926,-1.728602939886827,32.28697094419469
-6.957053923874065,-1.428919721955771,31.54970467119412
-6.419509710120289,-1.203073787377655,30.80596489183831
-5.914815101215495,-1.041584515946102,30.06330487009582
-5.445521316363323,-0.9352914531229708,29.32734254354208
-5.013093849112705,-0.8756703998472212,28.60211228124716
-4.618086529860676,-0.8550261395866374,27.89039748486817
-4.260312497012767,-0.8665888993304481,27.19402538866625
-3.939004457659817,-0.9045398615451372,26.51411588191822
-3.652959587585981,-0.963987437573023,25.85128337117743
-3.400666726407737,-1.040911794961413,25.20579511824766
-3.180415210674263,-1.132091041199022,24.57769179266544
-2.990385847623404,-1.235018883391843,23.9668768083104
-2.828725271601264,-1.347820646225527,23.37318091243651
-2.693605346061255,-1.469172236172364,22.79640787187465
-2.583269464809651,-1.598224914231634,22.23636624206678
-2.496067638021926,-1.734537482269638,21.6928912948668
-2.430482176274753,-1.878016598178185,21.16586032898
-2.385145649842628,-2.028865322949716,20.6552038472147
-2.358852629581981,-2.187539594377192,20.16091447713999
-2.350566529637776,-2.35471205899132,19.6830550349834
-2.359422683957002,-2.531242531110149,19.22176677400322
-2.384728606210854,-2.718154251384376,18.77727860044749
-2.425962210650409,-2.916615061089486,18.34991786369787
-2.48276861150689,-3.127922572752321,17.94012321431883
-2.55495597080144,-3.353492386819836,17.54845995829371
-2.642490727507904,-3.594848365125091,17.17563830340745
-2.74549241257138,-3.853613913826555,16.82253488167292
-2.864228131208898,-4.131503141312847,16.49021792774914
-2.999106672469547,-4.430310630913606,16.17997648503941
-3.150672081958767,-4.751898395212061,15.89335398467224
-3.319596402265343,-5.098178349985882,15.63218648104283
-3.506671142003125,-5.471088354194738,15.39864570968229
-3.712796873428524,-5.872559503357695,15.19528693120054
-3.938970175501592,-6.304471937197162,15.02510120281967
-4.186266930036109,-6.768595936904299,14.89157123011198
-4.45582074102716,-7.266514564808102,14.79872923755033
-4.748794982419984,-7.799523583146255,14.75121428642687
-5.066346694070128,-8.368503955050064,14.75432508089718
-5.409580254768663,-8.97376200267736,14.81406245084163
-5.779488493508159,-9.614832462217395,14.9371533056679
-6.176878703241082,-10.29024050507858,15.1310448705032
-6.602280968980661,-10.9972206626142,15.40385447329906
-7.055836421808027,-11.73139398122997,15.76425621248154
-7.537163630257138,-12.4864102211639,16.22128188989985
-8.0452025315809,-13.25357010019756,16.78401037278938
-8.578037313957038,-14.02145396559064,17.46111824604765
-9.132702723336822,-14.77559798000984,18.26026699089328
-9.70498257836649,-15.49827629619867,19.18731030009382
-10.28921489023412,-16.16846585109353,20.24532218289249
-10.87812468452219,-16.76208556192674,21.43347465616434
-11.46271274738879,-17.25260785269849,22.74583415973619
-12.03223479550149,-17.61212955784235,24.17019650650118
-12.57430903329797,-17.81295263989567,25.68713445848639
-13.07518818554925,-17.82965637313429,27.26947692889004
-13.52022226485169,-17.64154198467124,28.88245549447029
-13.89451874727239,-17.23521019210209,30.48472128514922
-14.1837776909001,-16.6069181686897,32.0303377672146
-14.37524398160275,-15.76429367374378,33.4716926479383
-14.45868419211844,-14.72700024052625,34.76306991469054
-14.42727087405127,-13.52607232815621,35.86443110956015
-14.27825173141073,-12.2018639325925,36.74483677430309
-14.01330059705561,-10.80082900717629,37.38494723955948
-13.63849023689316,-9.371599508367131,37.77819247152998
-13.1638850068329,-7.9609696464894,37.93045933723904
-12.60281040088347,-6.610388745730116,37.85843663005211
-11.97090224631853,-5.353417878489372,37.58699782183282
-11.28506092595231,-4.214371807514168,37.14612674755673
-10.56243313360139,-3.208123330618967,36.56788526314193
-9.819520033735808,-2.340857130067272,35.88381132795232
-9.07147538700877,-1.611458815133361,35.12297297151972
-8.331619986618273,-1.013211701282289,34.31074118161336
-7.611167166380064,-0.5355248282044304,33.46821950256845
-6.919132192698718,-0.1654982927377805,32.61219465707872
-6.262386698830436,0.1107821011628909,31.75544732168699
-5.645816344907248,0.3072575221020518,30.90727190331222
-5.072542951355929,0.4372032692139151,30.0740831595923
-4.544178777663324,0.5127894594921631,29.2600227849745
-4.061088245711375,0.5448430821396952,28.46751213068183
-3.622639788077496,0.5427592865894205,27.6977237900446
-3.227436841899305,0.5145160201840501,26.95096372307795
-2.873522005193049,0.466754906119021,26.22696759652609
-2.558552034908424,0.4049002273635132,25.52512155054703
-2.279943868961481,0.3332958326652719,24.84462027771512
-2.034993433501951,0.2553462312223027,24.18457551604443
-1.82096988651123,0.1736530605474331,23.54408688991997
-1.63518835300841,0.0901416835663906,22.92228522855385
-1.475064287527964,0.006175159196081595,22.31835652597037
-1.338152477168328,-0.07734550243492738,21.73155285194145
-1.222173459595716,-0.1598948180486543,21.16119491334285
-1.12502983374591,-0.2412494075955428,20.6066696457961
-1.044814625110871,-0.3214266661738865,20.06742518090508
-0.9798135565057926,-0.4006343505687822,19.5429647534902
-0.9285027832544132,-0.4792298444359228,19.03284054419519
-0.8895433863677801,-0.5576878887065269,18.53664805278638
-0.8617736817972804,-0.6365756332815818,18.05402132723779
-0.8442001987839824,-0.716533962029001,17.58462920006536
-0.835988004620924,-0.7982641518807843,17.12817257953944
-0.8364509047555706,-0.8825190394380635,16.68438278862968
-0.8450419235441399,-0.9700979790002494,16.25302092335729
-0.8613443693698549,-1.061844980475666,15.83387820353416
-0.8850637054614777,-1.158649511723139,15.42677730499186
-0.9160203818815338,-1.261449535947975,15.03157468833314
-0.9541437322195166,-1.3712364298375,14.64816397194702
-0.9994669981157538,-1.48906149149219,14.27648043494381
-1.05212351361932,-1.616043798311398,13.91650677826812
-1.112344057466269,-1.753379213159234,13.56828031975415
-1.180455362692953,-1.902350361419648,13.23190185203328
-1.25687975768878,-2.064337410528615,12.90754645205303
-1.342135898971369,-2.240829475132371,12.59547659876818
-1.436840541696201,-2.433436442107352,12.29605803258958
-1.541711277090182,-2.643900955992001,12.00977887753183
-1.65757014423854,-2.874110221026768,11.73727264536403
-1.785347994143347,-3.126107153056066,11.4793458502927
-1.926089443292089,-3.402100242572769,11.23701108124095
-2.080958197895784,-3.704471255660435,11.01152650279209
-2.251242453190811,-4.03577958532621,10.8044428779176
-2.438359968128614,-4.398761650347831,10.61765931281104
-2.64386227616408,-4.796323196421792,10.4534889954275
-2.869437307569502,-5.231521654961293,10.31473620163411
-3.11690945555218,-5.707534825168686,10.2047857259823
-3.388235803213943,-6.227611031832362,10.1277055836905
-3.6854968252664,-6.794994547722519,10.08836321920823
-4.010879371280653,-7.412818446042341,10.09255439390413
-4.36664911219806,-8.083955192420909,10.14714220511807
-4.755108881844481,-8.810813292441338,10.26020104010869
-5.178538478090736,-9.595066390006982,10.44115635177952
-5.639110539448437,-10.43729975863287,10.70090556270602
-6.138776164447954,-11.33655881468337,11.0518977523844
-6.679113149527442,-12.28978617442332,11.50813974263255
-7.261129353224763,-13.29113945305293,12.08508373716267
-7.88501417001438,-14.33119362887845,12.79933738443003
-8.549833028965185,-15.39605206072492,13.66812274310717
-9.253164043685468,-16.46642200562126,14.70839968764357
-9.990683421354516,-17.51675584689438,15.93556793822052
-10.75571798518753,-18.51461784886697,17.3616793870042
-11.53879981676505,-19.42050255506276,18.99314070787624
-12.3272792440931,-20.18839077204047,20.82797778406109
-13.10507598928681,-20.76735670329479,22.85287561070596
-13.85266923575417,-21.10449817370101,25.04039306233749
-14.54743733345838,-21.14931011439473,27.34694852152688
-15.16444589883697,-20.85933315777962,29.71231327791116
-15.67773861046636,-20.20650081768378,32.06133997386485
-16.06210330895972,-19.18316729813981,34.30840009514019
-16.29517481652153,-17.80648518025319,36.3644720445915
-16.35961964605687,-16.11981049897005,38.14609236937447
-16.24506464412839,-14.1902696009718,39.58467900536531
-15.94942067144239,-12.10248392522826,40.63435520798892
-15.47933447394113,-9.94946040725476,41.27657713719307
-14.84966425238252,-7.822436287051826,41.520610556589
-14.08207086471948,-5.80170001740194,41.39996295835052
-13.20298556502401,-3.950014292837608,40.96585515864997
-12.24130711992983,-2.309438942421421,40.27936530051754
-11.22617872037035,-0.9014415194410534,39.40387313241057
-10.18511574621309,0.2704920240811408,38.39899112994879
-9.142637491042041,1.216826232142935,37.3165436695693
-8.119439205666593,1.957545219735115,36.19858771326938
-7.1320523042355,2.518071362260212,35.07709705765951
-6.19289023781242,2.925952280459654,33.97478042709419
-5.31056179219371,3.208451067935201,32.9065196586665
-4.490341977355861,3.39098397792558,31.8810219612984
-3.734711825779211,3.496251978786571,30.90241483988846
-3.043903270423963,3.543884518217355,29.97163347755856
-2.416408204700915,3.550427523125058,29.0875409730553
-1.849429212958387,3.529540156179455,28.24778004765641
-1.339262730448953,3.492301171944992,27.44938646723907
-0.8816140982574155,3.44755798633384,26.68920741350918
-0.4718491143767333,3.402276834593313,25.96416958401408
-0.1051892766000168,3.361870495757094,25.27143730778072
0.2231411594190373,3.330492133037091,24.60849399623167
0.5178082612750252,3.311291322933314,23.9731729006372
0.7832942173504234,3.306632697668886,23.36365648946548
1.023849297964297,3.31827990221514,22.77845822496876
1.243464363907833,3.347548562717401,22.21639618089432
1.44585920890868,3.395432213865362,21.67656469527612
1.634482841657698,3.462704980168261,21.15830791512678
1.812522528857128,3.550004455810975,20.66119747226353
1.982919030518473,3.657897796306724,20.18501545652294
2.148385968115961,3.786933583663535,19.72974317690443
2.31143168440268,3.937681583631871,19.29555580490517
2.474382290782083,4.110762088776975,18.88282278650172
2.639404863624733,4.306866134806942,18.49211382127469
2.808529953202844,4.52676748511079,18.12421018783036
2.983672714996104,4.771326892999203,17.78012120538877
3.166652068657609,5.041488765243419,17.46110563207753
3.359207339337857,5.338269957085857,17.16869778577555
3.563011842726342,5.662740022155909,16.90473810960438
3.779682841700059,6.015991817389496,16.67140776659762
4.010787231113146,6.399100924168393,16.47126660855944
4.257842200467936,6.813071900521625,16.30729348936267
4.522309985445179,7.258768944310633,16.18292734340293
4.805585654220683,7.73682815906829,16.10210667992302
5.10897669271706,8.247548331212595,16.06930410359417
5.433672970151275,8.790757040717104,16.08955111224385
5.780705507306921,9.36564917073315,16.16844670620001
6.15089237260737,9.970595642046355,16.31214126106795
6.544770050120235,10.60292172339983,16.52728471336522
6.962508835259348,11.25865686692883,16.82092552863438
7.403811318768165,11.93226204097988,17.20034445647571
7.867793942450358,12.61634632910267,17.67280523341189
8.35285309357827,13.30139238705145,18.24520396112661
8.856519391352279,13.97552020070365,18.92360097926173
9.375306816001176,14.6243299867656,19.71262509162029
9.904567155912282,15.23087676944361,20.61475157962681
10.43836474623422,15.77583881508741,21.6294739517519
10.96939122095894,16.23794610790583,22.75241543585303
11.48894421570808,16.5947286565385,23.97445873159616
11.98699645014413,16.82362246472753,25.28100768645452
12.45238085685208,16.90342943399921,26.65152500861356
12.87311178622848,16.81606574682253,28.0595051099583
13.23685056621402,16.54845708198301,29.47302816241212
13.53150563742151,16.09436214426032,30.85598997241992
13.74593464015667,15.45584978822708,32.17000936223784
13.87069180523404,14.64414380085594,33.37689027669429
13.8987441808932,13.67960193661737,34.44138471387867
13.82607058997248,12.5907152421276,35.33390072061417
13.65206241200096,11.41218098630318,36.03276307502177
13.37966667361115,10.18227799691757,36.52568431241803
13.01524640708549,8.939908480299696,36.81023575452411
12.56817368561355,7.721726170436828,36.89328981476893
12.05020809626989,6.559732407446901,36.78958673811654
11.47473955002584,5.479605119363956,36.51971327527215
10.85598458859146,4.499868874492153,36.10783853619373
10.20821959713634,3.631861875171684,35.57953106088741
9.545116340449596,2.880343007313289,34.95990154417766
8.879220877395328,2.244525032078972,34.2722094676578
8.22159208210549,1.719316004716634,33.53696940598777
7.581595134272115,1.296584922751845,32.77151423840346
6.966830744807034,0.9663203367665418,31.98992575854636
6.3831729148376,0.7176056867928342,31.20322606140666
5.834885705942867,0.5393817451904857,30.41972783223557
5.324791220017699,0.4210000642108236,29.64545908793702
4.854465080725371,0.3525915713552503,28.88460015365439
4.424440787867946,0.3252837962573288,28.13989227980339
4.03440940459698,0.331301895112356,27.41299537018595
3.683405557696037,0.3639857271233907,26.70478575812145
3.369974421745947,0.417750120942173,26.01559399485911
3.092317171766741,0.4880097582231263,25.34538796262566
2.848414402823139,0.5710847343445532,24.69390923585433
2.63612836266437,0.6640982789257064,24.0607713737948
2.453285671492159,0.7648744610090814,23.44552845677023
2.29774264710645,0.8718409193167137,22.84772120840649
2.167435527830363,0.9839396197536233,22.26690683745888
2.06041787926688,1.10054720070781,21.70267750924886
1.974887351074487,1.221405480391347,21.15467124266806
1.909203764716719,1.346562049756302,20.62257808147678
1.861900295909089,1.476320464364909,20.10614362331092
1.831689288530347,1.611199306701487,19.60517139735842
1.817464014301978,1.751899263304793,19.11952514103153
1.818297483083788,1.899277309865587,18.6491317118181
1.833439216734021,2.054327093952715,18.19398515773463
1.862310726974832,2.218164628896814,17.75415233589015
1.904500284582699,2.392018448531704,17.3297803945949
1.959757432238207,2.57722340953689,16.92110640485393
2.027987574422556,2.775217356922075,16.52846942989644
2.109246872144698,2.987539880977045,16.15232534719212
2.203737574880654,3.215832383620306,15.79326477868779
2.311803833386334,3.461838631389547,15.45203453533466
2.433927951126757,3.727404893761254,15.12956303513121
2.570726944680771,4.014478640701024,14.82699020283632
2.722949189925103,4.325104592929043,14.54570239522415
2.891470825868987,4.661416671851006,14.28737290594057
3.077291465948444,5.025624072138847,14.05400857134499
3.281528621103683,5.41998926715733,13.84800289871593
3.505410063329701,5.846795245901649,13.67219593668819
3.750263145757768,6.308298664170581,13.52994075783496
4.017499839339527,6.806664875582715,13.42517586181301
4.308595942138639,7.343880009249165,13.36250195188965
4.625062563885479,7.921634427376191,13.34726028356822
4.968407591155922,8.541171118355265,13.38560800543647
5.340084413734801,9.203092015614036,13.48458346739956
5.741424774542451,9.907115131392983,13.65215121808259
6.173552254761165,10.6517761391197,13.89721224178068
6.637272721549419,11.43407017442913,14.22955987747043
7.132938198628715,12.24903388827201,14.65975598688595
7.660281285331237,13.08927509061146,15.19889579510397
8.218218735068323,13.94446868335294,15.85822443963189
8.804625463410574,14.80085390065342,16.64856540802111
9.416084474571068,15.64078954436404,17.57952344787835
10.0476243085414,16.44245013730785,18.65843593040222
10.69246375492819,17.17977383502415,19.88907146725972
11.34179345810889,17.82279652171982,21.27011697485603
11.98463462729493,18.33851588372275,22.79355631342633
12.60782431623574,18.69241098742887,24.44312193903505
13.1961814381338,18.85068250774777,26.19308397229404
13.7329037053845,18.78316621346301,28.00770600178567
14.20022888781705,18.4667103671764,29.84171128896145
14.58036166445374,17.88862062739313,31.64203214957002
14.85662118390229,17.04961347638656,33.3509374722363
15.01471109895826,15.96564826702704,34.91035892542759
15.04396585510818,14.66809022976664,36.26692088192023
14.93839999831195,13.2019151354499,37.37691770414114
14.69739449550482,11.62205838912959,38.2103790091718
14.32590020341425,9.98842950505619,38.7534843192439
13.83411585760576,8.36042071369563,39.00891970532342
13.2366872238132,6.791829913629909,38.99421323077315
12.55155165360072,5.326967672413547,38.73850044926557
11.79859881847576,3.99839038225653,38.27843081746092
10.99832557704403,2.826317545607819,37.65397446779268
10.17063511684928,1.819469847055188,36.90475166509739
9.333880980534012,0.9768785018717128,36.06726476189125
8.504201241805418,0.2901762436376484,35.1731561798755
7.69513992793881,-0.254049424980803,34.24841329200586
6.917519029534481,-0.6721337260098496,33.31332119835852
6.179506598411868,-0.9816021177834149,32.38292345584779
5.486822046272575,-1.199876925947403,31.46776664422432
4.843024579139347,-1.343397720834456,30.57475088281816
4.249840446588966,-1.427089965999671,29.70796346228301
3.707495971040485,-1.46410266385172,28.86942298158099
3.215033966707725,-1.465738641318182,28.05970047900184
2.770600042916913,-1.441512578706087,27.27841082751274
2.371692063381583,-1.399286166613078,26.52458372659699
2.015370813460658,-1.345443509189957,25.7969316067241
1.698433042085713,-1.285081484839118,25.09403431728243
1.417549885015692,-1.222198771132549,24.41445977192883
1.169374605429116,-1.159873798296598,23.75683735851441
0.9506239060276949,-1.100426436142191,23.11989792383885
0.7581370008056377,-1.045561219321191,22.50249113505281
0.5889163462419553,-0.9964918048943235,21.903588322876
0.4401535303783073,-0.9540474794345317,21.32227666010796
0.3092433745718726,-0.9187631476485633,20.75774874301343
0.193788859740297,-0.8909545229290426,20.20929028443251
0.09159907124479319,-0.8707803261868513,19.67626763128011
6.819768237510127e-4,-0.8582932643401522,19.15811611457266
-0.0807664846360784,-0.853481456368994,18.65432976066772
-0.1543758185261385,-0.8563018359033583,18.16445258059667
-0.2216159600574676,-0.8667069053708788,17.68807146342436
-0.2838131079941638,-0.8846660602992316,17.22481059297953
-0.3421658619371288,-0.9101825509553025,16.77432725761235
-0.3977612649457805,-0.9433070064703626,16.33630890989249
-0.4515904728187956,-0.9841483163060041,15.91047134335457
-0.5045638677281711,-1.032882546411845,15.49655787707009
-0.5575255105493276,-1.08976046288581,15.09433946991351
-0.6112668862470996,-1.155114143928779,14.70361572127919
-0.6665399427974797,-1.229363080495866,14.32421675182491
-0.7240694587197013,-1.313020096048966,13.95600599589293
-0.7845647993767432,-1.406697354684763,13.59888397674576
-0.8487311394391682,-1.511112672860545,13.25279317735795
-0.9172802396201851,-1.627096300903818,12.91772416431494
-0.9909408709646352,-1.755598294087973,12.59372317173219
-1.070468980257663,-1.897696546498771,12.28090140754898
-1.156657685805375,-2.054605510887155,11.97944640771225
-1.25034718384842,-2.227685570172988,11.68963583633387
-1.35243463169911,-2.418452956247922,11.41185421351272
-1.463884053357077,-2.628590022970671,11.14661314858334
-1.585736285292989,-2.859955564831644,10.89457576604402
-1.719118942024252,-3.114594720598242,10.65658613441001
-1.86525632989837,-3.394747799488493,10.43370464330272
-2.025479168921649,-3.702857099766301,10.22725041729914
-2.201233890951402,-4.041570435634267,10.03885199854424
-2.394091160888372,-4.413739622575532,9.870507659862067
-2.605753106461229,-4.822411563177994,9.724656802823644
-2.838058530282066,-5.270808789025507,9.604263913981633
-3.092985101030588,-5.76229530950962,9.51291644046648
-3.372647162317825,-6.30032235478983,9.454937618469403
-3.679287339355227,-6.888347043362861,9.435514621182605
-4.015259545697161,-7.529715139989951,9.460841211194031
-4.383000277954459,-8.227496924344793,9.538272144836244
-4.784984226091812,-8.984262870997359,9.67648356246715
-5.223659228376573,-9.801783589944922,9.885629104907233
-5.701354503141705,-10.68063675703907,10.17747504772603
-6.220154989643453,-11.61970337410319,10.56548884991679
-6.781733711683868,-12.61553791607853,11.06484378714507
-7.387133657752799,-13.66160364956784,11.69228774730988
-8.03649125302801,-14.7473782652179,12.46580753963546
-8.728695818767331,-15.85735921374913,13.40400334905856
-9.460984464563877,-16.97003619574701,14.52507567108522
-10.22848082560576,-18.05695254503756,15.84532682487151
-11.02370011060337,-19.0820469459355,17.37710242060599
-11.83606275473403,-20.00154450998683,19.12615960912509
-12.65148398389011,-20.76473318261106,21.08856321452942
-13.45213381165449,-21.31598484625966,23.24738523992098
-14.21648490046545,-21.59831423508821,25.56970565087892
-14.91977380268096,-21.55856463752816,28.00463713905759
-15.53498110313293,-21.15394209096123,30.48323637848031
-16.03437609630958,-20.35912355403596,32.92110152647603
-16.39156864480137,-19.1726640366229,35.22408662066989
-16.58387814682936,-17.6211327206476,37.29687177795005
-16.59470070792754,-15.75954352486265,39.05325427320933
-16.41547808455205,-13.66732268188887,40.42627165315979
-16.04688856432458,-11.44015224609048,41.37599037652436
-15.49900534533604,-9.179176627263498,41.89321029026376
-14.7903742369779,-6.97979832551592,41.99836477235701
-13.94618597397878,-4.922310105042395,41.73615760482841
-12.99588730185341,-3.065932653165323,41.16748121027612
-11.97064184920531,-1.446773853260475,40.36056775445164
-10.90101174040001,-0.0792309523112864,39.38309676907064
-9.815116447587322,1.040263822856056,38.29634368296343
-8.737385281112928,1.928412116004566,37.15172073412798
-7.687896621635823,2.610192276635495,35.98948363900765
-6.682214023611772,3.114667155454072,34.83905946835624
-5.731590604740964,3.471774315118022,33.72037393072885
-4.843409761350896,3.710132459350678,32.64563695902614
-4.021748587180861,3.85573012166896,31.62119509299018
-3.267977925298536,3.93129373891439,30.64921308377705
-2.581341021977976,3.956129063487841,29.72907169011584
-1.959476552932187,3.946260855878344,28.8584539601747
-1.398869684824176,3.914738251216356,28.03414217723348
-0.8952269929507024,3.872013989623628,27.25257114515861
-0.4437785107606578,3.826339021291945,26.51018996542852
-0.03951418715753835,3.784138522982755,25.8036814092041
0.3226362946315022,3.7503520236637,25.13008057632987
0.6476711392954555,3.728730869959051,24.48682590340883
0.940422863502405,3.722092435088856,23.87176742115972
1.205495824901829,3.732533757833022,23.28315021468009
1.447228230054227,3.761608781881149,22.71958551239822
1.66967304982723,3.810473799063696,22.18001764303664
1.876593235678322,3.880005563671304,21.66369205678665
2.071467475137676,3.970896130892657,21.17012747737915
2.257503443493575,4.083727946034733,20.69909381881835
2.43765610719084,4.219032159592117,20.25059657840082
2.614649124044986,4.377332606762637,19.82486785613417
2.790997778700924,4.559177383044221,19.42236383298422
2.969032200912749,4.765159471037656,19.04376837779349
3.150919849877032,4.995927422305757,18.69000237859378
3.338686419064314,5.252186664803913,18.36223835805943
3.534234430252151,5.534691583943958,18.06191989588292
3.73935884894888,5.844228108504036,17.7907853106039
3.955759071341713,6.181586119239766,17.55089492085531
4.185046610058374,6.54752059093747,17.34466098253249
4.428747747286213,6.942699987724489,17.17487905394532
4.688300334990942,7.367640077091179,17.04475904296358
4.965043811021113,7.822621045427013,16.95795350374851
5.260201378201666,8.307585642349538,16.91857984132147
5.574853177966347,8.822016134929898,16.93123192088511
5.909899205308243,9.36478823202133,17.00097515141998
6.266010693059002,9.934000998795609,17.13331743592057
6.643568789436377,10.52678331957159,17.33414652321514
7.04258962808951,11.13907991611778,17.60962241289992
7.462635426171629,11.76542353660484,17.9660118343578
7.902712139747358,12.39870491451952,18.40945089077379
8.361155560499666,13.02995856352334,18.94562238457926
8.83550964670699,13.64819029419672,19.57933699789115
9.322403398924463,14.24028097592383,20.31401344408415
9.817435686892662,14.79100937828905,21.15106302272269
10.31508093603316,15.28324297813196,22.08919953023702
10.80863210731462,15.69834662041324,23.12371630429008
11.29020030671341,16.01685141694882,24.24579705363095
11.75079171672243,16.21940675392398,25.44195277275578
12.18048122639199,16.28800437320684,26.69369775895697
12.56869702240647,16.20741558083347,27.977585666924
12.9046207161001,15.96672562087344,29.26571299438284
13.17769335097103,15.56079358934484,30.52675566127511


==> Figures/animation3b-3.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165


==> Figures/animation3b-30.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806
-4.908891668377309,-7.462607415150245,16.89372053924464
-5.175145308757908,-7.947511926847177,16.83276057510001
-5.46355640398453,-8.460302192972607,16.82072611651955
-5.77465347540898,-9.000530753984435,16.86252698304653
-6.108838769196343,-9.56703226544543,16.9635356727936
-6.466323453310542,-10.15774376499434,17.12954632717531
-6.847050743656275,-10.76950193378845,17.3666948437591
-7.250606098920574,-11.39782166645278,17.68132782943712
-7.676114312068482,-12.03666454336378,18.07980663331105
-8.12212442683223,-12.67821155138795,18.56823221467647
-8.586485024063977,-13.31266165367204,19.15207785491791
-9.066214638923302,-13.92808628462209,19.83572070105571
-9.557374911529966,-14.51037875739439,20.62187095904795
-10.05495745676844,-15.04334541980515,21.51091029386405
-10.55279910341671,-15.50898981540663,22.50016925099382
-11.04354359619007,-15.88803888947514,23.58319688885598
-11.51867028850319,-16.16074773458637,24.74910220122145
-11.96861072426747,-16.30799320113282,25.98207189227934
-12.38297112165924,-16.31262544902126,27.26118571691662
-12.75087157602674,-16.160992398606,28.56065019942234
-13.06140079524942,-15.84449254220167,29.8505456200713
-13.30416891153549,-15.36095988712894,31.09812481313769
-13.46992233576013,-14.71565793266705,32.26961809659739
-13.55116713063932,-13.92167372412839,33.33239926176974
-13.54273528447844,-12.99956690290112,34.25727534661105
-13.44222567494715,-11.97623741576314,35.02060478132034
-13.25026090452303,-10.88310849280067,35.60594681448938
-12.97052222468299,-9.753846396892921,36.00500817168874
-12.60955390513553,-8.62192167137023,36.2177693454404
-12.17635968467046,-7.518335465287018,36.25181405995657
-11.68184071042889,-6.469785804980421,36.12101491746989
-11.13814131560671,-5.49744938392575,35.84381492265343
-10.55797360545484,-4.616434317272438,35.44137286426976
-9.95398484508788,-3.83584941522619,34.93581334319628
-9.338216321646248,-3.159358174132845,34.34875680105966
-8.721683109993043,-2.586049607447708,33.70022429582011
-8.114085207058064,-2.111459473283932,33.00793663068848
-7.523644841946926,-1.728602939886827,32.28697094419469
-6.957053923874065,-1.428919721955771,31.54970467119412
-6.419509710120289,-1.203073787377655,30.80596489183831
-5.914815101215495,-1.041584515946102,30.06330487009582
-5.445521316363323,-0.9352914531229708,29.32734254354208
-5.013093849112705,-0.8756703998472212,28.60211228124716
-4.618086529860676,-0.8550261395866374,27.89039748486817
-4.260312497012767,-0.8665888993304481,27.19402538866625
-3.939004457659817,-0.9045398615451372,26.51411588191822
-3.652959587585981,-0.963987437573023,25.85128337117743
-3.400666726407737,-1.040911794961413,25.20579511824766
-3.180415210674263,-1.132091041199022,24.57769179266544
-2.990385847623404,-1.235018883391843,23.9668768083104
-2.828725271601264,-1.347820646225527,23.37318091243651
-2.693605346061255,-1.469172236172364,22.79640787187465
-2.583269464809651,-1.598224914231634,22.23636624206678
-2.496067638021926,-1.734537482269638,21.6928912948668
-2.430482176274753,-1.878016598178185,21.16586032898
-2.385145649842628,-2.028865322949716,20.6552038472147
-2.358852629581981,-2.187539594377192,20.16091447713999
-2.350566529637776,-2.35471205899132,19.6830550349834
-2.359422683957002,-2.531242531110149,19.22176677400322
-2.384728606210854,-2.718154251384376,18.77727860044749
-2.425962210650409,-2.916615061089486,18.34991786369787
-2.48276861150689,-3.127922572752321,17.94012321431883
-2.55495597080144,-3.353492386819836,17.54845995829371
-2.642490727507904,-3.594848365125091,17.17563830340745
-2.74549241257138,-3.853613913826555,16.82253488167292
-2.864228131208898,-4.131503141312847,16.49021792774914
-2.999106672469547,-4.430310630913606,16.17997648503941
-3.150672081958767,-4.751898395212061,15.89335398467224
-3.319596402265343,-5.098178349985882,15.63218648104283
-3.506671142003125,-5.471088354194738,15.39864570968229
-3.712796873428524,-5.872559503357695,15.19528693120054
-3.938970175501592,-6.304471937197162,15.02510120281967
-4.186266930036109,-6.768595936904299,14.89157123011198
-4.45582074102716,-7.266514564808102,14.79872923755033
-4.748794982419984,-7.799523583146255,14.75121428642687
-5.066346694070128,-8.368503955050064,14.75432508089718
-5.409580254768663,-8.97376200267736,14.81406245084163
-5.779488493508159,-9.614832462217395,14.9371533056679
-6.176878703241082,-10.29024050507858,15.1310448705032
-6.602280968980661,-10.9972206626142,15.40385447329906
-7.055836421808027,-11.73139398122997,15.76425621248154
-7.537163630257138,-12.4864102211639,16.22128188989985
-8.0452025315809,-13.25357010019756,16.78401037278938
-8.578037313957038,-14.02145396559064,17.46111824604765
-9.132702723336822,-14.77559798000984,18.26026699089328
-9.70498257836649,-15.49827629619867,19.18731030009382
-10.28921489023412,-16.16846585109353,20.24532218289249
-10.87812468452219,-16.76208556192674,21.43347465616434
-11.46271274738879,-17.25260785269849,22.74583415973619
-12.03223479550149,-17.61212955784235,24.17019650650118
-12.57430903329797,-17.81295263989567,25.68713445848639
-13.07518818554925,-17.82965637313429,27.26947692889004
-13.52022226485169,-17.64154198467124,28.88245549447029
-13.89451874727239,-17.23521019210209,30.48472128514922
-14.1837776909001,-16.6069181686897,32.0303377672146
-14.37524398160275,-15.76429367374378,33.4716926479383
-14.45868419211844,-14.72700024052625,34.76306991469054
-14.42727087405127,-13.52607232815621,35.86443110956015
-14.27825173141073,-12.2018639325925,36.74483677430309
-14.01330059705561,-10.80082900717629,37.38494723955948
-13.63849023689316,-9.371599508367131,37.77819247152998
-13.1638850068329,-7.9609696464894,37.93045933723904
-12.60281040088347,-6.610388745730116,37.85843663005211
-11.97090224631853,-5.353417878489372,37.58699782183282
-11.28506092595231,-4.214371807514168,37.14612674755673
-10.56243313360139,-3.208123330618967,36.56788526314193
-9.819520033735808,-2.340857130067272,35.88381132795232
-9.07147538700877,-1.611458815133361,35.12297297151972
-8.331619986618273,-1.013211701282289,34.31074118161336
-7.611167166380064,-0.5355248282044304,33.46821950256845
-6.919132192698718,-0.1654982927377805,32.61219465707872
-6.262386698830436,0.1107821011628909,31.75544732168699
-5.645816344907248,0.3072575221020518,30.90727190331222
-5.072542951355929,0.4372032692139151,30.0740831595923
-4.544178777663324,0.5127894594921631,29.2600227849745
-4.061088245711375,0.5448430821396952,28.46751213068183
-3.622639788077496,0.5427592865894205,27.6977237900446
-3.227436841899305,0.5145160201840501,26.95096372307795
-2.873522005193049,0.466754906119021,26.22696759652609
-2.558552034908424,0.4049002273635132,25.52512155054703
-2.279943868961481,0.3332958326652719,24.84462027771512
-2.034993433501951,0.2553462312223027,24.18457551604443
-1.82096988651123,0.1736530605474331,23.54408688991997
-1.63518835300841,0.0901416835663906,22.92228522855385
-1.475064287527964,0.006175159196081595,22.31835652597037
-1.338152477168328,-0.07734550243492738,21.73155285194145
-1.222173459595716,-0.1598948180486543,21.16119491334285
-1.12502983374591,-0.2412494075955428,20.6066696457961
-1.044814625110871,-0.3214266661738865,20.06742518090508
-0.9798135565057926,-0.4006343505687822,19.5429647534902
-0.9285027832544132,-0.4792298444359228,19.03284054419519
-0.8895433863677801,-0.5576878887065269,18.53664805278638
-0.8617736817972804,-0.6365756332815818,18.05402132723779
-0.8442001987839824,-0.716533962029001,17.58462920006536
-0.835988004620924,-0.7982641518807843,17.12817257953944
-0.8364509047555706,-0.8825190394380635,16.68438278862968
-0.8450419235441399,-0.9700979790002494,16.25302092335729
-0.8613443693698549,-1.061844980475666,15.83387820353416
-0.8850637054614777,-1.158649511723139,15.42677730499186
-0.9160203818815338,-1.261449535947975,15.03157468833314
-0.9541437322195166,-1.3712364298375,14.64816397194702
-0.9994669981157538,-1.48906149149219,14.27648043494381
-1.05212351361932,-1.616043798311398,13.91650677826812
-1.112344057466269,-1.753379213159234,13.56828031975415
-1.180455362692953,-1.902350361419648,13.23190185203328
-1.25687975768878,-2.064337410528615,12.90754645205303
-1.342135898971369,-2.240829475132371,12.59547659876818
-1.436840541696201,-2.433436442107352,12.29605803258958
-1.541711277090182,-2.643900955992001,12.00977887753183
-1.65757014423854,-2.874110221026768,11.73727264536403
-1.785347994143347,-3.126107153056066,11.4793458502927
-1.926089443292089,-3.402100242572769,11.23701108124095
-2.080958197895784,-3.704471255660435,11.01152650279209
-2.251242453190811,-4.03577958532621,10.8044428779176
-2.438359968128614,-4.398761650347831,10.61765931281104
-2.64386227616408,-4.796323196421792,10.4534889954275
-2.869437307569502,-5.231521654961293,10.31473620163411
-3.11690945555218,-5.707534825168686,10.2047857259823
-3.388235803213943,-6.227611031832362,10.1277055836905
-3.6854968252664,-6.794994547722519,10.08836321920823
-4.010879371280653,-7.412818446042341,10.09255439390413
-4.36664911219806,-8.083955192420909,10.14714220511807
-4.755108881844481,-8.810813292441338,10.26020104010869
-5.178538478090736,-9.595066390006982,10.44115635177952
-5.639110539448437,-10.43729975863287,10.70090556270602
-6.138776164447954,-11.33655881468337,11.0518977523844
-6.679113149527442,-12.28978617442332,11.50813974263255
-7.261129353224763,-13.29113945305293,12.08508373716267
-7.88501417001438,-14.33119362887845,12.79933738443003
-8.549833028965185,-15.39605206072492,13.66812274310717
-9.253164043685468,-16.46642200562126,14.70839968764357
-9.990683421354516,-17.51675584689438,15.93556793822052
-10.75571798518753,-18.51461784886697,17.3616793870042
-11.53879981676505,-19.42050255506276,18.99314070787624
-12.3272792440931,-20.18839077204047,20.82797778406109
-13.10507598928681,-20.76735670329479,22.85287561070596
-13.85266923575417,-21.10449817370101,25.04039306233749
-14.54743733345838,-21.14931011439473,27.34694852152688
-15.16444589883697,-20.85933315777962,29.71231327791116
-15.67773861046636,-20.20650081768378,32.06133997386485
-16.06210330895972,-19.18316729813981,34.30840009514019
-16.29517481652153,-17.80648518025319,36.3644720445915
-16.35961964605687,-16.11981049897005,38.14609236937447
-16.24506464412839,-14.1902696009718,39.58467900536531
-15.94942067144239,-12.10248392522826,40.63435520798892
-15.47933447394113,-9.94946040725476,41.27657713719307
-14.84966425238252,-7.822436287051826,41.520610556589
-14.08207086471948,-5.80170001740194,41.39996295835052
-13.20298556502401,-3.950014292837608,40.96585515864997
-12.24130711992983,-2.309438942421421,40.27936530051754
-11.22617872037035,-0.9014415194410534,39.40387313241057
-10.18511574621309,0.2704920240811408,38.39899112994879
-9.142637491042041,1.216826232142935,37.3165436695693
-8.119439205666593,1.957545219735115,36.19858771326938
-7.1320523042355,2.518071362260212,35.07709705765951
-6.19289023781242,2.925952280459654,33.97478042709419
-5.31056179219371,3.208451067935201,32.9065196586665
-4.490341977355861,3.39098397792558,31.8810219612984
-3.734711825779211,3.496251978786571,30.90241483988846
-3.043903270423963,3.543884518217355,29.97163347755856
-2.416408204700915,3.550427523125058,29.0875409730553
-1.849429212958387,3.529540156179455,28.24778004765641
-1.339262730448953,3.492301171944992,27.44938646723907
-0.8816140982574155,3.44755798633384,26.68920741350918
-0.4718491143767333,3.402276834593313,25.96416958401408
-0.1051892766000168,3.361870495757094,25.27143730778072
0.2231411594190373,3.330492133037091,24.60849399623167
0.5178082612750252,3.311291322933314,23.9731729006372
0.7832942173504234,3.306632697668886,23.36365648946548
1.023849297964297,3.31827990221514,22.77845822496876
1.243464363907833,3.347548562717401,22.21639618089432
1.44585920890868,3.395432213865362,21.67656469527612
1.634482841657698,3.462704980168261,21.15830791512678
1.812522528857128,3.550004455810975,20.66119747226353
1.982919030518473,3.657897796306724,20.18501545652294
2.148385968115961,3.786933583663535,19.72974317690443
2.31143168440268,3.937681583631871,19.29555580490517
2.474382290782083,4.110762088776975,18.88282278650172
2.639404863624733,4.306866134806942,18.49211382127469
2.808529953202844,4.52676748511079,18.12421018783036
2.983672714996104,4.771326892999203,17.78012120538877
3.166652068657609,5.041488765243419,17.46110563207753
3.359207339337857,5.338269957085857,17.16869778577555
3.563011842726342,5.662740022155909,16.90473810960438
3.779682841700059,6.015991817389496,16.67140776659762
4.010787231113146,6.399100924168393,16.47126660855944
4.257842200467936,6.813071900521625,16.30729348936267
4.522309985445179,7.258768944310633,16.18292734340293
4.805585654220683,7.73682815906829,16.10210667992302
5.10897669271706,8.247548331212595,16.06930410359417
5.433672970151275,8.790757040717104,16.08955111224385
5.780705507306921,9.36564917073315,16.16844670620001
6.15089237260737,9.970595642046355,16.31214126106795
6.544770050120235,10.60292172339983,16.52728471336522
6.962508835259348,11.25865686692883,16.82092552863438
7.403811318768165,11.93226204097988,17.20034445647571
7.867793942450358,12.61634632910267,17.67280523341189
8.35285309357827,13.30139238705145,18.24520396112661
8.856519391352279,13.97552020070365,18.92360097926173
9.375306816001176,14.6243299867656,19.71262509162029
9.904567155912282,15.23087676944361,20.61475157962681
10.43836474623422,15.77583881508741,21.6294739517519
10.96939122095894,16.23794610790583,22.75241543585303
11.48894421570808,16.5947286565385,23.97445873159616
11.98699645014413,16.82362246472753,25.28100768645452
12.45238085685208,16.90342943399921,26.65152500861356
12.87311178622848,16.81606574682253,28.0595051099583
13.23685056621402,16.54845708198301,29.47302816241212
13.53150563742151,16.09436214426032,30.85598997241992
13.74593464015667,15.45584978822708,32.17000936223784
13.87069180523404,14.64414380085594,33.37689027669429
13.8987441808932,13.67960193661737,34.44138471387867
13.82607058997248,12.5907152421276,35.33390072061417
13.65206241200096,11.41218098630318,36.03276307502177
13.37966667361115,10.18227799691757,36.52568431241803
13.01524640708549,8.939908480299696,36.81023575452411
12.56817368561355,7.721726170436828,36.89328981476893
12.05020809626989,6.559732407446901,36.78958673811654
11.47473955002584,5.479605119363956,36.51971327527215
10.85598458859146,4.499868874492153,36.10783853619373
10.20821959713634,3.631861875171684,35.57953106088741
9.545116340449596,2.880343007313289,34.95990154417766
8.879220877395328,2.244525032078972,34.2722094676578
8.22159208210549,1.719316004716634,33.53696940598777
7.581595134272115,1.296584922751845,32.77151423840346
6.966830744807034,0.9663203367665418,31.98992575854636
6.3831729148376,0.7176056867928342,31.20322606140666
5.834885705942867,0.5393817451904857,30.41972783223557
5.324791220017699,0.4210000642108236,29.64545908793702
4.854465080725371,0.3525915713552503,28.88460015365439
4.424440787867946,0.3252837962573288,28.13989227980339
4.03440940459698,0.331301895112356,27.41299537018595
3.683405557696037,0.3639857271233907,26.70478575812145
3.369974421745947,0.417750120942173,26.01559399485911
3.092317171766741,0.4880097582231263,25.34538796262566
2.848414402823139,0.5710847343445532,24.69390923585433
2.63612836266437,0.6640982789257064,24.0607713737948
2.453285671492159,0.7648744610090814,23.44552845677023
2.29774264710645,0.8718409193167137,22.84772120840649
2.167435527830363,0.9839396197536233,22.26690683745888
2.06041787926688,1.10054720070781,21.70267750924886
1.974887351074487,1.221405480391347,21.15467124266806
1.909203764716719,1.346562049756302,20.62257808147678
1.861900295909089,1.476320464364909,20.10614362331092
1.831689288530347,1.611199306701487,19.60517139735842
1.817464014301978,1.751899263304793,19.11952514103153
1.818297483083788,1.899277309865587,18.6491317118181
1.833439216734021,2.054327093952715,18.19398515773463
1.862310726974832,2.218164628896814,17.75415233589015
1.904500284582699,2.392018448531704,17.3297803945949
1.959757432238207,2.57722340953689,16.92110640485393
2.027987574422556,2.775217356922075,16.52846942989644
2.109246872144698,2.987539880977045,16.15232534719212
2.203737574880654,3.215832383620306,15.79326477868779
2.311803833386334,3.461838631389547,15.45203453533466
2.433927951126757,3.727404893761254,15.12956303513121
2.570726944680771,4.014478640701024,14.82699020283632
2.722949189925103,4.325104592929043,14.54570239522415
2.891470825868987,4.661416671851006,14.28737290594057
3.077291465948444,5.025624072138847,14.05400857134499
3.281528621103683,5.41998926715733,13.84800289871593
3.505410063329701,5.846795245901649,13.67219593668819
3.750263145757768,6.308298664170581,13.52994075783496
4.017499839339527,6.806664875582715,13.42517586181301
4.308595942138639,7.343880009249165,13.36250195188965
4.625062563885479,7.921634427376191,13.34726028356822
4.968407591155922,8.541171118355265,13.38560800543647
5.340084413734801,9.203092015614036,13.48458346739956
5.741424774542451,9.907115131392983,13.65215121808259
6.173552254761165,10.6517761391197,13.89721224178068
6.637272721549419,11.43407017442913,14.22955987747043
7.132938198628715,12.24903388827201,14.65975598688595
7.660281285331237,13.08927509061146,15.19889579510397
8.218218735068323,13.94446868335294,15.85822443963189
8.804625463410574,14.80085390065342,16.64856540802111
9.416084474571068,15.64078954436404,17.57952344787835
10.0476243085414,16.44245013730785,18.65843593040222
10.69246375492819,17.17977383502415,19.88907146725972
11.34179345810889,17.82279652171982,21.27011697485603
11.98463462729493,18.33851588372275,22.79355631342633
12.60782431623574,18.69241098742887,24.44312193903505
13.1961814381338,18.85068250774777,26.19308397229404
13.7329037053845,18.78316621346301,28.00770600178567
14.20022888781705,18.4667103671764,29.84171128896145
14.58036166445374,17.88862062739313,31.64203214957002
14.85662118390229,17.04961347638656,33.3509374722363
15.01471109895826,15.96564826702704,34.91035892542759
15.04396585510818,14.66809022976664,36.26692088192023
14.93839999831195,13.2019151354499,37.37691770414114
14.69739449550482,11.62205838912959,38.2103790091718
14.32590020341425,9.98842950505619,38.7534843192439
13.83411585760576,8.36042071369563,39.00891970532342
13.2366872238132,6.791829913629909,38.99421323077315
12.55155165360072,5.326967672413547,38.73850044926557
11.79859881847576,3.99839038225653,38.27843081746092
10.99832557704403,2.826317545607819,37.65397446779268
10.17063511684928,1.819469847055188,36.90475166509739
9.333880980534012,0.9768785018717128,36.06726476189125
8.504201241805418,0.2901762436376484,35.1731561798755
7.69513992793881,-0.254049424980803,34.24841329200586
6.917519029534481,-0.6721337260098496,33.31332119835852
6.179506598411868,-0.9816021177834149,32.38292345584779
5.486822046272575,-1.199876925947403,31.46776664422432
4.843024579139347,-1.343397720834456,30.57475088281816
4.249840446588966,-1.427089965999671,29.70796346228301
3.707495971040485,-1.46410266385172,28.86942298158099
3.215033966707725,-1.465738641318182,28.05970047900184
2.770600042916913,-1.441512578706087,27.27841082751274
2.371692063381583,-1.399286166613078,26.52458372659699
2.015370813460658,-1.345443509189957,25.7969316067241
1.698433042085713,-1.285081484839118,25.09403431728243
1.417549885015692,-1.222198771132549,24.41445977192883
1.169374605429116,-1.159873798296598,23.75683735851441
0.9506239060276949,-1.100426436142191,23.11989792383885
0.7581370008056377,-1.045561219321191,22.50249113505281
0.5889163462419553,-0.9964918048943235,21.903588322876
0.4401535303783073,-0.9540474794345317,21.32227666010796
0.3092433745718726,-0.9187631476485633,20.75774874301343
0.193788859740297,-0.8909545229290426,20.20929028443251
0.09159907124479319,-0.8707803261868513,19.67626763128011
6.819768237510127e-4,-0.8582932643401522,19.15811611457266
-0.0807664846360784,-0.853481456368994,18.65432976066772
-0.1543758185261385,-0.8563018359033583,18.16445258059667
-0.2216159600574676,-0.8667069053708788,17.68807146342436
-0.2838131079941638,-0.8846660602992316,17.22481059297953
-0.3421658619371288,-0.9101825509553025,16.77432725761235
-0.3977612649457805,-0.9433070064703626,16.33630890989249
-0.4515904728187956,-0.9841483163060041,15.91047134335457
-0.5045638677281711,-1.032882546411845,15.49655787707009
-0.5575255105493276,-1.08976046288581,15.09433946991351
-0.6112668862470996,-1.155114143928779,14.70361572127919
-0.6665399427974797,-1.229363080495866,14.32421675182491
-0.7240694587197013,-1.313020096048966,13.95600599589293
-0.7845647993767432,-1.406697354684763,13.59888397674576
-0.8487311394391682,-1.511112672860545,13.25279317735795
-0.9172802396201851,-1.627096300903818,12.91772416431494
-0.9909408709646352,-1.755598294087973,12.59372317173219
-1.070468980257663,-1.897696546498771,12.28090140754898
-1.156657685805375,-2.054605510887155,11.97944640771225
-1.25034718384842,-2.227685570172988,11.68963583633387
-1.35243463169911,-2.418452956247922,11.41185421351272
-1.463884053357077,-2.628590022970671,11.14661314858334
-1.585736285292989,-2.859955564831644,10.89457576604402
-1.719118942024252,-3.114594720598242,10.65658613441001
-1.86525632989837,-3.394747799488493,10.43370464330272
-2.025479168921649,-3.702857099766301,10.22725041729914
-2.201233890951402,-4.041570435634267,10.03885199854424
-2.394091160888372,-4.413739622575532,9.870507659862067
-2.605753106461229,-4.822411563177994,9.724656802823644
-2.838058530282066,-5.270808789025507,9.604263913981633
-3.092985101030588,-5.76229530950962,9.51291644046648
-3.372647162317825,-6.30032235478983,9.454937618469403
-3.679287339355227,-6.888347043362861,9.435514621182605
-4.015259545697161,-7.529715139989951,9.460841211194031
-4.383000277954459,-8.227496924344793,9.538272144836244
-4.784984226091812,-8.984262870997359,9.67648356246715
-5.223659228376573,-9.801783589944922,9.885629104907233
-5.701354503141705,-10.68063675703907,10.17747504772603
-6.220154989643453,-11.61970337410319,10.56548884991679
-6.781733711683868,-12.61553791607853,11.06484378714507
-7.387133657752799,-13.66160364956784,11.69228774730988
-8.03649125302801,-14.7473782652179,12.46580753963546
-8.728695818767331,-15.85735921374913,13.40400334905856
-9.460984464563877,-16.97003619574701,14.52507567108522
-10.22848082560576,-18.05695254503756,15.84532682487151
-11.02370011060337,-19.0820469459355,17.37710242060599
-11.83606275473403,-20.00154450998683,19.12615960912509
-12.65148398389011,-20.76473318261106,21.08856321452942
-13.45213381165449,-21.31598484625966,23.24738523992098
-14.21648490046545,-21.59831423508821,25.56970565087892
-14.91977380268096,-21.55856463752816,28.00463713905759
-15.53498110313293,-21.15394209096123,30.48323637848031
-16.03437609630958,-20.35912355403596,32.92110152647603
-16.39156864480137,-19.1726640366229,35.22408662066989
-16.58387814682936,-17.6211327206476,37.29687177795005
-16.59470070792754,-15.75954352486265,39.05325427320933
-16.41547808455205,-13.66732268188887,40.42627165315979
-16.04688856432458,-11.44015224609048,41.37599037652436
-15.49900534533604,-9.179176627263498,41.89321029026376
-14.7903742369779,-6.97979832551592,41.99836477235701
-13.94618597397878,-4.922310105042395,41.73615760482841
-12.99588730185341,-3.065932653165323,41.16748121027612
-11.97064184920531,-1.446773853260475,40.36056775445164
-10.90101174040001,-0.0792309523112864,39.38309676907064
-9.815116447587322,1.040263822856056,38.29634368296343
-8.737385281112928,1.928412116004566,37.15172073412798
-7.687896621635823,2.610192276635495,35.98948363900765
-6.682214023611772,3.114667155454072,34.83905946835624
-5.731590604740964,3.471774315118022,33.72037393072885
-4.843409761350896,3.710132459350678,32.64563695902614
-4.021748587180861,3.85573012166896,31.62119509299018
-3.267977925298536,3.93129373891439,30.64921308377705
-2.581341021977976,3.956129063487841,29.72907169011584
-1.959476552932187,3.946260855878344,28.8584539601747
-1.398869684824176,3.914738251216356,28.03414217723348
-0.8952269929507024,3.872013989623628,27.25257114515861
-0.4437785107606578,3.826339021291945,26.51018996542852
-0.03951418715753835,3.784138522982755,25.8036814092041
0.3226362946315022,3.7503520236637,25.13008057632987
0.6476711392954555,3.728730869959051,24.48682590340883
0.940422863502405,3.722092435088856,23.87176742115972
1.205495824901829,3.732533757833022,23.28315021468009
1.447228230054227,3.761608781881149,22.71958551239822
1.66967304982723,3.810473799063696,22.18001764303664
1.876593235678322,3.880005563671304,21.66369205678665
2.071467475137676,3.970896130892657,21.17012747737915
2.257503443493575,4.083727946034733,20.69909381881835
2.43765610719084,4.219032159592117,20.25059657840082
2.614649124044986,4.377332606762637,19.82486785613417
2.790997778700924,4.559177383044221,19.42236383298422
2.969032200912749,4.765159471037656,19.04376837779349
3.150919849877032,4.995927422305757,18.69000237859378
3.338686419064314,5.252186664803913,18.36223835805943
3.534234430252151,5.534691583943958,18.06191989588292
3.73935884894888,5.844228108504036,17.7907853106039
3.955759071341713,6.181586119239766,17.55089492085531
4.185046610058374,6.54752059093747,17.34466098253249
4.428747747286213,6.942699987724489,17.17487905394532
4.688300334990942,7.367640077091179,17.04475904296358
4.965043811021113,7.822621045427013,16.95795350374851
5.260201378201666,8.307585642349538,16.91857984132147
5.574853177966347,8.822016134929898,16.93123192088511
5.909899205308243,9.36478823202133,17.00097515141998
6.266010693059002,9.934000998795609,17.13331743592057
6.643568789436377,10.52678331957159,17.33414652321514
7.04258962808951,11.13907991611778,17.60962241289992
7.462635426171629,11.76542353660484,17.9660118343578
7.902712139747358,12.39870491451952,18.40945089077379
8.361155560499666,13.02995856352334,18.94562238457926
8.83550964670699,13.64819029419672,19.57933699789115
9.322403398924463,14.24028097592383,20.31401344408415
9.817435686892662,14.79100937828905,21.15106302272269
10.31508093603316,15.28324297813196,22.08919953023702
10.80863210731462,15.69834662041324,23.12371630429008
11.29020030671341,16.01685141694882,24.24579705363095
11.75079171672243,16.21940675392398,25.44195277275578
12.18048122639199,16.28800437320684,26.69369775895697
12.56869702240647,16.20741558083347,27.977585666924
12.9046207161001,15.96672562087344,29.26571299438284
13.17769335097103,15.56079358934484,30.52675566127511
13.37820013399833,14.99142723184336,31.72753328455343
13.49788867681793,14.2680563572892,32.83500316934315
13.53056081911409,13.40772893346444,33.81848981220354
13.47257098154708,12.43434194704078,34.65188087994067
13.3231677544758,11.37714153620987,35.31549210067618
13.08463108315573,10.26865657496148,35.79733650585
12.76218290244694,9.142333289022735,36.09362586722829
12.36367951305635,8.030187358283065,36.20846303405768
11.89912296538779,6.960771915192766,36.15281979208441
11.38005022549327,5.957682797200136,35.94300176417992
10.81886912041306,5.038710752283627,35.59885676643784
10.22820826991149,4.215635009616566,35.14198048815432
9.620336561807358,3.49456029364961,34.59412447016808
9.006690166522514,2.876644866306995,33.9759369390972
8.397525953185305,2.359052200211439,33.30608911366808
7.801703032585158,1.935975153273706,32.60077472738457
7.226581190890315,1.599616227926445,31.87352709797418
6.678016930919421,1.341048201647694,31.13527695402192
6.160434332709806,1.150916949695711,30.39457127167851
5.676947974453565,1.019977638987535,29.65788239876941
5.229517510415455,0.9394752047649896,28.92995174638266
4.819117076382881,0.9013910179210872,28.21412868781067
4.445906630436161,0.8985819187321795,27.51268011397078
4.109396070970594,0.9248375604464097,26.82705795043439
3.808596192991375,0.9748792077723256,26.15812051493554
3.542153126224586,1.044319208998184,25.50630918966575
3.308464846834559,1.129596244558335,24.87178508975859
3.105779739241732,1.227897679447493,24.25453187614607
2.932278105194912,1.337077152096145,23.65443116872639
2.786138077160051,1.455572975732678,23.07131662755392


==> Figures/animation3b-31.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806
-4.908891668377309,-7.462607415150245,16.89372053924464
-5.175145308757908,-7.947511926847177,16.83276057510001
-5.46355640398453,-8.460302192972607,16.82072611651955
-5.77465347540898,-9.000530753984435,16.86252698304653
-6.108838769196343,-9.56703226544543,16.9635356727936
-6.466323453310542,-10.15774376499434,17.12954632717531
-6.847050743656275,-10.76950193378845,17.3666948437591
-7.250606098920574,-11.39782166645278,17.68132782943712
-7.676114312068482,-12.03666454336378,18.07980663331105
-8.12212442683223,-12.67821155138795,18.56823221467647
-8.586485024063977,-13.31266165367204,19.15207785491791
-9.066214638923302,-13.92808628462209,19.83572070105571
-9.557374911529966,-14.51037875739439,20.62187095904795
-10.05495745676844,-15.04334541980515,21.51091029386405
-10.55279910341671,-15.50898981540663,22.50016925099382
-11.04354359619007,-15.88803888947514,23.58319688885598
-11.51867028850319,-16.16074773458637,24.74910220122145
-11.96861072426747,-16.30799320113282,25.98207189227934
-12.38297112165924,-16.31262544902126,27.26118571691662
-12.75087157602674,-16.160992398606,28.56065019942234
-13.06140079524942,-15.84449254220167,29.8505456200713
-13.30416891153549,-15.36095988712894,31.09812481313769
-13.46992233576013,-14.71565793266705,32.26961809659739
-13.55116713063932,-13.92167372412839,33.33239926176974
-13.54273528447844,-12.99956690290112,34.25727534661105
-13.44222567494715,-11.97623741576314,35.02060478132034
-13.25026090452303,-10.88310849280067,35.60594681448938
-12.97052222468299,-9.753846396892921,36.00500817168874
-12.60955390513553,-8.62192167137023,36.2177693454404
-12.17635968467046,-7.518335465287018,36.25181405995657
-11.68184071042889,-6.469785804980421,36.12101491746989
-11.13814131560671,-5.49744938392575,35.84381492265343
-10.55797360545484,-4.616434317272438,35.44137286426976
-9.95398484508788,-3.83584941522619,34.93581334319628
-9.338216321646248,-3.159358174132845,34.34875680105966
-8.721683109993043,-2.586049607447708,33.70022429582011
-8.114085207058064,-2.111459473283932,33.00793663068848
-7.523644841946926,-1.728602939886827,32.28697094419469
-6.957053923874065,-1.428919721955771,31.54970467119412
-6.419509710120289,-1.203073787377655,30.80596489183831
-5.914815101215495,-1.041584515946102,30.06330487009582
-5.445521316363323,-0.9352914531229708,29.32734254354208
-5.013093849112705,-0.8756703998472212,28.60211228124716
-4.618086529860676,-0.8550261395866374,27.89039748486817
-4.260312497012767,-0.8665888993304481,27.19402538866625
-3.939004457659817,-0.9045398615451372,26.51411588191822
-3.652959587585981,-0.963987437573023,25.85128337117743
-3.400666726407737,-1.040911794961413,25.20579511824766
-3.180415210674263,-1.132091041199022,24.57769179266544
-2.990385847623404,-1.235018883391843,23.9668768083104
-2.828725271601264,-1.347820646225527,23.37318091243651
-2.693605346061255,-1.469172236172364,22.79640787187465
-2.583269464809651,-1.598224914231634,22.23636624206678
-2.496067638021926,-1.734537482269638,21.6928912948668
-2.430482176274753,-1.878016598178185,21.16586032898
-2.385145649842628,-2.028865322949716,20.6552038472147
-2.358852629581981,-2.187539594377192,20.16091447713999
-2.350566529637776,-2.35471205899132,19.6830550349834
-2.359422683957002,-2.531242531110149,19.22176677400322
-2.384728606210854,-2.718154251384376,18.77727860044749
-2.425962210650409,-2.916615061089486,18.34991786369787
-2.48276861150689,-3.127922572752321,17.94012321431883
-2.55495597080144,-3.353492386819836,17.54845995829371
-2.642490727507904,-3.594848365125091,17.17563830340745
-2.74549241257138,-3.853613913826555,16.82253488167292
-2.864228131208898,-4.131503141312847,16.49021792774914
-2.999106672469547,-4.430310630913606,16.17997648503941
-3.150672081958767,-4.751898395212061,15.89335398467224
-3.319596402265343,-5.098178349985882,15.63218648104283
-3.506671142003125,-5.471088354194738,15.39864570968229
-3.712796873428524,-5.872559503357695,15.19528693120054
-3.938970175501592,-6.304471937197162,15.02510120281967
-4.186266930036109,-6.768595936904299,14.89157123011198
-4.45582074102716,-7.266514564808102,14.79872923755033
-4.748794982419984,-7.799523583146255,14.75121428642687
-5.066346694070128,-8.368503955050064,14.75432508089718
-5.409580254768663,-8.97376200267736,14.81406245084163
-5.779488493508159,-9.614832462217395,14.9371533056679
-6.176878703241082,-10.29024050507858,15.1310448705032
-6.602280968980661,-10.9972206626142,15.40385447329906
-7.055836421808027,-11.73139398122997,15.76425621248154
-7.537163630257138,-12.4864102211639,16.22128188989985
-8.0452025315809,-13.25357010019756,16.78401037278938
-8.578037313957038,-14.02145396559064,17.46111824604765
-9.132702723336822,-14.77559798000984,18.26026699089328
-9.70498257836649,-15.49827629619867,19.18731030009382
-10.28921489023412,-16.16846585109353,20.24532218289249
-10.87812468452219,-16.76208556192674,21.43347465616434
-11.46271274738879,-17.25260785269849,22.74583415973619
-12.03223479550149,-17.61212955784235,24.17019650650118
-12.57430903329797,-17.81295263989567,25.68713445848639
-13.07518818554925,-17.82965637313429,27.26947692889004
-13.52022226485169,-17.64154198467124,28.88245549447029
-13.89451874727239,-17.23521019210209,30.48472128514922
-14.1837776909001,-16.6069181686897,32.0303377672146
-14.37524398160275,-15.76429367374378,33.4716926479383
-14.45868419211844,-14.72700024052625,34.76306991469054
-14.42727087405127,-13.52607232815621,35.86443110956015
-14.27825173141073,-12.2018639325925,36.74483677430309
-14.01330059705561,-10.80082900717629,37.38494723955948
-13.63849023689316,-9.371599508367131,37.77819247152998
-13.1638850068329,-7.9609696464894,37.93045933723904
-12.60281040088347,-6.610388745730116,37.85843663005211
-11.97090224631853,-5.353417878489372,37.58699782183282
-11.28506092595231,-4.214371807514168,37.14612674755673
-10.56243313360139,-3.208123330618967,36.56788526314193
-9.819520033735808,-2.340857130067272,35.88381132795232
-9.07147538700877,-1.611458815133361,35.12297297151972
-8.331619986618273,-1.013211701282289,34.31074118161336
-7.611167166380064,-0.5355248282044304,33.46821950256845
-6.919132192698718,-0.1654982927377805,32.61219465707872
-6.262386698830436,0.1107821011628909,31.75544732168699
-5.645816344907248,0.3072575221020518,30.90727190331222
-5.072542951355929,0.4372032692139151,30.0740831595923
-4.544178777663324,0.5127894594921631,29.2600227849745
-4.061088245711375,0.5448430821396952,28.46751213068183
-3.622639788077496,0.5427592865894205,27.6977237900446
-3.227436841899305,0.5145160201840501,26.95096372307795
-2.873522005193049,0.466754906119021,26.22696759652609
-2.558552034908424,0.4049002273635132,25.52512155054703
-2.279943868961481,0.3332958326652719,24.84462027771512
-2.034993433501951,0.2553462312223027,24.18457551604443
-1.82096988651123,0.1736530605474331,23.54408688991997
-1.63518835300841,0.0901416835663906,22.92228522855385
-1.475064287527964,0.006175159196081595,22.31835652597037
-1.338152477168328,-0.07734550243492738,21.73155285194145
-1.222173459595716,-0.1598948180486543,21.16119491334285
-1.12502983374591,-0.2412494075955428,20.6066696457961
-1.044814625110871,-0.3214266661738865,20.06742518090508
-0.9798135565057926,-0.4006343505687822,19.5429647534902
-0.9285027832544132,-0.4792298444359228,19.03284054419519
-0.8895433863677801,-0.5576878887065269,18.53664805278638
-0.8617736817972804,-0.6365756332815818,18.05402132723779
-0.8442001987839824,-0.716533962029001,17.58462920006536
-0.835988004620924,-0.7982641518807843,17.12817257953944
-0.8364509047555706,-0.8825190394380635,16.68438278862968
-0.8450419235441399,-0.9700979790002494,16.25302092335729
-0.8613443693698549,-1.061844980475666,15.83387820353416
-0.8850637054614777,-1.158649511723139,15.42677730499186
-0.9160203818815338,-1.261449535947975,15.03157468833314
-0.9541437322195166,-1.3712364298375,14.64816397194702
-0.9994669981157538,-1.48906149149219,14.27648043494381
-1.05212351361932,-1.616043798311398,13.91650677826812
-1.112344057466269,-1.753379213159234,13.56828031975415
-1.180455362692953,-1.902350361419648,13.23190185203328
-1.25687975768878,-2.064337410528615,12.90754645205303
-1.342135898971369,-2.240829475132371,12.59547659876818
-1.436840541696201,-2.433436442107352,12.29605803258958
-1.541711277090182,-2.643900955992001,12.00977887753183
-1.65757014423854,-2.874110221026768,11.73727264536403
-1.785347994143347,-3.126107153056066,11.4793458502927
-1.926089443292089,-3.402100242572769,11.23701108124095
-2.080958197895784,-3.704471255660435,11.01152650279209
-2.251242453190811,-4.03577958532621,10.8044428779176
-2.438359968128614,-4.398761650347831,10.61765931281104
-2.64386227616408,-4.796323196421792,10.4534889954275
-2.869437307569502,-5.231521654961293,10.31473620163411
-3.11690945555218,-5.707534825168686,10.2047857259823
-3.388235803213943,-6.227611031832362,10.1277055836905
-3.6854968252664,-6.794994547722519,10.08836321920823
-4.010879371280653,-7.412818446042341,10.09255439390413
-4.36664911219806,-8.083955192420909,10.14714220511807
-4.755108881844481,-8.810813292441338,10.26020104010869
-5.178538478090736,-9.595066390006982,10.44115635177952
-5.639110539448437,-10.43729975863287,10.70090556270602
-6.138776164447954,-11.33655881468337,11.0518977523844
-6.679113149527442,-12.28978617442332,11.50813974263255
-7.261129353224763,-13.29113945305293,12.08508373716267
-7.88501417001438,-14.33119362887845,12.79933738443003
-8.549833028965185,-15.39605206072492,13.66812274310717
-9.253164043685468,-16.46642200562126,14.70839968764357
-9.990683421354516,-17.51675584689438,15.93556793822052
-10.75571798518753,-18.51461784886697,17.3616793870042
-11.53879981676505,-19.42050255506276,18.99314070787624
-12.3272792440931,-20.18839077204047,20.82797778406109
-13.10507598928681,-20.76735670329479,22.85287561070596
-13.85266923575417,-21.10449817370101,25.04039306233749
-14.54743733345838,-21.14931011439473,27.34694852152688
-15.16444589883697,-20.85933315777962,29.71231327791116
-15.67773861046636,-20.20650081768378,32.06133997386485
-16.06210330895972,-19.18316729813981,34.30840009514019
-16.29517481652153,-17.80648518025319,36.3644720445915
-16.35961964605687,-16.11981049897005,38.14609236937447
-16.24506464412839,-14.1902696009718,39.58467900536531
-15.94942067144239,-12.10248392522826,40.63435520798892
-15.47933447394113,-9.94946040725476,41.27657713719307
-14.84966425238252,-7.822436287051826,41.520610556589
-14.08207086471948,-5.80170001740194,41.39996295835052
-13.20298556502401,-3.950014292837608,40.96585515864997
-12.24130711992983,-2.309438942421421,40.27936530051754
-11.22617872037035,-0.9014415194410534,39.40387313241057
-10.18511574621309,0.2704920240811408,38.39899112994879
-9.142637491042041,1.216826232142935,37.3165436695693
-8.119439205666593,1.957545219735115,36.19858771326938
-7.1320523042355,2.518071362260212,35.07709705765951
-6.19289023781242,2.925952280459654,33.97478042709419
-5.31056179219371,3.208451067935201,32.9065196586665
-4.490341977355861,3.39098397792558,31.8810219612984
-3.734711825779211,3.496251978786571,30.90241483988846
-3.043903270423963,3.543884518217355,29.97163347755856
-2.416408204700915,3.550427523125058,29.0875409730553
-1.849429212958387,3.529540156179455,28.24778004765641
-1.339262730448953,3.492301171944992,27.44938646723907
-0.8816140982574155,3.44755798633384,26.68920741350918
-0.4718491143767333,3.402276834593313,25.96416958401408
-0.1051892766000168,3.361870495757094,25.27143730778072
0.2231411594190373,3.330492133037091,24.60849399623167
0.5178082612750252,3.311291322933314,23.9731729006372
0.7832942173504234,3.306632697668886,23.36365648946548
1.023849297964297,3.31827990221514,22.77845822496876
1.243464363907833,3.347548562717401,22.21639618089432
1.44585920890868,3.395432213865362,21.67656469527612
1.634482841657698,3.462704980168261,21.15830791512678
1.812522528857128,3.550004455810975,20.66119747226353
1.982919030518473,3.657897796306724,20.18501545652294
2.148385968115961,3.786933583663535,19.72974317690443
2.31143168440268,3.937681583631871,19.29555580490517
2.474382290782083,4.110762088776975,18.88282278650172
2.639404863624733,4.306866134806942,18.49211382127469
2.808529953202844,4.52676748511079,18.12421018783036
2.983672714996104,4.771326892999203,17.78012120538877
3.166652068657609,5.041488765243419,17.46110563207753
3.359207339337857,5.338269957085857,17.16869778577555
3.563011842726342,5.662740022155909,16.90473810960438
3.779682841700059,6.015991817389496,16.67140776659762
4.010787231113146,6.399100924168393,16.47126660855944
4.257842200467936,6.813071900521625,16.30729348936267
4.522309985445179,7.258768944310633,16.18292734340293
4.805585654220683,7.73682815906829,16.10210667992302
5.10897669271706,8.247548331212595,16.06930410359417
5.433672970151275,8.790757040717104,16.08955111224385
5.780705507306921,9.36564917073315,16.16844670620001
6.15089237260737,9.970595642046355,16.31214126106795
6.544770050120235,10.60292172339983,16.52728471336522
6.962508835259348,11.25865686692883,16.82092552863438
7.403811318768165,11.93226204097988,17.20034445647571
7.867793942450358,12.61634632910267,17.67280523341189
8.35285309357827,13.30139238705145,18.24520396112661
8.856519391352279,13.97552020070365,18.92360097926173
9.375306816001176,14.6243299867656,19.71262509162029
9.904567155912282,15.23087676944361,20.61475157962681
10.43836474623422,15.77583881508741,21.6294739517519
10.96939122095894,16.23794610790583,22.75241543585303
11.48894421570808,16.5947286565385,23.97445873159616
11.98699645014413,16.82362246472753,25.28100768645452
12.45238085685208,16.90342943399921,26.65152500861356
12.87311178622848,16.81606574682253,28.0595051099583
13.23685056621402,16.54845708198301,29.47302816241212
13.53150563742151,16.09436214426032,30.85598997241992
13.74593464015667,15.45584978822708,32.17000936223784
13.87069180523404,14.64414380085594,33.37689027669429
13.8987441808932,13.67960193661737,34.44138471387867
13.82607058997248,12.5907152421276,35.33390072061417
13.65206241200096,11.41218098630318,36.03276307502177
13.37966667361115,10.18227799691757,36.52568431241803
13.01524640708549,8.939908480299696,36.81023575452411
12.56817368561355,7.721726170436828,36.89328981476893
12.05020809626989,6.559732407446901,36.78958673811654
11.47473955002584,5.479605119363956,36.51971327527215
10.85598458859146,4.499868874492153,36.10783853619373
10.20821959713634,3.631861875171684,35.57953106088741
9.545116340449596,2.880343007313289,34.95990154417766
8.879220877395328,2.244525032078972,34.2722094676578
8.22159208210549,1.719316004716634,33.53696940598777
7.581595134272115,1.296584922751845,32.77151423840346
6.966830744807034,0.9663203367665418,31.98992575854636
6.3831729148376,0.7176056867928342,31.20322606140666
5.834885705942867,0.5393817451904857,30.41972783223557
5.324791220017699,0.4210000642108236,29.64545908793702
4.854465080725371,0.3525915713552503,28.88460015365439
4.424440787867946,0.3252837962573288,28.13989227980339
4.03440940459698,0.331301895112356,27.41299537018595
3.683405557696037,0.3639857271233907,26.70478575812145
3.369974421745947,0.417750120942173,26.01559399485911
3.092317171766741,0.4880097582231263,25.34538796262566
2.848414402823139,0.5710847343445532,24.69390923585433
2.63612836266437,0.6640982789257064,24.0607713737948
2.453285671492159,0.7648744610090814,23.44552845677023
2.29774264710645,0.8718409193167137,22.84772120840649
2.167435527830363,0.9839396197536233,22.26690683745888
2.06041787926688,1.10054720070781,21.70267750924886
1.974887351074487,1.221405480391347,21.15467124266806
1.909203764716719,1.346562049756302,20.62257808147678
1.861900295909089,1.476320464364909,20.10614362331092
1.831689288530347,1.611199306701487,19.60517139735842
1.817464014301978,1.751899263304793,19.11952514103153
1.818297483083788,1.899277309865587,18.6491317118181
1.833439216734021,2.054327093952715,18.19398515773463
1.862310726974832,2.218164628896814,17.75415233589015
1.904500284582699,2.392018448531704,17.3297803945949
1.959757432238207,2.57722340953689,16.92110640485393
2.027987574422556,2.775217356922075,16.52846942989644
2.109246872144698,2.987539880977045,16.15232534719212
2.203737574880654,3.215832383620306,15.79326477868779
2.311803833386334,3.461838631389547,15.45203453533466
2.433927951126757,3.727404893761254,15.12956303513121
2.570726944680771,4.014478640701024,14.82699020283632
2.722949189925103,4.325104592929043,14.54570239522415
2.891470825868987,4.661416671851006,14.28737290594057
3.077291465948444,5.025624072138847,14.05400857134499
3.281528621103683,5.41998926715733,13.84800289871593
3.505410063329701,5.846795245901649,13.67219593668819
3.750263145757768,6.308298664170581,13.52994075783496
4.017499839339527,6.806664875582715,13.42517586181301
4.308595942138639,7.343880009249165,13.36250195188965
4.625062563885479,7.921634427376191,13.34726028356822
4.968407591155922,8.541171118355265,13.38560800543647
5.340084413734801,9.203092015614036,13.48458346739956
5.741424774542451,9.907115131392983,13.65215121808259
6.173552254761165,10.6517761391197,13.89721224178068
6.637272721549419,11.43407017442913,14.22955987747043
7.132938198628715,12.24903388827201,14.65975598688595
7.660281285331237,13.08927509061146,15.19889579510397
8.218218735068323,13.94446868335294,15.85822443963189
8.804625463410574,14.80085390065342,16.64856540802111
9.416084474571068,15.64078954436404,17.57952344787835
10.0476243085414,16.44245013730785,18.65843593040222
10.69246375492819,17.17977383502415,19.88907146725972
11.34179345810889,17.82279652171982,21.27011697485603
11.98463462729493,18.33851588372275,22.79355631342633
12.60782431623574,18.69241098742887,24.44312193903505
13.1961814381338,18.85068250774777,26.19308397229404
13.7329037053845,18.78316621346301,28.00770600178567
14.20022888781705,18.4667103671764,29.84171128896145
14.58036166445374,17.88862062739313,31.64203214957002
14.85662118390229,17.04961347638656,33.3509374722363
15.01471109895826,15.96564826702704,34.91035892542759
15.04396585510818,14.66809022976664,36.26692088192023
14.93839999831195,13.2019151354499,37.37691770414114
14.69739449550482,11.62205838912959,38.2103790091718
14.32590020341425,9.98842950505619,38.7534843192439
13.83411585760576,8.36042071369563,39.00891970532342
13.2366872238132,6.791829913629909,38.99421323077315
12.55155165360072,5.326967672413547,38.73850044926557
11.79859881847576,3.99839038225653,38.27843081746092
10.99832557704403,2.826317545607819,37.65397446779268
10.17063511684928,1.819469847055188,36.90475166509739
9.333880980534012,0.9768785018717128,36.06726476189125
8.504201241805418,0.2901762436376484,35.1731561798755
7.69513992793881,-0.254049424980803,34.24841329200586
6.917519029534481,-0.6721337260098496,33.31332119835852
6.179506598411868,-0.9816021177834149,32.38292345584779
5.486822046272575,-1.199876925947403,31.46776664422432
4.843024579139347,-1.343397720834456,30.57475088281816
4.249840446588966,-1.427089965999671,29.70796346228301
3.707495971040485,-1.46410266385172,28.86942298158099
3.215033966707725,-1.465738641318182,28.05970047900184
2.770600042916913,-1.441512578706087,27.27841082751274
2.371692063381583,-1.399286166613078,26.52458372659699
2.015370813460658,-1.345443509189957,25.7969316067241
1.698433042085713,-1.285081484839118,25.09403431728243
1.417549885015692,-1.222198771132549,24.41445977192883
1.169374605429116,-1.159873798296598,23.75683735851441
0.9506239060276949,-1.100426436142191,23.11989792383885
0.7581370008056377,-1.045561219321191,22.50249113505281
0.5889163462419553,-0.9964918048943235,21.903588322876
0.4401535303783073,-0.9540474794345317,21.32227666010796
0.3092433745718726,-0.9187631476485633,20.75774874301343
0.193788859740297,-0.8909545229290426,20.20929028443251
0.09159907124479319,-0.8707803261868513,19.67626763128011
6.819768237510127e-4,-0.8582932643401522,19.15811611457266
-0.0807664846360784,-0.853481456368994,18.65432976066772
-0.1543758185261385,-0.8563018359033583,18.16445258059667
-0.2216159600574676,-0.8667069053708788,17.68807146342436
-0.2838131079941638,-0.8846660602992316,17.22481059297953
-0.3421658619371288,-0.9101825509553025,16.77432725761235
-0.3977612649457805,-0.9433070064703626,16.33630890989249
-0.4515904728187956,-0.9841483163060041,15.91047134335457
-0.5045638677281711,-1.032882546411845,15.49655787707009
-0.5575255105493276,-1.08976046288581,15.09433946991351
-0.6112668862470996,-1.155114143928779,14.70361572127919
-0.6665399427974797,-1.229363080495866,14.32421675182491
-0.7240694587197013,-1.313020096048966,13.95600599589293
-0.7845647993767432,-1.406697354684763,13.59888397674576
-0.8487311394391682,-1.511112672860545,13.25279317735795
-0.9172802396201851,-1.627096300903818,12.91772416431494
-0.9909408709646352,-1.755598294087973,12.59372317173219
-1.070468980257663,-1.897696546498771,12.28090140754898
-1.156657685805375,-2.054605510887155,11.97944640771225
-1.25034718384842,-2.227685570172988,11.68963583633387
-1.35243463169911,-2.418452956247922,11.41185421351272
-1.463884053357077,-2.628590022970671,11.14661314858334
-1.585736285292989,-2.859955564831644,10.89457576604402
-1.719118942024252,-3.114594720598242,10.65658613441001
-1.86525632989837,-3.394747799488493,10.43370464330272
-2.025479168921649,-3.702857099766301,10.22725041729914
-2.201233890951402,-4.041570435634267,10.03885199854424
-2.394091160888372,-4.413739622575532,9.870507659862067
-2.605753106461229,-4.822411563177994,9.724656802823644
-2.838058530282066,-5.270808789025507,9.604263913981633
-3.092985101030588,-5.76229530950962,9.51291644046648
-3.372647162317825,-6.30032235478983,9.454937618469403
-3.679287339355227,-6.888347043362861,9.435514621182605
-4.015259545697161,-7.529715139989951,9.460841211194031
-4.383000277954459,-8.227496924344793,9.538272144836244
-4.784984226091812,-8.984262870997359,9.67648356246715
-5.223659228376573,-9.801783589944922,9.885629104907233
-5.701354503141705,-10.68063675703907,10.17747504772603
-6.220154989643453,-11.61970337410319,10.56548884991679
-6.781733711683868,-12.61553791607853,11.06484378714507
-7.387133657752799,-13.66160364956784,11.69228774730988
-8.03649125302801,-14.7473782652179,12.46580753963546
-8.728695818767331,-15.85735921374913,13.40400334905856
-9.460984464563877,-16.97003619574701,14.52507567108522
-10.22848082560576,-18.05695254503756,15.84532682487151
-11.02370011060337,-19.0820469459355,17.37710242060599
-11.83606275473403,-20.00154450998683,19.12615960912509
-12.65148398389011,-20.76473318261106,21.08856321452942
-13.45213381165449,-21.31598484625966,23.24738523992098
-14.21648490046545,-21.59831423508821,25.56970565087892
-14.91977380268096,-21.55856463752816,28.00463713905759
-15.53498110313293,-21.15394209096123,30.48323637848031
-16.03437609630958,-20.35912355403596,32.92110152647603
-16.39156864480137,-19.1726640366229,35.22408662066989
-16.58387814682936,-17.6211327206476,37.29687177795005
-16.59470070792754,-15.75954352486265,39.05325427320933
-16.41547808455205,-13.66732268188887,40.42627165315979
-16.04688856432458,-11.44015224609048,41.37599037652436
-15.49900534533604,-9.179176627263498,41.89321029026376
-14.7903742369779,-6.97979832551592,41.99836477235701
-13.94618597397878,-4.922310105042395,41.73615760482841
-12.99588730185341,-3.065932653165323,41.16748121027612
-11.97064184920531,-1.446773853260475,40.36056775445164
-10.90101174040001,-0.0792309523112864,39.38309676907064
-9.815116447587322,1.040263822856056,38.29634368296343
-8.737385281112928,1.928412116004566,37.15172073412798
-7.687896621635823,2.610192276635495,35.98948363900765
-6.682214023611772,3.114667155454072,34.83905946835624
-5.731590604740964,3.471774315118022,33.72037393072885
-4.843409761350896,3.710132459350678,32.64563695902614
-4.021748587180861,3.85573012166896,31.62119509299018
-3.267977925298536,3.93129373891439,30.64921308377705
-2.581341021977976,3.956129063487841,29.72907169011584
-1.959476552932187,3.946260855878344,28.8584539601747
-1.398869684824176,3.914738251216356,28.03414217723348
-0.8952269929507024,3.872013989623628,27.25257114515861
-0.4437785107606578,3.826339021291945,26.51018996542852
-0.03951418715753835,3.784138522982755,25.8036814092041
0.3226362946315022,3.7503520236637,25.13008057632987
0.6476711392954555,3.728730869959051,24.48682590340883
0.940422863502405,3.722092435088856,23.87176742115972
1.205495824901829,3.732533757833022,23.28315021468009
1.447228230054227,3.761608781881149,22.71958551239822
1.66967304982723,3.810473799063696,22.18001764303664
1.876593235678322,3.880005563671304,21.66369205678665
2.071467475137676,3.970896130892657,21.17012747737915
2.257503443493575,4.083727946034733,20.69909381881835
2.43765610719084,4.219032159592117,20.25059657840082
2.614649124044986,4.377332606762637,19.82486785613417
2.790997778700924,4.559177383044221,19.42236383298422
2.969032200912749,4.765159471037656,19.04376837779349
3.150919849877032,4.995927422305757,18.69000237859378
3.338686419064314,5.252186664803913,18.36223835805943
3.534234430252151,5.534691583943958,18.06191989588292
3.73935884894888,5.844228108504036,17.7907853106039
3.955759071341713,6.181586119239766,17.55089492085531
4.185046610058374,6.54752059093747,17.34466098253249
4.428747747286213,6.942699987724489,17.17487905394532
4.688300334990942,7.367640077091179,17.04475904296358
4.965043811021113,7.822621045427013,16.95795350374851
5.260201378201666,8.307585642349538,16.91857984132147
5.574853177966347,8.822016134929898,16.93123192088511
5.909899205308243,9.36478823202133,17.00097515141998
6.266010693059002,9.934000998795609,17.13331743592057
6.643568789436377,10.52678331957159,17.33414652321514
7.04258962808951,11.13907991611778,17.60962241289992
7.462635426171629,11.76542353660484,17.9660118343578
7.902712139747358,12.39870491451952,18.40945089077379
8.361155560499666,13.02995856352334,18.94562238457926
8.83550964670699,13.64819029419672,19.57933699789115
9.322403398924463,14.24028097592383,20.31401344408415
9.817435686892662,14.79100937828905,21.15106302272269
10.31508093603316,15.28324297813196,22.08919953023702
10.80863210731462,15.69834662041324,23.12371630429008
11.29020030671341,16.01685141694882,24.24579705363095
11.75079171672243,16.21940675392398,25.44195277275578
12.18048122639199,16.28800437320684,26.69369775895697
12.56869702240647,16.20741558083347,27.977585666924
12.9046207161001,15.96672562087344,29.26571299438284
13.17769335097103,15.56079358934484,30.52675566127511
13.37820013399833,14.99142723184336,31.72753328455343
13.49788867681793,14.2680563572892,32.83500316934315
13.53056081911409,13.40772893346444,33.81848981220354
13.47257098154708,12.43434194704078,34.65188087994067
13.3231677544758,11.37714153620987,35.31549210067618
13.08463108315573,10.26865657496148,35.79733650585
12.76218290244694,9.142333289022735,36.09362586722829
12.36367951305635,8.030187358283065,36.20846303405768
11.89912296538779,6.960771915192766,36.15281979208441
11.38005022549327,5.957682797200136,35.94300176417992
10.81886912041306,5.038710752283627,35.59885676643784
10.22820826991149,4.215635009616566,35.14198048815432
9.620336561807358,3.49456029364961,34.59412447016808
9.006690166522514,2.876644866306995,33.9759369390972
8.397525953185305,2.359052200211439,33.30608911366808
7.801703032585158,1.935975153273706,32.60077472738457
7.226581190890315,1.599616227926445,31.87352709797418
6.678016930919421,1.341048201647694,31.13527695402192
6.160434332709806,1.150916949695711,30.39457127167851
5.676947974453565,1.019977638987535,29.65788239876941
5.229517510415455,0.9394752047649896,28.92995174638266
4.819117076382881,0.9013910179210872,28.21412868781067
4.445906630436161,0.8985819187321795,27.51268011397078
4.109396070970594,0.9248375604464097,26.82705795043439
3.808596192991375,0.9748792077723256,26.15812051493554
3.542153126224586,1.044319208998184,25.50630918966575
3.308464846834559,1.129596244558335,24.87178508975859
3.105779739241732,1.227897679447493,24.25453187614607
2.932278105194912,1.337077152096145,23.65443116872639
2.786138077160051,1.455572975732678,23.07131662755392
2.665587685782542,1.582330966952459,22.50501202313076
2.568944934687592,1.716733862202452,21.95535773919164
2.494647711672302,1.858538436545545,21.42222928319734
2.441275259749276,2.007820706813777,20.90555059862214
2.407562778172553,2.164929103144351,20.40530431388705
2.392410546093444,2.330445164347867,19.9215405334211
2.394888775751321,2.505151103206989,19.45438536930998
2.414239218282507,2.690003459086941,19.00405011203419
2.449874369337532,2.886111977825057,18.57084172773664
2.501374956727818,3.094722810296765,18.15517522905472
2.568486239102051,3.317205083794354,17.75758837987998
2.651113502431894,3.555039860259119,17.37875914629304
2.749317007959816,3.809810440569407,17.01952628273034
2.86330651844327,4.083192894001287,16.68091343147437
2.993435405544199,4.376945576993943,16.36415710214914
3.140194216027239,4.692896246408707,16.07073887227414
3.304203443562105,5.03292516116719,15.80242209386238
3.486205111570192,5.39894229524396,15.56129328431754
3.687052615772239,5.792856449481121,15.34980819651083
3.907698098121926,6.216533648811133,15.17084226924093
4.149176422594475,6.67174175184346,15.02774471203998
4.412584595347448,7.160077700285832,14.92439482299685
4.699055217497627,7.682873334625538,14.86525820849355
5.009722283510789,8.241075267547478,14.85543929236821
5.345677355200729,8.835094047979279,14.90072478614768
5.707913875752349,9.464617935785384,15.00761056424182
6.097257182522821,10.12838728699814,15.18330159771932
6.514277698080229,10.82392716415513,15.43567125969714
6.959184923726426,11.54723878232859,15.77316255580988
7.431700364265778,12.29245531871308,16.20460998596868


==> Figures/animation3b-32.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806
-4.908891668377309,-7.462607415150245,16.89372053924464
-5.175145308757908,-7.947511926847177,16.83276057510001
-5.46355640398453,-8.460302192972607,16.82072611651955
-5.77465347540898,-9.000530753984435,16.86252698304653
-6.108838769196343,-9.56703226544543,16.9635356727936
-6.466323453310542,-10.15774376499434,17.12954632717531
-6.847050743656275,-10.76950193378845,17.3666948437591
-7.250606098920574,-11.39782166645278,17.68132782943712
-7.676114312068482,-12.03666454336378,18.07980663331105
-8.12212442683223,-12.67821155138795,18.56823221467647
-8.586485024063977,-13.31266165367204,19.15207785491791
-9.066214638923302,-13.92808628462209,19.83572070105571
-9.557374911529966,-14.51037875739439,20.62187095904795
-10.05495745676844,-15.04334541980515,21.51091029386405
-10.55279910341671,-15.50898981540663,22.50016925099382
-11.04354359619007,-15.88803888947514,23.58319688885598
-11.51867028850319,-16.16074773458637,24.74910220122145
-11.96861072426747,-16.30799320113282,25.98207189227934
-12.38297112165924,-16.31262544902126,27.26118571691662
-12.75087157602674,-16.160992398606,28.56065019942234
-13.06140079524942,-15.84449254220167,29.8505456200713
-13.30416891153549,-15.36095988712894,31.09812481313769
-13.46992233576013,-14.71565793266705,32.26961809659739
-13.55116713063932,-13.92167372412839,33.33239926176974
-13.54273528447844,-12.99956690290112,34.25727534661105
-13.44222567494715,-11.97623741576314,35.02060478132034
-13.25026090452303,-10.88310849280067,35.60594681448938
-12.97052222468299,-9.753846396892921,36.00500817168874
-12.60955390513553,-8.62192167137023,36.2177693454404
-12.17635968467046,-7.518335465287018,36.25181405995657
-11.68184071042889,-6.469785804980421,36.12101491746989
-11.13814131560671,-5.49744938392575,35.84381492265343
-10.55797360545484,-4.616434317272438,35.44137286426976
-9.95398484508788,-3.83584941522619,34.93581334319628
-9.338216321646248,-3.159358174132845,34.34875680105966
-8.721683109993043,-2.586049607447708,33.70022429582011
-8.114085207058064,-2.111459473283932,33.00793663068848
-7.523644841946926,-1.728602939886827,32.28697094419469
-6.957053923874065,-1.428919721955771,31.54970467119412
-6.419509710120289,-1.203073787377655,30.80596489183831
-5.914815101215495,-1.041584515946102,30.06330487009582
-5.445521316363323,-0.9352914531229708,29.32734254354208
-5.013093849112705,-0.8756703998472212,28.60211228124716
-4.618086529860676,-0.8550261395866374,27.89039748486817
-4.260312497012767,-0.8665888993304481,27.19402538866625
-3.939004457659817,-0.9045398615451372,26.51411588191822
-3.652959587585981,-0.963987437573023,25.85128337117743
-3.400666726407737,-1.040911794961413,25.20579511824766
-3.180415210674263,-1.132091041199022,24.57769179266544
-2.990385847623404,-1.235018883391843,23.9668768083104
-2.828725271601264,-1.347820646225527,23.37318091243651
-2.693605346061255,-1.469172236172364,22.79640787187465
-2.583269464809651,-1.598224914231634,22.23636624206678
-2.496067638021926,-1.734537482269638,21.6928912948668
-2.430482176274753,-1.878016598178185,21.16586032898
-2.385145649842628,-2.028865322949716,20.6552038472147
-2.358852629581981,-2.187539594377192,20.16091447713999
-2.350566529637776,-2.35471205899132,19.6830550349834
-2.359422683957002,-2.531242531110149,19.22176677400322
-2.384728606210854,-2.718154251384376,18.77727860044749
-2.425962210650409,-2.916615061089486,18.34991786369787
-2.48276861150689,-3.127922572752321,17.94012321431883
-2.55495597080144,-3.353492386819836,17.54845995829371
-2.642490727507904,-3.594848365125091,17.17563830340745
-2.74549241257138,-3.853613913826555,16.82253488167292
-2.864228131208898,-4.131503141312847,16.49021792774914
-2.999106672469547,-4.430310630913606,16.17997648503941
-3.150672081958767,-4.751898395212061,15.89335398467224
-3.319596402265343,-5.098178349985882,15.63218648104283
-3.506671142003125,-5.471088354194738,15.39864570968229
-3.712796873428524,-5.872559503357695,15.19528693120054
-3.938970175501592,-6.304471937197162,15.02510120281967
-4.186266930036109,-6.768595936904299,14.89157123011198
-4.45582074102716,-7.266514564808102,14.79872923755033
-4.748794982419984,-7.799523583146255,14.75121428642687
-5.066346694070128,-8.368503955050064,14.75432508089718
-5.409580254768663,-8.97376200267736,14.81406245084163
-5.779488493508159,-9.614832462217395,14.9371533056679
-6.176878703241082,-10.29024050507858,15.1310448705032
-6.602280968980661,-10.9972206626142,15.40385447329906
-7.055836421808027,-11.73139398122997,15.76425621248154
-7.537163630257138,-12.4864102211639,16.22128188989985
-8.0452025315809,-13.25357010019756,16.78401037278938
-8.578037313957038,-14.02145396559064,17.46111824604765
-9.132702723336822,-14.77559798000984,18.26026699089328
-9.70498257836649,-15.49827629619867,19.18731030009382
-10.28921489023412,-16.16846585109353,20.24532218289249
-10.87812468452219,-16.76208556192674,21.43347465616434
-11.46271274738879,-17.25260785269849,22.74583415973619
-12.03223479550149,-17.61212955784235,24.17019650650118
-12.57430903329797,-17.81295263989567,25.68713445848639
-13.07518818554925,-17.82965637313429,27.26947692889004
-13.52022226485169,-17.64154198467124,28.88245549447029
-13.89451874727239,-17.23521019210209,30.48472128514922
-14.1837776909001,-16.6069181686897,32.0303377672146
-14.37524398160275,-15.76429367374378,33.4716926479383
-14.45868419211844,-14.72700024052625,34.76306991469054
-14.42727087405127,-13.52607232815621,35.86443110956015
-14.27825173141073,-12.2018639325925,36.74483677430309
-14.01330059705561,-10.80082900717629,37.38494723955948
-13.63849023689316,-9.371599508367131,37.77819247152998
-13.1638850068329,-7.9609696464894,37.93045933723904
-12.60281040088347,-6.610388745730116,37.85843663005211
-11.97090224631853,-5.353417878489372,37.58699782183282
-11.28506092595231,-4.214371807514168,37.14612674755673
-10.56243313360139,-3.208123330618967,36.56788526314193
-9.819520033735808,-2.340857130067272,35.88381132795232
-9.07147538700877,-1.611458815133361,35.12297297151972
-8.331619986618273,-1.013211701282289,34.31074118161336
-7.611167166380064,-0.5355248282044304,33.46821950256845
-6.919132192698718,-0.1654982927377805,32.61219465707872
-6.262386698830436,0.1107821011628909,31.75544732168699
-5.645816344907248,0.3072575221020518,30.90727190331222
-5.072542951355929,0.4372032692139151,30.0740831595923
-4.544178777663324,0.5127894594921631,29.2600227849745
-4.061088245711375,0.5448430821396952,28.46751213068183
-3.622639788077496,0.5427592865894205,27.6977237900446
-3.227436841899305,0.5145160201840501,26.95096372307795
-2.873522005193049,0.466754906119021,26.22696759652609
-2.558552034908424,0.4049002273635132,25.52512155054703
-2.279943868961481,0.3332958326652719,24.84462027771512
-2.034993433501951,0.2553462312223027,24.18457551604443
-1.82096988651123,0.1736530605474331,23.54408688991997
-1.63518835300841,0.0901416835663906,22.92228522855385
-1.475064287527964,0.006175159196081595,22.31835652597037
-1.338152477168328,-0.07734550243492738,21.73155285194145
-1.222173459595716,-0.1598948180486543,21.16119491334285
-1.12502983374591,-0.2412494075955428,20.6066696457961
-1.044814625110871,-0.3214266661738865,20.06742518090508
-0.9798135565057926,-0.4006343505687822,19.5429647534902
-0.9285027832544132,-0.4792298444359228,19.03284054419519
-0.8895433863677801,-0.5576878887065269,18.53664805278638
-0.8617736817972804,-0.6365756332815818,18.05402132723779
-0.8442001987839824,-0.716533962029001,17.58462920006536
-0.835988004620924,-0.7982641518807843,17.12817257953944
-0.8364509047555706,-0.8825190394380635,16.68438278862968
-0.8450419235441399,-0.9700979790002494,16.25302092335729
-0.8613443693698549,-1.061844980475666,15.83387820353416
-0.8850637054614777,-1.158649511723139,15.42677730499186
-0.9160203818815338,-1.261449535947975,15.03157468833314
-0.9541437322195166,-1.3712364298375,14.64816397194702
-0.9994669981157538,-1.48906149149219,14.27648043494381
-1.05212351361932,-1.616043798311398,13.91650677826812
-1.112344057466269,-1.753379213159234,13.56828031975415
-1.180455362692953,-1.902350361419648,13.23190185203328
-1.25687975768878,-2.064337410528615,12.90754645205303
-1.342135898971369,-2.240829475132371,12.59547659876818
-1.436840541696201,-2.433436442107352,12.29605803258958
-1.541711277090182,-2.643900955992001,12.00977887753183
-1.65757014423854,-2.874110221026768,11.73727264536403
-1.785347994143347,-3.126107153056066,11.4793458502927
-1.926089443292089,-3.402100242572769,11.23701108124095
-2.080958197895784,-3.704471255660435,11.01152650279209
-2.251242453190811,-4.03577958532621,10.8044428779176
-2.438359968128614,-4.398761650347831,10.61765931281104
-2.64386227616408,-4.796323196421792,10.4534889954275
-2.869437307569502,-5.231521654961293,10.31473620163411
-3.11690945555218,-5.707534825168686,10.2047857259823
-3.388235803213943,-6.227611031832362,10.1277055836905
-3.6854968252664,-6.794994547722519,10.08836321920823
-4.010879371280653,-7.412818446042341,10.09255439390413
-4.36664911219806,-8.083955192420909,10.14714220511807
-4.755108881844481,-8.810813292441338,10.26020104010869
-5.178538478090736,-9.595066390006982,10.44115635177952
-5.639110539448437,-10.43729975863287,10.70090556270602
-6.138776164447954,-11.33655881468337,11.0518977523844
-6.679113149527442,-12.28978617442332,11.50813974263255
-7.261129353224763,-13.29113945305293,12.08508373716267
-7.88501417001438,-14.33119362887845,12.79933738443003
-8.549833028965185,-15.39605206072492,13.66812274310717
-9.253164043685468,-16.46642200562126,14.70839968764357
-9.990683421354516,-17.51675584689438,15.93556793822052
-10.75571798518753,-18.51461784886697,17.3616793870042
-11.53879981676505,-19.42050255506276,18.99314070787624
-12.3272792440931,-20.18839077204047,20.82797778406109
-13.10507598928681,-20.76735670329479,22.85287561070596
-13.85266923575417,-21.10449817370101,25.04039306233749
-14.54743733345838,-21.14931011439473,27.34694852152688
-15.16444589883697,-20.85933315777962,29.71231327791116
-15.67773861046636,-20.20650081768378,32.06133997386485
-16.06210330895972,-19.18316729813981,34.30840009514019
-16.29517481652153,-17.80648518025319,36.3644720445915
-16.35961964605687,-16.11981049897005,38.14609236937447
-16.24506464412839,-14.1902696009718,39.58467900536531
-15.94942067144239,-12.10248392522826,40.63435520798892
-15.47933447394113,-9.94946040725476,41.27657713719307
-14.84966425238252,-7.822436287051826,41.520610556589
-14.08207086471948,-5.80170001740194,41.39996295835052
-13.20298556502401,-3.950014292837608,40.96585515864997
-12.24130711992983,-2.309438942421421,40.27936530051754
-11.22617872037035,-0.9014415194410534,39.40387313241057
-10.18511574621309,0.2704920240811408,38.39899112994879
-9.142637491042041,1.216826232142935,37.3165436695693
-8.119439205666593,1.957545219735115,36.19858771326938
-7.1320523042355,2.518071362260212,35.07709705765951
-6.19289023781242,2.925952280459654,33.97478042709419
-5.31056179219371,3.208451067935201,32.9065196586665
-4.490341977355861,3.39098397792558,31.8810219612984
-3.734711825779211,3.496251978786571,30.90241483988846
-3.043903270423963,3.543884518217355,29.97163347755856
-2.416408204700915,3.550427523125058,29.0875409730553
-1.849429212958387,3.529540156179455,28.24778004765641
-1.339262730448953,3.492301171944992,27.44938646723907
-0.8816140982574155,3.44755798633384,26.68920741350918
-0.4718491143767333,3.402276834593313,25.96416958401408
-0.1051892766000168,3.361870495757094,25.27143730778072
0.2231411594190373,3.330492133037091,24.60849399623167
0.5178082612750252,3.311291322933314,23.9731729006372
0.7832942173504234,3.306632697668886,23.36365648946548
1.023849297964297,3.31827990221514,22.77845822496876
1.243464363907833,3.347548562717401,22.21639618089432
1.44585920890868,3.395432213865362,21.67656469527612
1.634482841657698,3.462704980168261,21.15830791512678
1.812522528857128,3.550004455810975,20.66119747226353
1.982919030518473,3.657897796306724,20.18501545652294
2.148385968115961,3.786933583663535,19.72974317690443
2.31143168440268,3.937681583631871,19.29555580490517
2.474382290782083,4.110762088776975,18.88282278650172
2.639404863624733,4.306866134806942,18.49211382127469
2.808529953202844,4.52676748511079,18.12421018783036
2.983672714996104,4.771326892999203,17.78012120538877
3.166652068657609,5.041488765243419,17.46110563207753
3.359207339337857,5.338269957085857,17.16869778577555
3.563011842726342,5.662740022155909,16.90473810960438
3.779682841700059,6.015991817389496,16.67140776659762
4.010787231113146,6.399100924168393,16.47126660855944
4.257842200467936,6.813071900521625,16.30729348936267
4.522309985445179,7.258768944310633,16.18292734340293
4.805585654220683,7.73682815906829,16.10210667992302
5.10897669271706,8.247548331212595,16.06930410359417
5.433672970151275,8.790757040717104,16.08955111224385
5.780705507306921,9.36564917073315,16.16844670620001
6.15089237260737,9.970595642046355,16.31214126106795
6.544770050120235,10.60292172339983,16.52728471336522
6.962508835259348,11.25865686692883,16.82092552863438
7.403811318768165,11.93226204097988,17.20034445647571
7.867793942450358,12.61634632910267,17.67280523341189
8.35285309357827,13.30139238705145,18.24520396112661
8.856519391352279,13.97552020070365,18.92360097926173
9.375306816001176,14.6243299867656,19.71262509162029
9.904567155912282,15.23087676944361,20.61475157962681
10.43836474623422,15.77583881508741,21.6294739517519
10.96939122095894,16.23794610790583,22.75241543585303
11.48894421570808,16.5947286565385,23.97445873159616
11.98699645014413,16.82362246472753,25.28100768645452
12.45238085685208,16.90342943399921,26.65152500861356
12.87311178622848,16.81606574682253,28.0595051099583
13.23685056621402,16.54845708198301,29.47302816241212
13.53150563742151,16.09436214426032,30.85598997241992
13.74593464015667,15.45584978822708,32.17000936223784
13.87069180523404,14.64414380085594,33.37689027669429
13.8987441808932,13.67960193661737,34.44138471387867
13.82607058997248,12.5907152421276,35.33390072061417
13.65206241200096,11.41218098630318,36.03276307502177
13.37966667361115,10.18227799691757,36.52568431241803
13.01524640708549,8.939908480299696,36.81023575452411
12.56817368561355,7.721726170436828,36.89328981476893
12.05020809626989,6.559732407446901,36.78958673811654
11.47473955002584,5.479605119363956,36.51971327527215
10.85598458859146,4.499868874492153,36.10783853619373
10.20821959713634,3.631861875171684,35.57953106088741
9.545116340449596,2.880343007313289,34.95990154417766
8.879220877395328,2.244525032078972,34.2722094676578
8.22159208210549,1.719316004716634,33.53696940598777
7.581595134272115,1.296584922751845,32.77151423840346
6.966830744807034,0.9663203367665418,31.98992575854636
6.3831729148376,0.7176056867928342,31.20322606140666
5.834885705942867,0.5393817451904857,30.41972783223557
5.324791220017699,0.4210000642108236,29.64545908793702
4.854465080725371,0.3525915713552503,28.88460015365439
4.424440787867946,0.3252837962573288,28.13989227980339
4.03440940459698,0.331301895112356,27.41299537018595
3.683405557696037,0.3639857271233907,26.70478575812145
3.369974421745947,0.417750120942173,26.01559399485911
3.092317171766741,0.4880097582231263,25.34538796262566
2.848414402823139,0.5710847343445532,24.69390923585433
2.63612836266437,0.6640982789257064,24.0607713737948
2.453285671492159,0.7648744610090814,23.44552845677023
2.29774264710645,0.8718409193167137,22.84772120840649
2.167435527830363,0.9839396197536233,22.26690683745888
2.06041787926688,1.10054720070781,21.70267750924886
1.974887351074487,1.221405480391347,21.15467124266806
1.909203764716719,1.346562049756302,20.62257808147678
1.861900295909089,1.476320464364909,20.10614362331092
1.831689288530347,1.611199306701487,19.60517139735842
1.817464014301978,1.751899263304793,19.11952514103153
1.818297483083788,1.899277309865587,18.6491317118181
1.833439216734021,2.054327093952715,18.19398515773463
1.862310726974832,2.218164628896814,17.75415233589015
1.904500284582699,2.392018448531704,17.3297803945949
1.959757432238207,2.57722340953689,16.92110640485393
2.027987574422556,2.775217356922075,16.52846942989644
2.109246872144698,2.987539880977045,16.15232534719212
2.203737574880654,3.215832383620306,15.79326477868779
2.311803833386334,3.461838631389547,15.45203453533466
2.433927951126757,3.727404893761254,15.12956303513121
2.570726944680771,4.014478640701024,14.82699020283632
2.722949189925103,4.325104592929043,14.54570239522415
2.891470825868987,4.661416671851006,14.28737290594057
3.077291465948444,5.025624072138847,14.05400857134499
3.281528621103683,5.41998926715733,13.84800289871593
3.505410063329701,5.846795245901649,13.67219593668819
3.750263145757768,6.308298664170581,13.52994075783496
4.017499839339527,6.806664875582715,13.42517586181301
4.308595942138639,7.343880009249165,13.36250195188965
4.625062563885479,7.921634427376191,13.34726028356822
4.968407591155922,8.541171118355265,13.38560800543647
5.340084413734801,9.203092015614036,13.48458346739956
5.741424774542451,9.907115131392983,13.65215121808259
6.173552254761165,10.6517761391197,13.89721224178068
6.637272721549419,11.43407017442913,14.22955987747043
7.132938198628715,12.24903388827201,14.65975598688595
7.660281285331237,13.08927509061146,15.19889579510397
8.218218735068323,13.94446868335294,15.85822443963189
8.804625463410574,14.80085390065342,16.64856540802111
9.416084474571068,15.64078954436404,17.57952344787835
10.0476243085414,16.44245013730785,18.65843593040222
10.69246375492819,17.17977383502415,19.88907146725972
11.34179345810889,17.82279652171982,21.27011697485603
11.98463462729493,18.33851588372275,22.79355631342633
12.60782431623574,18.69241098742887,24.44312193903505
13.1961814381338,18.85068250774777,26.19308397229404
13.7329037053845,18.78316621346301,28.00770600178567
14.20022888781705,18.4667103671764,29.84171128896145
14.58036166445374,17.88862062739313,31.64203214957002
14.85662118390229,17.04961347638656,33.3509374722363
15.01471109895826,15.96564826702704,34.91035892542759
15.04396585510818,14.66809022976664,36.26692088192023
14.93839999831195,13.2019151354499,37.37691770414114
14.69739449550482,11.62205838912959,38.2103790091718
14.32590020341425,9.98842950505619,38.7534843192439
13.83411585760576,8.36042071369563,39.00891970532342
13.2366872238132,6.791829913629909,38.99421323077315
12.55155165360072,5.326967672413547,38.73850044926557
11.79859881847576,3.99839038225653,38.27843081746092
10.99832557704403,2.826317545607819,37.65397446779268
10.17063511684928,1.819469847055188,36.90475166509739
9.333880980534012,0.9768785018717128,36.06726476189125
8.504201241805418,0.2901762436376484,35.1731561798755
7.69513992793881,-0.254049424980803,34.24841329200586
6.917519029534481,-0.6721337260098496,33.31332119835852
6.179506598411868,-0.9816021177834149,32.38292345584779
5.486822046272575,-1.199876925947403,31.46776664422432
4.843024579139347,-1.343397720834456,30.57475088281816
4.249840446588966,-1.427089965999671,29.70796346228301
3.707495971040485,-1.46410266385172,28.86942298158099
3.215033966707725,-1.465738641318182,28.05970047900184
2.770600042916913,-1.441512578706087,27.27841082751274
2.371692063381583,-1.399286166613078,26.52458372659699
2.015370813460658,-1.345443509189957,25.7969316067241
1.698433042085713,-1.285081484839118,25.09403431728243
1.417549885015692,-1.222198771132549,24.41445977192883
1.169374605429116,-1.159873798296598,23.75683735851441
0.9506239060276949,-1.100426436142191,23.11989792383885
0.7581370008056377,-1.045561219321191,22.50249113505281
0.5889163462419553,-0.9964918048943235,21.903588322876
0.4401535303783073,-0.9540474794345317,21.32227666010796
0.3092433745718726,-0.9187631476485633,20.75774874301343
0.193788859740297,-0.8909545229290426,20.20929028443251
0.09159907124479319,-0.8707803261868513,19.67626763128011
6.819768237510127e-4,-0.8582932643401522,19.15811611457266
-0.0807664846360784,-0.853481456368994,18.65432976066772
-0.1543758185261385,-0.8563018359033583,18.16445258059667
-0.2216159600574676,-0.8667069053708788,17.68807146342436
-0.2838131079941638,-0.8846660602992316,17.22481059297953
-0.3421658619371288,-0.9101825509553025,16.77432725761235
-0.3977612649457805,-0.9433070064703626,16.33630890989249
-0.4515904728187956,-0.9841483163060041,15.91047134335457
-0.5045638677281711,-1.032882546411845,15.49655787707009
-0.5575255105493276,-1.08976046288581,15.09433946991351
-0.6112668862470996,-1.155114143928779,14.70361572127919
-0.6665399427974797,-1.229363080495866,14.32421675182491
-0.7240694587197013,-1.313020096048966,13.95600599589293
-0.7845647993767432,-1.406697354684763,13.59888397674576
-0.8487311394391682,-1.511112672860545,13.25279317735795
-0.9172802396201851,-1.627096300903818,12.91772416431494
-0.9909408709646352,-1.755598294087973,12.59372317173219
-1.070468980257663,-1.897696546498771,12.28090140754898
-1.156657685805375,-2.054605510887155,11.97944640771225
-1.25034718384842,-2.227685570172988,11.68963583633387
-1.35243463169911,-2.418452956247922,11.41185421351272
-1.463884053357077,-2.628590022970671,11.14661314858334
-1.585736285292989,-2.859955564831644,10.89457576604402
-1.719118942024252,-3.114594720598242,10.65658613441001
-1.86525632989837,-3.394747799488493,10.43370464330272
-2.025479168921649,-3.702857099766301,10.22725041729914
-2.201233890951402,-4.041570435634267,10.03885199854424
-2.394091160888372,-4.413739622575532,9.870507659862067
-2.605753106461229,-4.822411563177994,9.724656802823644
-2.838058530282066,-5.270808789025507,9.604263913981633
-3.092985101030588,-5.76229530950962,9.51291644046648
-3.372647162317825,-6.30032235478983,9.454937618469403
-3.679287339355227,-6.888347043362861,9.435514621182605
-4.015259545697161,-7.529715139989951,9.460841211194031
-4.383000277954459,-8.227496924344793,9.538272144836244
-4.784984226091812,-8.984262870997359,9.67648356246715
-5.223659228376573,-9.801783589944922,9.885629104907233
-5.701354503141705,-10.68063675703907,10.17747504772603
-6.220154989643453,-11.61970337410319,10.56548884991679
-6.781733711683868,-12.61553791607853,11.06484378714507
-7.387133657752799,-13.66160364956784,11.69228774730988
-8.03649125302801,-14.7473782652179,12.46580753963546
-8.728695818767331,-15.85735921374913,13.40400334905856
-9.460984464563877,-16.97003619574701,14.52507567108522
-10.22848082560576,-18.05695254503756,15.84532682487151
-11.02370011060337,-19.0820469459355,17.37710242060599
-11.83606275473403,-20.00154450998683,19.12615960912509
-12.65148398389011,-20.76473318261106,21.08856321452942
-13.45213381165449,-21.31598484625966,23.24738523992098
-14.21648490046545,-21.59831423508821,25.56970565087892
-14.91977380268096,-21.55856463752816,28.00463713905759
-15.53498110313293,-21.15394209096123,30.48323637848031
-16.03437609630958,-20.35912355403596,32.92110152647603
-16.39156864480137,-19.1726640366229,35.22408662066989
-16.58387814682936,-17.6211327206476,37.29687177795005
-16.59470070792754,-15.75954352486265,39.05325427320933
-16.41547808455205,-13.66732268188887,40.42627165315979
-16.04688856432458,-11.44015224609048,41.37599037652436
-15.49900534533604,-9.179176627263498,41.89321029026376
-14.7903742369779,-6.97979832551592,41.99836477235701
-13.94618597397878,-4.922310105042395,41.73615760482841
-12.99588730185341,-3.065932653165323,41.16748121027612
-11.97064184920531,-1.446773853260475,40.36056775445164
-10.90101174040001,-0.0792309523112864,39.38309676907064
-9.815116447587322,1.040263822856056,38.29634368296343
-8.737385281112928,1.928412116004566,37.15172073412798
-7.687896621635823,2.610192276635495,35.98948363900765
-6.682214023611772,3.114667155454072,34.83905946835624
-5.731590604740964,3.471774315118022,33.72037393072885
-4.843409761350896,3.710132459350678,32.64563695902614
-4.021748587180861,3.85573012166896,31.62119509299018
-3.267977925298536,3.93129373891439,30.64921308377705
-2.581341021977976,3.956129063487841,29.72907169011584
-1.959476552932187,3.946260855878344,28.8584539601747
-1.398869684824176,3.914738251216356,28.03414217723348
-0.8952269929507024,3.872013989623628,27.25257114515861
-0.4437785107606578,3.826339021291945,26.51018996542852
-0.03951418715753835,3.784138522982755,25.8036814092041
0.3226362946315022,3.7503520236637,25.13008057632987
0.6476711392954555,3.728730869959051,24.48682590340883
0.940422863502405,3.722092435088856,23.87176742115972
1.205495824901829,3.732533757833022,23.28315021468009
1.447228230054227,3.761608781881149,22.71958551239822
1.66967304982723,3.810473799063696,22.18001764303664
1.876593235678322,3.880005563671304,21.66369205678665
2.071467475137676,3.970896130892657,21.17012747737915
2.257503443493575,4.083727946034733,20.69909381881835
2.43765610719084,4.219032159592117,20.25059657840082
2.614649124044986,4.377332606762637,19.82486785613417
2.790997778700924,4.559177383044221,19.42236383298422
2.969032200912749,4.765159471037656,19.04376837779349
3.150919849877032,4.995927422305757,18.69000237859378
3.338686419064314,5.252186664803913,18.36223835805943
3.534234430252151,5.534691583943958,18.06191989588292
3.73935884894888,5.844228108504036,17.7907853106039
3.955759071341713,6.181586119239766,17.55089492085531
4.185046610058374,6.54752059093747,17.34466098253249
4.428747747286213,6.942699987724489,17.17487905394532
4.688300334990942,7.367640077091179,17.04475904296358
4.965043811021113,7.822621045427013,16.95795350374851
5.260201378201666,8.307585642349538,16.91857984132147
5.574853177966347,8.822016134929898,16.93123192088511
5.909899205308243,9.36478823202133,17.00097515141998
6.266010693059002,9.934000998795609,17.13331743592057
6.643568789436377,10.52678331957159,17.33414652321514
7.04258962808951,11.13907991611778,17.60962241289992
7.462635426171629,11.76542353660484,17.9660118343578
7.902712139747358,12.39870491451952,18.40945089077379
8.361155560499666,13.02995856352334,18.94562238457926
8.83550964670699,13.64819029419672,19.57933699789115
9.322403398924463,14.24028097592383,20.31401344408415
9.817435686892662,14.79100937828905,21.15106302272269
10.31508093603316,15.28324297813196,22.08919953023702
10.80863210731462,15.69834662041324,23.12371630429008
11.29020030671341,16.01685141694882,24.24579705363095
11.75079171672243,16.21940675392398,25.44195277275578
12.18048122639199,16.28800437320684,26.69369775895697
12.56869702240647,16.20741558083347,27.977585666924
12.9046207161001,15.96672562087344,29.26571299438284
13.17769335097103,15.56079358934484,30.52675566127511
13.37820013399833,14.99142723184336,31.72753328455343
13.49788867681793,14.2680563572892,32.83500316934315
13.53056081911409,13.40772893346444,33.81848981220354
13.47257098154708,12.43434194704078,34.65188087994067
13.3231677544758,11.37714153620987,35.31549210067618
13.08463108315573,10.26865657496148,35.79733650585
12.76218290244694,9.142333289022735,36.09362586722829
12.36367951305635,8.030187358283065,36.20846303405768
11.89912296538779,6.960771915192766,36.15281979208441
11.38005022549327,5.957682797200136,35.94300176417992
10.81886912041306,5.038710752283627,35.59885676643784
10.22820826991149,4.215635009616566,35.14198048815432
9.620336561807358,3.49456029364961,34.59412447016808
9.006690166522514,2.876644866306995,33.9759369390972
8.397525953185305,2.359052200211439,33.30608911366808
7.801703032585158,1.935975153273706,32.60077472738457
7.226581190890315,1.599616227926445,31.87352709797418
6.678016930919421,1.341048201647694,31.13527695402192
6.160434332709806,1.150916949695711,30.39457127167851
5.676947974453565,1.019977638987535,29.65788239876941
5.229517510415455,0.9394752047649896,28.92995174638266
4.819117076382881,0.9013910179210872,28.21412868781067
4.445906630436161,0.8985819187321795,27.51268011397078
4.109396070970594,0.9248375604464097,26.82705795043439
3.808596192991375,0.9748792077723256,26.15812051493554
3.542153126224586,1.044319208998184,25.50630918966575
3.308464846834559,1.129596244558335,24.87178508975859
3.105779739241732,1.227897679447493,24.25453187614607
2.932278105194912,1.337077152096145,23.65443116872639
2.786138077160051,1.455572975732678,23.07131662755392
2.665587685782542,1.582330966952459,22.50501202313076
2.568944934687592,1.716733862202452,21.95535773919164
2.494647711672302,1.858538436545545,21.42222928319734
2.441275259749276,2.007820706813777,20.90555059862214
2.407562778172553,2.164929103144351,20.40530431388705
2.392410546093444,2.330445164347867,19.9215405334211
2.394888775751321,2.505151103206989,19.45438536930998
2.414239218282507,2.690003459086941,19.00405011203419
2.449874369337532,2.886111977825057,18.57084172773664
2.501374956727818,3.094722810296765,18.15517522905472
2.568486239102051,3.317205083794354,17.75758837987998
2.651113502431894,3.555039860259119,17.37875914629304
2.749317007959816,3.809810440569407,17.01952628273034
2.86330651844327,4.083192894001287,16.68091343147437
2.993435405544199,4.376945576993943,16.36415710214914
3.140194216027239,4.692896246408707,16.07073887227414
3.304203443562105,5.03292516116719,15.80242209386238
3.486205111570192,5.39894229524396,15.56129328431754
3.687052615772239,5.792856449481121,15.34980819651083
3.907698098121926,6.216533648811133,15.17084226924093
4.149176422594475,6.67174175184346,15.02774471203998
4.412584595347448,7.160077700285832,14.92439482299685
4.699055217497627,7.682873334625538,14.86525820849355
5.009722283510789,8.241075267547478,14.85543929236821
5.345677355200729,8.835094047979279,14.90072478614768
5.707913875752349,9.464617935785384,15.00761056424182
6.097257182522821,10.12838728699814,15.18330159771932
6.514277698080229,10.82392716415513,15.43567125969714
6.959184923726426,11.54723878232859,15.77316255580988
7.431700364265778,12.29245531871308,16.20460998596868
7.930908553821047,13.05147503425752,16.73895744518999
8.455087142994657,13.81359508451242,17.38484588249877
9.001519776136293,14.56518303987724,18.15004594520972
9.566299432207531,15.28943954953172,19.04071767855462
10.14413511048993,15.96632319463439,20.06049405590814
10.72818106503,16.57272413676512,21.20941012054566
11.30991468683257,17.08298133635973,22.48273622725205
11.87909549921968,17.46983151665396,23.86982118169802
12.42384180883734,17.70584829569192,25.35310359327395
12.93086099624439,17.76537008216551,26.90749628623775
13.38586168332913,17.62682399964188,28.50037206193626
13.77415909478215,17.27523909525273,30.09235922332664
14.08145852905371,16.70462788741656,31.6390751865419
14.29476847318297,15.91983592868519,33.09378229408233
14.40336043050367,14.93745367127547,34.41075982772401
14.39966563480893,13.78548141133,35.54899349798923
14.27998872148352,12.50163580258972,36.47564804383448
14.04493157044424,11.13044656970946,37.16876521169102
13.69945743040772,9.719544468450916,37.61874351640633
13.2525792791162,8.315709061933369,37.82838638787352
12.7167146369483,6.961275109599964,37.81158713505968
12.10679759712934,5.69138427746743,37.59096981343956
11.43926681510592,4.532357603097683,37.19495689299806
10.73105143778642,3.501224051988236,36.65475976266386
9.998658458858088,2.606239116702179,36.00170300515544
9.257432767013558,1.848106074667273,35.2651439939762
8.521024755840422,1.221578935574796,34.47108823988301
7.801067791474924,0.7171617205511237,33.64146824279833
7.107043874030781,0.3226931256137953,32.7939689246212
6.446301902169128,0.02468980782410357,31.94224667359135


==> Figures/animation3b-33.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419
-11.11904730355656,-14.60657496358812,25.81792976522486
-11.45394998933198,-14.6524590173518,26.76325585608679
-11.75632338446884,-14.59320134776625,27.72860508910311
-12.0189341015501,-14.42261821289244,28.69558398263207
-12.23480836798823,-14.13793721787267,29.64396868640198
-12.39756145991876,-13.74037464408416,30.5525486343323
-12.5017396300935,-13.23546958130577,31.40016464458508
-12.5431464593228,-12.63310185237118,32.16685718582048
-12.51912281115177,-11.94715475285931,32.83501188135865
-12.42875096564155,-11.19482994621311,33.39037659939287
-12.2729594469608,-10.3956720965222,33.82283286733881
-12.05451497747164,-9.570404423015514,34.12683420814705
-11.77790038507976,-8.739703529666649,34.30147012658754
-11.4490900318769,-7.923046601313626,34.35016728931659
-11.07524518929141,-7.137746019071806,34.28008773010241
-10.66435898519993,-6.398250878646133,34.10131813313063
-10.22488318538003,-5.715750727347004,33.82595911636923
-9.765367237037204,-5.098073794900695,33.46721886676342
-9.294134629559533,-4.54983788763634,33.03859577410434
-8.819014141033316,-4.072791213639127,32.55320659009797
-8.347135447540408,-3.666273208149938,32.02328700812932
-7.884791139612043,-3.327729547217503,31.45986580802904
-7.437361249322789,-3.053227095064491,30.87259491831138
-7.009292309965071,-2.837929485844223,30.26970673729196
-6.604120726999708,-2.676509097269502,29.65806597939264
-6.224529555168309,-2.563484176792003,29.04328443126609
-5.872428250536416,-2.493479800309716,28.42987134894403
-5.549046180875548,-2.461418020244569,27.82139806587886
-5.255032269721167,-2.46264638016378,27.2206614216494
-4.990554840673552,-2.493015573820708,26.62983605231702
-4.755397331374859,-2.548917084741316,26.0506100061578
-4.549046952422437,-2.6272907532197,25.48430145986647
-4.370774527267647,-2.72561084177419,24.93195659113194
-4.219704658525613,-2.841857629481622,24.39443008649955
-4.094876042932561,-2.974480062048075,23.87245052944438
-3.995292233048789,-3.122353628479657,23.3666732127536
-3.91996345456851,-3.28473647398043,22.87772291200635
-3.867940268601189,-3.461225799493056,22.40622896742648
-3.838339949540426,-3.651715825813031,21.95285473921267
-3.830366457141904,-3.85635798838202,21.51832318644536
-3.843324837032482,-4.075523548230972,21.10344000812852
-3.876630803136477,-4.309768426430512,20.70911549556497
-3.929816150373864,-4.559799768078172,20.33638598425435
-4.002530524996119,-4.826443495417839,19.98643555833415
-4.094539948919853,-5.110611900396877,19.6606184428471
-4.205722357196289,-5.41327014130512,19.36048230632683
-4.336060266678988,-5.735400336988312,19.08779247288769
-4.485630550521377,-6.077961791182576,18.84455679135204
-4.654591148559853,-6.441845730102363,18.63305060910415
-4.843164399462007,-6.827822806800366,18.45584092883561
-5.051616539336987,-7.236481533101307,18.31580836472164
-5.280232777815488,-7.668155772495933,18.21616493891253
-5.529287243850854,-8.12283950796265,18.16046505075678
-5.799007001287656,-8.600087347469383,18.15260609875068
-6.089529285798206,-9.098899727472315,18.19681424241053
-6.400851134390922,-9.617592623408136,18.29760968681045
-6.732770699061143,-10.15365289818132,18.45974472466345
-7.084819799189845,-10.70358234912991,18.68810670567702
-7.45618772359277,-11.26273617924132,18.98757732570434
-7.845636999159017,-11.82516510975856,19.36283944389488
-8.251412854656444,-12.38347466966777,19.81812346262901
-8.671149468956761,-12.92872018129617,20.35688766796287
-9.10177781502518,-13.45036119399846,20.98143141918877
-9.539441949753744,-13.93630383007819,21.69244725466039
-9.979432821001035,-14.37306250079419,22.48852820081527
-10.41615081045539,-14.74607209800732,23.36565972143975
-10.84310990129561,-15.04017615344096,24.31674092876603
-11.2529970058469,-15.24030373792613,25.33119490592542
-11.6377989671733,-15.33232688930692,26.39474001372904
-11.98900643376846,-15.30406146606548,27.4893985502774
-12.29789777393636,-15.14634023993242,28.59381142008993
-12.55589745759946,-14.85405333760126,29.6839038556763
-12.75499255857864,-14.42702592823118,30.73390679420488
-12.8881796645877,-13.87059545837097,31.71768478007953
-12.94990464464324,-13.19576820827523,32.61026298379848
-12.93645182785427,-12.41888002636256,33.38939602020314
-12.84623927475113,-11.56075395185571,34.03699369410175
-12.67998401444818,-10.64542554756114,34.54022408592176
-12.44071485718849,-9.698577657070699,34.89215520049991
-12.13362850180986,-8.7458727057176,35.09186557595312
-11.76580378173736,-7.811381269149719,35.14403629475296
-11.34580537170456,-6.91627892721008,35.05811271637676
-10.88321915479447,-6.077927933609587,34.8471774957947
-10.3881652218205,-5.30939114661869,34.52669805809266
-9.870831333159026,-4.61935946822994,34.113301893153
-9.341061212938367,-4.012423549192687,33.62369966606875
-8.808020630041401,-3.489592097738575,33.0738309138999
-8.279952267494968,-3.04895257834242,32.47826149969352
-7.764019814429032,-2.686380526070984,31.84982439007755
-7.266233690052339,-2.396224227642747,31.19946986573283
-6.791445715632688,-2.171915508566816,30.53627832888274
-6.343397683411928,-2.006479864226878,29.86758628486038
-5.924808575396312,-1.892937330640303,29.19918058765653
-5.537486479416009,-1.824598307975127,28.53552439556051
-5.182453390626351,-1.795266308883108,27.87998786676033
-4.860073555107786,-1.79936326868928,27.23506568161036
-4.570178444169779,-1.831993800849053,26.60257105762384
-4.312183623256185,-1.888963699965681,25.98380168766985
-4.085194592433972,-1.966765953077079,25.37967703900211
-3.888100100909915,-2.062545128892669,24.79084896671548
-3.719652499646101,-2.174048657498229,24.21778896073197
-3.578535443015066,-2.29957139782367,23.66085589367822
-3.463419740517693,-2.437898104294229,23.12034815214213
-3.373008449717476,-2.588246960206264,22.5965437364386
-3.306072442155783,-2.750216215274269,22.08973146288341
-3.261477707028694,-2.923735102021042,21.60023590361919
-3.238205616036158,-3.10901955915279,21.12843821706137
-3.235367282338469,-3.306532811401216,20.67479459188145
-3.25221302551628,-3.516950502093249,20.23985366341655
-3.288137815897569,-3.741129811301416,19.82427396449003
-3.342683424340355,-3.980081789657789,19.42884223574516
-3.415537852964454,-4.234945972195232,19.05449323195884
-3.506532471301502,-4.506966188977855,18.70233150602938
-3.615637131887986,-4.797466344741383,18.37365551542875
-3.742953389107003,-5.107824786621611,18.0699842595315
-3.888705793819259,-5.439445708942293,17.79308650141396
-4.053231082238853,-5.793725852279306,17.54501243326672
-4.236964918768469,-6.172014540577412,17.32812738631051
-4.440425687736422,-6.575564871269272,17.14514683619581
-4.664194657937182,-7.005473644362949,16.99917148137806
-4.908891668377309,-7.462607415150245,16.89372053924464
-5.175145308757908,-7.947511926847177,16.83276057510001
-5.46355640398453,-8.460302192972607,16.82072611651955
-5.77465347540898,-9.000530753984435,16.86252698304653
-6.108838769196343,-9.56703226544543,16.9635356727936
-6.466323453310542,-10.15774376499434,17.12954632717531
-6.847050743656275,-10.76950193378845,17.3666948437591
-7.250606098920574,-11.39782166645278,17.68132782943712
-7.676114312068482,-12.03666454336378,18.07980663331105
-8.12212442683223,-12.67821155138795,18.56823221467647
-8.586485024063977,-13.31266165367204,19.15207785491791
-9.066214638923302,-13.92808628462209,19.83572070105571
-9.557374911529966,-14.51037875739439,20.62187095904795
-10.05495745676844,-15.04334541980515,21.51091029386405
-10.55279910341671,-15.50898981540663,22.50016925099382
-11.04354359619007,-15.88803888947514,23.58319688885598
-11.51867028850319,-16.16074773458637,24.74910220122145
-11.96861072426747,-16.30799320113282,25.98207189227934
-12.38297112165924,-16.31262544902126,27.26118571691662
-12.75087157602674,-16.160992398606,28.56065019942234
-13.06140079524942,-15.84449254220167,29.8505456200713
-13.30416891153549,-15.36095988712894,31.09812481313769
-13.46992233576013,-14.71565793266705,32.26961809659739
-13.55116713063932,-13.92167372412839,33.33239926176974
-13.54273528447844,-12.99956690290112,34.25727534661105
-13.44222567494715,-11.97623741576314,35.02060478132034
-13.25026090452303,-10.88310849280067,35.60594681448938
-12.97052222468299,-9.753846396892921,36.00500817168874
-12.60955390513553,-8.62192167137023,36.2177693454404
-12.17635968467046,-7.518335465287018,36.25181405995657
-11.68184071042889,-6.469785804980421,36.12101491746989
-11.13814131560671,-5.49744938392575,35.84381492265343
-10.55797360545484,-4.616434317272438,35.44137286426976
-9.95398484508788,-3.83584941522619,34.93581334319628
-9.338216321646248,-3.159358174132845,34.34875680105966
-8.721683109993043,-2.586049607447708,33.70022429582011
-8.114085207058064,-2.111459473283932,33.00793663068848
-7.523644841946926,-1.728602939886827,32.28697094419469
-6.957053923874065,-1.428919721955771,31.54970467119412
-6.419509710120289,-1.203073787377655,30.80596489183831
-5.914815101215495,-1.041584515946102,30.06330487009582
-5.445521316363323,-0.9352914531229708,29.32734254354208
-5.013093849112705,-0.8756703998472212,28.60211228124716
-4.618086529860676,-0.8550261395866374,27.89039748486817
-4.260312497012767,-0.8665888993304481,27.19402538866625
-3.939004457659817,-0.9045398615451372,26.51411588191822
-3.652959587585981,-0.963987437573023,25.85128337117743
-3.400666726407737,-1.040911794961413,25.20579511824766
-3.180415210674263,-1.132091041199022,24.57769179266544
-2.990385847623404,-1.235018883391843,23.9668768083104
-2.828725271601264,-1.347820646225527,23.37318091243651
-2.693605346061255,-1.469172236172364,22.79640787187465
-2.583269464809651,-1.598224914231634,22.23636624206678
-2.496067638021926,-1.734537482269638,21.6928912948668
-2.430482176274753,-1.878016598178185,21.16586032898
-2.385145649842628,-2.028865322949716,20.6552038472147
-2.358852629581981,-2.187539594377192,20.16091447713999
-2.350566529637776,-2.35471205899132,19.6830550349834
-2.359422683957002,-2.531242531110149,19.22176677400322
-2.384728606210854,-2.718154251384376,18.77727860044749
-2.425962210650409,-2.916615061089486,18.34991786369787
-2.48276861150689,-3.127922572752321,17.94012321431883
-2.55495597080144,-3.353492386819836,17.54845995829371
-2.642490727507904,-3.594848365125091,17.17563830340745
-2.74549241257138,-3.853613913826555,16.82253488167292
-2.864228131208898,-4.131503141312847,16.49021792774914
-2.999106672469547,-4.430310630913606,16.17997648503941
-3.150672081958767,-4.751898395212061,15.89335398467224
-3.319596402265343,-5.098178349985882,15.63218648104283
-3.506671142003125,-5.471088354194738,15.39864570968229
-3.712796873428524,-5.872559503357695,15.19528693120054
-3.938970175501592,-6.304471937197162,15.02510120281967
-4.186266930036109,-6.768595936904299,14.89157123011198
-4.45582074102716,-7.266514564808102,14.79872923755033
-4.748794982419984,-7.799523583146255,14.75121428642687
-5.066346694070128,-8.368503955050064,14.75432508089718
-5.409580254768663,-8.97376200267736,14.81406245084163
-5.779488493508159,-9.614832462217395,14.9371533056679
-6.176878703241082,-10.29024050507858,15.1310448705032
-6.602280968980661,-10.9972206626142,15.40385447329906
-7.055836421808027,-11.73139398122997,15.76425621248154
-7.537163630257138,-12.4864102211639,16.22128188989985
-8.0452025315809,-13.25357010019756,16.78401037278938
-8.578037313957038,-14.02145396559064,17.46111824604765
-9.132702723336822,-14.77559798000984,18.26026699089328
-9.70498257836649,-15.49827629619867,19.18731030009382
-10.28921489023412,-16.16846585109353,20.24532218289249
-10.87812468452219,-16.76208556192674,21.43347465616434
-11.46271274738879,-17.25260785269849,22.74583415973619
-12.03223479550149,-17.61212955784235,24.17019650650118
-12.57430903329797,-17.81295263989567,25.68713445848639
-13.07518818554925,-17.82965637313429,27.26947692889004
-13.52022226485169,-17.64154198467124,28.88245549447029
-13.89451874727239,-17.23521019210209,30.48472128514922
-14.1837776909001,-16.6069181686897,32.0303377672146
-14.37524398160275,-15.76429367374378,33.4716926479383
-14.45868419211844,-14.72700024052625,34.76306991469054
-14.42727087405127,-13.52607232815621,35.86443110956015
-14.27825173141073,-12.2018639325925,36.74483677430309
-14.01330059705561,-10.80082900717629,37.38494723955948
-13.63849023689316,-9.371599508367131,37.77819247152998
-13.1638850068329,-7.9609696464894,37.93045933723904
-12.60281040088347,-6.610388745730116,37.85843663005211
-11.97090224631853,-5.353417878489372,37.58699782183282
-11.28506092595231,-4.214371807514168,37.14612674755673
-10.56243313360139,-3.208123330618967,36.56788526314193
-9.819520033735808,-2.340857130067272,35.88381132795232
-9.07147538700877,-1.611458815133361,35.12297297151972
-8.331619986618273,-1.013211701282289,34.31074118161336
-7.611167166380064,-0.5355248282044304,33.46821950256845
-6.919132192698718,-0.1654982927377805,32.61219465707872
-6.262386698830436,0.1107821011628909,31.75544732168699
-5.645816344907248,0.3072575221020518,30.90727190331222
-5.072542951355929,0.4372032692139151,30.0740831595923
-4.544178777663324,0.5127894594921631,29.2600227849745
-4.061088245711375,0.5448430821396952,28.46751213068183
-3.622639788077496,0.5427592865894205,27.6977237900446
-3.227436841899305,0.5145160201840501,26.95096372307795
-2.873522005193049,0.466754906119021,26.22696759652609
-2.558552034908424,0.4049002273635132,25.52512155054703
-2.279943868961481,0.3332958326652719,24.84462027771512
-2.034993433501951,0.2553462312223027,24.18457551604443
-1.82096988651123,0.1736530605474331,23.54408688991997
-1.63518835300841,0.0901416835663906,22.92228522855385
-1.475064287527964,0.006175159196081595,22.31835652597037
-1.338152477168328,-0.07734550243492738,21.73155285194145
-1.222173459595716,-0.1598948180486543,21.16119491334285
-1.12502983374591,-0.2412494075955428,20.6066696457961
-1.044814625110871,-0.3214266661738865,20.06742518090508
-0.9798135565057926,-0.4006343505687822,19.5429647534902
-0.9285027832544132,-0.4792298444359228,19.03284054419519
-0.8895433863677801,-0.5576878887065269,18.53664805278638
-0.8617736817972804,-0.6365756332815818,18.05402132723779
-0.8442001987839824,-0.716533962029001,17.58462920006536
-0.835988004620924,-0.7982641518807843,17.12817257953944
-0.8364509047555706,-0.8825190394380635,16.68438278862968
-0.8450419235441399,-0.9700979790002494,16.25302092335729
-0.8613443693698549,-1.061844980475666,15.83387820353416
-0.8850637054614777,-1.158649511723139,15.42677730499186
-0.9160203818815338,-1.261449535947975,15.03157468833314
-0.9541437322195166,-1.3712364298375,14.64816397194702
-0.9994669981157538,-1.48906149149219,14.27648043494381
-1.05212351361932,-1.616043798311398,13.91650677826812
-1.112344057466269,-1.753379213159234,13.56828031975415
-1.180455362692953,-1.902350361419648,13.23190185203328
-1.25687975768878,-2.064337410528615,12.90754645205303
-1.342135898971369,-2.240829475132371,12.59547659876818
-1.436840541696201,-2.433436442107352,12.29605803258958
-1.541711277090182,-2.643900955992001,12.00977887753183
-1.65757014423854,-2.874110221026768,11.73727264536403
-1.785347994143347,-3.126107153056066,11.4793458502927
-1.926089443292089,-3.402100242572769,11.23701108124095
-2.080958197895784,-3.704471255660435,11.01152650279209
-2.251242453190811,-4.03577958532621,10.8044428779176
-2.438359968128614,-4.398761650347831,10.61765931281104
-2.64386227616408,-4.796323196421792,10.4534889954275
-2.869437307569502,-5.231521654961293,10.31473620163411
-3.11690945555218,-5.707534825168686,10.2047857259823
-3.388235803213943,-6.227611031832362,10.1277055836905
-3.6854968252664,-6.794994547722519,10.08836321920823
-4.010879371280653,-7.412818446042341,10.09255439390413
-4.36664911219806,-8.083955192420909,10.14714220511807
-4.755108881844481,-8.810813292441338,10.26020104010869
-5.178538478090736,-9.595066390006982,10.44115635177952
-5.639110539448437,-10.43729975863287,10.70090556270602
-6.138776164447954,-11.33655881468337,11.0518977523844
-6.679113149527442,-12.28978617442332,11.50813974263255
-7.261129353224763,-13.29113945305293,12.08508373716267
-7.88501417001438,-14.33119362887845,12.79933738443003
-8.549833028965185,-15.39605206072492,13.66812274310717
-9.253164043685468,-16.46642200562126,14.70839968764357
-9.990683421354516,-17.51675584689438,15.93556793822052
-10.75571798518753,-18.51461784886697,17.3616793870042
-11.53879981676505,-19.42050255506276,18.99314070787624
-12.3272792440931,-20.18839077204047,20.82797778406109
-13.10507598928681,-20.76735670329479,22.85287561070596
-13.85266923575417,-21.10449817370101,25.04039306233749
-14.54743733345838,-21.14931011439473,27.34694852152688
-15.16444589883697,-20.85933315777962,29.71231327791116
-15.67773861046636,-20.20650081768378,32.06133997386485
-16.06210330895972,-19.18316729813981,34.30840009514019
-16.29517481652153,-17.80648518025319,36.3644720445915
-16.35961964605687,-16.11981049897005,38.14609236937447
-16.24506464412839,-14.1902696009718,39.58467900536531
-15.94942067144239,-12.10248392522826,40.63435520798892
-15.47933447394113,-9.94946040725476,41.27657713719307
-14.84966425238252,-7.822436287051826,41.520610556589
-14.08207086471948,-5.80170001740194,41.39996295835052
-13.20298556502401,-3.950014292837608,40.96585515864997
-12.24130711992983,-2.309438942421421,40.27936530051754
-11.22617872037035,-0.9014415194410534,39.40387313241057
-10.18511574621309,0.2704920240811408,38.39899112994879
-9.142637491042041,1.216826232142935,37.3165436695693
-8.119439205666593,1.957545219735115,36.19858771326938
-7.1320523042355,2.518071362260212,35.07709705765951
-6.19289023781242,2.925952280459654,33.97478042709419
-5.31056179219371,3.208451067935201,32.9065196586665
-4.490341977355861,3.39098397792558,31.8810219612984
-3.734711825779211,3.496251978786571,30.90241483988846
-3.043903270423963,3.543884518217355,29.97163347755856
-2.416408204700915,3.550427523125058,29.0875409730553
-1.849429212958387,3.529540156179455,28.24778004765641
-1.339262730448953,3.492301171944992,27.44938646723907
-0.8816140982574155,3.44755798633384,26.68920741350918
-0.4718491143767333,3.402276834593313,25.96416958401408
-0.1051892766000168,3.361870495757094,25.27143730778072
0.2231411594190373,3.330492133037091,24.60849399623167
0.5178082612750252,3.311291322933314,23.9731729006372
0.7832942173504234,3.306632697668886,23.36365648946548
1.023849297964297,3.31827990221514,22.77845822496876
1.243464363907833,3.347548562717401,22.21639618089432
1.44585920890868,3.395432213865362,21.67656469527612
1.634482841657698,3.462704980168261,21.15830791512678
1.812522528857128,3.550004455810975,20.66119747226353
1.982919030518473,3.657897796306724,20.18501545652294
2.148385968115961,3.786933583663535,19.72974317690443
2.31143168440268,3.937681583631871,19.29555580490517
2.474382290782083,4.110762088776975,18.88282278650172
2.639404863624733,4.306866134806942,18.49211382127469
2.808529953202844,4.52676748511079,18.12421018783036
2.983672714996104,4.771326892999203,17.78012120538877
3.166652068657609,5.041488765243419,17.46110563207753
3.359207339337857,5.338269957085857,17.16869778577555
3.563011842726342,5.662740022155909,16.90473810960438
3.779682841700059,6.015991817389496,16.67140776659762
4.010787231113146,6.399100924168393,16.47126660855944
4.257842200467936,6.813071900521625,16.30729348936267
4.522309985445179,7.258768944310633,16.18292734340293
4.805585654220683,7.73682815906829,16.10210667992302
5.10897669271706,8.247548331212595,16.06930410359417
5.433672970151275,8.790757040717104,16.08955111224385
5.780705507306921,9.36564917073315,16.16844670620001
6.15089237260737,9.970595642046355,16.31214126106795
6.544770050120235,10.60292172339983,16.52728471336522
6.962508835259348,11.25865686692883,16.82092552863438
7.403811318768165,11.93226204097988,17.20034445647571
7.867793942450358,12.61634632910267,17.67280523341189
8.35285309357827,13.30139238705145,18.24520396112661
8.856519391352279,13.97552020070365,18.92360097926173
9.375306816001176,14.6243299867656,19.71262509162029
9.904567155912282,15.23087676944361,20.61475157962681
10.43836474623422,15.77583881508741,21.6294739517519
10.96939122095894,16.23794610790583,22.75241543585303
11.48894421570808,16.5947286565385,23.97445873159616
11.98699645014413,16.82362246472753,25.28100768645452
12.45238085685208,16.90342943399921,26.65152500861356
12.87311178622848,16.81606574682253,28.0595051099583
13.23685056621402,16.54845708198301,29.47302816241212
13.53150563742151,16.09436214426032,30.85598997241992
13.74593464015667,15.45584978822708,32.17000936223784
13.87069180523404,14.64414380085594,33.37689027669429
13.8987441808932,13.67960193661737,34.44138471387867
13.82607058997248,12.5907152421276,35.33390072061417
13.65206241200096,11.41218098630318,36.03276307502177
13.37966667361115,10.18227799691757,36.52568431241803
13.01524640708549,8.939908480299696,36.81023575452411
12.56817368561355,7.721726170436828,36.89328981476893
12.05020809626989,6.559732407446901,36.78958673811654
11.47473955002584,5.479605119363956,36.51971327527215
10.85598458859146,4.499868874492153,36.10783853619373
10.20821959713634,3.631861875171684,35.57953106088741
9.545116340449596,2.880343007313289,34.95990154417766
8.879220877395328,2.244525032078972,34.2722094676578
8.22159208210549,1.719316004716634,33.53696940598777
7.581595134272115,1.296584922751845,32.77151423840346
6.966830744807034,0.9663203367665418,31.98992575854636
6.3831729148376,0.7176056867928342,31.20322606140666
5.834885705942867,0.5393817451904857,30.41972783223557
5.324791220017699,0.4210000642108236,29.64545908793702
4.854465080725371,0.3525915713552503,28.88460015365439
4.424440787867946,0.3252837962573288,28.13989227980339
4.03440940459698,0.331301895112356,27.41299537018595
3.683405557696037,0.3639857271233907,26.70478575812145
3.369974421745947,0.417750120942173,26.01559399485911
3.092317171766741,0.4880097582231263,25.34538796262566
2.848414402823139,0.5710847343445532,24.69390923585433
2.63612836266437,0.6640982789257064,24.0607713737948
2.453285671492159,0.7648744610090814,23.44552845677023
2.29774264710645,0.8718409193167137,22.84772120840649
2.167435527830363,0.9839396197536233,22.26690683745888
2.06041787926688,1.10054720070781,21.70267750924886
1.974887351074487,1.221405480391347,21.15467124266806
1.909203764716719,1.346562049756302,20.62257808147678
1.861900295909089,1.476320464364909,20.10614362331092
1.831689288530347,1.611199306701487,19.60517139735842
1.817464014301978,1.751899263304793,19.11952514103153
1.818297483083788,1.899277309865587,18.6491317118181
1.833439216734021,2.054327093952715,18.19398515773463
1.862310726974832,2.218164628896814,17.75415233589015
1.904500284582699,2.392018448531704,17.3297803945949
1.959757432238207,2.57722340953689,16.92110640485393
2.027987574422556,2.775217356922075,16.52846942989644
2.109246872144698,2.987539880977045,16.15232534719212
2.203737574880654,3.215832383620306,15.79326477868779
2.311803833386334,3.461838631389547,15.45203453533466
2.433927951126757,3.727404893761254,15.12956303513121
2.570726944680771,4.014478640701024,14.82699020283632
2.722949189925103,4.325104592929043,14.54570239522415
2.891470825868987,4.661416671851006,14.28737290594057
3.077291465948444,5.025624072138847,14.05400857134499
3.281528621103683,5.41998926715733,13.84800289871593
3.505410063329701,5.846795245901649,13.67219593668819
3.750263145757768,6.308298664170581,13.52994075783496
4.017499839339527,6.806664875582715,13.42517586181301
4.308595942138639,7.343880009249165,13.36250195188965
4.625062563885479,7.921634427376191,13.34726028356822
4.968407591155922,8.541171118355265,13.38560800543647
5.340084413734801,9.203092015614036,13.48458346739956
5.741424774542451,9.907115131392983,13.65215121808259
6.173552254761165,10.6517761391197,13.89721224178068
6.637272721549419,11.43407017442913,14.22955987747043
7.132938198628715,12.24903388827201,14.65975598688595
7.660281285331237,13.08927509061146,15.19889579510397
8.218218735068323,13.94446868335294,15.85822443963189
8.804625463410574,14.80085390065342,16.64856540802111
9.416084474571068,15.64078954436404,17.57952344787835
10.0476243085414,16.44245013730785,18.65843593040222
10.69246375492819,17.17977383502415,19.88907146725972
11.34179345810889,17.82279652171982,21.27011697485603
11.98463462729493,18.33851588372275,22.79355631342633
12.60782431623574,18.69241098742887,24.44312193903505
13.1961814381338,18.85068250774777,26.19308397229404
13.7329037053845,18.78316621346301,28.00770600178567
14.20022888781705,18.4667103671764,29.84171128896145
14.58036166445374,17.88862062739313,31.64203214957002
14.85662118390229,17.04961347638656,33.3509374722363
15.01471109895826,15.96564826702704,34.91035892542759
15.04396585510818,14.66809022976664,36.26692088192023
14.93839999831195,13.2019151354499,37.37691770414114
14.69739449550482,11.62205838912959,38.2103790091718
14.32590020341425,9.98842950505619,38.7534843192439
13.83411585760576,8.36042071369563,39.00891970532342
13.2366872238132,6.791829913629909,38.99421323077315
12.55155165360072,5.326967672413547,38.73850044926557
11.79859881847576,3.99839038225653,38.27843081746092
10.99832557704403,2.826317545607819,37.65397446779268
10.17063511684928,1.819469847055188,36.90475166509739
9.333880980534012,0.9768785018717128,36.06726476189125
8.504201241805418,0.2901762436376484,35.1731561798755
7.69513992793881,-0.254049424980803,34.24841329200586
6.917519029534481,-0.6721337260098496,33.31332119835852
6.179506598411868,-0.9816021177834149,32.38292345584779
5.486822046272575,-1.199876925947403,31.46776664422432
4.843024579139347,-1.343397720834456,30.57475088281816
4.249840446588966,-1.427089965999671,29.70796346228301
3.707495971040485,-1.46410266385172,28.86942298158099
3.215033966707725,-1.465738641318182,28.05970047900184
2.770600042916913,-1.441512578706087,27.27841082751274
2.371692063381583,-1.399286166613078,26.52458372659699
2.015370813460658,-1.345443509189957,25.7969316067241
1.698433042085713,-1.285081484839118,25.09403431728243
1.417549885015692,-1.222198771132549,24.41445977192883
1.169374605429116,-1.159873798296598,23.75683735851441
0.9506239060276949,-1.100426436142191,23.11989792383885
0.7581370008056377,-1.045561219321191,22.50249113505281
0.5889163462419553,-0.9964918048943235,21.903588322876
0.4401535303783073,-0.9540474794345317,21.32227666010796
0.3092433745718726,-0.9187631476485633,20.75774874301343
0.193788859740297,-0.8909545229290426,20.20929028443251
0.09159907124479319,-0.8707803261868513,19.67626763128011
6.819768237510127e-4,-0.8582932643401522,19.15811611457266
-0.0807664846360784,-0.853481456368994,18.65432976066772
-0.1543758185261385,-0.8563018359033583,18.16445258059667
-0.2216159600574676,-0.8667069053708788,17.68807146342436
-0.2838131079941638,-0.8846660602992316,17.22481059297953
-0.3421658619371288,-0.9101825509553025,16.77432725761235
-0.3977612649457805,-0.9433070064703626,16.33630890989249
-0.4515904728187956,-0.9841483163060041,15.91047134335457
-0.5045638677281711,-1.032882546411845,15.49655787707009
-0.5575255105493276,-1.08976046288581,15.09433946991351
-0.6112668862470996,-1.155114143928779,14.70361572127919
-0.6665399427974797,-1.229363080495866,14.32421675182491
-0.7240694587197013,-1.313020096048966,13.95600599589293
-0.7845647993767432,-1.406697354684763,13.59888397674576
-0.8487311394391682,-1.511112672860545,13.25279317735795
-0.9172802396201851,-1.627096300903818,12.91772416431494
-0.9909408709646352,-1.755598294087973,12.59372317173219
-1.070468980257663,-1.897696546498771,12.28090140754898
-1.156657685805375,-2.054605510887155,11.97944640771225
-1.25034718384842,-2.227685570172988,11.68963583633387
-1.35243463169911,-2.418452956247922,11.41185421351272
-1.463884053357077,-2.628590022970671,11.14661314858334
-1.585736285292989,-2.859955564831644,10.89457576604402
-1.719118942024252,-3.114594720598242,10.65658613441001
-1.86525632989837,-3.394747799488493,10.43370464330272
-2.025479168921649,-3.702857099766301,10.22725041729914
-2.201233890951402,-4.041570435634267,10.03885199854424
-2.394091160888372,-4.413739622575532,9.870507659862067
-2.605753106461229,-4.822411563177994,9.724656802823644
-2.838058530282066,-5.270808789025507,9.604263913981633
-3.092985101030588,-5.76229530950962,9.51291644046648
-3.372647162317825,-6.30032235478983,9.454937618469403
-3.679287339355227,-6.888347043362861,9.435514621182605
-4.015259545697161,-7.529715139989951,9.460841211194031
-4.383000277954459,-8.227496924344793,9.538272144836244
-4.784984226091812,-8.984262870997359,9.67648356246715
-5.223659228376573,-9.801783589944922,9.885629104907233
-5.701354503141705,-10.68063675703907,10.17747504772603
-6.220154989643453,-11.61970337410319,10.56548884991679
-6.781733711683868,-12.61553791607853,11.06484378714507
-7.387133657752799,-13.66160364956784,11.69228774730988
-8.03649125302801,-14.7473782652179,12.46580753963546
-8.728695818767331,-15.85735921374913,13.40400334905856
-9.460984464563877,-16.97003619574701,14.52507567108522
-10.22848082560576,-18.05695254503756,15.84532682487151
-11.02370011060337,-19.0820469459355,17.37710242060599
-11.83606275473403,-20.00154450998683,19.12615960912509
-12.65148398389011,-20.76473318261106,21.08856321452942
-13.45213381165449,-21.31598484625966,23.24738523992098
-14.21648490046545,-21.59831423508821,25.56970565087892
-14.91977380268096,-21.55856463752816,28.00463713905759
-15.53498110313293,-21.15394209096123,30.48323637848031
-16.03437609630958,-20.35912355403596,32.92110152647603
-16.39156864480137,-19.1726640366229,35.22408662066989
-16.58387814682936,-17.6211327206476,37.29687177795005
-16.59470070792754,-15.75954352486265,39.05325427320933
-16.41547808455205,-13.66732268188887,40.42627165315979
-16.04688856432458,-11.44015224609048,41.37599037652436
-15.49900534533604,-9.179176627263498,41.89321029026376
-14.7903742369779,-6.97979832551592,41.99836477235701
-13.94618597397878,-4.922310105042395,41.73615760482841
-12.99588730185341,-3.065932653165323,41.16748121027612
-11.97064184920531,-1.446773853260475,40.36056775445164
-10.90101174040001,-0.0792309523112864,39.38309676907064
-9.815116447587322,1.040263822856056,38.29634368296343
-8.737385281112928,1.928412116004566,37.15172073412798
-7.687896621635823,2.610192276635495,35.98948363900765
-6.682214023611772,3.114667155454072,34.83905946835624
-5.731590604740964,3.471774315118022,33.72037393072885
-4.843409761350896,3.710132459350678,32.64563695902614
-4.021748587180861,3.85573012166896,31.62119509299018
-3.267977925298536,3.93129373891439,30.64921308377705
-2.581341021977976,3.956129063487841,29.72907169011584
-1.959476552932187,3.946260855878344,28.8584539601747
-1.398869684824176,3.914738251216356,28.03414217723348
-0.8952269929507024,3.872013989623628,27.25257114515861
-0.4437785107606578,3.826339021291945,26.51018996542852
-0.03951418715753835,3.784138522982755,25.8036814092041
0.3226362946315022,3.7503520236637,25.13008057632987
0.6476711392954555,3.728730869959051,24.48682590340883
0.940422863502405,3.722092435088856,23.87176742115972
1.205495824901829,3.732533757833022,23.28315021468009
1.447228230054227,3.761608781881149,22.71958551239822
1.66967304982723,3.810473799063696,22.18001764303664
1.876593235678322,3.880005563671304,21.66369205678665
2.071467475137676,3.970896130892657,21.17012747737915
2.257503443493575,4.083727946034733,20.69909381881835
2.43765610719084,4.219032159592117,20.25059657840082
2.614649124044986,4.377332606762637,19.82486785613417
2.790997778700924,4.559177383044221,19.42236383298422
2.969032200912749,4.765159471037656,19.04376837779349
3.150919849877032,4.995927422305757,18.69000237859378
3.338686419064314,5.252186664803913,18.36223835805943
3.534234430252151,5.534691583943958,18.06191989588292
3.73935884894888,5.844228108504036,17.7907853106039
3.955759071341713,6.181586119239766,17.55089492085531
4.185046610058374,6.54752059093747,17.34466098253249
4.428747747286213,6.942699987724489,17.17487905394532
4.688300334990942,7.367640077091179,17.04475904296358
4.965043811021113,7.822621045427013,16.95795350374851
5.260201378201666,8.307585642349538,16.91857984132147
5.574853177966347,8.822016134929898,16.93123192088511
5.909899205308243,9.36478823202133,17.00097515141998
6.266010693059002,9.934000998795609,17.13331743592057
6.643568789436377,10.52678331957159,17.33414652321514
7.04258962808951,11.13907991611778,17.60962241289992
7.462635426171629,11.76542353660484,17.9660118343578
7.902712139747358,12.39870491451952,18.40945089077379
8.361155560499666,13.02995856352334,18.94562238457926
8.83550964670699,13.64819029419672,19.57933699789115
9.322403398924463,14.24028097592383,20.31401344408415
9.817435686892662,14.79100937828905,21.15106302272269
10.31508093603316,15.28324297813196,22.08919953023702
10.80863210731462,15.69834662041324,23.12371630429008
11.29020030671341,16.01685141694882,24.24579705363095
11.75079171672243,16.21940675392398,25.44195277275578
12.18048122639199,16.28800437320684,26.69369775895697
12.56869702240647,16.20741558083347,27.977585666924
12.9046207161001,15.96672562087344,29.26571299438284
13.17769335097103,15.56079358934484,30.52675566127511
13.37820013399833,14.99142723184336,31.72753328455343
13.49788867681793,14.2680563572892,32.83500316934315
13.53056081911409,13.40772893346444,33.81848981220354
13.47257098154708,12.43434194704078,34.65188087994067
13.3231677544758,11.37714153620987,35.31549210067618
13.08463108315573,10.26865657496148,35.79733650585
12.76218290244694,9.142333289022735,36.09362586722829
12.36367951305635,8.030187358283065,36.20846303405768
11.89912296538779,6.960771915192766,36.15281979208441
11.38005022549327,5.957682797200136,35.94300176417992
10.81886912041306,5.038710752283627,35.59885676643784
10.22820826991149,4.215635009616566,35.14198048815432
9.620336561807358,3.49456029364961,34.59412447016808
9.006690166522514,2.876644866306995,33.9759369390972
8.397525953185305,2.359052200211439,33.30608911366808
7.801703032585158,1.935975153273706,32.60077472738457
7.226581190890315,1.599616227926445,31.87352709797418
6.678016930919421,1.341048201647694,31.13527695402192
6.160434332709806,1.150916949695711,30.39457127167851
5.676947974453565,1.019977638987535,29.65788239876941
5.229517510415455,0.9394752047649896,28.92995174638266
4.819117076382881,0.9013910179210872,28.21412868781067
4.445906630436161,0.8985819187321795,27.51268011397078
4.109396070970594,0.9248375604464097,26.82705795043439
3.808596192991375,0.9748792077723256,26.15812051493554
3.542153126224586,1.044319208998184,25.50630918966575
3.308464846834559,1.129596244558335,24.87178508975859
3.105779739241732,1.227897679447493,24.25453187614607
2.932278105194912,1.337077152096145,23.65443116872639
2.786138077160051,1.455572975732678,23.07131662755392
2.665587685782542,1.582330966952459,22.50501202313076
2.568944934687592,1.716733862202452,21.95535773919164
2.494647711672302,1.858538436545545,21.42222928319734
2.441275259749276,2.007820706813777,20.90555059862214
2.407562778172553,2.164929103144351,20.40530431388705
2.392410546093444,2.330445164347867,19.9215405334211
2.394888775751321,2.505151103206989,19.45438536930998
2.414239218282507,2.690003459086941,19.00405011203419
2.449874369337532,2.886111977825057,18.57084172773664
2.501374956727818,3.094722810296765,18.15517522905472
2.568486239102051,3.317205083794354,17.75758837987998
2.651113502431894,3.555039860259119,17.37875914629304
2.749317007959816,3.809810440569407,17.01952628273034
2.86330651844327,4.083192894001287,16.68091343147437
2.993435405544199,4.376945576993943,16.36415710214914
3.140194216027239,4.692896246408707,16.07073887227414
3.304203443562105,5.03292516116719,15.80242209386238
3.486205111570192,5.39894229524396,15.56129328431754
3.687052615772239,5.792856449481121,15.34980819651083
3.907698098121926,6.216533648811133,15.17084226924093
4.149176422594475,6.67174175184346,15.02774471203998
4.412584595347448,7.160077700285832,14.92439482299685
4.699055217497627,7.682873334625538,14.86525820849355
5.009722283510789,8.241075267547478,14.85543929236821
5.345677355200729,8.835094047979279,14.90072478614768
5.707913875752349,9.464617935785384,15.00761056424182
6.097257182522821,10.12838728699814,15.18330159771932
6.514277698080229,10.82392716415513,15.43567125969714
6.959184923726426,11.54723878232859,15.77316255580988
7.431700364265778,12.29245531871308,16.20460998596868
7.930908553821047,13.05147503425752,16.73895744518999
8.455087142994657,13.81359508451242,17.38484588249877
9.001519776136293,14.56518303987724,18.15004594520972
9.566299432207531,15.28943954953172,19.04071767855462
10.14413511048993,15.96632319463439,20.06049405590814
10.72818106503,16.57272413676512,21.20941012054566
11.30991468683257,17.08298133635973,22.48273622725205
11.87909549921968,17.46983151665396,23.86982118169802
12.42384180883734,17.70584829569192,25.35310359327395
12.93086099624439,17.76537008216551,26.90749628623775
13.38586168332913,17.62682399964188,28.50037206193626
13.77415909478215,17.27523909525273,30.09235922332664
14.08145852905371,16.70462788741656,31.6390751865419
14.29476847318297,15.91983592868519,33.09378229408233
14.40336043050367,14.93745367127547,34.41075982772401
14.39966563480893,13.78548141133,35.54899349798923
14.27998872148352,12.50163580258972,36.47564804383448
14.04493157044424,11.13044656970946,37.16876521169102
13.69945743040772,9.719544468450916,37.61874351640633
13.2525792791162,8.315709061933369,37.82838638787352
12.7167146369483,6.961275109599964,37.81158713505968
12.10679759712934,5.69138427746743,37.59096981343956
11.43926681510592,4.532357603097683,37.19495689299806
10.73105143778642,3.501224051988236,36.65475976266386
9.998658458858088,2.606239116702179,36.00170300515544
9.257432767013558,1.848106074667273,35.2651439939762
8.521024755840422,1.221578935574796,34.47108823988301
7.801067791474924,0.7171617205511237,33.64146824279833
7.107043874030781,0.3226931256137953,32.7939689246212
6.446301902169128,0.02468980782410357,31.94224667359135
5.824187977064793,-0.1906046189651509,31.096390575554
5.24424878480264,-0.3364638861214686,30.2634985679774
4.708474636551534,-0.4251830038575771,29.44827458196528
4.217555974919001,-0.4677931710191939,28.65358581311638
3.771134481226727,-0.4739363877586202,27.88094692746487
3.368036408097176,-0.451853162654653,27.13091843695943
3.006481002261546,-0.4084447148772685,26.40341992539152
2.684260810344203,-0.3493798259392646,25.69796653617258
2.398893407879056,-0.2792245371547222,25.01384069463648
2.147745875290202,-0.2015795767389427,24.35021185267147
1.928134394177727,-0.1192155977169985,23.70621624284171
1.737401859823392,-0.03420014383269059,23.0810070226285
1.57297656998669,0.05198702649200285,22.473783307568
1.432414984348832,0.1383517827804779,21.88380475070314
1.313431346459136,0.2242969500953359,21.31039668974789
1.213916685267077,0.3095466877552915,20.75294951931087
1.131949409225786,0.3940830463531484,20.21091486119509
1.065799399901196,0.478093602061977,19.6838002772464
1.013927220554889,0.5619289775023368,19.17116365844347
0.9749797875134922,0.6460690573100816,18.67260798941667
0.947783612710619,0.7310967600799931,18.18777689026655
0.9313365159280415,0.8176783137338205,17.7163511435391
0.9247985243982223,0.9065490832807728,17.2580462957502
0.9274825238488138,0.9985041081895328,16.81261135818863
0.9388450964258669,1.094392614362339,16.37982860446995
0.958477874573466,1.195115868460712,15.95951446055584
0.9860996531199726,1.301627837063347,15.55152149839827
1.021549431798157,1.414938197814237,15.15574157151941
1.0647805045802,1.536117322926595,14.77211016632277
1.115855668043386,1.666302916042506,14.40061208493792


==> Figures/animation3b-4.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926


==> Figures/animation3b-5.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518


==> Figures/animation3b-6.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711


==> Figures/animation3b-7.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739


==> Figures/animation3b-8.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581


==> Figures/animation3b-9.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.917810433136574,-3.300411393017272,-5.073686225537673
-4.681025701559419,-1.582096250431535,-5.063282539663343
-4.30125848509372,0.1815899343484244,-4.966499586591241
-3.786650235457041,2.013781966064811,-4.774721996403106
-3.142541787052611,3.933931323561638,-4.473282471109712
-2.372110993405891,5.957322292976489,-4.04149587847336
-1.477014077392184,8.094196220396892,-3.452594283738276
-0.4580711873128758,10.34841264789819,-2.673723148566643
0.6839612813521223,12.71559658941259,-1.666199128489513
1.947490173711147,15.18076610343113,-0.3862872933862718
3.329022611286546,17.71552071254553,1.213179545110149
4.821923764858746,20.27501715278187,3.179965240753799
6.415011674550507,22.79517701926821,5.558003904875538
8.091059520392056,25.19085494210106,8.38111659308321
9.825353284225695,27.35599999546185,11.66489429630991
11.58454867425166,29.16705754174859,15.39730200077024
13.32616688865887,30.4908002946018,19.52933082322805
14.99912749167178,31.19722239594404,23.96789877362176
16.54568592536906,31.17692389796522,28.57383866148633
17.90497138251163,30.36065121492263,33.1677131201542
19.01798977938035,28.73685523959996,37.54490565391647
19.83351911692116,26.3621828744179,41.49891324965259
20.31391839721142,23.3606292357924,44.84870907289542
20.43968028450529,19.9098936830717,47.46380743303315
20.21171890786161,16.21743343914673,49.28058424847492
19.65089160362708,12.49205971329178,50.30587281305791
18.79493366547444,8.918067865365959,50.60786648331298
17.69357942746205,5.637395006128276,50.29806479018568
16.40294499521596,2.742109975197448,49.50984850819566
14.9802020059868,0.2762821934750863,48.37887172512369
13.47927130138911,-1.755788833299583,47.02855026648212
11.9478729070506,-3.378509753942513,45.56167082103423
10.4259260375596,-4.633971900762927,44.05743061075978
8.945073082591414,-5.572716705030913,42.5723656353541
7.529010529793816,-6.24696493656457,41.14350970725098
6.19431416687898,-6.706248389969734,39.79243643721236
4.951502382211489,-6.995003928979944,38.52928530362736
3.806154578584581,-7.151581085517871,37.35628312917856
2.759969933926289,-7.208160976986621,36.27057148336256
1.811705362088263,-7.191194808574298,35.26633395960279
0.9579688222553949,-7.122088795502695,34.33631013315414
0.1938673516219294,-7.017962565656931,33.47281640392921
-0.4864780804568835,-6.892382257857046,32.66839380202062
-1.089533133540067,-6.756019361729598,31.91618702938949
-1.622046957815522,-6.617217118610895,31.21013820405129
-2.090827256961029,-6.482463662498649,30.54505852269364
-2.502577569673089,-6.356779736172741,29.91662374655144
-2.863783250276906,-6.244032229925131,29.32132567284951
-3.180635026441125,-6.147185290846,28.7564013635127
-3.4589811501958,-6.068499805753409,28.21975431991804
-3.704300969960533,-6.009690533393057,27.70987641155553
-3.921694236973891,-5.972048521706345,27.22577563900085
-4.115881652274072,-5.956534923936565,26.76691228612319
-4.291213104574386,-5.963851015580018,26.33314434105885
-4.4516807900213,-5.994488132381584,25.92468197510459
-4.600934982659346,-6.04876038375186,25.54205016828382
-4.74230067431277,-6.126822320836843,25.18605811904988
-4.878793653621187,-6.228673229274833,24.85777377364419
-5.013134870383862,-6.354149355036368,24.5585015893866
-5.14776215377032,-6.502905147823065,24.289761461104
-5.284838539470914,-6.674384519221124,24.0532665660219
-5.426256628173841,-6.867783168776818,23.85089771189049
-5.573638561881309,-7.082003242568541,23.68467161434924
-5.728331381310173,-7.31560197014793,23.55670040772465
-5.891397732549581,-7.56673648882014,23.46913965145191
-6.063602139120768,-7.833107811758292,23.42412219330996
-6.245393359488775,-8.111907812827184,23.42367556939978
-6.436883718772924,-8.39977414147407,23.46962125166629
-6.637826738746931,-8.692759059538403,23.56345509392039
-6.847594883227481,-8.986319169611708,23.70620986284555
-7.065159762436948,-9.275333683425808,23.8983028222167
-7.289077656324905,-9.554159003742535,24.13937394976855
-7.517483657400287,-9.816726671538655,24.4281233849893
-7.748098010729273,-10.05668987209928,24.76215987025462
-7.978248238245086,-10.26762047829002,25.13787483318132
-8.204910268009094,-10.44325397328928,25.55035878858365
-8.424770953967199,-10.57777372814753,25.9933772419623
-8.63431301790185,-10.66611953242561,26.45942159990589
-8.829921594137568,-10.70429886395186,26.93984626998165
-9.008009326630196,-10.68967429778816,27.42509607861437
-9.165154581148297,-10.62119796070371,27.9050188133377
-9.298245109137374,-10.49956512208051,28.36924718798187
-9.404617802449446,-10.3272644517567,28.80762444873904
-9.482184360733239,-10.10851195814316,29.21064005559182
-9.52953300992586,-9.849068030327928,29.5698380940775
-9.545997945021673,-9.555950453539166,29.87816238042768
-9.531690795951285,-9.237068455215775,30.13020872792966
-9.487491800759914,-8.900811610225771,30.32236557004297
-9.415002038765335,-8.555631297039845,30.45283722371969
-9.31646150269513,-8.209650885807909,30.52155722214165
-9.194640506885252,-7.870334581960276,30.53001016910093
-9.05271362104374,-7.544235336481489,30.48098790288758
-8.894125865175262,-7.236831388016505,30.37830873941746
-8.722460375733643,-6.952450691274455,30.22652743749919
-8.54131538250183,-6.694274140440763,30.03065923419193
-8.354196430961839,-6.464402904491545,29.79593513155141
-8.164427670520643,-6.263972496532139,29.52759888646457
-7.975083986252409,-6.093296039895398,29.23074992709665
-7.788943984982378,-5.952020913236544,28.91023138241454
-7.608462472101822,-5.839285810390014,28.57055886885318
-7.435760110327168,-5.753868561225529,28.21588361839741
-7.272627411743552,-5.694318306552647,27.84998273533146
-7.120540017553263,-5.659068466467371,27.47626951512911
-6.98068228587368,-5.646529218532629,27.09781751492077
-6.853976454745615,-5.655159870393719,26.71739313835534
-6.741115001770882,-5.683522616477474,26.33749266380439
-6.642594223857673,-5.730319801427848,25.96038075160973
-6.558747466070069,-5.794417080612073,25.5881284255352
-6.489776807517906,-5.874854873299661,25.22264929758665
-6.435782346563354,-5.970850335577943,24.86573338998239
-6.396788508614948,-6.081791808043506,24.51907831990109
-6.372767025316771,-6.207227369970147,24.18431787823826
-6.363656406286472,-6.346848793362376,23.86304818202845
-6.369377848586139,-6.500471860826906,23.55685163845482
-6.389847611022563,-6.668013704995001,23.26731894902104
-6.424985926823984,-6.849467552418102,22.9960693226829
-6.474722545817972,-7.044875015676264,22.74476896839431
-6.538998992200538,-7.254295876253915,22.51514780778563
-6.617767602206437,-7.477775139659352,22.30901419095358
-6.710987373014901,-7.715307026447611,22.12826721328926
-6.81861661547099,-7.96679549353342,21.9749060180784
-6.94060236421492,-8.232010867768722,21.85103522726723
-7.076866465575429,-8.510542230279931,21.75886537166336
-7.22728824286469,-8.8017453318012,21.70070689554888
-7.391683638391472,-9.104686066741694,21.67895599840521
-7.569780760853986,-9.418079911123135,21.69607026574576
-7.761191836575893,-9.740228262809158,21.75453176115672
-7.965381685509044,-10.06895333612459,21.85679504703356
-8.181633031130621,-10.40153417450581,22.00521753526572
-8.409009220149256,-10.7346474563425,22.20196972525646
-8.646315283925741,-11.06431805589319,22.44892336981075
-8.892058724083249,-11.38588571688416,22.74751654003195
-9.144411945826658,-11.693995577129,23.09859606265767
-9.401178875062445,-11.9826214510313,23.50223998320453
-9.659768939635654,-12.24513145341619,23.95756561944457
-9.917182204280495,-12.47440537482181,24.46253236694529
-10.17000992610219,-12.66301178655899,25.01375250333761
-10.414455015658,-12.80344976473471,25.60632740694383
-10.64637669953674,-12.88845508624174,26.2337302176833
-10.8613629324449,-12.91136371954793,26.88775816022383
-11.05483267661996,-12.86651675326615,27.55857752234575
-11.22216799896316,-12.74968143307068,28.23488068150561
-11.35887309024552,-12.55845411821307,28.90416695904399
-11.46075399557651,-12.29260456317903,29.55314744085506
-11.52410943522865,-11.95431894920036,30.16825912002651
-11.54592010347739,-11.54830315728931,30.73625768126427
-11.52402183994438,-11.08171860581341,31.24484368695481
-11.45724760212605,-10.56393991852826,31.68326691369993
-11.34552457136408,-10.00614455549982,32.04285079556553
-11.18991603388303,-9.420765885743116,32.31738481637518
-10.99260256624721,-8.820859035344421,32.50334692649574
-10.75680286108468,-8.219439706637782,32.5999384067647
-10.48664038637622,-7.628857948194637,32.60893639326664
-10.18696708999857,-7.060261458675481,32.53439032359801
-9.863158822760672,-6.523188286271894,32.38220423481625
-9.520898657806825,-6.025309969334012,32.15965492048495
-9.165963806950801,-5.572326935925107,31.87489603021148
-8.804029686733955,-5.168001551568839,31.53649150990962
-8.440501405637256,-4.814302668761307,31.15301065382219
-8.080379148966513,-4.511629636363316,30.73270413420675
-7.728160201826259,-4.259083032758774,30.28326805080188
-7.387777107838341,-4.054752670270948,29.81169294730685
-7.062568969736354,-3.895999138954494,29.32418768697929
-6.755281245406219,-3.779711848426115,28.82616413895781
-6.468088533181701,-3.702533037672648,28.32226736528258
-6.202634641725223,-3.661042815660637,27.81643672109643
-5.960084532498148,-3.6519046177789,27.31198524406609
-5.741183334467156,-3.671973461460679,26.81168726159663
-5.546318410553813,-3.71837119737217,26.317866792716
-5.375581285477029,-3.788533814038865,25.83248174378817
-5.228827042171351,-3.880236020560199,25.35720092163254
-5.105729507538168,-3.991598039343326,24.89347245568117
-5.005831151819262,-4.121078980274638,24.44258334878161
-4.928587111635922,-4.267460481937206,24.00571062217786
-4.87340311902525,-4.429823591519258,23.58396495916496
-4.839667388911443,-4.60752117306275,23.17842795978231
-4.826776699895459,-4.800147516166756,22.79018416301694
-4.834157013280858,-5.007506277661146,22.42034892788846
-4.861279027327347,-5.229577428553885,22.07009313135052
-4.907669070687654,-5.466483492427114,21.74066546732711
-4.972915711791241,-5.718455041095885,21.43341293473681
-5.056672408670732,-5.985795149983516,21.14979989168371
-5.158656453817938,-6.268842301844497,20.89142583011749
-5.278644387236562,-6.567931058259675,20.66004178737898
-5.416463963170411,-6.883349692345937,20.45756505212253
-5.571982666846803,-7.215293896383694,20.28609153433739
-5.745092691880222,-7.563815652890128,20.1479048444577
-5.935692212245812,-7.928766401576743,20.04548075809862
-6.143662721662334,-8.309733769195022,19.98148532750645
-6.368842176307406,-8.705971383703007,19.95876444137235
-6.610993674856975,-9.116321705327728,19.98032214424603
-6.869769456534657,-9.539132418305016,20.04928453318887
-7.144670109842504,-9.972167785150551,20.16884560089376
-7.434999081397555,-10.41251751451362,20.34219106666441
-7.739812877138672,-10.85650716557554,20.57239613796039
-8.05786777817877,-11.2996159100404,20.86229342151904
-8.387564467958171,-11.73640955084888,21.2143080365977
-8.726892693790834,-12.16049893184845,21.63025858228036
-9.073378954699972,-12.5645360348369,22.11112518675279
-9.424041181661245,-12.94026178576659,22.6567895876068
-9.775355380844218,-13.2786203696616,23.26575711763229
-10.12324012195733,-13.56995404334015,23.93487646007813
-10.46306539606706,-13.80428933229855,24.65907965099123
-10.78969251579086,-13.97171946884548,25.43117121700719
-11.09755113353131,-14.06287861449852,26.241700298461
-11.38075787209512,-14.06949098904327,27.0789515288192
-11.63327833462669,-13.98496347529336,27.92908761813442
-11.84913037904697,-13.80497551145366,28.77646761240582
-12.02262172710024,-13.52800794282498,29.60414910404847
-12.14860972671959,-13.15574630011129,30.39456107094739
-12.22276615924645,-12.69329677027128,31.13030907232379
-12.24182630840628,-12.14916676029827,31.7950504074043
-12.20380000153132,-11.53498609079113,32.37435866037136
-12.10812366462137,-10.86497650230392,32.85648962117077
-11.95573680144705,-10.15521094154473,33.23296692477347
-11.74907331100619,-9.42273340679513,33.4989259771566
-11.4919667139183,-8.684628859451367,33.65318558380186
-11.18947729210186,-7.957136988302855,33.69805225237776
-10.84765690390065,-7.254892951066466,33.63889539962598
-10.47327262635249,-6.590355546091781,33.48355647592329
-10.0735127260901,-5.97345394311758,33.24166755894718
-9.65569772450022,-5.411454270177088,32.92395460842449
-9.227016014293447,-4.909022300021361,32.54158949070784
-8.794298481050628,-4.468441513246823,32.10563703270251
-8.363840881083455,-4.089937927000653,31.62662318046753
-7.941277222011888,-3.772063290122228,31.11423160536974
-7.531502737146559,-3.512094365986358,30.57712131388998
-7.138641595741873,-3.306415468729743,30.02284803956415
-6.766052333411178,-3.150861854723091,29.45786730334461
-6.416363003380871,-3.041011281574008,28.88759613755849
-6.091528004864366,-2.972419024652583,28.31651236882545
-5.792899162490244,-2.94079750122673,27.74827384770895
-5.521304646060424,-2.942145455307435,27.18584410975254
-5.277130513331319,-2.972833719893641,26.63161495570428
-5.060400867494483,-3.029655317180942,26.08751993215273
-4.870853738956756,-3.109847497809074,25.55513549019674
-4.708010768356927,-3.211092612291038,25.03576867215252
-4.571239560453453,-3.331503722853224,24.53053159404861
-4.459808196586365,-3.469599790906385,24.04040387027572
-4.372931851336057,-3.624274233236705,23.56628459331581
-4.309811778487104,-3.794759694485581,23.10903565393138
-4.269667136444696,-3.980591063148696,22.66951816419828
-4.251760237024847,-4.181568067940164,22.24862360346103
-4.255415844742734,-4.397718221946488,21.8473011002649
-4.28003514385431,-4.629260417776356,21.46658202756457
-4.325104941662043,-4.876569099918516,21.10760284504293
-4.390202600122842,-5.140138633363697,20.77162688074228
-4.474997092125664,-5.420547235101859,20.46006550548253
-4.579246470369169,-5.718419625528001,20.17449891268181
-4.702791920447067,-6.034387382246148,19.91669646386316
-4.845548449433426,-6.369045836129954,19.68863628404465
-5.007492140438231,-6.722906241202872,19.49252347727348
-5.188643785970565,-7.09634188498298,19.3308059660018
-5.389048603080739,-7.489526801399699,19.20618652478068
-5.608751637361086,-7.902365830748166,19.12162906762491
-5.847768389633249,-8.334414978010331,19.08035665396633
-6.106050160546244,-8.78479140216822,19.0858380052491
-6.383443620583138,-9.252072987335138,19.1417585943575
-6.679644197299665,-9.734188374837256,19.25197162949086
-6.994143054443644,-10.22829965238802,19.42042358422951
-7.326167750191423,-10.73068167536292,19.65104845439785
-7.674617138354012,-11.23660428494735,19.94762483535568
-8.037991750441774,-11.74022648482575,20.31359045983451
-8.414321793659484,-12.23451484557956,20.75181032580052
-8.801096027852774,-12.71120178505299,21.26429732322746
-9.19519611823086,-13.16080248901533,21.85188867170832
-9.592842525168162,-13.57271141685637,22.51388773752138
-9.989559443444627,-13.93539966328188,23.24768890199436
-10.3801675132904,-14.23673181465772,24.04841268982389
-10.75881368066036,-14.46441422229636,24.90858834411419


==> Figures/animation4a-0.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0


==> Figures/animation4a-1.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658


==> Figures/animation4a-10.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074


==> Figures/animation4a-11.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536


==> Figures/animation4a-12.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347


==> Figures/animation4a-13.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082


==> Figures/animation4a-14.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266


==> Figures/animation4a-15.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311


==> Figures/animation4a-16.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549


==> Figures/animation4a-17.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777


==> Figures/animation4a-18.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825


==> Figures/animation4a-19.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331


==> Figures/animation4a-2.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633


==> Figures/animation4a-20.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791


==> Figures/animation4a-21.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658


==> Figures/animation4a-22.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158


==> Figures/animation4a-23.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397


==> Figures/animation4a-24.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397
3.281553425390631,5.420000388526987,13.84804612644443
3.505433490662409,5.846804811141296,13.67223837289683
3.750285176429601,6.308306617692659,13.52998239055476
4.017520450032224,6.806671157785226,13.425216671389
4.308615105904394,7.343884556967123,13.36254190961405
4.625080250183354,7.921637174543124,13.34729935015591
4.968423765960607,8.541171996942921,13.38564612934449
5.34009903974116,9.203090956931787,13.48462058300547
5.741437811495446,9.907112067842196,13.65218724375609
6.173563659947672,10.65177100651095,13.89724707791073
6.637282450495684,11.43406291497905,14.22959340454711
7.13294620605429,12.24902445439744,14.65978806378571
7.660287526416143,13.08926344962638,15.19892625778778
8.218223167093356,13.94445482313939,15.85825310053792
8.804628047828919,14.80083783631279,16.64859205651212
9.416085179559666,15.64077132574871,17.57954785217903
10.0476231120592,16.44242985717559,18.65845784151634
10.69246064827145,17.17975163734584,19.88909062536599
11.34178844989782,17.82277260941124,21.27013311861026
11.98462774774907,18.33849052479038,22.79356919240871
12.60781562150031,18.69238451826904,24.44313132924116
13.19617101431407,18.85065533219916,26.19308969406634
13.73289167184579,18.78313879628439,28.00770793894949
14.2002153992395,18.466683221003,29.84170940726061
14.58034691112274,17.88859429296794,31.64202651195375
14.85660538979465,17.04958849692759,33.35092824833671
15.01469451736702,15.96562515880681,34.91034639287695
15.04394876182515,14.66806945205699,36.26690541807489
14.93838268271957,13.20189706358212,37.37689976821257
14.69737725025139,11.62204329427303,38.21035911641684


==> Figures/animation4a-25.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397
3.281553425390631,5.420000388526987,13.84804612644443
3.505433490662409,5.846804811141296,13.67223837289683
3.750285176429601,6.308306617692659,13.52998239055476
4.017520450032224,6.806671157785226,13.425216671389
4.308615105904394,7.343884556967123,13.36254190961405
4.625080250183354,7.921637174543124,13.34729935015591
4.968423765960607,8.541171996942921,13.38564612934449
5.34009903974116,9.203090956931787,13.48462058300547
5.741437811495446,9.907112067842196,13.65218724375609
6.173563659947672,10.65177100651095,13.89724707791073
6.637282450495684,11.43406291497905,14.22959340454711
7.13294620605429,12.24902445439744,14.65978806378571
7.660287526416143,13.08926344962638,15.19892625778778
8.218223167093356,13.94445482313939,15.85825310053792
8.804628047828919,14.80083783631279,16.64859205651212
9.416085179559666,15.64077132574871,17.57954785217903
10.0476231120592,16.44242985717559,18.65845784151634
10.69246064827145,17.17975163734584,19.88909062536599
11.34178844989782,17.82277260941124,21.27013311861026
11.98462774774907,18.33849052479038,22.79356919240871
12.60781562150031,18.69238451826904,24.44313132924116
13.19617101431407,18.85065533219916,26.19308969406634
13.73289167184579,18.78313879628439,28.00770793894949
14.2002153992395,18.466683221003,29.84170940726061
14.58034691112274,17.88859429296794,31.64202651195375
14.85660538979465,17.04958849692759,33.35092824833671
15.01469451736702,15.96562515880681,34.91034639287695
15.04394876182515,14.66806945205699,36.26690541807489
14.93838268271957,13.20189706358212,37.37689976821257
14.69737725025139,11.62204329427303,38.21035911641684
14.32588331358527,9.988417543365687,38.75346301031065
13.83409959039735,8.360411925917985,39.00889751467552
13.23667181963604,6.791824234499984,38.99419065809549
12.55153731931507,5.326964947676054,38.73847793693197
11.79858572313719,3.998390390266787,38.27840873580507
10.99831385020035,2.826320020313578,37.65395310846863
10.17062484914007,1.819474499631734,36.90473124160458
9.333872226146587,0.9768850391207826,36.06724541558081
8.504194022249159,0.2901843821884509,35.17313798948535
7.695134236599724,-0.2540399488271342,34.24839628489503
6.917514836537414,-0.6721231503844654,33.31330536197196
6.179503855418582,-0.9815906525825767,32.38290874839193
5.4868206909541,-1.199864752573709,31.46775300395954
4.843024539162653,-1.34338499357082,30.57473823571852
4.249841643041489,-1.427076814363869,29.70795172805596
3.707498321278115,-1.464089195430719,28.86941207818783
3.215037386653691,-1.465724944727858,28.05969032589384
2.770604448863894,-1.441498726446365,27.27840134781973
2.371697373361386,-1.399272217685015,26.52457484849579
2.015376948248814,-1.345429511410715,25.79692326418731
1.698439925905625,-1.285067476837322,25.09402645037558
1.41755744600098,-1.22218478403524,24.41445232679026
1.169382775895279,-1.159859857134902,23.75683028712237
0.9506326225963917,-1.100412561009968,23.11989118364458
0.7581462044173725,-1.045547426322517,22.5024846885375
0.5889259820862136,-0.9964781069139925,21.90358213707302
0.4401635477643164,-0.9540338867623925,21.32227070611908
0.3092537267582193,-0.9187496684844417,20.75774299553841
0.1937995037375547,-0.890941163790888,20.20928472132405
0.09160996760199978,-0.8707670922408943,19.67626223313136


==> Figures/animation4a-26.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397
3.281553425390631,5.420000388526987,13.84804612644443
3.505433490662409,5.846804811141296,13.67223837289683
3.750285176429601,6.308306617692659,13.52998239055476
4.017520450032224,6.806671157785226,13.425216671389
4.308615105904394,7.343884556967123,13.36254190961405
4.625080250183354,7.921637174543124,13.34729935015591
4.968423765960607,8.541171996942921,13.38564612934449
5.34009903974116,9.203090956931787,13.48462058300547
5.741437811495446,9.907112067842196,13.65218724375609
6.173563659947672,10.65177100651095,13.89724707791073
6.637282450495684,11.43406291497905,14.22959340454711
7.13294620605429,12.24902445439744,14.65978806378571
7.660287526416143,13.08926344962638,15.19892625778778
8.218223167093356,13.94445482313939,15.85825310053792
8.804628047828919,14.80083783631279,16.64859205651212
9.416085179559666,15.64077132574871,17.57954785217903
10.0476231120592,16.44242985717559,18.65845784151634
10.69246064827145,17.17975163734584,19.88909062536599
11.34178844989782,17.82277260941124,21.27013311861026
11.98462774774907,18.33849052479038,22.79356919240871
12.60781562150031,18.69238451826904,24.44313132924116
13.19617101431407,18.85065533219916,26.19308969406634
13.73289167184579,18.78313879628439,28.00770793894949
14.2002153992395,18.466683221003,29.84170940726061
14.58034691112274,17.88859429296794,31.64202651195375
14.85660538979465,17.04958849692759,33.35092824833671
15.01469451736702,15.96562515880681,34.91034639287695
15.04394876182515,14.66806945205699,36.26690541807489
14.93838268271957,13.20189706358212,37.37689976821257
14.69737725025139,11.62204329427303,38.21035911641684
14.32588331358527,9.988417543365687,38.75346301031065
13.83409959039735,8.360411925917985,39.00889751467552
13.23667181963604,6.791824234499984,38.99419065809549
12.55153731931507,5.326964947676054,38.73847793693197
11.79858572313719,3.998390390266787,38.27840873580507
10.99831385020035,2.826320020313578,37.65395310846863
10.17062484914007,1.819474499631734,36.90473124160458
9.333872226146587,0.9768850391207826,36.06724541558081
8.504194022249159,0.2901843821884509,35.17313798948535
7.695134236599724,-0.2540399488271342,34.24839628489503
6.917514836537414,-0.6721231503844654,33.31330536197196
6.179503855418582,-0.9815906525825767,32.38290874839193
5.4868206909541,-1.199864752573709,31.46775300395954
4.843024539162653,-1.34338499357082,30.57473823571852
4.249841643041489,-1.427076814363869,29.70795172805596
3.707498321278115,-1.464089195430719,28.86941207818783
3.215037386653691,-1.465724944727858,28.05969032589384
2.770604448863894,-1.441498726446365,27.27840134781973
2.371697373361386,-1.399272217685015,26.52457484849579
2.015376948248814,-1.345429511410715,25.79692326418731
1.698439925905625,-1.285067476837322,25.09402645037558
1.41755744600098,-1.22218478403524,24.41445232679026
1.169382775895279,-1.159859857134902,23.75683028712237
0.9506326225963917,-1.100412561009968,23.11989118364458
0.7581462044173725,-1.045547426322517,22.5024846885375
0.5889259820862136,-0.9964781069139925,21.90358213707302
0.4401635477643164,-0.9540338867623925,21.32227070611908
0.3092537267582193,-0.9187496684844417,20.75774299553841
0.1937995037375547,-0.890941163790888,20.20928472132405
0.09160996760199978,-0.8707670922408943,19.67626223313136
6.930894069250154e-4,-0.8582801596684624,19.15811086434072
-0.08075518886729226,-0.8534684841869092,18.65432464333405
-0.1543643697392498,-0.8562889987368401,18.16444758286364
-0.2216043857621826,-0.8666942052018596,17.68806657344614
-0.2838014332495141,-0.8846534986854223,17.22480580012478
-0.3421541095492693,-0.910170129129649,16.77432255225581
-0.397749455655616,-0.9432947254243294,16.33630428323266
-0.4515786254790355,-0.9841361768600686,15.91046678725428
-0.5045519994697387,-1.032870549275962,15.49655338391738
-0.5575136369372955,-1.089748608712127,15.09433503250002
-0.6112550214265053,-1.155102433358501,14.70361133269367
-0.66652809962951,-1.229351514201896,14.32421240535962
-0.7240576489088261,-1.313008674775728,13.95600168496103
-0.7845530335894565,-1.406686079286461,13.59887969480791
-0.8487194274150414,-1.511101544339009,13.25278891785668
-0.9172685902759772,-1.627085320447019,12.91771992061548
-0.9909292924922363,-1.755587463110266,12.59371893706876
-1.070457480216674,-1.897685866683932,12.28089717497571
-1.156646271211148,-2.054594984235307,11.97944217005806
-1.250335861256431,-2.227675199052582,11.68963158616112
-1.35242340728653,-2.41844274345402,11.41184994307927
-1.463872933002498,-2.628579971790906,11.14660884980841
-1.585725274655268,-2.859945679121362,10.89457143047814
-1.719108046621509,-3.11458500486648,10.65658175321006
-1.865245555188254,-3.394738258996634,10.43370020721321
-2.025468520384047,-3.702847740641405,10.22724591664175
-2.201223374174852,-4.041561264999229,10.03884742321804
-2.394080781661555,-4.413730648698338,9.870502999357804
-2.605742870870962,-4.822402795642361,9.724652046256546
-2.838048444819346,-5.270800238925118,9.604259050148414


==> Figures/animation4a-27.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397
3.281553425390631,5.420000388526987,13.84804612644443
3.505433490662409,5.846804811141296,13.67223837289683
3.750285176429601,6.308306617692659,13.52998239055476
4.017520450032224,6.806671157785226,13.425216671389
4.308615105904394,7.343884556967123,13.36254190961405
4.625080250183354,7.921637174543124,13.34729935015591
4.968423765960607,8.541171996942921,13.38564612934449
5.34009903974116,9.203090956931787,13.48462058300547
5.741437811495446,9.907112067842196,13.65218724375609
6.173563659947672,10.65177100651095,13.89724707791073
6.637282450495684,11.43406291497905,14.22959340454711
7.13294620605429,12.24902445439744,14.65978806378571
7.660287526416143,13.08926344962638,15.19892625778778
8.218223167093356,13.94445482313939,15.85825310053792
8.804628047828919,14.80083783631279,16.64859205651212
9.416085179559666,15.64077132574871,17.57954785217903
10.0476231120592,16.44242985717559,18.65845784151634
10.69246064827145,17.17975163734584,19.88909062536599
11.34178844989782,17.82277260941124,21.27013311861026
11.98462774774907,18.33849052479038,22.79356919240871
12.60781562150031,18.69238451826904,24.44313132924116
13.19617101431407,18.85065533219916,26.19308969406634
13.73289167184579,18.78313879628439,28.00770793894949
14.2002153992395,18.466683221003,29.84170940726061
14.58034691112274,17.88859429296794,31.64202651195375
14.85660538979465,17.04958849692759,33.35092824833671
15.01469451736702,15.96562515880681,34.91034639287695
15.04394876182515,14.66806945205699,36.26690541807489
14.93838268271957,13.20189706358212,37.37689976821257
14.69737725025139,11.62204329427303,38.21035911641684
14.32588331358527,9.988417543365687,38.75346301031065
13.83409959039735,8.360411925917985,39.00889751467552
13.23667181963604,6.791824234499984,38.99419065809549
12.55153731931507,5.326964947676054,38.73847793693197
11.79858572313719,3.998390390266787,38.27840873580507
10.99831385020035,2.826320020313578,37.65395310846863
10.17062484914007,1.819474499631734,36.90473124160458
9.333872226146587,0.9768850391207826,36.06724541558081
8.504194022249159,0.2901843821884509,35.17313798948535
7.695134236599724,-0.2540399488271342,34.24839628489503
6.917514836537414,-0.6721231503844654,33.31330536197196
6.179503855418582,-0.9815906525825767,32.38290874839193
5.4868206909541,-1.199864752573709,31.46775300395954
4.843024539162653,-1.34338499357082,30.57473823571852
4.249841643041489,-1.427076814363869,29.70795172805596
3.707498321278115,-1.464089195430719,28.86941207818783
3.215037386653691,-1.465724944727858,28.05969032589384
2.770604448863894,-1.441498726446365,27.27840134781973
2.371697373361386,-1.399272217685015,26.52457484849579
2.015376948248814,-1.345429511410715,25.79692326418731
1.698439925905625,-1.285067476837322,25.09402645037558
1.41755744600098,-1.22218478403524,24.41445232679026
1.169382775895279,-1.159859857134902,23.75683028712237
0.9506326225963917,-1.100412561009968,23.11989118364458
0.7581462044173725,-1.045547426322517,22.5024846885375
0.5889259820862136,-0.9964781069139925,21.90358213707302
0.4401635477643164,-0.9540338867623925,21.32227070611908
0.3092537267582193,-0.9187496684844417,20.75774299553841
0.1937995037375547,-0.890941163790888,20.20928472132405
0.09160996760199978,-0.8707670922408943,19.67626223313136
6.930894069250154e-4,-0.8582801596684624,19.15811086434072
-0.08075518886729226,-0.8534684841869092,18.65432464333405
-0.1543643697392498,-0.8562889987368401,18.16444758286364
-0.2216043857621826,-0.8666942052018596,17.68806657344614
-0.2838014332495141,-0.8846534986854223,17.22480580012478
-0.3421541095492693,-0.910170129129649,16.77432255225581
-0.397749455655616,-0.9432947254243294,16.33630428323266
-0.4515786254790355,-0.9841361768600686,15.91046678725428
-0.5045519994697387,-1.032870549275962,15.49655338391738
-0.5575136369372955,-1.089748608712127,15.09433503250002
-0.6112550214265053,-1.155102433358501,14.70361133269367
-0.66652809962951,-1.229351514201896,14.32421240535962
-0.7240576489088261,-1.313008674775728,13.95600168496103
-0.7845530335894565,-1.406686079286461,13.59887969480791
-0.8487194274150414,-1.511101544339009,13.25278891785668
-0.9172685902759772,-1.627085320447019,12.91771992061548
-0.9909292924922363,-1.755587463110266,12.59371893706876
-1.070457480216674,-1.897685866683932,12.28089717497571
-1.156646271211148,-2.054594984235307,11.97944217005806
-1.250335861256431,-2.227675199052582,11.68963158616112
-1.35242340728653,-2.41844274345402,11.41184994307927
-1.463872933002498,-2.628579971790906,11.14660884980841
-1.585725274655268,-2.859945679121362,10.89457143047814
-1.719108046621509,-3.11458500486648,10.65658175321006
-1.865245555188254,-3.394738258996634,10.43370020721321
-2.025468520384047,-3.702847740641405,10.22724591664175
-2.201223374174852,-4.041561264999229,10.03884742321804
-2.394080781661555,-4.413730648698338,9.870502999357804
-2.605742870870962,-4.822402795642361,9.724652046256546
-2.838048444819346,-5.270800238925118,9.604259050148414
-3.092975172706237,-5.762286989667788,9.512911457933766
-3.372637398789319,-6.300314280005796,9.454932505702761
-3.679277749066189,-6.888339230684724,9.43550936672751
-4.015250138030774,-7.529707609012349,9.460835803922732
-4.382991063401628,-8.227489697526508,9.53826657427733
-4.78497521643416,-8.9842559739897,9.676477819237608
-5.223650436883206,-9.801777051915575,9.885623181269604
-5.701345944776925,-10.6806306109675,10.17746893829537
-6.220146681280067,-11.61969765701225,10.56548255254263
-6.781725672313189,-12.61553266915215,11.06483730399104
-7.38712590867767,-13.66159891808635,11.69228108614631
-8.036483818018969,-14.74737409822207,12.46580071534526
-8.7286887241544,-15.85735566332174,13.40399638533096
-9.460977739227596,-16.97003331578314,14.52506860223167
-10.22847450082173,-18.05695038936602,15.84531969764143
-11.02369421968625,-19.08204556566648,17.37709529580525
-11.83605733242208,-20.00154395000736,19.12615256275397
-12.65147906541376,-20.76473347724502,21.08855633807101
-13.45212943144623,-21.31598601426428,23.24737863935229
-14.21648109049888,-21.59831627437197,25.56969944398181
-14.91977059047637,-21.55856752022081,28.00463145071905
-15.5349785095343,-21.15394575968702,30.48323133392603
-16.03437413321561,-20.35912792034847,32.92109724277908
-16.39156731310375,-19.17266898245579,35.22408319735909
-16.58387743485268,-17.62113810325693,37.29686928798404
-16.59470059065367,-15.75954918510726,39.05325275581159
-16.41547852383432,-13.66732845495547,40.42627110988023
-16.0468895101608,-11.4401579731488,41.37599077136571
-15.49900673810202,-9.179182166263994,41.89321155390405
-14.79037601036783,-6.979803559532866,41.99836680966025


==> Figures/animation4a-28.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397
3.281553425390631,5.420000388526987,13.84804612644443
3.505433490662409,5.846804811141296,13.67223837289683
3.750285176429601,6.308306617692659,13.52998239055476
4.017520450032224,6.806671157785226,13.425216671389
4.308615105904394,7.343884556967123,13.36254190961405
4.625080250183354,7.921637174543124,13.34729935015591
4.968423765960607,8.541171996942921,13.38564612934449
5.34009903974116,9.203090956931787,13.48462058300547
5.741437811495446,9.907112067842196,13.65218724375609
6.173563659947672,10.65177100651095,13.89724707791073
6.637282450495684,11.43406291497905,14.22959340454711
7.13294620605429,12.24902445439744,14.65978806378571
7.660287526416143,13.08926344962638,15.19892625778778
8.218223167093356,13.94445482313939,15.85825310053792
8.804628047828919,14.80083783631279,16.64859205651212
9.416085179559666,15.64077132574871,17.57954785217903
10.0476231120592,16.44242985717559,18.65845784151634
10.69246064827145,17.17975163734584,19.88909062536599
11.34178844989782,17.82277260941124,21.27013311861026
11.98462774774907,18.33849052479038,22.79356919240871
12.60781562150031,18.69238451826904,24.44313132924116
13.19617101431407,18.85065533219916,26.19308969406634
13.73289167184579,18.78313879628439,28.00770793894949
14.2002153992395,18.466683221003,29.84170940726061
14.58034691112274,17.88859429296794,31.64202651195375
14.85660538979465,17.04958849692759,33.35092824833671
15.01469451736702,15.96562515880681,34.91034639287695
15.04394876182515,14.66806945205699,36.26690541807489
14.93838268271957,13.20189706358212,37.37689976821257
14.69737725025139,11.62204329427303,38.21035911641684
14.32588331358527,9.988417543365687,38.75346301031065
13.83409959039735,8.360411925917985,39.00889751467552
13.23667181963604,6.791824234499984,38.99419065809549
12.55153731931507,5.326964947676054,38.73847793693197
11.79858572313719,3.998390390266787,38.27840873580507
10.99831385020035,2.826320020313578,37.65395310846863
10.17062484914007,1.819474499631734,36.90473124160458
9.333872226146587,0.9768850391207826,36.06724541558081
8.504194022249159,0.2901843821884509,35.17313798948535
7.695134236599724,-0.2540399488271342,34.24839628489503
6.917514836537414,-0.6721231503844654,33.31330536197196
6.179503855418582,-0.9815906525825767,32.38290874839193
5.4868206909541,-1.199864752573709,31.46775300395954
4.843024539162653,-1.34338499357082,30.57473823571852
4.249841643041489,-1.427076814363869,29.70795172805596
3.707498321278115,-1.464089195430719,28.86941207818783
3.215037386653691,-1.465724944727858,28.05969032589384
2.770604448863894,-1.441498726446365,27.27840134781973
2.371697373361386,-1.399272217685015,26.52457484849579
2.015376948248814,-1.345429511410715,25.79692326418731
1.698439925905625,-1.285067476837322,25.09402645037558
1.41755744600098,-1.22218478403524,24.41445232679026
1.169382775895279,-1.159859857134902,23.75683028712237
0.9506326225963917,-1.100412561009968,23.11989118364458
0.7581462044173725,-1.045547426322517,22.5024846885375
0.5889259820862136,-0.9964781069139925,21.90358213707302
0.4401635477643164,-0.9540338867623925,21.32227070611908
0.3092537267582193,-0.9187496684844417,20.75774299553841
0.1937995037375547,-0.890941163790888,20.20928472132405
0.09160996760199978,-0.8707670922408943,19.67626223313136
6.930894069250154e-4,-0.8582801596684624,19.15811086434072
-0.08075518886729226,-0.8534684841869092,18.65432464333405
-0.1543643697392498,-0.8562889987368401,18.16444758286364
-0.2216043857621826,-0.8666942052018596,17.68806657344614
-0.2838014332495141,-0.8846534986854223,17.22480580012478
-0.3421541095492693,-0.910170129129649,16.77432255225581
-0.397749455655616,-0.9432947254243294,16.33630428323266
-0.4515786254790355,-0.9841361768600686,15.91046678725428
-0.5045519994697387,-1.032870549275962,15.49655338391738
-0.5575136369372955,-1.089748608712127,15.09433503250002
-0.6112550214265053,-1.155102433358501,14.70361133269367
-0.66652809962951,-1.229351514201896,14.32421240535962
-0.7240576489088261,-1.313008674775728,13.95600168496103
-0.7845530335894565,-1.406686079286461,13.59887969480791
-0.8487194274150414,-1.511101544339009,13.25278891785668
-0.9172685902759772,-1.627085320447019,12.91771992061548
-0.9909292924922363,-1.755587463110266,12.59371893706876
-1.070457480216674,-1.897685866683932,12.28089717497571
-1.156646271211148,-2.054594984235307,11.97944217005806
-1.250335861256431,-2.227675199052582,11.68963158616112
-1.35242340728653,-2.41844274345402,11.41184994307927
-1.463872933002498,-2.628579971790906,11.14660884980841
-1.585725274655268,-2.859945679121362,10.89457143047814
-1.719108046621509,-3.11458500486648,10.65658175321006
-1.865245555188254,-3.394738258996634,10.43370020721321
-2.025468520384047,-3.702847740641405,10.22724591664175
-2.201223374174852,-4.041561264999229,10.03884742321804
-2.394080781661555,-4.413730648698338,9.870502999357804
-2.605742870870962,-4.822402795642361,9.724652046256546
-2.838048444819346,-5.270800238925118,9.604259050148414
-3.092975172706237,-5.762286989667788,9.512911457933766
-3.372637398789319,-6.300314280005796,9.454932505702761
-3.679277749066189,-6.888339230684724,9.43550936672751
-4.015250138030774,-7.529707609012349,9.460835803922732
-4.382991063401628,-8.227489697526508,9.53826657427733
-4.78497521643416,-8.9842559739897,9.676477819237608
-5.223650436883206,-9.801777051915575,9.885623181269604
-5.701345944776925,-10.6806306109675,10.17746893829537
-6.220146681280067,-11.61969765701225,10.56548255254263
-6.781725672313189,-12.61553266915215,11.06483730399104
-7.38712590867767,-13.66159891808635,11.69228108614631
-8.036483818018969,-14.74737409822207,12.46580071534526
-8.7286887241544,-15.85735566332174,13.40399638533096
-9.460977739227596,-16.97003331578314,14.52506860223167
-10.22847450082173,-18.05695038936602,15.84531969764143
-11.02369421968625,-19.08204556566648,17.37709529580525
-11.83605733242208,-20.00154395000736,19.12615256275397
-12.65147906541376,-20.76473347724502,21.08855633807101
-13.45212943144623,-21.31598601426428,23.24737863935229
-14.21648109049888,-21.59831627437197,25.56969944398181
-14.91977059047637,-21.55856752022081,28.00463145071905
-15.5349785095343,-21.15394575968702,30.48323133392603
-16.03437413321561,-20.35912792034847,32.92109724277908
-16.39156731310375,-19.17266898245579,35.22408319735909
-16.58387743485268,-17.62113810325693,37.29686928798404
-16.59470059065367,-15.75954918510726,39.05325275581159
-16.41547852383432,-13.66732845495547,40.42627110988023
-16.0468895101608,-11.4401579731488,41.37599077136571
-15.49900673810202,-9.179182166263994,41.89321155390405
-14.79037601036783,-6.979803559532866,41.99836680966025
-13.94618805829733,-4.922314947158063,41.73616030423537
-12.99588962728007,-3.065937047672214,41.16748445347524
-11.97064434870192,-1.446777773670499,40.36057142494936
-10.90101435203493,-0.07923439711429991,39.38310075876824
-9.815119116169928,1.040260835605761,38.29634789640657
-8.73738795914015,1.928409554318907,37.15172509056121
-7.687899269631377,2.61019009975323,35.98948807265626
-6.682216609981492,3.114665318142754,34.8390639274694
-5.731593105280348,3.471772770981366,33.72037837589534
-4.843412158531769,3.710131163180166,32.6456413611777
-4.021750869323079,3.855729030975428,31.62119943138617
-3.267980085707496,3.931292814811799,30.64921734415151
-2.58134305810449,3.956128271098907,29.72907586307868
-1.959478465590781,3.946260164408823,28.85845803989599
-1.398871477489903,3.9147376338146,28.03414616040125
-0.8952286711430032,3.872013423112334,27.25257503017932
-0.4437800815149932,3.826338485833523,26.51019375183117
-0.03951565858062173,3.784138001719699,25.80368509720795
0.3226349137298302,3.75035150236042,25.13008416653899
0.6476698397019842,3.728730336661124,24.48682939660219
0.9404216358405777,3.722091879808486,23.87177081815095
1.20549465982044,3.732533172264825,23.28315351622662
1.447227118372638,3.761608159149437,22.71958871914429
1.669671982644223,3.810473133500677,22.18002075547848
1.876592204450919,3.880004850624625,21.66369507525142
2.071466471735483,3.970895366560232,21.17013040201167
2.257502460233465,4.083727127324623,20.69909664957144
2.437655136856123,4.219031284005273,20.25059931502657
2.614648159892619,4.377331672296429,19.8248704981744
2.790996814459783,4.559176388114922,19.42236637975908


==> Figures/animation4a-29.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397
3.281553425390631,5.420000388526987,13.84804612644443
3.505433490662409,5.846804811141296,13.67223837289683
3.750285176429601,6.308306617692659,13.52998239055476
4.017520450032224,6.806671157785226,13.425216671389
4.308615105904394,7.343884556967123,13.36254190961405
4.625080250183354,7.921637174543124,13.34729935015591
4.968423765960607,8.541171996942921,13.38564612934449
5.34009903974116,9.203090956931787,13.48462058300547
5.741437811495446,9.907112067842196,13.65218724375609
6.173563659947672,10.65177100651095,13.89724707791073
6.637282450495684,11.43406291497905,14.22959340454711
7.13294620605429,12.24902445439744,14.65978806378571
7.660287526416143,13.08926344962638,15.19892625778778
8.218223167093356,13.94445482313939,15.85825310053792
8.804628047828919,14.80083783631279,16.64859205651212
9.416085179559666,15.64077132574871,17.57954785217903
10.0476231120592,16.44242985717559,18.65845784151634
10.69246064827145,17.17975163734584,19.88909062536599
11.34178844989782,17.82277260941124,21.27013311861026
11.98462774774907,18.33849052479038,22.79356919240871
12.60781562150031,18.69238451826904,24.44313132924116
13.19617101431407,18.85065533219916,26.19308969406634
13.73289167184579,18.78313879628439,28.00770793894949
14.2002153992395,18.466683221003,29.84170940726061
14.58034691112274,17.88859429296794,31.64202651195375
14.85660538979465,17.04958849692759,33.35092824833671
15.01469451736702,15.96562515880681,34.91034639287695
15.04394876182515,14.66806945205699,36.26690541807489
14.93838268271957,13.20189706358212,37.37689976821257
14.69737725025139,11.62204329427303,38.21035911641684
14.32588331358527,9.988417543365687,38.75346301031065
13.83409959039735,8.360411925917985,39.00889751467552
13.23667181963604,6.791824234499984,38.99419065809549
12.55153731931507,5.326964947676054,38.73847793693197
11.79858572313719,3.998390390266787,38.27840873580507
10.99831385020035,2.826320020313578,37.65395310846863
10.17062484914007,1.819474499631734,36.90473124160458
9.333872226146587,0.9768850391207826,36.06724541558081
8.504194022249159,0.2901843821884509,35.17313798948535
7.695134236599724,-0.2540399488271342,34.24839628489503
6.917514836537414,-0.6721231503844654,33.31330536197196
6.179503855418582,-0.9815906525825767,32.38290874839193
5.4868206909541,-1.199864752573709,31.46775300395954
4.843024539162653,-1.34338499357082,30.57473823571852
4.249841643041489,-1.427076814363869,29.70795172805596
3.707498321278115,-1.464089195430719,28.86941207818783
3.215037386653691,-1.465724944727858,28.05969032589384
2.770604448863894,-1.441498726446365,27.27840134781973
2.371697373361386,-1.399272217685015,26.52457484849579
2.015376948248814,-1.345429511410715,25.79692326418731
1.698439925905625,-1.285067476837322,25.09402645037558
1.41755744600098,-1.22218478403524,24.41445232679026
1.169382775895279,-1.159859857134902,23.75683028712237
0.9506326225963917,-1.100412561009968,23.11989118364458
0.7581462044173725,-1.045547426322517,22.5024846885375
0.5889259820862136,-0.9964781069139925,21.90358213707302
0.4401635477643164,-0.9540338867623925,21.32227070611908
0.3092537267582193,-0.9187496684844417,20.75774299553841
0.1937995037375547,-0.890941163790888,20.20928472132405
0.09160996760199978,-0.8707670922408943,19.67626223313136
6.930894069250154e-4,-0.8582801596684624,19.15811086434072
-0.08075518886729226,-0.8534684841869092,18.65432464333405
-0.1543643697392498,-0.8562889987368401,18.16444758286364
-0.2216043857621826,-0.8666942052018596,17.68806657344614
-0.2838014332495141,-0.8846534986854223,17.22480580012478
-0.3421541095492693,-0.910170129129649,16.77432255225581
-0.397749455655616,-0.9432947254243294,16.33630428323266
-0.4515786254790355,-0.9841361768600686,15.91046678725428
-0.5045519994697387,-1.032870549275962,15.49655338391738
-0.5575136369372955,-1.089748608712127,15.09433503250002
-0.6112550214265053,-1.155102433358501,14.70361133269367
-0.66652809962951,-1.229351514201896,14.32421240535962
-0.7240576489088261,-1.313008674775728,13.95600168496103
-0.7845530335894565,-1.406686079286461,13.59887969480791
-0.8487194274150414,-1.511101544339009,13.25278891785668
-0.9172685902759772,-1.627085320447019,12.91771992061548
-0.9909292924922363,-1.755587463110266,12.59371893706876
-1.070457480216674,-1.897685866683932,12.28089717497571
-1.156646271211148,-2.054594984235307,11.97944217005806
-1.250335861256431,-2.227675199052582,11.68963158616112
-1.35242340728653,-2.41844274345402,11.41184994307927
-1.463872933002498,-2.628579971790906,11.14660884980841
-1.585725274655268,-2.859945679121362,10.89457143047814
-1.719108046621509,-3.11458500486648,10.65658175321006
-1.865245555188254,-3.394738258996634,10.43370020721321
-2.025468520384047,-3.702847740641405,10.22724591664175
-2.201223374174852,-4.041561264999229,10.03884742321804
-2.394080781661555,-4.413730648698338,9.870502999357804
-2.605742870870962,-4.822402795642361,9.724652046256546
-2.838048444819346,-5.270800238925118,9.604259050148414
-3.092975172706237,-5.762286989667788,9.512911457933766
-3.372637398789319,-6.300314280005796,9.454932505702761
-3.679277749066189,-6.888339230684724,9.43550936672751
-4.015250138030774,-7.529707609012349,9.460835803922732
-4.382991063401628,-8.227489697526508,9.53826657427733
-4.78497521643416,-8.9842559739897,9.676477819237608
-5.223650436883206,-9.801777051915575,9.885623181269604
-5.701345944776925,-10.6806306109675,10.17746893829537
-6.220146681280067,-11.61969765701225,10.56548255254263
-6.781725672313189,-12.61553266915215,11.06483730399104
-7.38712590867767,-13.66159891808635,11.69228108614631
-8.036483818018969,-14.74737409822207,12.46580071534526
-8.7286887241544,-15.85735566332174,13.40399638533096
-9.460977739227596,-16.97003331578314,14.52506860223167
-10.22847450082173,-18.05695038936602,15.84531969764143
-11.02369421968625,-19.08204556566648,17.37709529580525
-11.83605733242208,-20.00154395000736,19.12615256275397
-12.65147906541376,-20.76473347724502,21.08855633807101
-13.45212943144623,-21.31598601426428,23.24737863935229
-14.21648109049888,-21.59831627437197,25.56969944398181
-14.91977059047637,-21.55856752022081,28.00463145071905
-15.5349785095343,-21.15394575968702,30.48323133392603
-16.03437413321561,-20.35912792034847,32.92109724277908
-16.39156731310375,-19.17266898245579,35.22408319735909
-16.58387743485268,-17.62113810325693,37.29686928798404
-16.59470059065367,-15.75954918510726,39.05325275581159
-16.41547852383432,-13.66732845495547,40.42627110988023
-16.0468895101608,-11.4401579731488,41.37599077136571
-15.49900673810202,-9.179182166263994,41.89321155390405
-14.79037601036783,-6.979803559532866,41.99836680966025
-13.94618805829733,-4.922314947158063,41.73616030423537
-12.99588962728007,-3.065937047672214,41.16748445347524
-11.97064434870192,-1.446777773670499,40.36057142494936
-10.90101435203493,-0.07923439711429991,39.38310075876824
-9.815119116169928,1.040260835605761,38.29634789640657
-8.73738795914015,1.928409554318907,37.15172509056121
-7.687899269631377,2.61019009975323,35.98948807265626
-6.682216609981492,3.114665318142754,34.8390639274694
-5.731593105280348,3.471772770981366,33.72037837589534
-4.843412158531769,3.710131163180166,32.6456413611777
-4.021750869323079,3.855729030975428,31.62119943138617
-3.267980085707496,3.931292814811799,30.64921734415151
-2.58134305810449,3.956128271098907,29.72907586307868
-1.959478465590781,3.946260164408823,28.85845803989599
-1.398871477489903,3.9147376338146,28.03414616040125
-0.8952286711430032,3.872013423112334,27.25257503017932
-0.4437800815149932,3.826338485833523,26.51019375183117
-0.03951565858062173,3.784138001719699,25.80368509720795
0.3226349137298302,3.75035150236042,25.13008416653899
0.6476698397019842,3.728730336661124,24.48682939660219
0.9404216358405777,3.722091879808486,23.87177081815095
1.20549465982044,3.732533172264825,23.28315351622662
1.447227118372638,3.761608159149437,22.71958871914429
1.669671982644223,3.810473133500677,22.18002075547848
1.876592204450919,3.880004850624625,21.66369507525142
2.071466471735483,3.970895366560232,21.17013040201167
2.257502460233465,4.083727127324623,20.69909664957144
2.437655136856123,4.219031284005273,20.25059931502657
2.614648159892619,4.377331672296429,19.8248704981744
2.790996814459783,4.559176388114922,19.42236637975908
2.969031230775543,4.765158414420272,19.04377082838779
3.150918868488042,4.995926303089901,18.69000473184085
3.338685421504835,5.252185482364672,18.36224061252274
3.534233412025241,5.534690337927024,18.06192204983575
3.739357805964813,5.844226798824629,17.79078736200773
3.955757999905376,6.181584746095146,17.55089686733766
4.185045506859708,6.547519154833101,17.34466282136529
4.428746609394729,6.942698489514104,17.17488078202513
4.688299159855256,7.36763851803116,17.04476065679542
4.965042596474413,7.822619427245576,16.95795499943543
5.26020012247398,8.307583967331167,16.91858121456257
5.574851879704424,8.822014406015269,16.93123316698557
5.909897863603797,9.364786452922552,17.00097626531705
6.266009307485946,9.933999174125878,17.13331841223061
6.643567360097469,10.52678145498727,17.33414735630734
7.042588155672552,11.1390780184694,17.60962309700339
7.462633912014895,11.76542161409127,17.96601236370868
7.9027105859133,12.39870297683715,18.40945125980948
8.361153969855106,13.02995662199851,18.9456225881858
8.835508023006868,13.64818836188623,19.57933703170786
9.322401746894876,14.2402790676643,20.31401330486639
9.817434012307325,14.79100751067259,21.15106270875801
10.3150792457757,15.28324116938328,22.08919904180252
10.80863040941749,15.69834489014353,23.12371564412949
11.29019861036281,16.01684978576511,24.2457962274186
11.75079003221803,16.21940524288162,25.44195178950383
12.18047956505084,16.28800300310622,26.69369663131275
12.56869539640227,16.20741437138226,27.97758441129999
12.90461913823328,15.96672458975866,29.26571163086505
13.17769183437076,15.56079275128302,30.52675421326897


==> Figures/animation4a-3.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153


==> Figures/animation4a-30.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397
3.281553425390631,5.420000388526987,13.84804612644443
3.505433490662409,5.846804811141296,13.67223837289683
3.750285176429601,6.308306617692659,13.52998239055476
4.017520450032224,6.806671157785226,13.425216671389
4.308615105904394,7.343884556967123,13.36254190961405
4.625080250183354,7.921637174543124,13.34729935015591
4.968423765960607,8.541171996942921,13.38564612934449
5.34009903974116,9.203090956931787,13.48462058300547
5.741437811495446,9.907112067842196,13.65218724375609
6.173563659947672,10.65177100651095,13.89724707791073
6.637282450495684,11.43406291497905,14.22959340454711
7.13294620605429,12.24902445439744,14.65978806378571
7.660287526416143,13.08926344962638,15.19892625778778
8.218223167093356,13.94445482313939,15.85825310053792
8.804628047828919,14.80083783631279,16.64859205651212
9.416085179559666,15.64077132574871,17.57954785217903
10.0476231120592,16.44242985717559,18.65845784151634
10.69246064827145,17.17975163734584,19.88909062536599
11.34178844989782,17.82277260941124,21.27013311861026
11.98462774774907,18.33849052479038,22.79356919240871
12.60781562150031,18.69238451826904,24.44313132924116
13.19617101431407,18.85065533219916,26.19308969406634
13.73289167184579,18.78313879628439,28.00770793894949
14.2002153992395,18.466683221003,29.84170940726061
14.58034691112274,17.88859429296794,31.64202651195375
14.85660538979465,17.04958849692759,33.35092824833671
15.01469451736702,15.96562515880681,34.91034639287695
15.04394876182515,14.66806945205699,36.26690541807489
14.93838268271957,13.20189706358212,37.37689976821257
14.69737725025139,11.62204329427303,38.21035911641684
14.32588331358527,9.988417543365687,38.75346301031065
13.83409959039735,8.360411925917985,39.00889751467552
13.23667181963604,6.791824234499984,38.99419065809549
12.55153731931507,5.326964947676054,38.73847793693197
11.79858572313719,3.998390390266787,38.27840873580507
10.99831385020035,2.826320020313578,37.65395310846863
10.17062484914007,1.819474499631734,36.90473124160458
9.333872226146587,0.9768850391207826,36.06724541558081
8.504194022249159,0.2901843821884509,35.17313798948535
7.695134236599724,-0.2540399488271342,34.24839628489503
6.917514836537414,-0.6721231503844654,33.31330536197196
6.179503855418582,-0.9815906525825767,32.38290874839193
5.4868206909541,-1.199864752573709,31.46775300395954
4.843024539162653,-1.34338499357082,30.57473823571852
4.249841643041489,-1.427076814363869,29.70795172805596
3.707498321278115,-1.464089195430719,28.86941207818783
3.215037386653691,-1.465724944727858,28.05969032589384
2.770604448863894,-1.441498726446365,27.27840134781973
2.371697373361386,-1.399272217685015,26.52457484849579
2.015376948248814,-1.345429511410715,25.79692326418731
1.698439925905625,-1.285067476837322,25.09402645037558
1.41755744600098,-1.22218478403524,24.41445232679026
1.169382775895279,-1.159859857134902,23.75683028712237
0.9506326225963917,-1.100412561009968,23.11989118364458
0.7581462044173725,-1.045547426322517,22.5024846885375
0.5889259820862136,-0.9964781069139925,21.90358213707302
0.4401635477643164,-0.9540338867623925,21.32227070611908
0.3092537267582193,-0.9187496684844417,20.75774299553841
0.1937995037375547,-0.890941163790888,20.20928472132405
0.09160996760199978,-0.8707670922408943,19.67626223313136
6.930894069250154e-4,-0.8582801596684624,19.15811086434072
-0.08075518886729226,-0.8534684841869092,18.65432464333405
-0.1543643697392498,-0.8562889987368401,18.16444758286364
-0.2216043857621826,-0.8666942052018596,17.68806657344614
-0.2838014332495141,-0.8846534986854223,17.22480580012478
-0.3421541095492693,-0.910170129129649,16.77432255225581
-0.397749455655616,-0.9432947254243294,16.33630428323266
-0.4515786254790355,-0.9841361768600686,15.91046678725428
-0.5045519994697387,-1.032870549275962,15.49655338391738
-0.5575136369372955,-1.089748608712127,15.09433503250002
-0.6112550214265053,-1.155102433358501,14.70361133269367
-0.66652809962951,-1.229351514201896,14.32421240535962
-0.7240576489088261,-1.313008674775728,13.95600168496103
-0.7845530335894565,-1.406686079286461,13.59887969480791
-0.8487194274150414,-1.511101544339009,13.25278891785668
-0.9172685902759772,-1.627085320447019,12.91771992061548
-0.9909292924922363,-1.755587463110266,12.59371893706876
-1.070457480216674,-1.897685866683932,12.28089717497571
-1.156646271211148,-2.054594984235307,11.97944217005806
-1.250335861256431,-2.227675199052582,11.68963158616112
-1.35242340728653,-2.41844274345402,11.41184994307927
-1.463872933002498,-2.628579971790906,11.14660884980841
-1.585725274655268,-2.859945679121362,10.89457143047814
-1.719108046621509,-3.11458500486648,10.65658175321006
-1.865245555188254,-3.394738258996634,10.43370020721321
-2.025468520384047,-3.702847740641405,10.22724591664175
-2.201223374174852,-4.041561264999229,10.03884742321804
-2.394080781661555,-4.413730648698338,9.870502999357804
-2.605742870870962,-4.822402795642361,9.724652046256546
-2.838048444819346,-5.270800238925118,9.604259050148414
-3.092975172706237,-5.762286989667788,9.512911457933766
-3.372637398789319,-6.300314280005796,9.454932505702761
-3.679277749066189,-6.888339230684724,9.43550936672751
-4.015250138030774,-7.529707609012349,9.460835803922732
-4.382991063401628,-8.227489697526508,9.53826657427733
-4.78497521643416,-8.9842559739897,9.676477819237608
-5.223650436883206,-9.801777051915575,9.885623181269604
-5.701345944776925,-10.6806306109675,10.17746893829537
-6.220146681280067,-11.61969765701225,10.56548255254263
-6.781725672313189,-12.61553266915215,11.06483730399104
-7.38712590867767,-13.66159891808635,11.69228108614631
-8.036483818018969,-14.74737409822207,12.46580071534526
-8.7286887241544,-15.85735566332174,13.40399638533096
-9.460977739227596,-16.97003331578314,14.52506860223167
-10.22847450082173,-18.05695038936602,15.84531969764143
-11.02369421968625,-19.08204556566648,17.37709529580525
-11.83605733242208,-20.00154395000736,19.12615256275397
-12.65147906541376,-20.76473347724502,21.08855633807101
-13.45212943144623,-21.31598601426428,23.24737863935229
-14.21648109049888,-21.59831627437197,25.56969944398181
-14.91977059047637,-21.55856752022081,28.00463145071905
-15.5349785095343,-21.15394575968702,30.48323133392603
-16.03437413321561,-20.35912792034847,32.92109724277908
-16.39156731310375,-19.17266898245579,35.22408319735909
-16.58387743485268,-17.62113810325693,37.29686928798404
-16.59470059065367,-15.75954918510726,39.05325275581159
-16.41547852383432,-13.66732845495547,40.42627110988023
-16.0468895101608,-11.4401579731488,41.37599077136571
-15.49900673810202,-9.179182166263994,41.89321155390405
-14.79037601036783,-6.979803559532866,41.99836680966025
-13.94618805829733,-4.922314947158063,41.73616030423537
-12.99588962728007,-3.065937047672214,41.16748445347524
-11.97064434870192,-1.446777773670499,40.36057142494936
-10.90101435203493,-0.07923439711429991,39.38310075876824
-9.815119116169928,1.040260835605761,38.29634789640657
-8.73738795914015,1.928409554318907,37.15172509056121
-7.687899269631377,2.61019009975323,35.98948807265626
-6.682216609981492,3.114665318142754,34.8390639274694
-5.731593105280348,3.471772770981366,33.72037837589534
-4.843412158531769,3.710131163180166,32.6456413611777
-4.021750869323079,3.855729030975428,31.62119943138617
-3.267980085707496,3.931292814811799,30.64921734415151
-2.58134305810449,3.956128271098907,29.72907586307868
-1.959478465590781,3.946260164408823,28.85845803989599
-1.398871477489903,3.9147376338146,28.03414616040125
-0.8952286711430032,3.872013423112334,27.25257503017932
-0.4437800815149932,3.826338485833523,26.51019375183117
-0.03951565858062173,3.784138001719699,25.80368509720795
0.3226349137298302,3.75035150236042,25.13008416653899
0.6476698397019842,3.728730336661124,24.48682939660219
0.9404216358405777,3.722091879808486,23.87177081815095
1.20549465982044,3.732533172264825,23.28315351622662
1.447227118372638,3.761608159149437,22.71958871914429
1.669671982644223,3.810473133500677,22.18002075547848
1.876592204450919,3.880004850624625,21.66369507525142
2.071466471735483,3.970895366560232,21.17013040201167
2.257502460233465,4.083727127324623,20.69909664957144
2.437655136856123,4.219031284005273,20.25059931502657
2.614648159892619,4.377331672296429,19.8248704981744
2.790996814459783,4.559176388114922,19.42236637975908
2.969031230775543,4.765158414420272,19.04377082838779
3.150918868488042,4.995926303089901,18.69000473184085
3.338685421504835,5.252185482364672,18.36224061252274
3.534233412025241,5.534690337927024,18.06192204983575
3.739357805964813,5.844226798824629,17.79078736200773
3.955757999905376,6.181584746095146,17.55089686733766
4.185045506859708,6.547519154833101,17.34466282136529
4.428746609394729,6.942698489514104,17.17488078202513
4.688299159855256,7.36763851803116,17.04476065679542
4.965042596474413,7.822619427245576,16.95795499943543
5.26020012247398,8.307583967331167,16.91858121456257
5.574851879704424,8.822014406015269,16.93123316698557
5.909897863603797,9.364786452922552,17.00097626531705
6.266009307485946,9.933999174125878,17.13331841223061
6.643567360097469,10.52678145498727,17.33414735630734
7.042588155672552,11.1390780184694,17.60962309700339
7.462633912014895,11.76542161409127,17.96601236370868
7.9027105859133,12.39870297683715,18.40945125980948
8.361153969855106,13.02995662199851,18.9456225881858
8.835508023006868,13.64818836188623,19.57933703170786
9.322401746894876,14.2402790676643,20.31401330486639
9.817434012307325,14.79100751067259,21.15106270875801
10.3150792457757,15.28324116938328,22.08919904180252
10.80863040941749,15.69834489014353,23.12371564412949
11.29019861036281,16.01684978576511,24.2457962274186
11.75079003221803,16.21940524288162,25.44195178950383
12.18047956505084,16.28800300310622,26.69369663131275
12.56869539640227,16.20741437138226,27.97758441129999
12.90461913823328,15.96672458975866,29.26571163086505
13.17769183437076,15.56079275128302,30.52675421326897
13.37819869176484,14.99142659769679,31.72753177815096
13.49788732162198,14.26805593334521,32.83500163242898
13.53055956277762,13.40772872096954,33.81848827335521
13.47256983463464,12.43434194205839,34.65187936721397
13.3231667259285,11.37714172983356,35.31549064039004
13.08463017999704,10.26865695386905,35.7973351214909
12.7621821295835,9.14233383631149,36.09362457858017
12.36367887318709,8.030188054491822,36.20846185663068
11.89912245902343,6.960772739398485,36.15281873687311
11.38004985107746,5.957683728079281,35.94300083773763
10.81886887452749,5.038711769047416,35.59885597121742
10.2282081475418,4.215636092759075,35.14197982304259
9.620336556644597,3.494561425480697,34.59412393113347
9.006690271276204,2.876646031271627,33.97593651987506
8.39752615988766,2.359053385019128,33.30608880642242
7.801703332870943,1.935976346874797,32.60077452330307
7.226581576242088,1.599617421376713,31.87352698777164
6.678017392872772,1.341049387901032,31.13527692834287
6.160434863017272,1.150918123359048,30.39457132140134
5.676948565208904,1.019978796064645,29.65788251522169
5.229518154141971,0.939476342408202,28.92995192148141
4.819117766090618,0.9013921342030614,28.21412891414225
4.445907359653192,0.8985830124443775,27.51268038482463
4.109396833753555,0.9248386309267713,26.82705825980301
3.808596983920011,0.9748802547618268,26.15812085749125
3.54215394038448,1.044320232524199,25.5063095607223
3.308465679791579,1.129597244841768,24.87178548522401
3.105780587011095,1.22789865683028,24.25453229247141
2.932278964207123,1.337078106985719,23.65443160285342
2.786138944225507,1.455573908560228,23.07131707686412


==> Figures/animation4a-31.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397
3.281553425390631,5.420000388526987,13.84804612644443
3.505433490662409,5.846804811141296,13.67223837289683
3.750285176429601,6.308306617692659,13.52998239055476
4.017520450032224,6.806671157785226,13.425216671389
4.308615105904394,7.343884556967123,13.36254190961405
4.625080250183354,7.921637174543124,13.34729935015591
4.968423765960607,8.541171996942921,13.38564612934449
5.34009903974116,9.203090956931787,13.48462058300547
5.741437811495446,9.907112067842196,13.65218724375609
6.173563659947672,10.65177100651095,13.89724707791073
6.637282450495684,11.43406291497905,14.22959340454711
7.13294620605429,12.24902445439744,14.65978806378571
7.660287526416143,13.08926344962638,15.19892625778778
8.218223167093356,13.94445482313939,15.85825310053792
8.804628047828919,14.80083783631279,16.64859205651212
9.416085179559666,15.64077132574871,17.57954785217903
10.0476231120592,16.44242985717559,18.65845784151634
10.69246064827145,17.17975163734584,19.88909062536599
11.34178844989782,17.82277260941124,21.27013311861026
11.98462774774907,18.33849052479038,22.79356919240871
12.60781562150031,18.69238451826904,24.44313132924116
13.19617101431407,18.85065533219916,26.19308969406634
13.73289167184579,18.78313879628439,28.00770793894949
14.2002153992395,18.466683221003,29.84170940726061
14.58034691112274,17.88859429296794,31.64202651195375
14.85660538979465,17.04958849692759,33.35092824833671
15.01469451736702,15.96562515880681,34.91034639287695
15.04394876182515,14.66806945205699,36.26690541807489
14.93838268271957,13.20189706358212,37.37689976821257
14.69737725025139,11.62204329427303,38.21035911641684
14.32588331358527,9.988417543365687,38.75346301031065
13.83409959039735,8.360411925917985,39.00889751467552
13.23667181963604,6.791824234499984,38.99419065809549
12.55153731931507,5.326964947676054,38.73847793693197
11.79858572313719,3.998390390266787,38.27840873580507
10.99831385020035,2.826320020313578,37.65395310846863
10.17062484914007,1.819474499631734,36.90473124160458
9.333872226146587,0.9768850391207826,36.06724541558081
8.504194022249159,0.2901843821884509,35.17313798948535
7.695134236599724,-0.2540399488271342,34.24839628489503
6.917514836537414,-0.6721231503844654,33.31330536197196
6.179503855418582,-0.9815906525825767,32.38290874839193
5.4868206909541,-1.199864752573709,31.46775300395954
4.843024539162653,-1.34338499357082,30.57473823571852
4.249841643041489,-1.427076814363869,29.70795172805596
3.707498321278115,-1.464089195430719,28.86941207818783
3.215037386653691,-1.465724944727858,28.05969032589384
2.770604448863894,-1.441498726446365,27.27840134781973
2.371697373361386,-1.399272217685015,26.52457484849579
2.015376948248814,-1.345429511410715,25.79692326418731
1.698439925905625,-1.285067476837322,25.09402645037558
1.41755744600098,-1.22218478403524,24.41445232679026
1.169382775895279,-1.159859857134902,23.75683028712237
0.9506326225963917,-1.100412561009968,23.11989118364458
0.7581462044173725,-1.045547426322517,22.5024846885375
0.5889259820862136,-0.9964781069139925,21.90358213707302
0.4401635477643164,-0.9540338867623925,21.32227070611908
0.3092537267582193,-0.9187496684844417,20.75774299553841
0.1937995037375547,-0.890941163790888,20.20928472132405
0.09160996760199978,-0.8707670922408943,19.67626223313136
6.930894069250154e-4,-0.8582801596684624,19.15811086434072
-0.08075518886729226,-0.8534684841869092,18.65432464333405
-0.1543643697392498,-0.8562889987368401,18.16444758286364
-0.2216043857621826,-0.8666942052018596,17.68806657344614
-0.2838014332495141,-0.8846534986854223,17.22480580012478
-0.3421541095492693,-0.910170129129649,16.77432255225581
-0.397749455655616,-0.9432947254243294,16.33630428323266
-0.4515786254790355,-0.9841361768600686,15.91046678725428
-0.5045519994697387,-1.032870549275962,15.49655338391738
-0.5575136369372955,-1.089748608712127,15.09433503250002
-0.6112550214265053,-1.155102433358501,14.70361133269367
-0.66652809962951,-1.229351514201896,14.32421240535962
-0.7240576489088261,-1.313008674775728,13.95600168496103
-0.7845530335894565,-1.406686079286461,13.59887969480791
-0.8487194274150414,-1.511101544339009,13.25278891785668
-0.9172685902759772,-1.627085320447019,12.91771992061548
-0.9909292924922363,-1.755587463110266,12.59371893706876
-1.070457480216674,-1.897685866683932,12.28089717497571
-1.156646271211148,-2.054594984235307,11.97944217005806
-1.250335861256431,-2.227675199052582,11.68963158616112
-1.35242340728653,-2.41844274345402,11.41184994307927
-1.463872933002498,-2.628579971790906,11.14660884980841
-1.585725274655268,-2.859945679121362,10.89457143047814
-1.719108046621509,-3.11458500486648,10.65658175321006
-1.865245555188254,-3.394738258996634,10.43370020721321
-2.025468520384047,-3.702847740641405,10.22724591664175
-2.201223374174852,-4.041561264999229,10.03884742321804
-2.394080781661555,-4.413730648698338,9.870502999357804
-2.605742870870962,-4.822402795642361,9.724652046256546
-2.838048444819346,-5.270800238925118,9.604259050148414
-3.092975172706237,-5.762286989667788,9.512911457933766
-3.372637398789319,-6.300314280005796,9.454932505702761
-3.679277749066189,-6.888339230684724,9.43550936672751
-4.015250138030774,-7.529707609012349,9.460835803922732
-4.382991063401628,-8.227489697526508,9.53826657427733
-4.78497521643416,-8.9842559739897,9.676477819237608
-5.223650436883206,-9.801777051915575,9.885623181269604
-5.701345944776925,-10.6806306109675,10.17746893829537
-6.220146681280067,-11.61969765701225,10.56548255254263
-6.781725672313189,-12.61553266915215,11.06483730399104
-7.38712590867767,-13.66159891808635,11.69228108614631
-8.036483818018969,-14.74737409822207,12.46580071534526
-8.7286887241544,-15.85735566332174,13.40399638533096
-9.460977739227596,-16.97003331578314,14.52506860223167
-10.22847450082173,-18.05695038936602,15.84531969764143
-11.02369421968625,-19.08204556566648,17.37709529580525
-11.83605733242208,-20.00154395000736,19.12615256275397
-12.65147906541376,-20.76473347724502,21.08855633807101
-13.45212943144623,-21.31598601426428,23.24737863935229
-14.21648109049888,-21.59831627437197,25.56969944398181
-14.91977059047637,-21.55856752022081,28.00463145071905
-15.5349785095343,-21.15394575968702,30.48323133392603
-16.03437413321561,-20.35912792034847,32.92109724277908
-16.39156731310375,-19.17266898245579,35.22408319735909
-16.58387743485268,-17.62113810325693,37.29686928798404
-16.59470059065367,-15.75954918510726,39.05325275581159
-16.41547852383432,-13.66732845495547,40.42627110988023
-16.0468895101608,-11.4401579731488,41.37599077136571
-15.49900673810202,-9.179182166263994,41.89321155390405
-14.79037601036783,-6.979803559532866,41.99836680966025
-13.94618805829733,-4.922314947158063,41.73616030423537
-12.99588962728007,-3.065937047672214,41.16748445347524
-11.97064434870192,-1.446777773670499,40.36057142494936
-10.90101435203493,-0.07923439711429991,39.38310075876824
-9.815119116169928,1.040260835605761,38.29634789640657
-8.73738795914015,1.928409554318907,37.15172509056121
-7.687899269631377,2.61019009975323,35.98948807265626
-6.682216609981492,3.114665318142754,34.8390639274694
-5.731593105280348,3.471772770981366,33.72037837589534
-4.843412158531769,3.710131163180166,32.6456413611777
-4.021750869323079,3.855729030975428,31.62119943138617
-3.267980085707496,3.931292814811799,30.64921734415151
-2.58134305810449,3.956128271098907,29.72907586307868
-1.959478465590781,3.946260164408823,28.85845803989599
-1.398871477489903,3.9147376338146,28.03414616040125
-0.8952286711430032,3.872013423112334,27.25257503017932
-0.4437800815149932,3.826338485833523,26.51019375183117
-0.03951565858062173,3.784138001719699,25.80368509720795
0.3226349137298302,3.75035150236042,25.13008416653899
0.6476698397019842,3.728730336661124,24.48682939660219
0.9404216358405777,3.722091879808486,23.87177081815095
1.20549465982044,3.732533172264825,23.28315351622662
1.447227118372638,3.761608159149437,22.71958871914429
1.669671982644223,3.810473133500677,22.18002075547848
1.876592204450919,3.880004850624625,21.66369507525142
2.071466471735483,3.970895366560232,21.17013040201167
2.257502460233465,4.083727127324623,20.69909664957144
2.437655136856123,4.219031284005273,20.25059931502657
2.614648159892619,4.377331672296429,19.8248704981744
2.790996814459783,4.559176388114922,19.42236637975908
2.969031230775543,4.765158414420272,19.04377082838779
3.150918868488042,4.995926303089901,18.69000473184085
3.338685421504835,5.252185482364672,18.36224061252274
3.534233412025241,5.534690337927024,18.06192204983575
3.739357805964813,5.844226798824629,17.79078736200773
3.955757999905376,6.181584746095146,17.55089686733766
4.185045506859708,6.547519154833101,17.34466282136529
4.428746609394729,6.942698489514104,17.17488078202513
4.688299159855256,7.36763851803116,17.04476065679542
4.965042596474413,7.822619427245576,16.95795499943543
5.26020012247398,8.307583967331167,16.91858121456257
5.574851879704424,8.822014406015269,16.93123316698557
5.909897863603797,9.364786452922552,17.00097626531705
6.266009307485946,9.933999174125878,17.13331841223061
6.643567360097469,10.52678145498727,17.33414735630734
7.042588155672552,11.1390780184694,17.60962309700339
7.462633912014895,11.76542161409127,17.96601236370868
7.9027105859133,12.39870297683715,18.40945125980948
8.361153969855106,13.02995662199851,18.9456225881858
8.835508023006868,13.64818836188623,19.57933703170786
9.322401746894876,14.2402790676643,20.31401330486639
9.817434012307325,14.79100751067259,21.15106270875801
10.3150792457757,15.28324116938328,22.08919904180252
10.80863040941749,15.69834489014353,23.12371564412949
11.29019861036281,16.01684978576511,24.2457962274186
11.75079003221803,16.21940524288162,25.44195178950383
12.18047956505084,16.28800300310622,26.69369663131275
12.56869539640227,16.20741437138226,27.97758441129999
12.90461913823328,15.96672458975866,29.26571163086505
13.17769183437076,15.56079275128302,30.52675421326897
13.37819869176484,14.99142659769679,31.72753177815096
13.49788732162198,14.26805593334521,32.83500163242898
13.53055956277762,13.40772872096954,33.81848827335521
13.47256983463464,12.43434194205839,34.65187936721397
13.3231667259285,11.37714172983356,35.31549064039004
13.08463017999704,10.26865695386905,35.7973351214909
12.7621821295835,9.14233383631149,36.09362457858017
12.36367887318709,8.030188054491822,36.20846185663068
11.89912245902343,6.960772739398485,36.15281873687311
11.38004985107746,5.957683728079281,35.94300083773763
10.81886887452749,5.038711769047416,35.59885597121742
10.2282081475418,4.215636092759075,35.14197982304259
9.620336556644597,3.494561425480697,34.59412393113347
9.006690271276204,2.876646031271627,33.97593651987506
8.39752615988766,2.359053385019128,33.30608880642242
7.801703332870943,1.935976346874797,32.60077452330307
7.226581576242088,1.599617421376713,31.87352698777164
6.678017392872772,1.341049387901032,31.13527692834287
6.160434863017272,1.150918123359048,30.39457132140134
5.676948565208904,1.019978796064645,29.65788251522169
5.229518154141971,0.939476342408202,28.92995192148141
4.819117766090618,0.9013921342030614,28.21412891414225
4.445907359653192,0.8985830124443775,27.51268038482463
4.109396833753555,0.9248386309267713,26.82705825980301
3.808596983920011,0.9748802547618268,26.15812085749125
3.54215394038448,1.044320232524199,25.5063095607223
3.308465679791579,1.129597244841768,24.87178548522401
3.105780587011095,1.22789865683028,24.25453229247141
2.932278964207123,1.337078106985719,23.65443160285342
2.786138944225507,1.455573908560228,23.07131707686412
2.66558855805607,1.582331878142168,22.50501248539698
2.568945809633875,1.716734752149276,21.95535821253307
2.494648587032806,1.858539305599518,21.4222297660384
2.441276133511078,2.007821555269164,20.90555108965517
2.407563648539282,2.164929931232312,20.40530481203886
2.392411411458416,2.330445972231578,19.92154103782303
2.394889634672852,2.505151890978373,19.4543858792713
2.414240069461314,2.690004226764382,19.0040506270184
2.44987521159609,2.886112725351601,18.57084224734036
2.501375788991529,3.094723537538439,18.15517575298876
2.56848706038203,3.317205790538335,17.75758890795232
2.651114311809208,3.555040546211563,17.37875967839316
2.74931780457099,3.809811105352785,17.01952681881475
2.863307301466899,4.083193537151169,16.68091397155282
2.993436174188492,4.376946197955169,16.3641576462711
3.140194969518358,4.692896844530961,16.07073942051537
3.304204181133163,5.032925735700025,15.80242264631091
3.486205832450805,5.398942845331373,15.56129384105887
3.687053319178538,5.792856974155852,15.34980875761174
3.907698783246979,6.216534146988925,15.17084283473151
4.149177088599073,6.671742222317639,15.02774528189333
4.412585241351302,7.160078141722679,14.92439539710599
4.699055842571017,7.68287374556111,14.86525878664501
5.009722886666808,8.24107564638672,14.85543987421174
5.345677935388338,8.835094392998524,14.90072537116178
5.707914431850552,9.46461824513964,15.00761115169479
6.097257713336381,10.12838755873489,15.18330218662566
6.514278202337509,10.82392739623671,15.43567184876991
6.959185400080073,11.54723897266559,15.77316314340962
7.431700811297162,12.29245546521145,16.20461057005072


==> Figures/animation4a-32.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397
3.281553425390631,5.420000388526987,13.84804612644443
3.505433490662409,5.846804811141296,13.67223837289683
3.750285176429601,6.308306617692659,13.52998239055476
4.017520450032224,6.806671157785226,13.425216671389
4.308615105904394,7.343884556967123,13.36254190961405
4.625080250183354,7.921637174543124,13.34729935015591
4.968423765960607,8.541171996942921,13.38564612934449
5.34009903974116,9.203090956931787,13.48462058300547
5.741437811495446,9.907112067842196,13.65218724375609
6.173563659947672,10.65177100651095,13.89724707791073
6.637282450495684,11.43406291497905,14.22959340454711
7.13294620605429,12.24902445439744,14.65978806378571
7.660287526416143,13.08926344962638,15.19892625778778
8.218223167093356,13.94445482313939,15.85825310053792
8.804628047828919,14.80083783631279,16.64859205651212
9.416085179559666,15.64077132574871,17.57954785217903
10.0476231120592,16.44242985717559,18.65845784151634
10.69246064827145,17.17975163734584,19.88909062536599
11.34178844989782,17.82277260941124,21.27013311861026
11.98462774774907,18.33849052479038,22.79356919240871
12.60781562150031,18.69238451826904,24.44313132924116
13.19617101431407,18.85065533219916,26.19308969406634
13.73289167184579,18.78313879628439,28.00770793894949
14.2002153992395,18.466683221003,29.84170940726061
14.58034691112274,17.88859429296794,31.64202651195375
14.85660538979465,17.04958849692759,33.35092824833671
15.01469451736702,15.96562515880681,34.91034639287695
15.04394876182515,14.66806945205699,36.26690541807489
14.93838268271957,13.20189706358212,37.37689976821257
14.69737725025139,11.62204329427303,38.21035911641684
14.32588331358527,9.988417543365687,38.75346301031065
13.83409959039735,8.360411925917985,39.00889751467552
13.23667181963604,6.791824234499984,38.99419065809549
12.55153731931507,5.326964947676054,38.73847793693197
11.79858572313719,3.998390390266787,38.27840873580507
10.99831385020035,2.826320020313578,37.65395310846863
10.17062484914007,1.819474499631734,36.90473124160458
9.333872226146587,0.9768850391207826,36.06724541558081
8.504194022249159,0.2901843821884509,35.17313798948535
7.695134236599724,-0.2540399488271342,34.24839628489503
6.917514836537414,-0.6721231503844654,33.31330536197196
6.179503855418582,-0.9815906525825767,32.38290874839193
5.4868206909541,-1.199864752573709,31.46775300395954
4.843024539162653,-1.34338499357082,30.57473823571852
4.249841643041489,-1.427076814363869,29.70795172805596
3.707498321278115,-1.464089195430719,28.86941207818783
3.215037386653691,-1.465724944727858,28.05969032589384
2.770604448863894,-1.441498726446365,27.27840134781973
2.371697373361386,-1.399272217685015,26.52457484849579
2.015376948248814,-1.345429511410715,25.79692326418731
1.698439925905625,-1.285067476837322,25.09402645037558
1.41755744600098,-1.22218478403524,24.41445232679026
1.169382775895279,-1.159859857134902,23.75683028712237
0.9506326225963917,-1.100412561009968,23.11989118364458
0.7581462044173725,-1.045547426322517,22.5024846885375
0.5889259820862136,-0.9964781069139925,21.90358213707302
0.4401635477643164,-0.9540338867623925,21.32227070611908
0.3092537267582193,-0.9187496684844417,20.75774299553841
0.1937995037375547,-0.890941163790888,20.20928472132405
0.09160996760199978,-0.8707670922408943,19.67626223313136
6.930894069250154e-4,-0.8582801596684624,19.15811086434072
-0.08075518886729226,-0.8534684841869092,18.65432464333405
-0.1543643697392498,-0.8562889987368401,18.16444758286364
-0.2216043857621826,-0.8666942052018596,17.68806657344614
-0.2838014332495141,-0.8846534986854223,17.22480580012478
-0.3421541095492693,-0.910170129129649,16.77432255225581
-0.397749455655616,-0.9432947254243294,16.33630428323266
-0.4515786254790355,-0.9841361768600686,15.91046678725428
-0.5045519994697387,-1.032870549275962,15.49655338391738
-0.5575136369372955,-1.089748608712127,15.09433503250002
-0.6112550214265053,-1.155102433358501,14.70361133269367
-0.66652809962951,-1.229351514201896,14.32421240535962
-0.7240576489088261,-1.313008674775728,13.95600168496103
-0.7845530335894565,-1.406686079286461,13.59887969480791
-0.8487194274150414,-1.511101544339009,13.25278891785668
-0.9172685902759772,-1.627085320447019,12.91771992061548
-0.9909292924922363,-1.755587463110266,12.59371893706876
-1.070457480216674,-1.897685866683932,12.28089717497571
-1.156646271211148,-2.054594984235307,11.97944217005806
-1.250335861256431,-2.227675199052582,11.68963158616112
-1.35242340728653,-2.41844274345402,11.41184994307927
-1.463872933002498,-2.628579971790906,11.14660884980841
-1.585725274655268,-2.859945679121362,10.89457143047814
-1.719108046621509,-3.11458500486648,10.65658175321006
-1.865245555188254,-3.394738258996634,10.43370020721321
-2.025468520384047,-3.702847740641405,10.22724591664175
-2.201223374174852,-4.041561264999229,10.03884742321804
-2.394080781661555,-4.413730648698338,9.870502999357804
-2.605742870870962,-4.822402795642361,9.724652046256546
-2.838048444819346,-5.270800238925118,9.604259050148414
-3.092975172706237,-5.762286989667788,9.512911457933766
-3.372637398789319,-6.300314280005796,9.454932505702761
-3.679277749066189,-6.888339230684724,9.43550936672751
-4.015250138030774,-7.529707609012349,9.460835803922732
-4.382991063401628,-8.227489697526508,9.53826657427733
-4.78497521643416,-8.9842559739897,9.676477819237608
-5.223650436883206,-9.801777051915575,9.885623181269604
-5.701345944776925,-10.6806306109675,10.17746893829537
-6.220146681280067,-11.61969765701225,10.56548255254263
-6.781725672313189,-12.61553266915215,11.06483730399104
-7.38712590867767,-13.66159891808635,11.69228108614631
-8.036483818018969,-14.74737409822207,12.46580071534526
-8.7286887241544,-15.85735566332174,13.40399638533096
-9.460977739227596,-16.97003331578314,14.52506860223167
-10.22847450082173,-18.05695038936602,15.84531969764143
-11.02369421968625,-19.08204556566648,17.37709529580525
-11.83605733242208,-20.00154395000736,19.12615256275397
-12.65147906541376,-20.76473347724502,21.08855633807101
-13.45212943144623,-21.31598601426428,23.24737863935229
-14.21648109049888,-21.59831627437197,25.56969944398181
-14.91977059047637,-21.55856752022081,28.00463145071905
-15.5349785095343,-21.15394575968702,30.48323133392603
-16.03437413321561,-20.35912792034847,32.92109724277908
-16.39156731310375,-19.17266898245579,35.22408319735909
-16.58387743485268,-17.62113810325693,37.29686928798404
-16.59470059065367,-15.75954918510726,39.05325275581159
-16.41547852383432,-13.66732845495547,40.42627110988023
-16.0468895101608,-11.4401579731488,41.37599077136571
-15.49900673810202,-9.179182166263994,41.89321155390405
-14.79037601036783,-6.979803559532866,41.99836680966025
-13.94618805829733,-4.922314947158063,41.73616030423537
-12.99588962728007,-3.065937047672214,41.16748445347524
-11.97064434870192,-1.446777773670499,40.36057142494936
-10.90101435203493,-0.07923439711429991,39.38310075876824
-9.815119116169928,1.040260835605761,38.29634789640657
-8.73738795914015,1.928409554318907,37.15172509056121
-7.687899269631377,2.61019009975323,35.98948807265626
-6.682216609981492,3.114665318142754,34.8390639274694
-5.731593105280348,3.471772770981366,33.72037837589534
-4.843412158531769,3.710131163180166,32.6456413611777
-4.021750869323079,3.855729030975428,31.62119943138617
-3.267980085707496,3.931292814811799,30.64921734415151
-2.58134305810449,3.956128271098907,29.72907586307868
-1.959478465590781,3.946260164408823,28.85845803989599
-1.398871477489903,3.9147376338146,28.03414616040125
-0.8952286711430032,3.872013423112334,27.25257503017932
-0.4437800815149932,3.826338485833523,26.51019375183117
-0.03951565858062173,3.784138001719699,25.80368509720795
0.3226349137298302,3.75035150236042,25.13008416653899
0.6476698397019842,3.728730336661124,24.48682939660219
0.9404216358405777,3.722091879808486,23.87177081815095
1.20549465982044,3.732533172264825,23.28315351622662
1.447227118372638,3.761608159149437,22.71958871914429
1.669671982644223,3.810473133500677,22.18002075547848
1.876592204450919,3.880004850624625,21.66369507525142
2.071466471735483,3.970895366560232,21.17013040201167
2.257502460233465,4.083727127324623,20.69909664957144
2.437655136856123,4.219031284005273,20.25059931502657
2.614648159892619,4.377331672296429,19.8248704981744
2.790996814459783,4.559176388114922,19.42236637975908
2.969031230775543,4.765158414420272,19.04377082838779
3.150918868488042,4.995926303089901,18.69000473184085
3.338685421504835,5.252185482364672,18.36224061252274
3.534233412025241,5.534690337927024,18.06192204983575
3.739357805964813,5.844226798824629,17.79078736200773
3.955757999905376,6.181584746095146,17.55089686733766
4.185045506859708,6.547519154833101,17.34466282136529
4.428746609394729,6.942698489514104,17.17488078202513
4.688299159855256,7.36763851803116,17.04476065679542
4.965042596474413,7.822619427245576,16.95795499943543
5.26020012247398,8.307583967331167,16.91858121456257
5.574851879704424,8.822014406015269,16.93123316698557
5.909897863603797,9.364786452922552,17.00097626531705
6.266009307485946,9.933999174125878,17.13331841223061
6.643567360097469,10.52678145498727,17.33414735630734
7.042588155672552,11.1390780184694,17.60962309700339
7.462633912014895,11.76542161409127,17.96601236370868
7.9027105859133,12.39870297683715,18.40945125980948
8.361153969855106,13.02995662199851,18.9456225881858
8.835508023006868,13.64818836188623,19.57933703170786
9.322401746894876,14.2402790676643,20.31401330486639
9.817434012307325,14.79100751067259,21.15106270875801
10.3150792457757,15.28324116938328,22.08919904180252
10.80863040941749,15.69834489014353,23.12371564412949
11.29019861036281,16.01684978576511,24.2457962274186
11.75079003221803,16.21940524288162,25.44195178950383
12.18047956505084,16.28800300310622,26.69369663131275
12.56869539640227,16.20741437138226,27.97758441129999
12.90461913823328,15.96672458975866,29.26571163086505
13.17769183437076,15.56079275128302,30.52675421326897
13.37819869176484,14.99142659769679,31.72753177815096
13.49788732162198,14.26805593334521,32.83500163242898
13.53055956277762,13.40772872096954,33.81848827335521
13.47256983463464,12.43434194205839,34.65187936721397
13.3231667259285,11.37714172983356,35.31549064039004
13.08463017999704,10.26865695386905,35.7973351214909
12.7621821295835,9.14233383631149,36.09362457858017
12.36367887318709,8.030188054491822,36.20846185663068
11.89912245902343,6.960772739398485,36.15281873687311
11.38004985107746,5.957683728079281,35.94300083773763
10.81886887452749,5.038711769047416,35.59885597121742
10.2282081475418,4.215636092759075,35.14197982304259
9.620336556644597,3.494561425480697,34.59412393113347
9.006690271276204,2.876646031271627,33.97593651987506
8.39752615988766,2.359053385019128,33.30608880642242
7.801703332870943,1.935976346874797,32.60077452330307
7.226581576242088,1.599617421376713,31.87352698777164
6.678017392872772,1.341049387901032,31.13527692834287
6.160434863017272,1.150918123359048,30.39457132140134
5.676948565208904,1.019978796064645,29.65788251522169
5.229518154141971,0.939476342408202,28.92995192148141
4.819117766090618,0.9013921342030614,28.21412891414225
4.445907359653192,0.8985830124443775,27.51268038482463
4.109396833753555,0.9248386309267713,26.82705825980301
3.808596983920011,0.9748802547618268,26.15812085749125
3.54215394038448,1.044320232524199,25.5063095607223
3.308465679791579,1.129597244841768,24.87178548522401
3.105780587011095,1.22789865683028,24.25453229247141
2.932278964207123,1.337078106985719,23.65443160285342
2.786138944225507,1.455573908560228,23.07131707686412
2.66558855805607,1.582331878142168,22.50501248539698
2.568945809633875,1.716734752149276,21.95535821253307
2.494648587032806,1.858539305599518,21.4222297660384
2.441276133511078,2.007821555269164,20.90555108965517
2.407563648539282,2.164929931232312,20.40530481203886
2.392411411458416,2.330445972231578,19.92154103782303
2.394889634672852,2.505151890978373,19.4543858792713
2.414240069461314,2.690004226764382,19.0040506270184
2.44987521159609,2.886112725351601,18.57084224734036
2.501375788991529,3.094723537538439,18.15517575298876
2.56848706038203,3.317205790538335,17.75758890795232
2.651114311809208,3.555040546211563,17.37875967839316
2.74931780457099,3.809811105352785,17.01952681881475
2.863307301466899,4.083193537151169,16.68091397155282
2.993436174188492,4.376946197955169,16.3641576462711
3.140194969518358,4.692896844530961,16.07073942051537
3.304204181133163,5.032925735700025,15.80242264631091
3.486205832450805,5.398942845331373,15.56129384105887
3.687053319178538,5.792856974155852,15.34980875761174
3.907698783246979,6.216534146988925,15.17084283473151
4.149177088599073,6.671742222317639,15.02774528189333
4.412585241351302,7.160078141722679,14.92439539710599
4.699055842571017,7.68287374556111,14.86525878664501
5.009722886666808,8.24107564638672,14.85543987421174
5.345677935388338,8.835094392998524,14.90072537116178
5.707914431850552,9.46461824513964,15.00761115169479
6.097257713336381,10.12838755873489,15.18330218662566
6.514278202337509,10.82392739623671,15.43567184876991
6.959185400080073,11.54723897266559,15.77316314340962
7.431700811297162,12.29245546521145,16.20461057005072
7.930908970049539,13.05147513488219,16.73895802325271
8.455087526892989,13.8135951373702,17.38484645153678
9.001520126153368,14.56518304332104,18.15004650167741
9.566299746800045,15.28943950228697,19.04071821834705
10.14413538816408,15.96632309594662,20.06049457436811
10.72818130439408,16.57272398656442,21.20941061250651
11.30991488666079,17.08298113543401,22.48273668712632
11.8790956585263,17.46983126681794,23.86982160362048
12.42384192695883,17.70584799993382,25.35310397130409
12.93086107292591,17.76536974474918,26.90749661462058
13.38586171880921,17.62682362614014,28.50037233541157
13.77415908986835,17.27523869248942,30.0923594374663
14.0814584851804,16.70462746330158,31.63907533808438
14.29476839244255,15.91983549193923,33.09378238122577
14.40336031564378,14.93745323105724,34.41075985033717
14.39966548919083,13.78548097679622,35.54899345770509
14.27998854900112,12.50163538243288,36.47564794400513
14.04493137540789,11.13044617172509,37.16876505720231
13.69945721740131,9.719544099183988,37.61874331337238
13.25257905283961,8.315708726440633,37.82838614324918
12.71671440205865,6.961274811346303,37.81158685621953
12.10679735809393,5.691384018353017,37.59096950777233
11.43926657607726,4.532357383595004,37.19495656755675
10.73105120250623,3.501223871356612,36.65475942389779
9.998658230593138,2.606238973243824,36.0017026587343
9.257432548522617,1.84810596599196,35.26514364470252
8.52102454936891,1.221578858847494,34.47108789167969
7.801067598772091,0.7171616727060417,33.64146789875277
7.107043696383647,0.3226931035267905,32.79396858706693
6.446301740447513,0.02468980844225088,31.94224634420986


==> Figures/animation4a-33.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125
-11.07891482000706,-14.53028183399086,25.82140249039666
-11.41040998700062,-14.57701693767325,26.75820820256362
-11.70982770983383,-14.51957770589151,27.71517698004686
-11.96998448069343,-14.35179270269453,28.67405978822443
-12.18395139558589,-14.0708715633094,29.61478356977069
-12.34538103547754,-13.67797957986771,30.5162873451106
-12.44884692884469,-13.17857135538632,31.3575517953511
-12.49016775316634,-12.58241090000171,32.11873883917193
-12.46668568318605,-11.9032392571083,32.78232921530354
-12.37746965625362,-11.15809668467454,33.33413335951761
-12.22342019724067,-10.36635629251467,33.76405908704604
-12.00726227234049,-9.54856936709297,34.06654913341443
-11.73342493420359,-8.725249673110957,34.24064732922684
-11.40781916909133,-7.91572883266281,34.28970458796257
-11.03753614503503,-7.137197082166995,34.22078384253062
-10.63049522618738,-6.40400848070603,34.04385710016604
-10.19507375914014,-5.727285843461654,33.77090263161905
-9.739748838783592,-5.114817951803825,33.41500586337723
-9.27277594743964,-4.571207704675594,32.989548056661
-8.80192194261583,-4.098209073921952,32.50753899364543
-8.334261843078156,-3.69518351993665,31.98112050098612
-7.876041485066211,-3.359610556385026,31.42124207777199
-7.43260221860428,-3.08759858169664,30.83749122355331
-7.008359754712244,-2.874356912276,30.23805010552688
-6.606827038747084,-2.71460488532261,29.62974613057424
-6.230670337693066,-2.602906805480242,29.01816507264106
-5.881788192109682,-2.533931362727606,28.40779970064193
-5.561404083252369,-2.502640787963447,27.80221263390587
-5.270165241929934,-2.504418817772295,27.20419813920538
-5.008241701885666,-2.535148141087808,26.6159329705074
-4.775421290339025,-2.591248068922032,26.03911074160328
-4.571197643609068,-2.669682294049099,25.47505760942423
-4.394849488502725,-2.76794524803011,24.92482931144492
-4.245510333788408,-2.884034037807208,24.38929101501694
-4.122228389076608,-3.016411454023701,23.86918219869239
-4.024017002010458,-3.163964198290183,23.3651690841843
-3.949896214303133,-3.325959324010459,22.87788713167159
-3.898926217353789,-3.502000932621355,22.40797592406338
-3.870233569668952,-3.691988399246072,21.95610848651276
-3.863031046910097,-3.896076793122661,21.52301677534192
-3.876631951769139,-4.114639679630719,21.10951476167215
-3.910459631002746,-4.348234113934632,20.71652024804914
-3.964052842704703,-4.597567335702767,20.34507629733794
-4.037067496757664,-4.863464428353754,19.99637291963382
-4.129275161200337,-5.146835997225621,19.67176944651577
-4.240558590766162,-5.448644735561115,19.3728178102235
-4.37090439346031,-5.7698695762212,19.10128672286354
-4.520392808251692,-6.111465966340752,18.85918649977819
-4.689184422989954,-6.474320653100744,18.64879397196787
-4.877503518075561,-6.859199239713121,18.47267656353465
-5.085617580825979,-7.266684678714755,18.33371414918167
-5.313812402409142,-7.697104843150187,18.23511673203617
-5.562362051111737,-8.150447397860255,18.18043527480553
-5.8314929242009,-8.626260443029926,18.17356216652506
-6.121341032931445,-9.1235379008417,18.21871681664877
-6.43190169562236,-9.64058946567482,18.32041076685411
-6.762970934853131,-10.17489626070108,18.48338556706608
-7.114078138550742,-10.7229552726884,18.71251560207417
-7.484410001538897,-11.28011830010078,19.01266728390581
-7.872726470321919,-11.84043463675137,19.38850584755536
-8.277270425124904,-12.39651102442298,19.84424182120076
-8.695674192673213,-12.93940738063076,20.38331161113362
-9.124867702934685,-13.45859202509737,21.00799113629311
-9.560995137975583,-13.94198482088395,21.71894862506971
-9.99934913685227,-14.3761196164634,22.5147528987915
-10.43433376041856,-14.74645699812881,23.39136659820538
-10.85946908144396,-15.03787272689884,24.34166896302099
-11.26745090198734,-15.23533450196591,25.3550679583376
-11.65027806951924,-15.32475871334188,26.41727350979376
-11.9994565417304,-15.29400998362271,27.51030804455681
-12.30628331543503,-15.13397227383949,28.61282276970844
-12.56220460142243,-14.83958671380293,29.70076447395624
-12.75923186676664,-14.4107262134902,30.74839720484565
-12.89038802401243,-13.8527694289801,31.72962949914209
-12.95014624029957,-13.17675421695852,32.61953967415439
-12.93481797806103,-12.39903583110898,33.39594193181286
-12.84284703727122,-11.54044293157868,34.04080863653335
-12.67497358245409,-10.62500247959048,34.54136955239466
-12.43424587940919,-9.678375312464999,34.89074971441555
-12.12587556407736,-8.726190408067993,35.08807677733701
-11.75695136120847,-7.792476282750251,35.13807064060856
-11.33604260953421,-6.898361151030481,35.05020387354208
-10.87273478511095,-6.061157958404374,34.83757453350335
-10.3771429495639,-5.293881361156929,34.51565441680138
-9.859445881709071,-4.605177632746503,34.10106586390224
-9.32947517826396,-3.9995981140966,33.61050682203825
-8.796382194633253,-3.478118527430736,33.05989865062946
-8.268393754926334,-3.038800016372811,32.46378560461285
-7.752657010223996,-2.677498272002811,31.83497739699918
-7.255165818713198,-2.388547652159062,31.18440085858347
-6.780755946017929,-2.165371183655827,30.52111383085419
-6.333154031947624,-2.000989812213455,29.85243188746915
-5.915065084755914,-1.888422391641585,29.18412302095853
-5.528284565255115,-1.820980689650187,28.52063380048329
-5.173823267237026,-1.792471419222934,27.86532009176549
-4.852035669823497,-1.797320948170237,27.22066448148201
-4.562744868225405,-1.830639070915227,26.58847011845723
-4.305359362549299,-1.888237136102668,25.97002643805222
-4.078978794779227,-1.966613777069719,25.36624623350122
-3.882487146862539,-2.062919099340397,24.7777760455342
-3.714632971976067,-2.174905822313798,24.20508320046128
-3.574096975754684,-2.300873758427362,23.64852337016147
-3.459547752545761,-2.43961222908887,23.10839253901093
-3.369686770443502,-2.590343574829665,22.58496696307533
-3.303283838356285,-2.752669788986879,22.07853425430553
-3.259204320545773,-2.926523443183679,21.58941822271358
-3.236429322108228,-3.112123427818263,21.11799962716817
-3.234069977977946,-3.309935553315617,20.66473455522362
-3.251376856721087,-3.520637705629353,20.23017178846458
-3.287745351688438,-3.745088986811726,19.81497021313214
-3.342717784731355,-3.984302069257428,19.41991709913522
-3.41598279705409,-4.239417826918809,19.04594788213566
-3.507372450752903,-4.511681159484556,18.69416792881652
-3.616857314172754,-4.80241678118144,18.36587662869445
-3.744539654032447,-5.113003592861765,18.06259401956553
-3.890644706051009,-5.444846086036406,17.78608999890993
-4.055509841774434,-5.79934103584174,17.53841597912825
-4.239571290615114,-6.177837526570149,17.32193858617128
-4.443347911401711,-6.581588124669744,17.13937465109841
-4.667421336760205,-7.011688785283094,16.99382627044082
-4.91241163822232,-7.46900487730174,16.88881407830903
-5.178947485180519,-7.954080583900001,16.82830604325772
-5.467629606691441,-8.46702894947961,16.81673804005465
-5.778986228708165,-9.007400099332159,16.85902112371847
-6.113419077233697,-9.574025791973769,16.96052884461762
-6.471138549288071,-10.16483965527568,17.12705612310526
-6.852086813022328,-10.77667442736094,17.36473925124831
-7.255847977828763,-11.40504052333468,17.67992471222397
-7.681545164344731,-12.04389453062207,18.07897305663811
-8.12772540539223,-12.6854119898909,18.56798359343863
-8.59223492628235,-13.31978607457602,19.15242691011469
-9.072089569901015,-13.93508225825138,19.83667622072214
-9.56334797444743,-14.51718796934856,20.62343637685872
-10.06099849526854,-15.04990407782962,21.51308212278113
-10.55887452669219,-15.51522947227179,22.50293544071298
-11.04961632228751,-15.89388775754601,23.58653521290428
-11.52469984409669,-16.16613254251051,24.75297881861319
-11.97455353832764,-16.31284159874412,25.98644026315128
-12.38878104450925,-16.31686890247339,27.26598607239049
-12.75650064298992,-16.16456943783621,28.56580976242136
-13.06680023498266,-15.84735213705457,29.85597973620521
-13.30929037403589,-15.36306465291972,31.10373907382381
-13.47471928642369,-14.71698682058499,32.27531142342084
-13.55559632879506,-13.92222385565144,33.33806778573425
-13.54675824277338,-12.99935427175493,34.2628167827645
-13.44580998504171,-11.97529630376254,35.02592289817073
-13.25338131850862,-10.88148960878677,35.6109555557307
-12.97316140139958,-9.751613919284361,36.00963501999757
-12.61170276367419,-8.619149518121132,36.22195762110405
-12.17801734830559,-7.515103200078205,36.25552399903266
-11.68301406589024,-6.466174600536167,36.12422354136496
-11.13884424802531,-5.493538406778129,35.84651485846903
-10.55822599344224,-4.612297793290584,35.44357037692468
-9.953811411033135,-3.83155450987567,34.93752588492953
-9.337645430131166,-3.154963702669425,34.35001037515553
-8.720745595082379,-2.581605497219666,33.70105088350401
-8.112813291017076,-2.107006841740952,33.00837186154619
-7.522071187562689,-1.724174627152467,32.28705211817725
-6.955210843142633,-1.424541119159401,31.54946917651319
-6.417428535653543,-1.198763822083543,30.80544901432481
-5.912525714283754,-1.037356685004431,30.0625429574645
-5.443051817128606,-0.9311548240823818,29.32636647074649
-5.010470349868931,-0.8716305301466594,28.60095115736329
-4.615333050247319,-0.8510858857508162,27.8890775439978
-4.257450940406897,-0.8627491056564689,27.19257001391904
-3.936054649544565,-0.900799929657787,26.51254572010123
-3.649939359041702,-0.960345785635524,25.84961650469056
-3.397592028527827,-1.037366219308421,25.20404726884694
-3.177300248364191,-1.128638994703775,24.57587653872542
-2.987243223709057,-1.231657684823087,23.96500580285092
-2.825566134349254,-1.344547633834788,23.37126409353937
-2.690439535059722,-1.465984877241224,22.79445366036884
-2.580105651673632,-1.595120880614659,22.23438172370661
-2.492913459596965,-1.731514700288682,21.69088238586317
-2.427344358952587,-1.875073279671239,21.16383192484682
-2.382030124314299,-2.025999982908248,20.65315995560289
-2.355764635876956,-2.184751059438494,20.15885833576569
-2.347510712669669,-2.351999470082615,19.68098921600117
-2.356403180049689,-2.528605342752241,19.21969327629306
-2.381749121240682,-2.715592229531523,18.77519893132311
-2.423026090533204,-2.914128280884144,18.34783311153561
-2.47987890580075,-3.125511417183939,17.93803411357486
-2.55211549020175,-3.351157546973364,17.54636694833748
-2.639702095990413,-3.592590842466564,17.17354158256275
-2.74275811490027,-3.851435024781551,16.8204344578315
-2.861550556474863,-4.129404524231997,16.48811366691006
-2.996488154261447,-4.428294255372165,16.17786815913345
-3.148114935702819,-4.749966573443009,15.89124132005489
-3.317102960188267,-5.096333750083469,15.63006920908167
-3.504243786088637,-5.469334014532573,15.3965236209209
-3.71043806663737,-5.870898847426313,15.19315993464677
-3.936682491409888,-6.302908787763025,15.02296939196934
-4.184053080909595,-6.767134528006732,14.88943495736619
-4.453683604183453,-7.265159549623327,14.79658919868996
-4.74673762452905,-7.798280035139774,14.74907161673891
-5.064372392796212,-8.367377359095004,14.75218146435604
-5.407692516855808,-8.972758231930104,14.81192024336925
-5.777691068047975,-9.613957735521709,14.93501567284525
-6.175175588430328,-10.28950131855157,15.12891593907556
-6.600676410177978,-10.99662368793049,15.40173949428154
-7.054334898144644,-11.7309459221067,15.76216173149282
-7.535769826473032,-12.48611761888826,16.21921591740033
-8.043921291197506,-13.25343907907254,16.78198254308879
-8.576873569445972,-14.02148991037426,17.45913994929364
-9.13166139872962,-14.7758051403834,18.25835145695833
-9.704068459950241,-15.49865731869001,19.18547260784353
-10.28843246181538,-16.16902124732978,20.24357916365707
-10.87747792546783,-16.76281313396038,21.43184465776216
-11.46220489450384,-17.25350211121535,22.74433663901957
-12.03186807392762,-17.61318118609555,24.16885142630549
-12.57408436696519,-17.81414807261605,25.68596148104768
-13.07510490392274,-17.83097757132723,27.26849442320032
-13.52027782900296,-17.64296648885939,28.88167940849846
-13.8947085234482,-17.23671152295298,30.48416397113172
-14.18409480223344,-16.6084666117533,32.03000688170405
-14.37567926689558,-15.76585743513244,33.47159026802616
-14.45922629372348,-14.72854689963085,34.76319200811877
-14.42790646482203,-13.52757045449537,35.86476746372421
-14.27896587487843,-12.20328469215484,36.74537142945197
-14.01407721811442,-10.80214757252407,37.38565939573689
-13.63931266570861,-9.37279611217478,37.77905776446271
-13.16473654954027,-7.962030175337514,37.9314513239497
-12.60367488878753,-6.61130484560913,37.85952830338361
-11.97176452081716,-5.354186616877596,37.58816298725628
-11.2859072276252,-4.214994992520088,37.1473411382492
-10.56325137807678,-3.208606616191244,36.56912732643758
-9.820299971121624,-2.341209037178789,35.88506267289842
-9.072208653494075,-1.611689778601073,35.12421851206296
-8.332300064986391,-1.013333220194895,34.31196903745438
-7.611789276352553,-0.5355487641052288,33.46942073007459
-6.919693132769292,-0.1654363303944848,32.61336287960712
-6.262884659492409,0.1109188370497148,31.75657831739391
-5.646250709954273,0.3074587140112662,30.90836319380494
-5.072914100130343,0.4374595434627349,30.07513362813736
-4.54448789738187,0.513092438959573,29.26103234046815
-4.061337159703124,0.545185379180736,28.46848142404709
-3.622830803101316,0.5431344563179633,27.69865398315101
-3.227572615697737,0.5149184899342054,26.95185630624717
-2.873605434026926,0.4671798927958761,26.22782424859011
-2.558586159900831,0.4053436509015605,25.52594403467777
-2.279931799549126,0.3337542310339317,24.84541036635189
-2.034938286042789,0.2558166803226299,24.18533493883735
-1.820874736041775,0.174133100836705,23.54481729942354
-1.635056196213701,0.09062925421074094,22.92298817927948
-1.474898015130675,0.006668539872457704,22.3190334632421
-1.337954854124574,-0.07684774238500595,21.73220510774469
-1.22194711167957,-0.1593938636479364,21.16182370699238
-1.124777239296708,-0.2407462360912847,20.60727608777464
-1.04453811089803,-0.3209220794135922,20.0680102786464
-0.9795152968300592,-0.4001290025623239,19.54352941821348
-0.9281848015503587,-0.4787242647340163,19.03338559815483
-0.8892075586996615,-0.5571825021707119,18.53717423649677
-0.8614217417501052,-0.6360707767608835,18.05452930637917
-0.8438337433451265,-0.7160298983986683,17.58511957188386
-0.8356085007267345,-0.7977610818419782,17.12864587863201
-0.8360596962437817,-0.8820171114257152,16.68483949205881
-0.8446402383083617,-0.969597297500187,16.25346145507765
-0.8609333265584351,-1.061345613011683,15.83430293813752
-0.8846443226011186,-1.158151494739743,15.42718657079141
-0.9155935818374334,-1.260952879784839,15.03196876981665
-0.9537103499296119,-1.370741122966699,14.6485431116313
-0.9990277870578386,-1.488567504168863,14.27684483466329
-1.051679151987249,-1.615551085772081,13.91685659992799
-1.111895154045861,-1.752887718489616,13.56861568557539
-1.180002462440226,-1.901860018204568,13.23222284431271
-1.256423347023347,-2.063848145391713,12.90785311245765
-1.341676410806706,-2.240341210270819,12.59576892717928
-1.436378360236499,-2.432949097928534,12.29633598550933
-1.541246742431057,-2.643414453964013,12.01004236606363
-1.657103556816364,-2.873624486863271,11.73752153277825
-1.784879619085737,-3.125622120368607,11.47957994919249
-1.925619514730557,-3.401615857140437,11.23723015034943
-2.080486923310975,-3.70398748048778,11.0117302433935
-2.250770017871526,-4.035296406686054,10.80463093000279
-2.43788653983824,-4.398279085035773,10.61783125100386
-2.643388010122331,-4.795841300483612,10.45364432480603
-2.8689623518738,-5.231040534192152,10.31487435361274
-3.116433957181471,-5.707054647722161,10.20490605449201
-3.387759914778199,-6.227132043314667,10.12780736199007
-3.685020712686755,-6.794517089177307,10.08844563778573
-4.010403222606961,-7.412342975245583,10.09261656009238
-4.366173147790499,-8.08348230889043,10.14718314525727
-4.754633366160146,-8.810343766502287,10.2602197053512
-5.178063733319753,-9.594601196115429,10.44115162894796
-5.638636961228962,-10.43684011290735,10.70087629198457
-6.138304239844256,-11.33610621617956,11.0518427540274
-6.678643477364744,-12.28934244904994,11.50805785527792
-7.260662666718449,-13.29070679810002,12.08497387067059
-7.884551361385117,-14.33077465484898,12.79919859031195
-8.549375175368178,-15.39564982548821,13.6679543053866
-9.252712433275857,-16.46604003386863,14.70820123614409
-9.990239577646488,-17.51639812562051,15.93533958448605
-10.75528368705112,-18.51428878747057,17.36142187997188
-11.53837711049592,-19.42020689728147,18.99285560176336
-12.32687044311044,-20.18813344725353,20.82766760466271
-13.10468365637908,-20.76714260795217,22.85254399891116
-13.85229614271551,-21.104331880985,25.04004486644407
-14.54708639381921,-21.14919552237908,27.34658980513782
-15.1641200715442,-20.85927310270914,29.71195121091422
-15.67744077597574,-20.20649669685951,32.060982583331
-16.06183612404339,-19.18321876122883,34.30805587256022
-16.29494055940584,-17.80658995219002,36.36414943407047
-16.35942006800699,-16.11996438647067,38.14579919222299
-16.24490084577997,-14.19046670670076,39.58442190042669
-15.94929302086257,-12.10271705400528,40.63413917425687
-15.47924257830518,-9.949721608474203,41.27640525052648
-14.84960698722305,-7.822717449713058,41.52048389829992
-14.0820464558843,-5.801993427848096,41.399880750466
-13.2029917110072,-3.95031308136216,40.96581506230267
-12.2413411378198,-2.309737376082321,40.2793638109644
-11.22623769789809,-0.9017351333626038,39.40390600044252
-10.18519668477394,0.2702064361405034,38.3990537516386
-9.142737428882185,1.216550730631875,37.31663140699924
-8.119555315301547,1.957280893916673,36.19869613043911
-7.132181962523087,2.517818529622903,35.07722207296537
-6.193031070340244,2.925710683285117,33.97491839450695
-5.310711695615997,3.20822004960025,32.90666739438834
-4.49049912418402,3.390762630328117,31.88117673288738
-3.734874656190265,3.496039258719819,30.90257433248437
-3.044070475210954,3.543679334552355,29.97179574846627
-2.416578702805705,3.550228798751362,29.08770440255055
-1.849602126280034,3.529346869386199,28.24794329099592
-1.339437357918719,3.492112381829463,27.44954841066184
-0.8817898905685935,3.447372846301758,26.68936713548485
-0.4720256502711784,3.402094597328559,25.96432632201486
-0.1053662412399982,3.361690512343439,25.27159043028508
0.2229639937396963,3.330313848288821,24.60864297938537
0.5176310520201897,3.311114268466128,23.97331730889624
0.7831170663012117,3.306456483820413,23.36379595955254
1.023672263601263,3.318104209596435,22.77859245253791
1.243287471815329,3.34737313392821,22.21652490938468
1.445682460423309,3.395256845721627,21.67668770652602
1.634306220987979,3.46252951665656,21.15842502140328
1.812346008895457,3.549828781889738,20.66130850943511
1.982742577553478,3.65772183260882,20.18512027816353
2.148209545636481,3.786757282111718,19.7298416491658
2.311255256166129,3.937504923951995,19.29564780203387
2.474205823301265,4.110585075879219,18.88290818690809
2.639228328209347,4.306688796999346,18.49219250408696
2.808353327675514,4.526589873109348,18.12428202988835
2.983495985188135,4.771149079702701,17.78018607865112
3.166475229776899,5.041310846247422,17.46116340143425
3.359030397290538,5.33809205191733,17.16874830727658
3.562834815464496,5.66256227621673,16.90478122913401
3.779505760660143,6.015814404602218,16.67144331904655
4.010610142803108,6.398924050319795,16.47129441757078
4.257665168254978,6.812895807297147,16.30731336775568
4.522133091590161,7.258593914003836,16.1829390944098
4.805409002198477,7.736654519931617,16.10211009940854
5.108800409853909,8.247376463385972,16.06929898346524
5.433497210599137,8.79058738262582,16.08953724529391
5.780530455359639,9.365482225782072,16.16842389266897
6.150718246342504,9.970431985349602,16.31210931722586
6.544597105321792,10.60276200816985,16.52724348244084
6.962337369538316,11.25850183000379,16.82087489439529
7.403641675747889,11.93211250679407,17.20028435971124
7.867626515820826,12.61620321120636,17.672735691454
8.352688330746945,13.30125668607933,18.24512509034557
8.856357796330734,13.97539299749925,18.92351302017057
9.375148951070976,14.62421242923547,19.71252843579658
9.904413641519241,15.23077005169818,20.61464679710726
10.43821625848191,15.77574414760088,21.62936181689273
10.96924848603088,16.23786467787956,22.75229694893469
11.48880800057019,16.59466157845624,23.97433513279007
11.98686754899424,16.82357072228386,25.28088045832731
12.45226007301874,16.90339381612615,26.65139586332772
12.8729999095928,16.81604678228004,28.05937595795816
13.23674834672792,16.54845497862659,29.47290106082371
13.53141375588425,16.09437674024208,30.85586705366591
13.7458536780096,15.45588052257141,32.1698927462727
13.8706222156304,14.64418970971271,33.37678197333683
13.89868626357132,13.67966167892634,34.44128652428749
13.82602447240195,12.59078715469869,35.33381414829703
13.65202803883305,11.41226316409657,36.03268925635908
13.37964380567961,10.18236839051366,36.5256239743932
13.01523463019012,8.940005000080575,36.81018920358253
12.56817242825664,7.721826786434951,36.89325695629627
12.05021665459669,6.559835235214033,36.78956712193187
11.47475711760013,5.47970848511614,36.51970615962222
10.85601028839362,4.499971356404375,36.10784296146593
10.2082525132953,3.631962321186168,35.5795459246123
9.545155547630527,2.880440532541669,34.95992567046841
8.87926546634344,2.244619000502605,34.27224166645103
8.221641180470417,1.719406000425319,33.53700851974248
7.581647922409408,1.296670715638086,32.77155917587019
6.966886466711437,0.9664018467343489,31.98997551662742
6.38323088468281,0.7176829494588557,31.20327973695544
5.834945310888241,0.5394548809880657,30.41978462597337
5.32485192001581,0.4210692518976945,29.64551830263543
4.854526406054385,0.3526570262337209,28.88466118848158
4.424502335048892,0.3253457529442175,28.13995462238153
4.034470831262645,0.3313605944135975,27.41305858753674
3.683466576874348,0.3640414064312253,26.7048494873389
3.370034795918895,0.4178030075369648,26.01565793406643
3.092376706973668,0.4880600648895979,25.3454518625536
2.848472942998332,0.5711326567749333,24.69397289221756
2.636185784334311,0.6641439944599614,24.06083462053135
2.45334187890693,0.7649181283422308,23.44559116013673
2.297797567841162,0.8718826788777829,22.8477832618783
2.167489108864187,0.9839795945263837,22.26696815736147
2.06047008352744,1.100585497318816,21.7027380310371
1.974938154422191,1.221442190336048,21.15473091776965
1.909253153335539,1.346597250670111,20.62263687462033
1.861948264066064,1.476354221274254,20.1062015102661
1.83173583666455,1.61123167321143,19.60522836302358
1.817509147404134,1.751930282695938,19.11958117781238
1.818341209329442,1.899307016084885,18.64918681824826
1.833481546335614,2.054355512491346,18.19403933729577
1.862351671221055,2.218191777554301,17.75420559599509
1.904539855036592,2.392044338069537,17.32983274570201
1.959795640068656,2.577248044227653,16.92115785968504
2.028024429846921,2.775240735001796,16.5285200027338
2.1092823839632,2.987561995009591,16.15237505323248
2.203771750085872,3.215853220783359,15.7933136334333
2.31183667683369,3.461858173692255,15.45208255400209
2.433959465254203,3.727423118204252,15.12961023206129
2.570757129268042,4.014495519390296,14.82703659088598
2.722978041884994,4.325120093156261,14.54574798512426
2.891498339065079,4.661430756154662,14.28741770560176
3.077317631035738,5.025636698362848,14.05405258509397
3.281553425390631,5.420000388526987,13.84804612644443
3.505433490662409,5.846804811141296,13.67223837289683
3.750285176429601,6.308306617692659,13.52998239055476
4.017520450032224,6.806671157785226,13.425216671389
4.308615105904394,7.343884556967123,13.36254190961405
4.625080250183354,7.921637174543124,13.34729935015591
4.968423765960607,8.541171996942921,13.38564612934449
5.34009903974116,9.203090956931787,13.48462058300547
5.741437811495446,9.907112067842196,13.65218724375609
6.173563659947672,10.65177100651095,13.89724707791073
6.637282450495684,11.43406291497905,14.22959340454711
7.13294620605429,12.24902445439744,14.65978806378571
7.660287526416143,13.08926344962638,15.19892625778778
8.218223167093356,13.94445482313939,15.85825310053792
8.804628047828919,14.80083783631279,16.64859205651212
9.416085179559666,15.64077132574871,17.57954785217903
10.0476231120592,16.44242985717559,18.65845784151634
10.69246064827145,17.17975163734584,19.88909062536599
11.34178844989782,17.82277260941124,21.27013311861026
11.98462774774907,18.33849052479038,22.79356919240871
12.60781562150031,18.69238451826904,24.44313132924116
13.19617101431407,18.85065533219916,26.19308969406634
13.73289167184579,18.78313879628439,28.00770793894949
14.2002153992395,18.466683221003,29.84170940726061
14.58034691112274,17.88859429296794,31.64202651195375
14.85660538979465,17.04958849692759,33.35092824833671
15.01469451736702,15.96562515880681,34.91034639287695
15.04394876182515,14.66806945205699,36.26690541807489
14.93838268271957,13.20189706358212,37.37689976821257
14.69737725025139,11.62204329427303,38.21035911641684
14.32588331358527,9.988417543365687,38.75346301031065
13.83409959039735,8.360411925917985,39.00889751467552
13.23667181963604,6.791824234499984,38.99419065809549
12.55153731931507,5.326964947676054,38.73847793693197
11.79858572313719,3.998390390266787,38.27840873580507
10.99831385020035,2.826320020313578,37.65395310846863
10.17062484914007,1.819474499631734,36.90473124160458
9.333872226146587,0.9768850391207826,36.06724541558081
8.504194022249159,0.2901843821884509,35.17313798948535
7.695134236599724,-0.2540399488271342,34.24839628489503
6.917514836537414,-0.6721231503844654,33.31330536197196
6.179503855418582,-0.9815906525825767,32.38290874839193
5.4868206909541,-1.199864752573709,31.46775300395954
4.843024539162653,-1.34338499357082,30.57473823571852
4.249841643041489,-1.427076814363869,29.70795172805596
3.707498321278115,-1.464089195430719,28.86941207818783
3.215037386653691,-1.465724944727858,28.05969032589384
2.770604448863894,-1.441498726446365,27.27840134781973
2.371697373361386,-1.399272217685015,26.52457484849579
2.015376948248814,-1.345429511410715,25.79692326418731
1.698439925905625,-1.285067476837322,25.09402645037558
1.41755744600098,-1.22218478403524,24.41445232679026
1.169382775895279,-1.159859857134902,23.75683028712237
0.9506326225963917,-1.100412561009968,23.11989118364458
0.7581462044173725,-1.045547426322517,22.5024846885375
0.5889259820862136,-0.9964781069139925,21.90358213707302
0.4401635477643164,-0.9540338867623925,21.32227070611908
0.3092537267582193,-0.9187496684844417,20.75774299553841
0.1937995037375547,-0.890941163790888,20.20928472132405
0.09160996760199978,-0.8707670922408943,19.67626223313136
6.930894069250154e-4,-0.8582801596684624,19.15811086434072
-0.08075518886729226,-0.8534684841869092,18.65432464333405
-0.1543643697392498,-0.8562889987368401,18.16444758286364
-0.2216043857621826,-0.8666942052018596,17.68806657344614
-0.2838014332495141,-0.8846534986854223,17.22480580012478
-0.3421541095492693,-0.910170129129649,16.77432255225581
-0.397749455655616,-0.9432947254243294,16.33630428323266
-0.4515786254790355,-0.9841361768600686,15.91046678725428
-0.5045519994697387,-1.032870549275962,15.49655338391738
-0.5575136369372955,-1.089748608712127,15.09433503250002
-0.6112550214265053,-1.155102433358501,14.70361133269367
-0.66652809962951,-1.229351514201896,14.32421240535962
-0.7240576489088261,-1.313008674775728,13.95600168496103
-0.7845530335894565,-1.406686079286461,13.59887969480791
-0.8487194274150414,-1.511101544339009,13.25278891785668
-0.9172685902759772,-1.627085320447019,12.91771992061548
-0.9909292924922363,-1.755587463110266,12.59371893706876
-1.070457480216674,-1.897685866683932,12.28089717497571
-1.156646271211148,-2.054594984235307,11.97944217005806
-1.250335861256431,-2.227675199052582,11.68963158616112
-1.35242340728653,-2.41844274345402,11.41184994307927
-1.463872933002498,-2.628579971790906,11.14660884980841
-1.585725274655268,-2.859945679121362,10.89457143047814
-1.719108046621509,-3.11458500486648,10.65658175321006
-1.865245555188254,-3.394738258996634,10.43370020721321
-2.025468520384047,-3.702847740641405,10.22724591664175
-2.201223374174852,-4.041561264999229,10.03884742321804
-2.394080781661555,-4.413730648698338,9.870502999357804
-2.605742870870962,-4.822402795642361,9.724652046256546
-2.838048444819346,-5.270800238925118,9.604259050148414
-3.092975172706237,-5.762286989667788,9.512911457933766
-3.372637398789319,-6.300314280005796,9.454932505702761
-3.679277749066189,-6.888339230684724,9.43550936672751
-4.015250138030774,-7.529707609012349,9.460835803922732
-4.382991063401628,-8.227489697526508,9.53826657427733
-4.78497521643416,-8.9842559739897,9.676477819237608
-5.223650436883206,-9.801777051915575,9.885623181269604
-5.701345944776925,-10.6806306109675,10.17746893829537
-6.220146681280067,-11.61969765701225,10.56548255254263
-6.781725672313189,-12.61553266915215,11.06483730399104
-7.38712590867767,-13.66159891808635,11.69228108614631
-8.036483818018969,-14.74737409822207,12.46580071534526
-8.7286887241544,-15.85735566332174,13.40399638533096
-9.460977739227596,-16.97003331578314,14.52506860223167
-10.22847450082173,-18.05695038936602,15.84531969764143
-11.02369421968625,-19.08204556566648,17.37709529580525
-11.83605733242208,-20.00154395000736,19.12615256275397
-12.65147906541376,-20.76473347724502,21.08855633807101
-13.45212943144623,-21.31598601426428,23.24737863935229
-14.21648109049888,-21.59831627437197,25.56969944398181
-14.91977059047637,-21.55856752022081,28.00463145071905
-15.5349785095343,-21.15394575968702,30.48323133392603
-16.03437413321561,-20.35912792034847,32.92109724277908
-16.39156731310375,-19.17266898245579,35.22408319735909
-16.58387743485268,-17.62113810325693,37.29686928798404
-16.59470059065367,-15.75954918510726,39.05325275581159
-16.41547852383432,-13.66732845495547,40.42627110988023
-16.0468895101608,-11.4401579731488,41.37599077136571
-15.49900673810202,-9.179182166263994,41.89321155390405
-14.79037601036783,-6.979803559532866,41.99836680966025
-13.94618805829733,-4.922314947158063,41.73616030423537
-12.99588962728007,-3.065937047672214,41.16748445347524
-11.97064434870192,-1.446777773670499,40.36057142494936
-10.90101435203493,-0.07923439711429991,39.38310075876824
-9.815119116169928,1.040260835605761,38.29634789640657
-8.73738795914015,1.928409554318907,37.15172509056121
-7.687899269631377,2.61019009975323,35.98948807265626
-6.682216609981492,3.114665318142754,34.8390639274694
-5.731593105280348,3.471772770981366,33.72037837589534
-4.843412158531769,3.710131163180166,32.6456413611777
-4.021750869323079,3.855729030975428,31.62119943138617
-3.267980085707496,3.931292814811799,30.64921734415151
-2.58134305810449,3.956128271098907,29.72907586307868
-1.959478465590781,3.946260164408823,28.85845803989599
-1.398871477489903,3.9147376338146,28.03414616040125
-0.8952286711430032,3.872013423112334,27.25257503017932
-0.4437800815149932,3.826338485833523,26.51019375183117
-0.03951565858062173,3.784138001719699,25.80368509720795
0.3226349137298302,3.75035150236042,25.13008416653899
0.6476698397019842,3.728730336661124,24.48682939660219
0.9404216358405777,3.722091879808486,23.87177081815095
1.20549465982044,3.732533172264825,23.28315351622662
1.447227118372638,3.761608159149437,22.71958871914429
1.669671982644223,3.810473133500677,22.18002075547848
1.876592204450919,3.880004850624625,21.66369507525142
2.071466471735483,3.970895366560232,21.17013040201167
2.257502460233465,4.083727127324623,20.69909664957144
2.437655136856123,4.219031284005273,20.25059931502657
2.614648159892619,4.377331672296429,19.8248704981744
2.790996814459783,4.559176388114922,19.42236637975908
2.969031230775543,4.765158414420272,19.04377082838779
3.150918868488042,4.995926303089901,18.69000473184085
3.338685421504835,5.252185482364672,18.36224061252274
3.534233412025241,5.534690337927024,18.06192204983575
3.739357805964813,5.844226798824629,17.79078736200773
3.955757999905376,6.181584746095146,17.55089686733766
4.185045506859708,6.547519154833101,17.34466282136529
4.428746609394729,6.942698489514104,17.17488078202513
4.688299159855256,7.36763851803116,17.04476065679542
4.965042596474413,7.822619427245576,16.95795499943543
5.26020012247398,8.307583967331167,16.91858121456257
5.574851879704424,8.822014406015269,16.93123316698557
5.909897863603797,9.364786452922552,17.00097626531705
6.266009307485946,9.933999174125878,17.13331841223061
6.643567360097469,10.52678145498727,17.33414735630734
7.042588155672552,11.1390780184694,17.60962309700339
7.462633912014895,11.76542161409127,17.96601236370868
7.9027105859133,12.39870297683715,18.40945125980948
8.361153969855106,13.02995662199851,18.9456225881858
8.835508023006868,13.64818836188623,19.57933703170786
9.322401746894876,14.2402790676643,20.31401330486639
9.817434012307325,14.79100751067259,21.15106270875801
10.3150792457757,15.28324116938328,22.08919904180252
10.80863040941749,15.69834489014353,23.12371564412949
11.29019861036281,16.01684978576511,24.2457962274186
11.75079003221803,16.21940524288162,25.44195178950383
12.18047956505084,16.28800300310622,26.69369663131275
12.56869539640227,16.20741437138226,27.97758441129999
12.90461913823328,15.96672458975866,29.26571163086505
13.17769183437076,15.56079275128302,30.52675421326897
13.37819869176484,14.99142659769679,31.72753177815096
13.49788732162198,14.26805593334521,32.83500163242898
13.53055956277762,13.40772872096954,33.81848827335521
13.47256983463464,12.43434194205839,34.65187936721397
13.3231667259285,11.37714172983356,35.31549064039004
13.08463017999704,10.26865695386905,35.7973351214909
12.7621821295835,9.14233383631149,36.09362457858017
12.36367887318709,8.030188054491822,36.20846185663068
11.89912245902343,6.960772739398485,36.15281873687311
11.38004985107746,5.957683728079281,35.94300083773763
10.81886887452749,5.038711769047416,35.59885597121742
10.2282081475418,4.215636092759075,35.14197982304259
9.620336556644597,3.494561425480697,34.59412393113347
9.006690271276204,2.876646031271627,33.97593651987506
8.39752615988766,2.359053385019128,33.30608880642242
7.801703332870943,1.935976346874797,32.60077452330307
7.226581576242088,1.599617421376713,31.87352698777164
6.678017392872772,1.341049387901032,31.13527692834287
6.160434863017272,1.150918123359048,30.39457132140134
5.676948565208904,1.019978796064645,29.65788251522169
5.229518154141971,0.939476342408202,28.92995192148141
4.819117766090618,0.9013921342030614,28.21412891414225
4.445907359653192,0.8985830124443775,27.51268038482463
4.109396833753555,0.9248386309267713,26.82705825980301
3.808596983920011,0.9748802547618268,26.15812085749125
3.54215394038448,1.044320232524199,25.5063095607223
3.308465679791579,1.129597244841768,24.87178548522401
3.105780587011095,1.22789865683028,24.25453229247141
2.932278964207123,1.337078106985719,23.65443160285342
2.786138944225507,1.455573908560228,23.07131707686412
2.66558855805607,1.582331878142168,22.50501248539698
2.568945809633875,1.716734752149276,21.95535821253307
2.494648587032806,1.858539305599518,21.4222297660384
2.441276133511078,2.007821555269164,20.90555108965517
2.407563648539282,2.164929931232312,20.40530481203886
2.392411411458416,2.330445972231578,19.92154103782303
2.394889634672852,2.505151890978373,19.4543858792713
2.414240069461314,2.690004226764382,19.0040506270184
2.44987521159609,2.886112725351601,18.57084224734036
2.501375788991529,3.094723537538439,18.15517575298876
2.56848706038203,3.317205790538335,17.75758890795232
2.651114311809208,3.555040546211563,17.37875967839316
2.74931780457099,3.809811105352785,17.01952681881475
2.863307301466899,4.083193537151169,16.68091397155282
2.993436174188492,4.376946197955169,16.3641576462711
3.140194969518358,4.692896844530961,16.07073942051537
3.304204181133163,5.032925735700025,15.80242264631091
3.486205832450805,5.398942845331373,15.56129384105887
3.687053319178538,5.792856974155852,15.34980875761174
3.907698783246979,6.216534146988925,15.17084283473151
4.149177088599073,6.671742222317639,15.02774528189333
4.412585241351302,7.160078141722679,14.92439539710599
4.699055842571017,7.68287374556111,14.86525878664501
5.009722886666808,8.24107564638672,14.85543987421174
5.345677935388338,8.835094392998524,14.90072537116178
5.707914431850552,9.46461824513964,15.00761115169479
6.097257713336381,10.12838755873489,15.18330218662566
6.514278202337509,10.82392739623671,15.43567184876991
6.959185400080073,11.54723897266559,15.77316314340962
7.431700811297162,12.29245546521145,16.20461057005072
7.930908970049539,13.05147513488219,16.73895802325271
8.455087526892989,13.8135951373702,17.38484645153678
9.001520126153368,14.56518304332104,18.15004650167741
9.566299746800045,15.28943950228697,19.04071821834705
10.14413538816408,15.96632309594662,20.06049457436811
10.72818130439408,16.57272398656442,21.20941061250651
11.30991488666079,17.08298113543401,22.48273668712632
11.8790956585263,17.46983126681794,23.86982160362048
12.42384192695883,17.70584799993382,25.35310397130409
12.93086107292591,17.76536974474918,26.90749661462058
13.38586171880921,17.62682362614014,28.50037233541157
13.77415908986835,17.27523869248942,30.0923594374663
14.0814584851804,16.70462746330158,31.63907533808438
14.29476839244255,15.91983549193923,33.09378238122577
14.40336031564378,14.93745323105724,34.41075985033717
14.39966548919083,13.78548097679622,35.54899345770509
14.27998854900112,12.50163538243288,36.47564794400513
14.04493137540789,11.13044617172509,37.16876505720231
13.69945721740131,9.719544099183988,37.61874331337238
13.25257905283961,8.315708726440633,37.82838614324918
12.71671440205865,6.961274811346303,37.81158685621953
12.10679735809393,5.691384018353017,37.59096950777233
11.43926657607726,4.532357383595004,37.19495656755675
10.73105120250623,3.501223871356612,36.65475942389779
9.998658230593138,2.606238973243824,36.0017026587343
9.257432548522617,1.84810596599196,35.26514364470252
8.52102454936891,1.221578858847494,34.47108789167969
7.801067598772091,0.7171616727060417,33.64146789875277
7.107043696383647,0.3226931035267905,32.79396858706693
6.446301740447513,0.02468980844225088,31.94224634420986
5.824187831772449,-0.1906045985334133,31.09639025548323
5.244248656130425,-0.3364638485496541,30.26349825791695
4.708474524429573,-0.4251829515710454,29.44827428227244
4.217555879065746,-0.4677931061849255,28.65358552388959
3.771134401193595,-0.4739363122889769,27.8809466486136
3.368036343308105,-0.4518530782203034,27.13091816826094
3.006480952047271,-0.4084446229255532,26.40341966653558
2.684260773971372,-0.3493797277152701,25.69796628679583
2.398893384574516,-0.2792244337231553,25.01384045434817
2.147745864260912,-0.2015794690055441,24.35021162107212
1.928134394626789,-0.1192154864487228,23.70621601953623
1.737401870962715,-0.03420002967622264,23.08100680723512
1.572976591046775,0.05198714299358276,22.47378309972386
1.432415014586136,0.138351901172912,21.88380455006761
1.313431385161407,0.2242970700002224,21.31039649600409
1.213916731757043,0.3095468088588095,20.75294933216609
1.131949462863486,0.3940831683963221,20.21091468038031
1.065799460085235,0.4780937248323167,19.6838001025154
1.013927286722837,0.5619291008266956,19.1711634895716
0.9749798591416171,0.646069181048574,18.67260782619951
0.9477836893131137,0.7310968841208363,18.18777673251849
0.9313365970558725,0.8176784379889681,17.71635099109206
0.9247986096377053,0.9065492076822294,17.25804614845234
0.9274826128200034,0.9985042326862467,16.81261121590328
0.9388451887808282,1.094392738917585,16.37982846707459
0.9584779699944821,1.195115993049887,15.95951432794132
0.98609975131773,1.30162796167211,15.55152137046814
1.021549532509941,1.414938322436929,15.15574144818935
1.064780607568123,1.5361174475649,14.77211004752028
1.115855773092665,1.666303040704285,14.40061197060207


==> Figures/animation4a-4.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117


==> Figures/animation4a-5.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752


==> Figures/animation4a-6.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307


==> Figures/animation4a-7.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579


==> Figures/animation4a-8.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591


==> Figures/animation4a-9.csv <==
"xcoord","ycoord","zcoord"
5.0,5.0,5.0
5.053033939386574,6.095237589463893,5.143318460348007
5.205284074251193,7.194442948996657,5.344004945160183
5.448568140384333,8.315293498491915,5.610726079812739
5.777004035487384,9.472145247334094,5.955391290171186
6.186471138282808,10.6759160746472,6.393062209556389
6.674099477797688,11.93370916049309,6.941948507805561
7.237757829225171,13.24814557580455,7.623384616856932
7.875511981963143,14.61638383833241,8.461668078814357
8.585025910518794,16.02882464616812,9.483613923804622
9.362882789008125,17.4675401255271,10.71764549722531
10.20381192824664,18.90453898230131,12.19221012744475
11.09982472085107,20.30009101640214,13.93329562058348
12.03929081827614,21.60148897597453,15.96085945089111
13.00602751034797,22.74280845998356,18.28410636915519
13.97853015489276,23.64639271344797,20.89580502408981
14.92953279070414,24.22685069905497,23.76624498509071
15.82613917158439,24.39818426868816,26.83797033150546
16.63077731612441,24.08411897640038,30.02294877197215
17.30317016239382,23.23075067381565,33.20408233368327
17.80335327801421,21.81938947304031,36.2425997457072
18.09551101709905,19.87642469494417,38.99165643069922
18.15210135647019,17.47679281815386,41.31452903455487
17.9575064262159,14.73872351858356,43.10377210183309
17.51040428726657,11.80981196707875,44.29660189615392
16.82427621489994,8.847276629128377,44.88238273999088
15.92589766884426,5.997217519758047,44.90039577708277
14.85215589948116,3.377823177941517,44.42909217690083
13.6459051930575,1.069787055319628,43.57039164597487
12.35169102974382,-0.8853769414581887,42.4333514453901
11.01204610769615,-2.480671240816014,41.12069939275658
9.664781773574685,-3.735296168950074,39.7200290550179
8.341395034068425,-4.68534906318724,38.29977962317076
7.066478174400377,-5.37546508499376,36.90902484584434
5.857891505880795,-5.852379044816167,35.57968758349205
4.727428981683681,-6.16061192074399,34.32989696724182
3.681737968690761,-6.340014700152768,33.16754991668588
2.723313832742039,-6.424708874262749,32.09352039665542
1.851452398557031,-6.442954079638471,31.10426797371216
1.063095598813762,-6.417555747594567,30.19380046282915
0.3535434262399049,-6.366533829009727,29.35505588466661
-0.2829705205740083,-6.303872482141499,28.58081388766588
-0.8528290809317018,-6.240246643873156,27.86425273133068
-1.362690172424486,-6.183673568306996,27.19925456805704
-1.819235419134572,-6.140069943479946,26.58054147253535
-2.228991065574944,-6.113713580881495,26.00370415097737
-2.598205562131407,-6.107617797427905,25.46516752513791
-2.932770671200489,-6.123830158696019,24.96212333154803
-3.238175345534619,-6.163667730434721,24.49244936356048
-3.519483767427031,-6.227899964826216,24.05462745105138
-3.781330740420997,-6.316888744158164,23.64766706417181
-4.02792909683557,-6.430693407308847,23.27103794207798
-4.263084960007817,-6.569147026428734,22.92461289034683
-4.490217626278008,-6.731908870729857,22.60862047914756
-4.712381554880611,-6.918496905838841,22.32360652390291
-4.932288515685525,-7.128303312897883,22.07040273610679
-5.152328380552007,-7.360595344293123,21.85010065009113
-5.374587383392016,-7.614503337582337,21.66402876352987
-5.600862941521505,-7.888997368307744,21.51373071117469
-5.83267434755313,-8.182853827320656,21.40094218450019
-6.071268825602867,-8.49461315906202,21.32756419691633
-6.31762261518822,-8.822530101141082,21.29563017483874
-6.57243691742608,-9.164518034460123,21.30726424540468
-6.836128727184653,-9.518089500170891,21.36462802467083
-7.108816797469337,-9.880295574267253,21.46985323564568
-7.390303253228696,-10.24766761135825,21.62495767116151
-7.680051703268575,-10.61616585526333,21.8317424468718
-7.97716309882748,-10.98114051398584,22.09166926195249
-8.28035105573461,-11.33731201575172,22.4057176007777
-8.587918882496691,-11.67877815170301,22.77422355747696
-8.897741111565235,-11.9990564574311,23.19670430013612
-9.207252867258944,-12.29117021646171,23.67167509621211
-9.513450849406357,-12.54778556646574,24.19646916994743
-9.81290997076177,-12.761405031145,24.76707418163377
-10.10181964350448,-12.92461912749467,25.3780023558785
-10.37604324345107,-13.03041240503014,26.02221361334201
-10.63120328138137,-13.07251352000069,26.69111172094155
-10.86279321289842,-13.04577125578883,27.37463169522744
-11.06631463124863,-12.94653070714814,28.06143185859617
-11.2374359283535,-12.77297746141843,28.73919582728536
-11.37216562026759,-12.52541405173462,29.39503867398316
-11.46703077629028,-12.20643364821906,30.01599866505495
-11.51924880855805,-11.82096182937404,30.58958314269024
-11.52687972116504,-11.37614840276552,31.10432658847142
-11.48894614528811,-10.88110657460885,31.55031295097898
-11.40551027205531,-10.34651416961378,31.91961465062362
-11.27770005185081,-9.784108211170654,32.20660788421753
-11.10768139611709,-9.20611701691583,32.40813713325166
-10.89857801042197,-8.624680696339894,32.52351900889599
-10.6543452080441,-8.051310426601061,32.55439376706502
-10.37960793462605,-7.496429492422819,32.50444888738153
-10.07947577532238,-6.969026513631279,32.37905052468659
-9.759348671143742,-6.476436103873427,32.18482404177657
-9.424726475979801,-6.024247136977134,31.92922416380562
-9.081033614318377,-5.616326127783761,31.62012963772933
-8.7334673784784,-5.254934396662195,31.26548841362946
-8.386875308763498,-4.940913149361745,30.87302925454835
-8.045664063142912,-4.673910003621277,30.45004604279286
-7.713739533138602,-4.45262292423311,30.00325308154382
-7.394475897134273,-4.275041860663158,29.53870399378723
-7.090709893252736,-4.138673534773011,29.06176347450221
-6.804755813087898,-4.040739937614246,28.57711986458504
-6.538436470976432,-3.978345587675415,28.08882679646153
-6.293125565044182,-3.948612179804896,27.60036347216996
-6.069797284704689,-3.948781837450989,27.11470498695292
-5.869079616344733,-3.976291843502852,26.63439612225469
-5.691308458926813,-4.028824621062374,26.16162393858891
-5.536580313999809,-4.104337047622812,25.698286147713
-5.404801913919543,-4.201073090425952,25.24605356825563
-5.295735671725057,-4.317563397418968,24.80642596315505
-5.209040265088464,-4.452614984327907,24.38078125140641
-5.144306004635898,-4.605293608292776,23.97041852904504
-5.101084889965851,-4.774900868446717,23.57659557818373
-5.078915434742009,-4.960947557800116,23.20056163808953
-5.077342456659357,-5.163124326771603,22.84358620088161
-5.095932090294409,-5.381270313890721,22.50698450931287
-5.134282301526658,-5.615340054280569,22.19214029889311
-5.192029170903687,-5.865368688959254,21.90052615671807
-5.268849178353042,-6.131435264371097,21.63372167338393
-5.364457670270827,-6.413623729382968,21.3934293456574
-5.47860362866375,-6.711981106018458,21.18148794584117
-5.611060796629502,-7.02647223351642,20.99988280662786
-5.7616151508934,-7.356930470122334,20.85075217478503
-5.930048656600944,-7.703003795447713,20.73638846167247
-6.116119199134775,-8.06409590568798,20.65923286517464
-6.319536570669261,-8.439302157281686,20.62186146393039
-6.539934405405806,-8.827340619276752,20.62696050767926
-6.776838018698889,-9.226479071264908,20.67728827689986
-7.029628225135967,-9.634459562251266,20.77562060747164
-7.29750140393544,-10.04842314980396,20.92467703968988
-7.579426361802398,-10.46483867636132,21.12702464755172
-7.874098926750097,-10.8794408905633,21.38495705032507
-8.179895699301932,-11.28718482131586,21.70034704071068
-8.49482898806465,-11.68222493305561,22.07447282710083
-8.816505647219715,-12.05792902269154,22.50782021096357
-9.142093273551998,-12.40693775801863,22.9998661814391
-9.468297940107341,-12.72128080746766,23.54885338150319
-9.791358237729193,-12.99255920939286,24.15156949193581
-10.10706072500009,-13.21220051032873,24.8031503725431
-10.41078178494211,-13.37178790444998,25.49693010825441
-10.69756017902285,-13.46345702178391,26.22436398324303
-10.96220312663875,-13.48034445265663,26.97505072689954
-11.19942644278488,-13.41706143944174,27.73687703485797
-11.40402618096625,-13.27015591701973,28.49629956879106
-11.57107556120138,-13.03851826344028,29.23876724456581
-11.69613710873113,-12.72368295863815,29.94927047374389
-11.77547644604461,-12.32998175202094,30.61298610282255
-11.80626171537241,-11.86451487879858,31.21597005457182
-11.78673176951618,-11.33692482662892,31.74583754293588
-11.71631747473958,-10.75897991032783,32.19236629040983
-11.59570381268451,-10.14399877375941,32.54796325910752
-11.4268256398124,-9.506167516267293,32.80794991023796
-11.21279627529099,-8.859814438092716,32.97064270332999
-10.95777460253135,-8.218710880007448,33.03723053210603
-10.66678209549579,-7.59545990566055,33.0114744632836
-10.34548529350283,-7.001019440815517,32.89927337397878
-9.999961256584191,-6.44438634550784,32.70814921989169
-9.636463355439261,-5.932446774639519,32.44670701594819
-9.261202681613785,-5.469979691053716,32.12411832655509
-8.880156964367588,-5.059786986510391,31.74966555950737
-8.498914820786814,-4.702916337078633,31.33237052062107
-8.122559079695325,-4.398941342778881,30.88071714340634
-7.75558930309838,-4.14626644034342,30.402466956119
-7.401880788317911,-3.942429892447908,29.90455768373902
-7.064675390096821,-3.784385239369037,29.39307058583231
-6.746598424509702,-3.668748658637056,28.8732503002332
-6.449695575910897,-3.592005857783129,28.34956138167534
-6.175483946415488,-3.550676989828692,27.82576759914045
-5.92501197916624,-3.541441530553576,27.30502267097461
-5.69892378621412,-3.561227211794914,26.78996391975863
-5.497524287173242,-3.607268202595888,26.28280294872015
-5.320842421134769,-3.677138041429657,25.78540967081729
-5.168690471221412,-3.76876260279096,25.2993877794359
-5.040718206258196,-3.880417841810587,24.82614104022261
-4.936461085691558,-4.0107163612732,24.36693066065035
-4.855382194400882,-4.158586097712808,23.92292453325581
-4.796907884028886,-4.323243697627244,23.4952394294446
-4.760457311651376,-4.504164490887995,23.08497731535865
-4.745466201003121,-4.701050384038852,22.69325692898672
-4.75140522151675,-4.913796495273022,22.3212416438324
-4.777793400024207,-5.142456931192242,21.97016448100307
-4.824206961076804,-5.387209754783176,21.6413509389226
-4.89028394443446,-5.648320905182961,21.33624009894968
-4.975724880540536,-5.926106594522628,21.05640423966414
-5.080289723463896,-6.220893519612056,20.80356695075747
-5.203791151549184,-6.532976084132725,20.57961947393779
-5.346084254008815,-6.862569732452338,20.38663470547446
-5.507052532019835,-7.209759456667575,20.22687796475062
-5.686590061186513,-7.57444256784386,20.10281325830651
-5.884579595248582,-7.956264941701046,20.01710334536787
-6.100866347147139,-8.354550187124486,19.97260144078851
-6.335227173831278,-8.768221579782075,19.97233188644654
-6.587334929160123,-9.195717196707543,20.01945660870963
-6.856717851698821,-9.634899528990948,20.11722370433548
-7.14271404084903,-10.08296198505441,20.26889413384466
-7.444421367392792,-10.53633616115931,20.47764235722107
-7.760643585042224,-10.99060555670228,20.74642696701986
-8.089833976382723,-11.44043350908544,21.07782814166391
-8.430038589054663,-11.87951540034317,21.47385026862709
-8.778841988662883,-12.30056742259176,21.9356905903769
-9.133319439445993,-12.69536602424732,22.46347838455783
-9.490000449911971,-13.05485308655608,23.05599407829893
-9.844849567949742,-13.36932125748122,23.71038369442348
-10.19327100389691,-13.62869098211236,24.42189071729288
-10.5301438762133,-13.82288495786583,25.18363404260299
-10.84989435788026,-13.94229661333174,25.98646590658951
-11.14660950731559,-13.9783368903616,26.81894598366332
-11.41419492224974,-13.92402901794714,27.66746546850062
-11.64657453513663,-13.774605982824,28.51654645616875
-11.83792607764787,-13.5280528194135,29.34932664935729
-11.9829404600393,-13.18552899358627,30.14821807173579
-12.07708828806108,-12.75160817648316,30.89570349997978
-12.11687290303145,-12.23428555127668,31.57520985532174
-12.1000476081832,-11.64472629191276,32.17197892743431
-12.02577583267099,-10.99676016400718,32.6738474259335
-11.89471712123345,-10.30616106389769,33.07185366153412
-11.70902866103317,-9.589780147484634,33.36060743690582
-11.47228061842735,-8.864620813680666,33.53838992103942
-11.18929250141226,-8.146949166428929,33.6069856107643
-10.86590563313205,-7.451523976908358,33.57128197706868
-10.50871240416552,-6.791008336422829,33.43869780175195
-10.12476555914812,-6.175596353601613,33.21851460757591
-9.721290280048382,-5.612858510464724,32.92118613461206
-9.305418730892725,-5.107783984779521,32.55769052328137
-8.883961879471155,-4.662980790208621,32.13897257695001
-8.4632277962955,-4.278986103601788,31.67550358315249
-8.048890148244515,-3.954638782229358,31.17696747954614
-7.645905918264867,-3.687471715052523,30.65206721332051
-7.258477866716826,-3.474090758718759,30.10843510107388
-6.890055006767835,-3.310517253380819,29.55262579824235
-6.54336329338464,-3.192480757547355,28.99016930355359
-6.220458598771382,-3.115656644968118,28.42566307865529
-5.922794595802777,-3.075849150138275,27.86288567150949
-5.6512991334218,-3.069124362655676,27.30491820684721
-5.406453844404003,-3.091899849580503,26.75426404135806
-5.188372912001807,-3.140998434496454,26.21296034713458
-4.996878028476067,-3.21367359105831,25.68267818430553
-4.831567543007639,-3.307613269955898,25.16480971476182
-4.691878592254651,-3.420928043718483,24.66054265419961
-4.577141631666217,-3.55212841506889,24.17092296881466
-4.486627252328246,-3.70009511380472,23.69690731908591
-4.419585497058806,-3.864045273369747,23.23940695198572
-4.375278103828088,-4.043496562783583,22.79932474235728
-4.353004227007156,-4.238230659499698,22.37758696010104
-4.352120237865307,-4.448256876840698,21.97517114711268
-4.372054202526092,-4.673776291440594,21.59313126314437
-4.412315592457281,-4.915146334515327,21.23262102456096
-4.472500710728455,-5.17284549897091,20.89491612449043
-4.55229422535901,-5.447437557554678,20.58143578875019
-4.651467095650955,-5.73953447377944,20.2937638846136
-4.769871063453961,-6.049757009410115,20.03366955002941
-4.907429762843539,-6.378691886722547,19.80312703737256
-5.064126382280426,-6.726844252822065,19.60433415436146
-5.239987696719615,-7.094584125898454,19.43972832085911
-5.435064177965733,-7.482085496148632,19.31199883000084
-5.649405796042276,-7.889256833425174,19.22409339429968
-5.883033051094248,-8.315661956702629,19.17921646665725
-6.135902736323383,-8.760430596686403,19.18081615731761
-6.407867943790395,-9.22215859430385,19.23255584189171
-6.698631907645465,-9.698798597108496,19.3382658184415
-7.007695459742132,-10.1875434209253,19.50186970388254
-7.334298181717665,-10.68470600819857,19.72727978854702
-7.677353809559184,-11.1856021865089,20.01825547656055
-8.035381114657952,-11.68444520736309,20.3782194761338
-8.4064323750628,-12.17426423147616,20.81002787521279
-8.788022669837527,-12.64686228588611,21.31569298917511
-9.17706455363273,-13.09283231976766,21.8960622303615
-9.569814123474782,-13.50165216271576,22.55046245382149
-9.961835932638971,-13.86187953003954,23.27632727456636
-10.34799541163086,-14.16146562744866,24.06883432131749
-10.72248811230823,-14.3881992634702,24.92058930778125


==> Figures/animation4b-0.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0


==> Figures/animation4b-1.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976


==> Figures/animation4b-10.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663


==> Figures/animation4b-11.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475


==> Figures/animation4b-12.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345


==> Figures/animation4b-13.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151


==> Figures/animation4b-14.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151
-4.91241163283525,-7.469004875122019,16.88872050211766
-5.178947480185356,-7.954080583486895,16.82821492945369
-5.467629602210864,-8.467028950659191,16.81664932384209
-5.778986224835132,-9.007400101901142,16.85893474200655
-6.113419074031915,-9.57402579570829,16.96044473597572
-6.471138546793202,-10.16483965993905,17.12697422771923
-6.852086811243773,-10.77667443271041,17.36465951087799
-7.255847976751875,-11.40504052912726,17.67984707016173
-7.681545163933332,-12.0438945366197,18.07889745766855
-8.127725405591352,-12.68541199586495,18.5679099837993
-8.592234927021131,-13.31978608031158,19.15235523745785
-9.072089571095717,-13.93508226355145,19.83660643407755
-9.563347976004573,-14.51718797403835,20.62336842659737
-10.06099849708817,-15.0499040817611,21.51301596057998
-10.55887452867126,-15.51522947532851,22.50287101952057
-11.04961632432342,-15.89388775964797,23.58647248690727
-11.52469984609096,-16.16613254361883,24.75291774320378
-11.9745535401896,-16.31284159886486,25.9863807948955
-12.38878104615971,-16.31686890165978,27.26592816899729
-12.75650064436458,-16.16456943618855,28.56575338271255
-13.06680023603503,-15.84735213471686,29.85592484008618
-13.30929037473947,-15.3630646500727,31.10368562225501
-13.47471928677305,-14.71698681743532,32.27525937839001
-13.55559632880564,-13.92222385241773,33.3380171102294
-13.54675824247991,-12.99935426865162,34.26276744074757
-13.44580998449512,-11.97529630098357,35.02587485455201
-13.25338131777188,-10.88148960649087,35.6109087763438
-12.97316140054257,-9.751613917583812,36.00958947157517
-12.61170276276833,-8.619149517075513,36.22191327125424
-12.17801734741856,-7.515103199693558,36.25548081621591


==> Figures/animation4b-15.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151
-4.91241163283525,-7.469004875122019,16.88872050211766
-5.178947480185356,-7.954080583486895,16.82821492945369
-5.467629602210864,-8.467028950659191,16.81664932384209
-5.778986224835132,-9.007400101901142,16.85893474200655
-6.113419074031915,-9.57402579570829,16.96044473597572
-6.471138546793202,-10.16483965993905,17.12697422771923
-6.852086811243773,-10.77667443271041,17.36465951087799
-7.255847976751875,-11.40504052912726,17.67984707016173
-7.681545163933332,-12.0438945366197,18.07889745766855
-8.127725405591352,-12.68541199586495,18.5679099837993
-8.592234927021131,-13.31978608031158,19.15235523745785
-9.072089571095717,-13.93508226355145,19.83660643407755
-9.563347976004573,-14.51718797403835,20.62336842659737
-10.06099849708817,-15.0499040817611,21.51301596057998
-10.55887452867126,-15.51522947532851,22.50287101952057
-11.04961632432342,-15.89388775964797,23.58647248690727
-11.52469984609096,-16.16613254361883,24.75291774320378
-11.9745535401896,-16.31284159886486,25.9863807948955
-12.38878104615971,-16.31686890165978,27.26592816899729
-12.75650064436458,-16.16456943618855,28.56575338271255
-13.06680023603503,-15.84735213471686,29.85592484008618
-13.30929037473947,-15.3630646500727,31.10368562225501
-13.47471928677305,-14.71698681743532,32.27525937839001
-13.55559632880564,-13.92222385241773,33.3380171102294
-13.54675824247991,-12.99935426865162,34.26276744074757
-13.44580998449512,-11.97529630098357,35.02587485455201
-13.25338131777188,-10.88148960649087,35.6109087763438
-12.97316140054257,-9.751613917583812,36.00958947157517
-12.61170276276833,-8.619149517075513,36.22191327125424
-12.17801734741856,-7.515103199693558,36.25548081621591
-11.68301406508141,-6.466174600769429,36.12418149487167
-11.13884424734228,-5.493538407545816,35.84647391839771
-10.55822599291865,-4.612297794480255,35.44353051416065
-9.95381141068781,-3.831554511358533,34.93748707112427
-9.337645429968605,-3.154963704312579,34.34997258270646
-8.720745595094245,-2.581605498896799,33.70101408553491
-8.112813291184475,-2.107006843340709,33.00833603188807
-7.522071187858892,-1.724174628584187,32.28701723134974
-6.955210843535962,-1.424541120356202,31.5494352077064
-6.417428536110161,-1.198763823003062,30.80541593938171
-5.912525714770154,-1.037356685627627,30.06251075286374
-5.443051817613687,-0.9311548244109135,29.32633511358566
-5.010470350325566,-0.8716305301993386,28.60092062534265
-4.615333050653422,-0.8510858855595832,27.8890478154044
-4.25745094074599,-0.8627491052622774,27.19254106761129
-3.936054649805913,-0.9007999291066949,26.51251753549387
-3.649939359220078,-0.9603457849752041,25.84958906174002
-3.397592028622994,-1.037366218585229,25.20402054803708
-3.177300248380189,-1.128638993960442,24.57585052105365
-2.987243223653359,-1.23165768409705,23.96498046981468
-2.825566134231885,-1.344547633157122,23.37123942712299
-2.690439534892381,-1.465984876636125,22.79442964303072
-2.580105651468868,-1.595120880099387,22.23435833836674
-2.492913459367452,-1.731514699873874,21.69085961589099
-2.427344358710509,-1.875073279361506,21.16380975404939
-2.382030124070858,-2.025999982702962,20.65313836821338
-2.355764635642012,-2.184751059332686,20.15883731643216
-2.347510712451497,-2.351999470067915,19.68096874977564
-2.356403179854856,-2.528605342817804,19.21967334862092
-2.381749121074011,-2.715592229664898,18.77517952803273


==> Figures/animation4b-16.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151
-4.91241163283525,-7.469004875122019,16.88872050211766
-5.178947480185356,-7.954080583486895,16.82821492945369
-5.467629602210864,-8.467028950659191,16.81664932384209
-5.778986224835132,-9.007400101901142,16.85893474200655
-6.113419074031915,-9.57402579570829,16.96044473597572
-6.471138546793202,-10.16483965993905,17.12697422771923
-6.852086811243773,-10.77667443271041,17.36465951087799
-7.255847976751875,-11.40504052912726,17.67984707016173
-7.681545163933332,-12.0438945366197,18.07889745766855
-8.127725405591352,-12.68541199586495,18.5679099837993
-8.592234927021131,-13.31978608031158,19.15235523745785
-9.072089571095717,-13.93508226355145,19.83660643407755
-9.563347976004573,-14.51718797403835,20.62336842659737
-10.06099849708817,-15.0499040817611,21.51301596057998
-10.55887452867126,-15.51522947532851,22.50287101952057
-11.04961632432342,-15.89388775964797,23.58647248690727
-11.52469984609096,-16.16613254361883,24.75291774320378
-11.9745535401896,-16.31284159886486,25.9863807948955
-12.38878104615971,-16.31686890165978,27.26592816899729
-12.75650064436458,-16.16456943618855,28.56575338271255
-13.06680023603503,-15.84735213471686,29.85592484008618
-13.30929037473947,-15.3630646500727,31.10368562225501
-13.47471928677305,-14.71698681743532,32.27525937839001
-13.55559632880564,-13.92222385241773,33.3380171102294
-13.54675824247991,-12.99935426865162,34.26276744074757
-13.44580998449512,-11.97529630098357,35.02587485455201
-13.25338131777188,-10.88148960649087,35.6109087763438
-12.97316140054257,-9.751613917583812,36.00958947157517
-12.61170276276833,-8.619149517075513,36.22191327125424
-12.17801734741856,-7.515103199693558,36.25548081621591
-11.68301406508141,-6.466174600769429,36.12418149487167
-11.13884424734228,-5.493538407545816,35.84647391839771
-10.55822599291865,-4.612297794480255,35.44353051416065
-9.95381141068781,-3.831554511358533,34.93748707112427
-9.337645429968605,-3.154963704312579,34.34997258270646
-8.720745595094245,-2.581605498896799,33.70101408553491
-8.112813291184475,-2.107006843340709,33.00833603188807
-7.522071187858892,-1.724174628584187,32.28701723134974
-6.955210843535962,-1.424541120356202,31.5494352077064
-6.417428536110161,-1.198763823003062,30.80541593938171
-5.912525714770154,-1.037356685627627,30.06251075286374
-5.443051817613687,-0.9311548244109135,29.32633511358566
-5.010470350325566,-0.8716305301993386,28.60092062534265
-4.615333050653422,-0.8510858855595832,27.8890478154044
-4.25745094074599,-0.8627491052622774,27.19254106761129
-3.936054649805913,-0.9007999291066949,26.51251753549387
-3.649939359220078,-0.9603457849752041,25.84958906174002
-3.397592028622994,-1.037366218585229,25.20402054803708
-3.177300248380189,-1.128638993960442,24.57585052105365
-2.987243223653359,-1.23165768409705,23.96498046981468
-2.825566134231885,-1.344547633157122,23.37123942712299
-2.690439534892381,-1.465984876636125,22.79442964303072
-2.580105651468868,-1.595120880099387,22.23435833836674
-2.492913459367452,-1.731514699873874,21.69085961589099
-2.427344358710509,-1.875073279361506,21.16380975404939
-2.382030124070858,-2.025999982702962,20.65313836821338
-2.355764635642012,-2.184751059332686,20.15883731643216
-2.347510712451497,-2.351999470067915,19.68096874977564
-2.356403179854856,-2.528605342817804,19.21967334862092
-2.381749121074011,-2.715592229664898,18.77517952803273
-2.42302609039783,-2.914128281072055,18.34781421882827
-2.479878905698235,-3.125511417412959,17.93801571801495
-2.552115490132243,-3.351157547230467,17.54634903684294
-2.639702095952849,-3.592590842739566,17.17352414239577
-2.742758114892577,-3.851435025059429,16.82041747658945
-2.861550556494187,-4.129404524505103,16.48809713251667
-2.996488154304354,-4.428294255632348,16.17785205983023
-3.148114935765504,-4.749966573683658,15.89122564439277
-3.317102960266731,-5.09633375029949,15.63005394591284
-3.504243786178847,-5.469334014720312,15.39650875939093
-3.710438066735394,-5.870898847583446,15.19314546418682
-3.936682491512006,-6.302908787888424,15.0229553022887
-4.184053081012387,-6.767134528100316,14.88942123844494
-4.45368360428386,-7.265159549685907,14.79657584077183
-4.746737624624418,-7.798280035172903,14.74905861032438
-5.064372392884317,-8.367377359100836,14.75216880019557
-5.407692516934867,-8.972758231911264,14.81190791245667
-5.777691068116645,-9.61395773548118,14.9350036664114
-6.175175588487687,-10.28950131849259,15.12890424858201
-6.600676410223511,-10.99662368785647,15.40172811141456
-7.054334898178215,-11.73094592202118,15.76215064815747
-7.535769826494858,-12.4861176187948,16.21920512571463
-8.043921291208122,-13.25343907897471,16.78197203537822
-8.5768735694462,-14.02148991027561,17.4591297180856
-9.131661398720537,-14.77580514028735,18.25834149497686
-9.704068459933142,-15.49865731859985,19.18546290800413
-10.28843246179173,-16.16902124724857,20.24356971906168
-10.87747792543926,-16.76281313389087,21.43183546169421
-11.46220489447203,-17.25350211115986,22.74432768493927
-12.03186807389431,-17.61318118605588,24.1688427078451


==> Figures/animation4b-17.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151
-4.91241163283525,-7.469004875122019,16.88872050211766
-5.178947480185356,-7.954080583486895,16.82821492945369
-5.467629602210864,-8.467028950659191,16.81664932384209
-5.778986224835132,-9.007400101901142,16.85893474200655
-6.113419074031915,-9.57402579570829,16.96044473597572
-6.471138546793202,-10.16483965993905,17.12697422771923
-6.852086811243773,-10.77667443271041,17.36465951087799
-7.255847976751875,-11.40504052912726,17.67984707016173
-7.681545163933332,-12.0438945366197,18.07889745766855
-8.127725405591352,-12.68541199586495,18.5679099837993
-8.592234927021131,-13.31978608031158,19.15235523745785
-9.072089571095717,-13.93508226355145,19.83660643407755
-9.563347976004573,-14.51718797403835,20.62336842659737
-10.06099849708817,-15.0499040817611,21.51301596057998
-10.55887452867126,-15.51522947532851,22.50287101952057
-11.04961632432342,-15.89388775964797,23.58647248690727
-11.52469984609096,-16.16613254361883,24.75291774320378
-11.9745535401896,-16.31284159886486,25.9863807948955
-12.38878104615971,-16.31686890165978,27.26592816899729
-12.75650064436458,-16.16456943618855,28.56575338271255
-13.06680023603503,-15.84735213471686,29.85592484008618
-13.30929037473947,-15.3630646500727,31.10368562225501
-13.47471928677305,-14.71698681743532,32.27525937839001
-13.55559632880564,-13.92222385241773,33.3380171102294
-13.54675824247991,-12.99935426865162,34.26276744074757
-13.44580998449512,-11.97529630098357,35.02587485455201
-13.25338131777188,-10.88148960649087,35.6109087763438
-12.97316140054257,-9.751613917583812,36.00958947157517
-12.61170276276833,-8.619149517075513,36.22191327125424
-12.17801734741856,-7.515103199693558,36.25548081621591
-11.68301406508141,-6.466174600769429,36.12418149487167
-11.13884424734228,-5.493538407545816,35.84647391839771
-10.55822599291865,-4.612297794480255,35.44353051416065
-9.95381141068781,-3.831554511358533,34.93748707112427
-9.337645429968605,-3.154963704312579,34.34997258270646
-8.720745595094245,-2.581605498896799,33.70101408553491
-8.112813291184475,-2.107006843340709,33.00833603188807
-7.522071187858892,-1.724174628584187,32.28701723134974
-6.955210843535962,-1.424541120356202,31.5494352077064
-6.417428536110161,-1.198763823003062,30.80541593938171
-5.912525714770154,-1.037356685627627,30.06251075286374
-5.443051817613687,-0.9311548244109135,29.32633511358566
-5.010470350325566,-0.8716305301993386,28.60092062534265
-4.615333050653422,-0.8510858855595832,27.8890478154044
-4.25745094074599,-0.8627491052622774,27.19254106761129
-3.936054649805913,-0.9007999291066949,26.51251753549387
-3.649939359220078,-0.9603457849752041,25.84958906174002
-3.397592028622994,-1.037366218585229,25.20402054803708
-3.177300248380189,-1.128638993960442,24.57585052105365
-2.987243223653359,-1.23165768409705,23.96498046981468
-2.825566134231885,-1.344547633157122,23.37123942712299
-2.690439534892381,-1.465984876636125,22.79442964303072
-2.580105651468868,-1.595120880099387,22.23435833836674
-2.492913459367452,-1.731514699873874,21.69085961589099
-2.427344358710509,-1.875073279361506,21.16380975404939
-2.382030124070858,-2.025999982702962,20.65313836821338
-2.355764635642012,-2.184751059332686,20.15883731643216
-2.347510712451497,-2.351999470067915,19.68096874977564
-2.356403179854856,-2.528605342817804,19.21967334862092
-2.381749121074011,-2.715592229664898,18.77517952803273
-2.42302609039783,-2.914128281072055,18.34781421882827
-2.479878905698235,-3.125511417412959,17.93801571801495
-2.552115490132243,-3.351157547230467,17.54634903684294
-2.639702095952849,-3.592590842739566,17.17352414239577
-2.742758114892577,-3.851435025059429,16.82041747658945
-2.861550556494187,-4.129404524505103,16.48809713251667
-2.996488154304354,-4.428294255632348,16.17785205983023
-3.148114935765504,-4.749966573683658,15.89122564439277
-3.317102960266731,-5.09633375029949,15.63005394591284
-3.504243786178847,-5.469334014720312,15.39650875939093
-3.710438066735394,-5.870898847583446,15.19314546418682
-3.936682491512006,-6.302908787888424,15.0229553022887
-4.184053081012387,-6.767134528100316,14.88942123844494
-4.45368360428386,-7.265159549685907,14.79657584077183
-4.746737624624418,-7.798280035172903,14.74905861032438
-5.064372392884317,-8.367377359100836,14.75216880019557
-5.407692516934867,-8.972758231911264,14.81190791245667
-5.777691068116645,-9.61395773548118,14.9350036664114
-6.175175588487687,-10.28950131849259,15.12890424858201
-6.600676410223511,-10.99662368785647,15.40172811141456
-7.054334898178215,-11.73094592202118,15.76215064815747
-7.535769826494858,-12.4861176187948,16.21920512571463
-8.043921291208122,-13.25343907897471,16.78197203537822
-8.5768735694462,-14.02148991027561,17.4591297180856
-9.131661398720537,-14.77580514028735,18.25834149497686
-9.704068459933142,-15.49865731859985,19.18546290800413
-10.28843246179173,-16.16902124724857,20.24356971906168
-10.87747792543926,-16.76281313389087,21.43183546169421
-11.46220489447203,-17.25350211115986,22.74432768493927
-12.03186807389431,-17.61318118605588,24.1688427078451
-12.57408436693209,-17.81414807259331,25.68595299200704
-13.07510490389146,-17.83097757132174,27.26848615754243
-13.52027782897495,-17.64296648887057,28.88167136034516
-13.89470852342467,-17.23671152297931,30.48415613475954
-14.18409480221529,-16.60846661179236,32.02999925154013
-14.37567926688337,-15.76585743518101,33.47158283864429
-14.45922629371736,-14.72854689968515,34.76318477423551
-14.42790646482177,-13.52757045455133,35.86476042019516
-14.27896587488344,-12.20328469220848,36.74536457126811
-14.0140772181238,-10.80214757257179,37.38565271802099
-13.63931266572123,-9.37279611221372,37.77905126246591
-13.16473654955489,-7.962030175365721,37.93144499304807
-12.60367488880287,-6.611304845625674,37.8595221390749
-11.97176452083205,-5.354186616882548,37.58815698515674
-11.28590722763863,-4.214994992514398,37.14733529409041
-10.56325137808794,-3.208606616176551,36.56912163606345
-9.82029997112997,-2.341209037157186,35.88505713226222
-9.07220865349933,-1.611689778574868,35.12421311722445
-8.332300064988523,-1.013333220166401,34.311963784577
-7.611789276351747,-0.5355487640765847,33.46941561542275
-6.919693132765905,-0.1654363303675255,32.61335789954352
-6.26288465948692,0.1109188370735376,31.75657346837694
-5.646250709947235,0.3074587140309185,30.90835847238622
-5.072914100122333,0.4374595434775977,30.07512903095924
-4.54448789737345,0.5130924389694118,29.26102786426133
-4.061337159694809,0.5451853791856478,28.4684770656283
-3.622830803093549,0.5431344563183144,27.69864973942074
-3.227572615690875,0.5149184899305614,26.95185217418748
-2.873605434021229,0.4671798927889357,26.22782022526248
-2.558586159896465,0.4053436508920923,25.52594011722098


==> Figures/animation4b-18.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151
-4.91241163283525,-7.469004875122019,16.88872050211766
-5.178947480185356,-7.954080583486895,16.82821492945369
-5.467629602210864,-8.467028950659191,16.81664932384209
-5.778986224835132,-9.007400101901142,16.85893474200655
-6.113419074031915,-9.57402579570829,16.96044473597572
-6.471138546793202,-10.16483965993905,17.12697422771923
-6.852086811243773,-10.77667443271041,17.36465951087799
-7.255847976751875,-11.40504052912726,17.67984707016173
-7.681545163933332,-12.0438945366197,18.07889745766855
-8.127725405591352,-12.68541199586495,18.5679099837993
-8.592234927021131,-13.31978608031158,19.15235523745785
-9.072089571095717,-13.93508226355145,19.83660643407755
-9.563347976004573,-14.51718797403835,20.62336842659737
-10.06099849708817,-15.0499040817611,21.51301596057998
-10.55887452867126,-15.51522947532851,22.50287101952057
-11.04961632432342,-15.89388775964797,23.58647248690727
-11.52469984609096,-16.16613254361883,24.75291774320378
-11.9745535401896,-16.31284159886486,25.9863807948955
-12.38878104615971,-16.31686890165978,27.26592816899729
-12.75650064436458,-16.16456943618855,28.56575338271255
-13.06680023603503,-15.84735213471686,29.85592484008618
-13.30929037473947,-15.3630646500727,31.10368562225501
-13.47471928677305,-14.71698681743532,32.27525937839001
-13.55559632880564,-13.92222385241773,33.3380171102294
-13.54675824247991,-12.99935426865162,34.26276744074757
-13.44580998449512,-11.97529630098357,35.02587485455201
-13.25338131777188,-10.88148960649087,35.6109087763438
-12.97316140054257,-9.751613917583812,36.00958947157517
-12.61170276276833,-8.619149517075513,36.22191327125424
-12.17801734741856,-7.515103199693558,36.25548081621591
-11.68301406508141,-6.466174600769429,36.12418149487167
-11.13884424734228,-5.493538407545816,35.84647391839771
-10.55822599291865,-4.612297794480255,35.44353051416065
-9.95381141068781,-3.831554511358533,34.93748707112427
-9.337645429968605,-3.154963704312579,34.34997258270646
-8.720745595094245,-2.581605498896799,33.70101408553491
-8.112813291184475,-2.107006843340709,33.00833603188807
-7.522071187858892,-1.724174628584187,32.28701723134974
-6.955210843535962,-1.424541120356202,31.5494352077064
-6.417428536110161,-1.198763823003062,30.80541593938171
-5.912525714770154,-1.037356685627627,30.06251075286374
-5.443051817613687,-0.9311548244109135,29.32633511358566
-5.010470350325566,-0.8716305301993386,28.60092062534265
-4.615333050653422,-0.8510858855595832,27.8890478154044
-4.25745094074599,-0.8627491052622774,27.19254106761129
-3.936054649805913,-0.9007999291066949,26.51251753549387
-3.649939359220078,-0.9603457849752041,25.84958906174002
-3.397592028622994,-1.037366218585229,25.20402054803708
-3.177300248380189,-1.128638993960442,24.57585052105365
-2.987243223653359,-1.23165768409705,23.96498046981468
-2.825566134231885,-1.344547633157122,23.37123942712299
-2.690439534892381,-1.465984876636125,22.79442964303072
-2.580105651468868,-1.595120880099387,22.23435833836674
-2.492913459367452,-1.731514699873874,21.69085961589099
-2.427344358710509,-1.875073279361506,21.16380975404939
-2.382030124070858,-2.025999982702962,20.65313836821338
-2.355764635642012,-2.184751059332686,20.15883731643216
-2.347510712451497,-2.351999470067915,19.68096874977564
-2.356403179854856,-2.528605342817804,19.21967334862092
-2.381749121074011,-2.715592229664898,18.77517952803273
-2.42302609039783,-2.914128281072055,18.34781421882827
-2.479878905698235,-3.125511417412959,17.93801571801495
-2.552115490132243,-3.351157547230467,17.54634903684294
-2.639702095952849,-3.592590842739566,17.17352414239577
-2.742758114892577,-3.851435025059429,16.82041747658945
-2.861550556494187,-4.129404524505103,16.48809713251667
-2.996488154304354,-4.428294255632348,16.17785205983023
-3.148114935765504,-4.749966573683658,15.89122564439277
-3.317102960266731,-5.09633375029949,15.63005394591284
-3.504243786178847,-5.469334014720312,15.39650875939093
-3.710438066735394,-5.870898847583446,15.19314546418682
-3.936682491512006,-6.302908787888424,15.0229553022887
-4.184053081012387,-6.767134528100316,14.88942123844494
-4.45368360428386,-7.265159549685907,14.79657584077183
-4.746737624624418,-7.798280035172903,14.74905861032438
-5.064372392884317,-8.367377359100836,14.75216880019557
-5.407692516934867,-8.972758231911264,14.81190791245667
-5.777691068116645,-9.61395773548118,14.9350036664114
-6.175175588487687,-10.28950131849259,15.12890424858201
-6.600676410223511,-10.99662368785647,15.40172811141456
-7.054334898178215,-11.73094592202118,15.76215064815747
-7.535769826494858,-12.4861176187948,16.21920512571463
-8.043921291208122,-13.25343907897471,16.78197203537822
-8.5768735694462,-14.02148991027561,17.4591297180856
-9.131661398720537,-14.77580514028735,18.25834149497686
-9.704068459933142,-15.49865731859985,19.18546290800413
-10.28843246179173,-16.16902124724857,20.24356971906168
-10.87747792543926,-16.76281313389087,21.43183546169421
-11.46220489447203,-17.25350211115986,22.74432768493927
-12.03186807389431,-17.61318118605588,24.1688427078451
-12.57408436693209,-17.81414807259331,25.68595299200704
-13.07510490389146,-17.83097757132174,27.26848615754243
-13.52027782897495,-17.64296648887057,28.88167136034516
-13.89470852342467,-17.23671152297931,30.48415613475954
-14.18409480221529,-16.60846661179236,32.02999925154013
-14.37567926688337,-15.76585743518101,33.47158283864429
-14.45922629371736,-14.72854689968515,34.76318477423551
-14.42790646482177,-13.52757045455133,35.86476042019516
-14.27896587488344,-12.20328469220848,36.74536457126811
-14.0140772181238,-10.80214757257179,37.38565271802099
-13.63931266572123,-9.37279611221372,37.77905126246591
-13.16473654955489,-7.962030175365721,37.93144499304807
-12.60367488880287,-6.611304845625674,37.8595221390749
-11.97176452083205,-5.354186616882548,37.58815698515674
-11.28590722763863,-4.214994992514398,37.14733529409041
-10.56325137808794,-3.208606616176551,36.56912163606345
-9.82029997112997,-2.341209037157186,35.88505713226222
-9.07220865349933,-1.611689778574868,35.12421311722445
-8.332300064988523,-1.013333220166401,34.311963784577
-7.611789276351747,-0.5355487640765847,33.46941561542275
-6.919693132765905,-0.1654363303675255,32.61335789954352
-6.26288465948692,0.1109188370735376,31.75657346837694
-5.646250709947235,0.3074587140309185,30.90835847238622
-5.072914100122333,0.4374595434775977,30.07512903095924
-4.54448789737345,0.5130924389694118,29.26102786426133
-4.061337159694809,0.5451853791856478,28.4684770656283
-3.622830803093549,0.5431344563183144,27.69864973942074
-3.227572615690875,0.5149184899305614,26.95185217418748
-2.873605434021229,0.4671798927889357,26.22782022526248
-2.558586159896465,0.4053436508920923,25.52594011722098
-2.279931799546166,0.3337542310227196,24.84540655198004
-2.034938286041232,0.2558166803104283,24.18533122483784
-1.820874736041546,0.174133100824204,23.54481368315514
-1.635056196214674,0.09062925419854131,22.92298465817047
-1.474898015132681,0.006668539861055964,22.31903003478844
-1.337954854127419,-0.07684774239522427,21.73220176950822
-1.221947111683048,-0.1593938636566967,21.1618204565991
-1.124777239300611,-0.2407462360984172,20.60727292291303
-1.044538110902158,-0.3209220794190221,20.06800719706574
-0.9795152968342292,-0.4001290025660589,19.54352641772232
-0.9281848015544081,-0.4787242647361319,19.03338267661934
-0.8892075587034536,-0.5571825021713369,18.5371713918393
-0.8614217417535305,-0.6360707767601855,18.05452653657673
-0.8438337433481031,-0.71602989839684,17.58511687496669
-0.8356085007292074,-0.7977610818392256,17.1286432526822
-0.8360596962457212,-0.8820171114222469,16.68483693520889
-0.8446402383097601,-0.9695972974962063,16.25345896550932
-0.8609333265593045,-1.06134561300738,15.83430051408032
-0.8846443226014873,-1.158151494735291,15.42718421052146
-0.9155935818373424,-1.260952879780391,15.03196647165544
-0.9537103499291116,-1.370741122962384,14.64854087394447
-0.999027787056986,-1.488567504164786,14.27684265585952
-1.051679151986105,-1.615551085768325,13.9168544784578
-1.111895154044486,-1.752887718486243,13.5686136199301
-1.180002462438681,-1.90186001820162,13.23222083302332
-1.25642334702169,-2.063848145389211,12.90785115409384
-1.341676410804991,-2.240341210268771,12.59576702034835
-1.436378360234774,-2.432949097926933,12.29633412885522
-1.541246742429365,-2.643414453962842,12.01004055826599
-1.657103556814741,-2.873624486862504,11.73751977255144


==> Figures/animation4b-19.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151
-4.91241163283525,-7.469004875122019,16.88872050211766
-5.178947480185356,-7.954080583486895,16.82821492945369
-5.467629602210864,-8.467028950659191,16.81664932384209
-5.778986224835132,-9.007400101901142,16.85893474200655
-6.113419074031915,-9.57402579570829,16.96044473597572
-6.471138546793202,-10.16483965993905,17.12697422771923
-6.852086811243773,-10.77667443271041,17.36465951087799
-7.255847976751875,-11.40504052912726,17.67984707016173
-7.681545163933332,-12.0438945366197,18.07889745766855
-8.127725405591352,-12.68541199586495,18.5679099837993
-8.592234927021131,-13.31978608031158,19.15235523745785
-9.072089571095717,-13.93508226355145,19.83660643407755
-9.563347976004573,-14.51718797403835,20.62336842659737
-10.06099849708817,-15.0499040817611,21.51301596057998
-10.55887452867126,-15.51522947532851,22.50287101952057
-11.04961632432342,-15.89388775964797,23.58647248690727
-11.52469984609096,-16.16613254361883,24.75291774320378
-11.9745535401896,-16.31284159886486,25.9863807948955
-12.38878104615971,-16.31686890165978,27.26592816899729
-12.75650064436458,-16.16456943618855,28.56575338271255
-13.06680023603503,-15.84735213471686,29.85592484008618
-13.30929037473947,-15.3630646500727,31.10368562225501
-13.47471928677305,-14.71698681743532,32.27525937839001
-13.55559632880564,-13.92222385241773,33.3380171102294
-13.54675824247991,-12.99935426865162,34.26276744074757
-13.44580998449512,-11.97529630098357,35.02587485455201
-13.25338131777188,-10.88148960649087,35.6109087763438
-12.97316140054257,-9.751613917583812,36.00958947157517
-12.61170276276833,-8.619149517075513,36.22191327125424
-12.17801734741856,-7.515103199693558,36.25548081621591
-11.68301406508141,-6.466174600769429,36.12418149487167
-11.13884424734228,-5.493538407545816,35.84647391839771
-10.55822599291865,-4.612297794480255,35.44353051416065
-9.95381141068781,-3.831554511358533,34.93748707112427
-9.337645429968605,-3.154963704312579,34.34997258270646
-8.720745595094245,-2.581605498896799,33.70101408553491
-8.112813291184475,-2.107006843340709,33.00833603188807
-7.522071187858892,-1.724174628584187,32.28701723134974
-6.955210843535962,-1.424541120356202,31.5494352077064
-6.417428536110161,-1.198763823003062,30.80541593938171
-5.912525714770154,-1.037356685627627,30.06251075286374
-5.443051817613687,-0.9311548244109135,29.32633511358566
-5.010470350325566,-0.8716305301993386,28.60092062534265
-4.615333050653422,-0.8510858855595832,27.8890478154044
-4.25745094074599,-0.8627491052622774,27.19254106761129
-3.936054649805913,-0.9007999291066949,26.51251753549387
-3.649939359220078,-0.9603457849752041,25.84958906174002
-3.397592028622994,-1.037366218585229,25.20402054803708
-3.177300248380189,-1.128638993960442,24.57585052105365
-2.987243223653359,-1.23165768409705,23.96498046981468
-2.825566134231885,-1.344547633157122,23.37123942712299
-2.690439534892381,-1.465984876636125,22.79442964303072
-2.580105651468868,-1.595120880099387,22.23435833836674
-2.492913459367452,-1.731514699873874,21.69085961589099
-2.427344358710509,-1.875073279361506,21.16380975404939
-2.382030124070858,-2.025999982702962,20.65313836821338
-2.355764635642012,-2.184751059332686,20.15883731643216
-2.347510712451497,-2.351999470067915,19.68096874977564
-2.356403179854856,-2.528605342817804,19.21967334862092
-2.381749121074011,-2.715592229664898,18.77517952803273
-2.42302609039783,-2.914128281072055,18.34781421882827
-2.479878905698235,-3.125511417412959,17.93801571801495
-2.552115490132243,-3.351157547230467,17.54634903684294
-2.639702095952849,-3.592590842739566,17.17352414239577
-2.742758114892577,-3.851435025059429,16.82041747658945
-2.861550556494187,-4.129404524505103,16.48809713251667
-2.996488154304354,-4.428294255632348,16.17785205983023
-3.148114935765504,-4.749966573683658,15.89122564439277
-3.317102960266731,-5.09633375029949,15.63005394591284
-3.504243786178847,-5.469334014720312,15.39650875939093
-3.710438066735394,-5.870898847583446,15.19314546418682
-3.936682491512006,-6.302908787888424,15.0229553022887
-4.184053081012387,-6.767134528100316,14.88942123844494
-4.45368360428386,-7.265159549685907,14.79657584077183
-4.746737624624418,-7.798280035172903,14.74905861032438
-5.064372392884317,-8.367377359100836,14.75216880019557
-5.407692516934867,-8.972758231911264,14.81190791245667
-5.777691068116645,-9.61395773548118,14.9350036664114
-6.175175588487687,-10.28950131849259,15.12890424858201
-6.600676410223511,-10.99662368785647,15.40172811141456
-7.054334898178215,-11.73094592202118,15.76215064815747
-7.535769826494858,-12.4861176187948,16.21920512571463
-8.043921291208122,-13.25343907897471,16.78197203537822
-8.5768735694462,-14.02148991027561,17.4591297180856
-9.131661398720537,-14.77580514028735,18.25834149497686
-9.704068459933142,-15.49865731859985,19.18546290800413
-10.28843246179173,-16.16902124724857,20.24356971906168
-10.87747792543926,-16.76281313389087,21.43183546169421
-11.46220489447203,-17.25350211115986,22.74432768493927
-12.03186807389431,-17.61318118605588,24.1688427078451
-12.57408436693209,-17.81414807259331,25.68595299200704
-13.07510490389146,-17.83097757132174,27.26848615754243
-13.52027782897495,-17.64296648887057,28.88167136034516
-13.89470852342467,-17.23671152297931,30.48415613475954
-14.18409480221529,-16.60846661179236,32.02999925154013
-14.37567926688337,-15.76585743518101,33.47158283864429
-14.45922629371736,-14.72854689968515,34.76318477423551
-14.42790646482177,-13.52757045455133,35.86476042019516
-14.27896587488344,-12.20328469220848,36.74536457126811
-14.0140772181238,-10.80214757257179,37.38565271802099
-13.63931266572123,-9.37279611221372,37.77905126246591
-13.16473654955489,-7.962030175365721,37.93144499304807
-12.60367488880287,-6.611304845625674,37.8595221390749
-11.97176452083205,-5.354186616882548,37.58815698515674
-11.28590722763863,-4.214994992514398,37.14733529409041
-10.56325137808794,-3.208606616176551,36.56912163606345
-9.82029997112997,-2.341209037157186,35.88505713226222
-9.07220865349933,-1.611689778574868,35.12421311722445
-8.332300064988523,-1.013333220166401,34.311963784577
-7.611789276351747,-0.5355487640765847,33.46941561542275
-6.919693132765905,-0.1654363303675255,32.61335789954352
-6.26288465948692,0.1109188370735376,31.75657346837694
-5.646250709947235,0.3074587140309185,30.90835847238622
-5.072914100122333,0.4374595434775977,30.07512903095924
-4.54448789737345,0.5130924389694118,29.26102786426133
-4.061337159694809,0.5451853791856478,28.4684770656283
-3.622830803093549,0.5431344563183144,27.69864973942074
-3.227572615690875,0.5149184899305614,26.95185217418748
-2.873605434021229,0.4671798927889357,26.22782022526248
-2.558586159896465,0.4053436508920923,25.52594011722098
-2.279931799546166,0.3337542310227196,24.84540655198004
-2.034938286041232,0.2558166803104283,24.18533122483784
-1.820874736041546,0.174133100824204,23.54481368315514
-1.635056196214674,0.09062925419854131,22.92298465817047
-1.474898015132681,0.006668539861055964,22.31903003478844
-1.337954854127419,-0.07684774239522427,21.73220176950822
-1.221947111683048,-0.1593938636566967,21.1618204565991
-1.124777239300611,-0.2407462360984172,20.60727292291303
-1.044538110902158,-0.3209220794190221,20.06800719706574
-0.9795152968342292,-0.4001290025660589,19.54352641772232
-0.9281848015544081,-0.4787242647361319,19.03338267661934
-0.8892075587034536,-0.5571825021713369,18.5371713918393
-0.8614217417535305,-0.6360707767601855,18.05452653657673
-0.8438337433481031,-0.71602989839684,17.58511687496669
-0.8356085007292074,-0.7977610818392256,17.1286432526822
-0.8360596962457212,-0.8820171114222469,16.68483693520889
-0.8446402383097601,-0.9695972974962063,16.25345896550932
-0.8609333265593045,-1.06134561300738,15.83430051408032
-0.8846443226014873,-1.158151494735291,15.42718421052146
-0.9155935818373424,-1.260952879780391,15.03196647165544
-0.9537103499291116,-1.370741122962384,14.64854087394447
-0.999027787056986,-1.488567504164786,14.27684265585952
-1.051679151986105,-1.615551085768325,13.9168544784578
-1.111895154044486,-1.752887718486243,13.5686136199301
-1.180002462438681,-1.90186001820162,13.23222083302332
-1.25642334702169,-2.063848145389211,12.90785115409384
-1.341676410804991,-2.240341210268771,12.59576702034835
-1.436378360234774,-2.432949097926933,12.29633412885522
-1.541246742429365,-2.643414453962842,12.01004055826599
-1.657103556814741,-2.873624486862504,11.73751977255144
-1.784879619084213,-3.125622120368212,11.47957823528474
-1.925619514729158,-3.401615857140376,11.23722848154187
-2.080486923309717,-3.703987480488014,11.01172861849936
-2.250770017870423,-4.035296406686542,10.80462934786653
-2.437886539837298,-4.398279085036473,10.61782971050032
-2.643388010121555,-4.795841300484486,10.45364282483968
-2.868962351873187,-5.231040534193161,10.31487289311689
-3.116433957181017,-5.707054647723268,10.20490463242801
-3.387759914777898,-6.22713204331584,10.12780597734662
-3.685020712686596,-6.794517089178514,10.08844428957813
-4.010403222606932,-7.412342975246796,10.09261524736185
-4.366173147790587,-8.083482308891625,10.14718186707026
-4.754633366160338,-8.810343766503442,10.26021846079873
-5.178063733320034,-9.594601196116523,10.44115041714495
-5.638636961229317,-10.43684011290837,10.70087511206925
-6.138304239844669,-11.33610621618048,11.05184160516067
-6.678643477365201,-12.28934244905075,11.50805673664276
-7.260662666718934,-13.29070679810071,12.08497278147147
-7.884551361385617,-14.33077465484955,12.79919752977429
-8.549375175368677,-15.39564982548864,13.6679532727562
-9.252712433276344,-16.46604003386892,14.70820023068658
-9.99023957764695,-17.51639812562065,15.9353386054864
-10.75528368705155,-18.51428878747056,17.36142092673387
-11.5383771104963,-19.42020689728132,18.9928546736091
-12.32687044311076,-20.18813344725324,20.82766670093213
-13.10468365637934,-20.76714260795175,22.85254311896158
-13.8522961427157,-21.10433188098449,25.04004400964969
-14.54708639381933,-21.14919552237849,27.34658897088935
-15.16412007154425,-20.85927310270851,29.71195039861837
-15.67744077597573,-20.20649669685888,32.06098179241011


==> Figures/animation4b-2.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859


==> Figures/animation4b-20.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151
-4.91241163283525,-7.469004875122019,16.88872050211766
-5.178947480185356,-7.954080583486895,16.82821492945369
-5.467629602210864,-8.467028950659191,16.81664932384209
-5.778986224835132,-9.007400101901142,16.85893474200655
-6.113419074031915,-9.57402579570829,16.96044473597572
-6.471138546793202,-10.16483965993905,17.12697422771923
-6.852086811243773,-10.77667443271041,17.36465951087799
-7.255847976751875,-11.40504052912726,17.67984707016173
-7.681545163933332,-12.0438945366197,18.07889745766855
-8.127725405591352,-12.68541199586495,18.5679099837993
-8.592234927021131,-13.31978608031158,19.15235523745785
-9.072089571095717,-13.93508226355145,19.83660643407755
-9.563347976004573,-14.51718797403835,20.62336842659737
-10.06099849708817,-15.0499040817611,21.51301596057998
-10.55887452867126,-15.51522947532851,22.50287101952057
-11.04961632432342,-15.89388775964797,23.58647248690727
-11.52469984609096,-16.16613254361883,24.75291774320378
-11.9745535401896,-16.31284159886486,25.9863807948955
-12.38878104615971,-16.31686890165978,27.26592816899729
-12.75650064436458,-16.16456943618855,28.56575338271255
-13.06680023603503,-15.84735213471686,29.85592484008618
-13.30929037473947,-15.3630646500727,31.10368562225501
-13.47471928677305,-14.71698681743532,32.27525937839001
-13.55559632880564,-13.92222385241773,33.3380171102294
-13.54675824247991,-12.99935426865162,34.26276744074757
-13.44580998449512,-11.97529630098357,35.02587485455201
-13.25338131777188,-10.88148960649087,35.6109087763438
-12.97316140054257,-9.751613917583812,36.00958947157517
-12.61170276276833,-8.619149517075513,36.22191327125424
-12.17801734741856,-7.515103199693558,36.25548081621591
-11.68301406508141,-6.466174600769429,36.12418149487167
-11.13884424734228,-5.493538407545816,35.84647391839771
-10.55822599291865,-4.612297794480255,35.44353051416065
-9.95381141068781,-3.831554511358533,34.93748707112427
-9.337645429968605,-3.154963704312579,34.34997258270646
-8.720745595094245,-2.581605498896799,33.70101408553491
-8.112813291184475,-2.107006843340709,33.00833603188807
-7.522071187858892,-1.724174628584187,32.28701723134974
-6.955210843535962,-1.424541120356202,31.5494352077064
-6.417428536110161,-1.198763823003062,30.80541593938171
-5.912525714770154,-1.037356685627627,30.06251075286374
-5.443051817613687,-0.9311548244109135,29.32633511358566
-5.010470350325566,-0.8716305301993386,28.60092062534265
-4.615333050653422,-0.8510858855595832,27.8890478154044
-4.25745094074599,-0.8627491052622774,27.19254106761129
-3.936054649805913,-0.9007999291066949,26.51251753549387
-3.649939359220078,-0.9603457849752041,25.84958906174002
-3.397592028622994,-1.037366218585229,25.20402054803708
-3.177300248380189,-1.128638993960442,24.57585052105365
-2.987243223653359,-1.23165768409705,23.96498046981468
-2.825566134231885,-1.344547633157122,23.37123942712299
-2.690439534892381,-1.465984876636125,22.79442964303072
-2.580105651468868,-1.595120880099387,22.23435833836674
-2.492913459367452,-1.731514699873874,21.69085961589099
-2.427344358710509,-1.875073279361506,21.16380975404939
-2.382030124070858,-2.025999982702962,20.65313836821338
-2.355764635642012,-2.184751059332686,20.15883731643216
-2.347510712451497,-2.351999470067915,19.68096874977564
-2.356403179854856,-2.528605342817804,19.21967334862092
-2.381749121074011,-2.715592229664898,18.77517952803273
-2.42302609039783,-2.914128281072055,18.34781421882827
-2.479878905698235,-3.125511417412959,17.93801571801495
-2.552115490132243,-3.351157547230467,17.54634903684294
-2.639702095952849,-3.592590842739566,17.17352414239577
-2.742758114892577,-3.851435025059429,16.82041747658945
-2.861550556494187,-4.129404524505103,16.48809713251667
-2.996488154304354,-4.428294255632348,16.17785205983023
-3.148114935765504,-4.749966573683658,15.89122564439277
-3.317102960266731,-5.09633375029949,15.63005394591284
-3.504243786178847,-5.469334014720312,15.39650875939093
-3.710438066735394,-5.870898847583446,15.19314546418682
-3.936682491512006,-6.302908787888424,15.0229553022887
-4.184053081012387,-6.767134528100316,14.88942123844494
-4.45368360428386,-7.265159549685907,14.79657584077183
-4.746737624624418,-7.798280035172903,14.74905861032438
-5.064372392884317,-8.367377359100836,14.75216880019557
-5.407692516934867,-8.972758231911264,14.81190791245667
-5.777691068116645,-9.61395773548118,14.9350036664114
-6.175175588487687,-10.28950131849259,15.12890424858201
-6.600676410223511,-10.99662368785647,15.40172811141456
-7.054334898178215,-11.73094592202118,15.76215064815747
-7.535769826494858,-12.4861176187948,16.21920512571463
-8.043921291208122,-13.25343907897471,16.78197203537822
-8.5768735694462,-14.02148991027561,17.4591297180856
-9.131661398720537,-14.77580514028735,18.25834149497686
-9.704068459933142,-15.49865731859985,19.18546290800413
-10.28843246179173,-16.16902124724857,20.24356971906168
-10.87747792543926,-16.76281313389087,21.43183546169421
-11.46220489447203,-17.25350211115986,22.74432768493927
-12.03186807389431,-17.61318118605588,24.1688427078451
-12.57408436693209,-17.81414807259331,25.68595299200704
-13.07510490389146,-17.83097757132174,27.26848615754243
-13.52027782897495,-17.64296648887057,28.88167136034516
-13.89470852342467,-17.23671152297931,30.48415613475954
-14.18409480221529,-16.60846661179236,32.02999925154013
-14.37567926688337,-15.76585743518101,33.47158283864429
-14.45922629371736,-14.72854689968515,34.76318477423551
-14.42790646482177,-13.52757045455133,35.86476042019516
-14.27896587488344,-12.20328469220848,36.74536457126811
-14.0140772181238,-10.80214757257179,37.38565271802099
-13.63931266572123,-9.37279611221372,37.77905126246591
-13.16473654955489,-7.962030175365721,37.93144499304807
-12.60367488880287,-6.611304845625674,37.8595221390749
-11.97176452083205,-5.354186616882548,37.58815698515674
-11.28590722763863,-4.214994992514398,37.14733529409041
-10.56325137808794,-3.208606616176551,36.56912163606345
-9.82029997112997,-2.341209037157186,35.88505713226222
-9.07220865349933,-1.611689778574868,35.12421311722445
-8.332300064988523,-1.013333220166401,34.311963784577
-7.611789276351747,-0.5355487640765847,33.46941561542275
-6.919693132765905,-0.1654363303675255,32.61335789954352
-6.26288465948692,0.1109188370735376,31.75657346837694
-5.646250709947235,0.3074587140309185,30.90835847238622
-5.072914100122333,0.4374595434775977,30.07512903095924
-4.54448789737345,0.5130924389694118,29.26102786426133
-4.061337159694809,0.5451853791856478,28.4684770656283
-3.622830803093549,0.5431344563183144,27.69864973942074
-3.227572615690875,0.5149184899305614,26.95185217418748
-2.873605434021229,0.4671798927889357,26.22782022526248
-2.558586159896465,0.4053436508920923,25.52594011722098
-2.279931799546166,0.3337542310227196,24.84540655198004
-2.034938286041232,0.2558166803104283,24.18533122483784
-1.820874736041546,0.174133100824204,23.54481368315514
-1.635056196214674,0.09062925419854131,22.92298465817047
-1.474898015132681,0.006668539861055964,22.31903003478844
-1.337954854127419,-0.07684774239522427,21.73220176950822
-1.221947111683048,-0.1593938636566967,21.1618204565991
-1.124777239300611,-0.2407462360984172,20.60727292291303
-1.044538110902158,-0.3209220794190221,20.06800719706574
-0.9795152968342292,-0.4001290025660589,19.54352641772232
-0.9281848015544081,-0.4787242647361319,19.03338267661934
-0.8892075587034536,-0.5571825021713369,18.5371713918393
-0.8614217417535305,-0.6360707767601855,18.05452653657673
-0.8438337433481031,-0.71602989839684,17.58511687496669
-0.8356085007292074,-0.7977610818392256,17.1286432526822
-0.8360596962457212,-0.8820171114222469,16.68483693520889
-0.8446402383097601,-0.9695972974962063,16.25345896550932
-0.8609333265593045,-1.06134561300738,15.83430051408032
-0.8846443226014873,-1.158151494735291,15.42718421052146
-0.9155935818373424,-1.260952879780391,15.03196647165544
-0.9537103499291116,-1.370741122962384,14.64854087394447
-0.999027787056986,-1.488567504164786,14.27684265585952
-1.051679151986105,-1.615551085768325,13.9168544784578
-1.111895154044486,-1.752887718486243,13.5686136199301
-1.180002462438681,-1.90186001820162,13.23222083302332
-1.25642334702169,-2.063848145389211,12.90785115409384
-1.341676410804991,-2.240341210268771,12.59576702034835
-1.436378360234774,-2.432949097926933,12.29633412885522
-1.541246742429365,-2.643414453962842,12.01004055826599
-1.657103556814741,-2.873624486862504,11.73751977255144
-1.784879619084213,-3.125622120368212,11.47957823528474
-1.925619514729158,-3.401615857140376,11.23722848154187
-2.080486923309717,-3.703987480488014,11.01172861849936
-2.250770017870423,-4.035296406686542,10.80462934786653
-2.437886539837298,-4.398279085036473,10.61782971050032
-2.643388010121555,-4.795841300484486,10.45364282483968
-2.868962351873187,-5.231040534193161,10.31487289311689
-3.116433957181017,-5.707054647723268,10.20490463242801
-3.387759914777898,-6.22713204331584,10.12780597734662
-3.685020712686596,-6.794517089178514,10.08844428957813
-4.010403222606932,-7.412342975246796,10.09261524736185
-4.366173147790587,-8.083482308891625,10.14718186707026
-4.754633366160338,-8.810343766503442,10.26021846079873
-5.178063733320034,-9.594601196116523,10.44115041714495
-5.638636961229317,-10.43684011290837,10.70087511206925
-6.138304239844669,-11.33610621618048,11.05184160516067
-6.678643477365201,-12.28934244905075,11.50805673664276
-7.260662666718934,-13.29070679810071,12.08497278147147
-7.884551361385617,-14.33077465484955,12.79919752977429
-8.549375175368677,-15.39564982548864,13.6679532727562
-9.252712433276344,-16.46604003386892,14.70820023068658
-9.99023957764695,-17.51639812562065,15.9353386054864
-10.75528368705155,-18.51428878747056,17.36142092673387
-11.5383771104963,-19.42020689728132,18.9928546736091
-12.32687044311076,-20.18813344725324,20.82766670093213
-13.10468365637934,-20.76714260795175,22.85254311896158
-13.8522961427157,-21.10433188098449,25.04004400964969
-14.54708639381933,-21.14919552237849,27.34658897088935
-15.16412007154425,-20.85927310270851,29.71195039861837
-15.67744077597573,-20.20649669685888,32.06098179241011
-16.06183612404331,-19.18321876122823,34.30805510245182
-16.29494055940572,-17.8065899521895,36.36414868422689
-16.35942006800683,-16.11996438647026,38.14579846211098
-16.24490084577979,-14.19046670670048,39.58442118952703
-15.94929302086239,-12.10271705400514,40.634138482064
-15.47924257830501,-9.94972160847421,41.27640457654815
-14.8496069872229,-7.822717449713194,41.52048324205683
-14.08204645588418,-5.801993427848337,41.39988011149146
-13.20299171100713,-3.950313081362475,40.96581444014226
-12.24134113781976,-2.309737376082677,40.27936320517568
-11.22623769789809,-0.9017351333629697,39.40390541059467
-10.18519668477398,0.2702064361401573,38.39905317731215
-9.142737428882251,1.216550730631573,37.31663084778577
-8.119555315301632,1.95728089391643,36.19869558594092
-7.132181962523184,2.517818529622727,35.07722154279524
-6.193031070340346,2.925710683285012,33.97491787828785
-5.310711695616096,3.208220049600212,32.90666689175316
-4.49049912418411,3.39076263032814,31.88117624347867
-3.734874656190342,3.496039258719894,30.90257385595408
-3.044070475211014,3.543679334552471,29.97179528447553
-2.416578702805746,3.550228798751506,29.08770395076937
-1.849602126280057,3.529346869386361,28.24794285110303
-1.339437357918725,3.492112381829631,27.4495479823444
-0.8817898905685825,3.447372846301922,26.68936671843826
-0.4720256502711533,3.402094597328713,25.96432591594253
-0.1053662412399619,3.361690512343575,25.27159003489825
0.2229639937397412,3.330313848288935,24.60864259440285
0.5176310520202401,3.311114268466218,23.97331693404424
0.7831170663012645,3.306456483820477,23.3637955945645
1.023672263601315,3.318104209596474,22.77859209715425


==> Figures/animation4b-21.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151
-4.91241163283525,-7.469004875122019,16.88872050211766
-5.178947480185356,-7.954080583486895,16.82821492945369
-5.467629602210864,-8.467028950659191,16.81664932384209
-5.778986224835132,-9.007400101901142,16.85893474200655
-6.113419074031915,-9.57402579570829,16.96044473597572
-6.471138546793202,-10.16483965993905,17.12697422771923
-6.852086811243773,-10.77667443271041,17.36465951087799
-7.255847976751875,-11.40504052912726,17.67984707016173
-7.681545163933332,-12.0438945366197,18.07889745766855
-8.127725405591352,-12.68541199586495,18.5679099837993
-8.592234927021131,-13.31978608031158,19.15235523745785
-9.072089571095717,-13.93508226355145,19.83660643407755
-9.563347976004573,-14.51718797403835,20.62336842659737
-10.06099849708817,-15.0499040817611,21.51301596057998
-10.55887452867126,-15.51522947532851,22.50287101952057
-11.04961632432342,-15.89388775964797,23.58647248690727
-11.52469984609096,-16.16613254361883,24.75291774320378
-11.9745535401896,-16.31284159886486,25.9863807948955
-12.38878104615971,-16.31686890165978,27.26592816899729
-12.75650064436458,-16.16456943618855,28.56575338271255
-13.06680023603503,-15.84735213471686,29.85592484008618
-13.30929037473947,-15.3630646500727,31.10368562225501
-13.47471928677305,-14.71698681743532,32.27525937839001
-13.55559632880564,-13.92222385241773,33.3380171102294
-13.54675824247991,-12.99935426865162,34.26276744074757
-13.44580998449512,-11.97529630098357,35.02587485455201
-13.25338131777188,-10.88148960649087,35.6109087763438
-12.97316140054257,-9.751613917583812,36.00958947157517
-12.61170276276833,-8.619149517075513,36.22191327125424
-12.17801734741856,-7.515103199693558,36.25548081621591
-11.68301406508141,-6.466174600769429,36.12418149487167
-11.13884424734228,-5.493538407545816,35.84647391839771
-10.55822599291865,-4.612297794480255,35.44353051416065
-9.95381141068781,-3.831554511358533,34.93748707112427
-9.337645429968605,-3.154963704312579,34.34997258270646
-8.720745595094245,-2.581605498896799,33.70101408553491
-8.112813291184475,-2.107006843340709,33.00833603188807
-7.522071187858892,-1.724174628584187,32.28701723134974
-6.955210843535962,-1.424541120356202,31.5494352077064
-6.417428536110161,-1.198763823003062,30.80541593938171
-5.912525714770154,-1.037356685627627,30.06251075286374
-5.443051817613687,-0.9311548244109135,29.32633511358566
-5.010470350325566,-0.8716305301993386,28.60092062534265
-4.615333050653422,-0.8510858855595832,27.8890478154044
-4.25745094074599,-0.8627491052622774,27.19254106761129
-3.936054649805913,-0.9007999291066949,26.51251753549387
-3.649939359220078,-0.9603457849752041,25.84958906174002
-3.397592028622994,-1.037366218585229,25.20402054803708
-3.177300248380189,-1.128638993960442,24.57585052105365
-2.987243223653359,-1.23165768409705,23.96498046981468
-2.825566134231885,-1.344547633157122,23.37123942712299
-2.690439534892381,-1.465984876636125,22.79442964303072
-2.580105651468868,-1.595120880099387,22.23435833836674
-2.492913459367452,-1.731514699873874,21.69085961589099
-2.427344358710509,-1.875073279361506,21.16380975404939
-2.382030124070858,-2.025999982702962,20.65313836821338
-2.355764635642012,-2.184751059332686,20.15883731643216
-2.347510712451497,-2.351999470067915,19.68096874977564
-2.356403179854856,-2.528605342817804,19.21967334862092
-2.381749121074011,-2.715592229664898,18.77517952803273
-2.42302609039783,-2.914128281072055,18.34781421882827
-2.479878905698235,-3.125511417412959,17.93801571801495
-2.552115490132243,-3.351157547230467,17.54634903684294
-2.639702095952849,-3.592590842739566,17.17352414239577
-2.742758114892577,-3.851435025059429,16.82041747658945
-2.861550556494187,-4.129404524505103,16.48809713251667
-2.996488154304354,-4.428294255632348,16.17785205983023
-3.148114935765504,-4.749966573683658,15.89122564439277
-3.317102960266731,-5.09633375029949,15.63005394591284
-3.504243786178847,-5.469334014720312,15.39650875939093
-3.710438066735394,-5.870898847583446,15.19314546418682
-3.936682491512006,-6.302908787888424,15.0229553022887
-4.184053081012387,-6.767134528100316,14.88942123844494
-4.45368360428386,-7.265159549685907,14.79657584077183
-4.746737624624418,-7.798280035172903,14.74905861032438
-5.064372392884317,-8.367377359100836,14.75216880019557
-5.407692516934867,-8.972758231911264,14.81190791245667
-5.777691068116645,-9.61395773548118,14.9350036664114
-6.175175588487687,-10.28950131849259,15.12890424858201
-6.600676410223511,-10.99662368785647,15.40172811141456
-7.054334898178215,-11.73094592202118,15.76215064815747
-7.535769826494858,-12.4861176187948,16.21920512571463
-8.043921291208122,-13.25343907897471,16.78197203537822
-8.5768735694462,-14.02148991027561,17.4591297180856
-9.131661398720537,-14.77580514028735,18.25834149497686
-9.704068459933142,-15.49865731859985,19.18546290800413
-10.28843246179173,-16.16902124724857,20.24356971906168
-10.87747792543926,-16.76281313389087,21.43183546169421
-11.46220489447203,-17.25350211115986,22.74432768493927
-12.03186807389431,-17.61318118605588,24.1688427078451
-12.57408436693209,-17.81414807259331,25.68595299200704
-13.07510490389146,-17.83097757132174,27.26848615754243
-13.52027782897495,-17.64296648887057,28.88167136034516
-13.89470852342467,-17.23671152297931,30.48415613475954
-14.18409480221529,-16.60846661179236,32.02999925154013
-14.37567926688337,-15.76585743518101,33.47158283864429
-14.45922629371736,-14.72854689968515,34.76318477423551
-14.42790646482177,-13.52757045455133,35.86476042019516
-14.27896587488344,-12.20328469220848,36.74536457126811
-14.0140772181238,-10.80214757257179,37.38565271802099
-13.63931266572123,-9.37279611221372,37.77905126246591
-13.16473654955489,-7.962030175365721,37.93144499304807
-12.60367488880287,-6.611304845625674,37.8595221390749
-11.97176452083205,-5.354186616882548,37.58815698515674
-11.28590722763863,-4.214994992514398,37.14733529409041
-10.56325137808794,-3.208606616176551,36.56912163606345
-9.82029997112997,-2.341209037157186,35.88505713226222
-9.07220865349933,-1.611689778574868,35.12421311722445
-8.332300064988523,-1.013333220166401,34.311963784577
-7.611789276351747,-0.5355487640765847,33.46941561542275
-6.919693132765905,-0.1654363303675255,32.61335789954352
-6.26288465948692,0.1109188370735376,31.75657346837694
-5.646250709947235,0.3074587140309185,30.90835847238622
-5.072914100122333,0.4374595434775977,30.07512903095924
-4.54448789737345,0.5130924389694118,29.26102786426133
-4.061337159694809,0.5451853791856478,28.4684770656283
-3.622830803093549,0.5431344563183144,27.69864973942074
-3.227572615690875,0.5149184899305614,26.95185217418748
-2.873605434021229,0.4671798927889357,26.22782022526248
-2.558586159896465,0.4053436508920923,25.52594011722098
-2.279931799546166,0.3337542310227196,24.84540655198004
-2.034938286041232,0.2558166803104283,24.18533122483784
-1.820874736041546,0.174133100824204,23.54481368315514
-1.635056196214674,0.09062925419854131,22.92298465817047
-1.474898015132681,0.006668539861055964,22.31903003478844
-1.337954854127419,-0.07684774239522427,21.73220176950822
-1.221947111683048,-0.1593938636566967,21.1618204565991
-1.124777239300611,-0.2407462360984172,20.60727292291303
-1.044538110902158,-0.3209220794190221,20.06800719706574
-0.9795152968342292,-0.4001290025660589,19.54352641772232
-0.9281848015544081,-0.4787242647361319,19.03338267661934
-0.8892075587034536,-0.5571825021713369,18.5371713918393
-0.8614217417535305,-0.6360707767601855,18.05452653657673
-0.8438337433481031,-0.71602989839684,17.58511687496669
-0.8356085007292074,-0.7977610818392256,17.1286432526822
-0.8360596962457212,-0.8820171114222469,16.68483693520889
-0.8446402383097601,-0.9695972974962063,16.25345896550932
-0.8609333265593045,-1.06134561300738,15.83430051408032
-0.8846443226014873,-1.158151494735291,15.42718421052146
-0.9155935818373424,-1.260952879780391,15.03196647165544
-0.9537103499291116,-1.370741122962384,14.64854087394447
-0.999027787056986,-1.488567504164786,14.27684265585952
-1.051679151986105,-1.615551085768325,13.9168544784578
-1.111895154044486,-1.752887718486243,13.5686136199301
-1.180002462438681,-1.90186001820162,13.23222083302332
-1.25642334702169,-2.063848145389211,12.90785115409384
-1.341676410804991,-2.240341210268771,12.59576702034835
-1.436378360234774,-2.432949097926933,12.29633412885522
-1.541246742429365,-2.643414453962842,12.01004055826599
-1.657103556814741,-2.873624486862504,11.73751977255144
-1.784879619084213,-3.125622120368212,11.47957823528474
-1.925619514729158,-3.401615857140376,11.23722848154187
-2.080486923309717,-3.703987480488014,11.01172861849936
-2.250770017870423,-4.035296406686542,10.80462934786653
-2.437886539837298,-4.398279085036473,10.61782971050032
-2.643388010121555,-4.795841300484486,10.45364282483968
-2.868962351873187,-5.231040534193161,10.31487289311689
-3.116433957181017,-5.707054647723268,10.20490463242801
-3.387759914777898,-6.22713204331584,10.12780597734662
-3.685020712686596,-6.794517089178514,10.08844428957813
-4.010403222606932,-7.412342975246796,10.09261524736185
-4.366173147790587,-8.083482308891625,10.14718186707026
-4.754633366160338,-8.810343766503442,10.26021846079873
-5.178063733320034,-9.594601196116523,10.44115041714495
-5.638636961229317,-10.43684011290837,10.70087511206925
-6.138304239844669,-11.33610621618048,11.05184160516067
-6.678643477365201,-12.28934244905075,11.50805673664276
-7.260662666718934,-13.29070679810071,12.08497278147147
-7.884551361385617,-14.33077465484955,12.79919752977429
-8.549375175368677,-15.39564982548864,13.6679532727562
-9.252712433276344,-16.46604003386892,14.70820023068658
-9.99023957764695,-17.51639812562065,15.9353386054864
-10.75528368705155,-18.51428878747056,17.36142092673387
-11.5383771104963,-19.42020689728132,18.9928546736091
-12.32687044311076,-20.18813344725324,20.82766670093213
-13.10468365637934,-20.76714260795175,22.85254311896158
-13.8522961427157,-21.10433188098449,25.04004400964969
-14.54708639381933,-21.14919552237849,27.34658897088935
-15.16412007154425,-20.85927310270851,29.71195039861837
-15.67744077597573,-20.20649669685888,32.06098179241011
-16.06183612404331,-19.18321876122823,34.30805510245182
-16.29494055940572,-17.8065899521895,36.36414868422689
-16.35942006800683,-16.11996438647026,38.14579846211098
-16.24490084577979,-14.19046670670048,39.58442118952703
-15.94929302086239,-12.10271705400514,40.634138482064
-15.47924257830501,-9.94972160847421,41.27640457654815
-14.8496069872229,-7.822717449713194,41.52048324205683
-14.08204645588418,-5.801993427848337,41.39988011149146
-13.20299171100713,-3.950313081362475,40.96581444014226
-12.24134113781976,-2.309737376082677,40.27936320517568
-11.22623769789809,-0.9017351333629697,39.40390541059467
-10.18519668477398,0.2702064361401573,38.39905317731215
-9.142737428882251,1.216550730631573,37.31663084778577
-8.119555315301632,1.95728089391643,36.19869558594092
-7.132181962523184,2.517818529622727,35.07722154279524
-6.193031070340346,2.925710683285012,33.97491787828785
-5.310711695616096,3.208220049600212,32.90666689175316
-4.49049912418411,3.39076263032814,31.88117624347867
-3.734874656190342,3.496039258719894,30.90257385595408
-3.044070475211014,3.543679334552471,29.97179528447553
-2.416578702805746,3.550228798751506,29.08770395076937
-1.849602126280057,3.529346869386361,28.24794285110303
-1.339437357918725,3.492112381829631,27.4495479823444
-0.8817898905685825,3.447372846301922,26.68936671843826
-0.4720256502711533,3.402094597328713,25.96432591594253
-0.1053662412399619,3.361690512343575,25.27159003489825
0.2229639937397412,3.330313848288935,24.60864259440285
0.5176310520202401,3.311114268466218,23.97331693404424
0.7831170663012645,3.306456483820477,23.3637955945645
1.023672263601315,3.318104209596474,22.77859209715425
1.243287471815379,3.347373133928226,22.21652456335267
1.445682460423355,3.395256845721622,21.67668736959958
1.634306220988019,3.462529516656537,21.15842469334281
1.812346008895491,3.5498287818897,20.6613081900073
1.982742577553504,3.657721832608769,20.18511996714123
2.1482095456365,3.78675728211166,19.72984134632782
2.31125525616614,3.937504923951931,19.29564750716484
2.474205823301269,4.110585075879153,18.88290789979832
2.639228328209345,4.306688796999281,18.49219222453226
2.808353327675506,4.526589873109286,18.12428175768993
2.983495985188121,4.771149079702643,17.78018581361539
3.166475229776882,5.04131084624737,17.46116314337274
3.359030397290518,5.338092051917286,17.16874805600577
3.562834815464475,5.662562276216693,16.9047809844752
3.779505760660121,6.01581440460219,16.67144308082575
4.010610142803086,6.398924050319775,16.47129418561859
4.257665168254957,6.812895807297135,16.30731314190713
4.52213309159014,7.25859391400383,16.18293887450429
4.805409002198458,7.736654519931617,16.10210988528968
5.108800409853893,8.247376463385978,16.06929877498075
5.433497210599124,8.79058738262583,16.08953704229555
5.780530455359629,9.365482225782086,16.16842369501235
6.150718246342496,9.970431985349618,16.31210912477043
6.544597105321786,10.60276200816987,16.52724329504973
6.962337369538314,11.25850183000381,16.82087471193524
7.403641675747888,11.93211250679409,17.20028418205249
7.867626515820827,12.61620321120638,17.6727355184702
8.352688330746949,13.30125668607935,18.24512492191371
8.85635779633074,13.97539299749926,18.92351285617087
9.375148951070981,14.62421242923548,19.71252827611242


==> Figures/animation4b-22.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151
-4.91241163283525,-7.469004875122019,16.88872050211766
-5.178947480185356,-7.954080583486895,16.82821492945369
-5.467629602210864,-8.467028950659191,16.81664932384209
-5.778986224835132,-9.007400101901142,16.85893474200655
-6.113419074031915,-9.57402579570829,16.96044473597572
-6.471138546793202,-10.16483965993905,17.12697422771923
-6.852086811243773,-10.77667443271041,17.36465951087799
-7.255847976751875,-11.40504052912726,17.67984707016173
-7.681545163933332,-12.0438945366197,18.07889745766855
-8.127725405591352,-12.68541199586495,18.5679099837993
-8.592234927021131,-13.31978608031158,19.15235523745785
-9.072089571095717,-13.93508226355145,19.83660643407755
-9.563347976004573,-14.51718797403835,20.62336842659737
-10.06099849708817,-15.0499040817611,21.51301596057998
-10.55887452867126,-15.51522947532851,22.50287101952057
-11.04961632432342,-15.89388775964797,23.58647248690727
-11.52469984609096,-16.16613254361883,24.75291774320378
-11.9745535401896,-16.31284159886486,25.9863807948955
-12.38878104615971,-16.31686890165978,27.26592816899729
-12.75650064436458,-16.16456943618855,28.56575338271255
-13.06680023603503,-15.84735213471686,29.85592484008618
-13.30929037473947,-15.3630646500727,31.10368562225501
-13.47471928677305,-14.71698681743532,32.27525937839001
-13.55559632880564,-13.92222385241773,33.3380171102294
-13.54675824247991,-12.99935426865162,34.26276744074757
-13.44580998449512,-11.97529630098357,35.02587485455201
-13.25338131777188,-10.88148960649087,35.6109087763438
-12.97316140054257,-9.751613917583812,36.00958947157517
-12.61170276276833,-8.619149517075513,36.22191327125424
-12.17801734741856,-7.515103199693558,36.25548081621591
-11.68301406508141,-6.466174600769429,36.12418149487167
-11.13884424734228,-5.493538407545816,35.84647391839771
-10.55822599291865,-4.612297794480255,35.44353051416065
-9.95381141068781,-3.831554511358533,34.93748707112427
-9.337645429968605,-3.154963704312579,34.34997258270646
-8.720745595094245,-2.581605498896799,33.70101408553491
-8.112813291184475,-2.107006843340709,33.00833603188807
-7.522071187858892,-1.724174628584187,32.28701723134974
-6.955210843535962,-1.424541120356202,31.5494352077064
-6.417428536110161,-1.198763823003062,30.80541593938171
-5.912525714770154,-1.037356685627627,30.06251075286374
-5.443051817613687,-0.9311548244109135,29.32633511358566
-5.010470350325566,-0.8716305301993386,28.60092062534265
-4.615333050653422,-0.8510858855595832,27.8890478154044
-4.25745094074599,-0.8627491052622774,27.19254106761129
-3.936054649805913,-0.9007999291066949,26.51251753549387
-3.649939359220078,-0.9603457849752041,25.84958906174002
-3.397592028622994,-1.037366218585229,25.20402054803708
-3.177300248380189,-1.128638993960442,24.57585052105365
-2.987243223653359,-1.23165768409705,23.96498046981468
-2.825566134231885,-1.344547633157122,23.37123942712299
-2.690439534892381,-1.465984876636125,22.79442964303072
-2.580105651468868,-1.595120880099387,22.23435833836674
-2.492913459367452,-1.731514699873874,21.69085961589099
-2.427344358710509,-1.875073279361506,21.16380975404939
-2.382030124070858,-2.025999982702962,20.65313836821338
-2.355764635642012,-2.184751059332686,20.15883731643216
-2.347510712451497,-2.351999470067915,19.68096874977564
-2.356403179854856,-2.528605342817804,19.21967334862092
-2.381749121074011,-2.715592229664898,18.77517952803273
-2.42302609039783,-2.914128281072055,18.34781421882827
-2.479878905698235,-3.125511417412959,17.93801571801495
-2.552115490132243,-3.351157547230467,17.54634903684294
-2.639702095952849,-3.592590842739566,17.17352414239577
-2.742758114892577,-3.851435025059429,16.82041747658945
-2.861550556494187,-4.129404524505103,16.48809713251667
-2.996488154304354,-4.428294255632348,16.17785205983023
-3.148114935765504,-4.749966573683658,15.89122564439277
-3.317102960266731,-5.09633375029949,15.63005394591284
-3.504243786178847,-5.469334014720312,15.39650875939093
-3.710438066735394,-5.870898847583446,15.19314546418682
-3.936682491512006,-6.302908787888424,15.0229553022887
-4.184053081012387,-6.767134528100316,14.88942123844494
-4.45368360428386,-7.265159549685907,14.79657584077183
-4.746737624624418,-7.798280035172903,14.74905861032438
-5.064372392884317,-8.367377359100836,14.75216880019557
-5.407692516934867,-8.972758231911264,14.81190791245667
-5.777691068116645,-9.61395773548118,14.9350036664114
-6.175175588487687,-10.28950131849259,15.12890424858201
-6.600676410223511,-10.99662368785647,15.40172811141456
-7.054334898178215,-11.73094592202118,15.76215064815747
-7.535769826494858,-12.4861176187948,16.21920512571463
-8.043921291208122,-13.25343907897471,16.78197203537822
-8.5768735694462,-14.02148991027561,17.4591297180856
-9.131661398720537,-14.77580514028735,18.25834149497686
-9.704068459933142,-15.49865731859985,19.18546290800413
-10.28843246179173,-16.16902124724857,20.24356971906168
-10.87747792543926,-16.76281313389087,21.43183546169421
-11.46220489447203,-17.25350211115986,22.74432768493927
-12.03186807389431,-17.61318118605588,24.1688427078451
-12.57408436693209,-17.81414807259331,25.68595299200704
-13.07510490389146,-17.83097757132174,27.26848615754243
-13.52027782897495,-17.64296648887057,28.88167136034516
-13.89470852342467,-17.23671152297931,30.48415613475954
-14.18409480221529,-16.60846661179236,32.02999925154013
-14.37567926688337,-15.76585743518101,33.47158283864429
-14.45922629371736,-14.72854689968515,34.76318477423551
-14.42790646482177,-13.52757045455133,35.86476042019516
-14.27896587488344,-12.20328469220848,36.74536457126811
-14.0140772181238,-10.80214757257179,37.38565271802099
-13.63931266572123,-9.37279611221372,37.77905126246591
-13.16473654955489,-7.962030175365721,37.93144499304807
-12.60367488880287,-6.611304845625674,37.8595221390749
-11.97176452083205,-5.354186616882548,37.58815698515674
-11.28590722763863,-4.214994992514398,37.14733529409041
-10.56325137808794,-3.208606616176551,36.56912163606345
-9.82029997112997,-2.341209037157186,35.88505713226222
-9.07220865349933,-1.611689778574868,35.12421311722445
-8.332300064988523,-1.013333220166401,34.311963784577
-7.611789276351747,-0.5355487640765847,33.46941561542275
-6.919693132765905,-0.1654363303675255,32.61335789954352
-6.26288465948692,0.1109188370735376,31.75657346837694
-5.646250709947235,0.3074587140309185,30.90835847238622
-5.072914100122333,0.4374595434775977,30.07512903095924
-4.54448789737345,0.5130924389694118,29.26102786426133
-4.061337159694809,0.5451853791856478,28.4684770656283
-3.622830803093549,0.5431344563183144,27.69864973942074
-3.227572615690875,0.5149184899305614,26.95185217418748
-2.873605434021229,0.4671798927889357,26.22782022526248
-2.558586159896465,0.4053436508920923,25.52594011722098
-2.279931799546166,0.3337542310227196,24.84540655198004
-2.034938286041232,0.2558166803104283,24.18533122483784
-1.820874736041546,0.174133100824204,23.54481368315514
-1.635056196214674,0.09062925419854131,22.92298465817047
-1.474898015132681,0.006668539861055964,22.31903003478844
-1.337954854127419,-0.07684774239522427,21.73220176950822
-1.221947111683048,-0.1593938636566967,21.1618204565991
-1.124777239300611,-0.2407462360984172,20.60727292291303
-1.044538110902158,-0.3209220794190221,20.06800719706574
-0.9795152968342292,-0.4001290025660589,19.54352641772232
-0.9281848015544081,-0.4787242647361319,19.03338267661934
-0.8892075587034536,-0.5571825021713369,18.5371713918393
-0.8614217417535305,-0.6360707767601855,18.05452653657673
-0.8438337433481031,-0.71602989839684,17.58511687496669
-0.8356085007292074,-0.7977610818392256,17.1286432526822
-0.8360596962457212,-0.8820171114222469,16.68483693520889
-0.8446402383097601,-0.9695972974962063,16.25345896550932
-0.8609333265593045,-1.06134561300738,15.83430051408032
-0.8846443226014873,-1.158151494735291,15.42718421052146
-0.9155935818373424,-1.260952879780391,15.03196647165544
-0.9537103499291116,-1.370741122962384,14.64854087394447
-0.999027787056986,-1.488567504164786,14.27684265585952
-1.051679151986105,-1.615551085768325,13.9168544784578
-1.111895154044486,-1.752887718486243,13.5686136199301
-1.180002462438681,-1.90186001820162,13.23222083302332
-1.25642334702169,-2.063848145389211,12.90785115409384
-1.341676410804991,-2.240341210268771,12.59576702034835
-1.436378360234774,-2.432949097926933,12.29633412885522
-1.541246742429365,-2.643414453962842,12.01004055826599
-1.657103556814741,-2.873624486862504,11.73751977255144
-1.784879619084213,-3.125622120368212,11.47957823528474
-1.925619514729158,-3.401615857140376,11.23722848154187
-2.080486923309717,-3.703987480488014,11.01172861849936
-2.250770017870423,-4.035296406686542,10.80462934786653
-2.437886539837298,-4.398279085036473,10.61782971050032
-2.643388010121555,-4.795841300484486,10.45364282483968
-2.868962351873187,-5.231040534193161,10.31487289311689
-3.116433957181017,-5.707054647723268,10.20490463242801
-3.387759914777898,-6.22713204331584,10.12780597734662
-3.685020712686596,-6.794517089178514,10.08844428957813
-4.010403222606932,-7.412342975246796,10.09261524736185
-4.366173147790587,-8.083482308891625,10.14718186707026
-4.754633366160338,-8.810343766503442,10.26021846079873
-5.178063733320034,-9.594601196116523,10.44115041714495
-5.638636961229317,-10.43684011290837,10.70087511206925
-6.138304239844669,-11.33610621618048,11.05184160516067
-6.678643477365201,-12.28934244905075,11.50805673664276
-7.260662666718934,-13.29070679810071,12.08497278147147
-7.884551361385617,-14.33077465484955,12.79919752977429
-8.549375175368677,-15.39564982548864,13.6679532727562
-9.252712433276344,-16.46604003386892,14.70820023068658
-9.99023957764695,-17.51639812562065,15.9353386054864
-10.75528368705155,-18.51428878747056,17.36142092673387
-11.5383771104963,-19.42020689728132,18.9928546736091
-12.32687044311076,-20.18813344725324,20.82766670093213
-13.10468365637934,-20.76714260795175,22.85254311896158
-13.8522961427157,-21.10433188098449,25.04004400964969
-14.54708639381933,-21.14919552237849,27.34658897088935
-15.16412007154425,-20.85927310270851,29.71195039861837
-15.67744077597573,-20.20649669685888,32.06098179241011
-16.06183612404331,-19.18321876122823,34.30805510245182
-16.29494055940572,-17.8065899521895,36.36414868422689
-16.35942006800683,-16.11996438647026,38.14579846211098
-16.24490084577979,-14.19046670670048,39.58442118952703
-15.94929302086239,-12.10271705400514,40.634138482064
-15.47924257830501,-9.94972160847421,41.27640457654815
-14.8496069872229,-7.822717449713194,41.52048324205683
-14.08204645588418,-5.801993427848337,41.39988011149146
-13.20299171100713,-3.950313081362475,40.96581444014226
-12.24134113781976,-2.309737376082677,40.27936320517568
-11.22623769789809,-0.9017351333629697,39.40390541059467
-10.18519668477398,0.2702064361401573,38.39905317731215
-9.142737428882251,1.216550730631573,37.31663084778577
-8.119555315301632,1.95728089391643,36.19869558594092
-7.132181962523184,2.517818529622727,35.07722154279524
-6.193031070340346,2.925710683285012,33.97491787828785
-5.310711695616096,3.208220049600212,32.90666689175316
-4.49049912418411,3.39076263032814,31.88117624347867
-3.734874656190342,3.496039258719894,30.90257385595408
-3.044070475211014,3.543679334552471,29.97179528447553
-2.416578702805746,3.550228798751506,29.08770395076937
-1.849602126280057,3.529346869386361,28.24794285110303
-1.339437357918725,3.492112381829631,27.4495479823444
-0.8817898905685825,3.447372846301922,26.68936671843826
-0.4720256502711533,3.402094597328713,25.96432591594253
-0.1053662412399619,3.361690512343575,25.27159003489825
0.2229639937397412,3.330313848288935,24.60864259440285
0.5176310520202401,3.311114268466218,23.97331693404424
0.7831170663012645,3.306456483820477,23.3637955945645
1.023672263601315,3.318104209596474,22.77859209715425
1.243287471815379,3.347373133928226,22.21652456335267
1.445682460423355,3.395256845721622,21.67668736959958
1.634306220988019,3.462529516656537,21.15842469334281
1.812346008895491,3.5498287818897,20.6613081900073
1.982742577553504,3.657721832608769,20.18511996714123
2.1482095456365,3.78675728211166,19.72984134632782
2.31125525616614,3.937504923951931,19.29564750716484
2.474205823301269,4.110585075879153,18.88290789979832
2.639228328209345,4.306688796999281,18.49219222453226
2.808353327675506,4.526589873109286,18.12428175768993
2.983495985188121,4.771149079702643,17.78018581361539
3.166475229776882,5.04131084624737,17.46116314337274
3.359030397290518,5.338092051917286,17.16874805600577
3.562834815464475,5.662562276216693,16.9047809844752
3.779505760660121,6.01581440460219,16.67144308082575
4.010610142803086,6.398924050319775,16.47129418561859
4.257665168254957,6.812895807297135,16.30731314190713
4.52213309159014,7.25859391400383,16.18293887450429
4.805409002198458,7.736654519931617,16.10210988528968
5.108800409853893,8.247376463385978,16.06929877498075
5.433497210599124,8.79058738262583,16.08953704229555
5.780530455359629,9.365482225782086,16.16842369501235
6.150718246342496,9.970431985349618,16.31210912477043
6.544597105321786,10.60276200816987,16.52724329504973
6.962337369538314,11.25850183000381,16.82087471193524
7.403641675747888,11.93211250679409,17.20028418205249
7.867626515820827,12.61620321120638,17.6727355184702
8.352688330746949,13.30125668607935,18.24512492191371
8.85635779633074,13.97539299749926,18.92351285617087
9.375148951070981,14.62421242923548,19.71252827611242
9.904413641519248,15.23077005169819,20.61464664162506
10.43821625848192,15.77574414760089,21.62936166550193
10.96924848603088,16.23786467787956,22.75229680152763
11.4888080005702,16.59466157845623,23.97433498926192
11.98686754899425,16.82357072228386,25.28088031857598
12.45226007301874,16.90339381612614,26.65139572725384
12.8729999095928,16.81604678228003,28.05937582546497
13.23674834672792,16.54845497862658,29.47290093181698
13.53141375588425,16.09437674024207,30.85586692805389
13.7458536780096,15.4558805225714,32.16989262396607
13.8706222156304,14.6441897097127,33.3767818542486
13.89868626357132,13.67966167892633,34.44128640833298
13.82602447240194,12.59078715469868,35.33381403539377
13.65202803883305,11.41226316409656,36.03268914642679
13.3796438056796,10.18236839051366,36.52562386735369
13.01523463019012,8.940005000080577,36.81018909935969
12.56817242825664,7.721826786434955,36.89325685481597
12.05021665459669,6.559835235214038,36.78956702312195
11.47475711760013,5.479708485116144,36.51970606341241
10.85601028839362,4.499971356404379,36.10784286778782
10.2082525132953,3.631962321186172,35.57954583339926
9.545155547630529,2.880440532541674,34.95992558165556
8.879265466343442,2.244619000502607,34.27224157997523
8.221641180470417,1.71940600042532,33.53700843554222
7.581647922409408,1.296670715638087,32.7715590938856
6.966886466711438,0.9664018467343503,31.98997543680019
6.38323088468281,0.7176829494588566,31.20327965922881
5.834945310888241,0.5394548809880667,30.41978455029205
5.32485192001581,0.4210692518976953,29.64551822894561
4.854526406054385,0.3526570262337216,28.88466111673085


==> Figures/animation4b-23.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151
-4.91241163283525,-7.469004875122019,16.88872050211766
-5.178947480185356,-7.954080583486895,16.82821492945369
-5.467629602210864,-8.467028950659191,16.81664932384209
-5.778986224835132,-9.007400101901142,16.85893474200655
-6.113419074031915,-9.57402579570829,16.96044473597572
-6.471138546793202,-10.16483965993905,17.12697422771923
-6.852086811243773,-10.77667443271041,17.36465951087799
-7.255847976751875,-11.40504052912726,17.67984707016173
-7.681545163933332,-12.0438945366197,18.07889745766855
-8.127725405591352,-12.68541199586495,18.5679099837993
-8.592234927021131,-13.31978608031158,19.15235523745785
-9.072089571095717,-13.93508226355145,19.83660643407755
-9.563347976004573,-14.51718797403835,20.62336842659737
-10.06099849708817,-15.0499040817611,21.51301596057998
-10.55887452867126,-15.51522947532851,22.50287101952057
-11.04961632432342,-15.89388775964797,23.58647248690727
-11.52469984609096,-16.16613254361883,24.75291774320378
-11.9745535401896,-16.31284159886486,25.9863807948955
-12.38878104615971,-16.31686890165978,27.26592816899729
-12.75650064436458,-16.16456943618855,28.56575338271255
-13.06680023603503,-15.84735213471686,29.85592484008618
-13.30929037473947,-15.3630646500727,31.10368562225501
-13.47471928677305,-14.71698681743532,32.27525937839001
-13.55559632880564,-13.92222385241773,33.3380171102294
-13.54675824247991,-12.99935426865162,34.26276744074757
-13.44580998449512,-11.97529630098357,35.02587485455201
-13.25338131777188,-10.88148960649087,35.6109087763438
-12.97316140054257,-9.751613917583812,36.00958947157517
-12.61170276276833,-8.619149517075513,36.22191327125424
-12.17801734741856,-7.515103199693558,36.25548081621591
-11.68301406508141,-6.466174600769429,36.12418149487167
-11.13884424734228,-5.493538407545816,35.84647391839771
-10.55822599291865,-4.612297794480255,35.44353051416065
-9.95381141068781,-3.831554511358533,34.93748707112427
-9.337645429968605,-3.154963704312579,34.34997258270646
-8.720745595094245,-2.581605498896799,33.70101408553491
-8.112813291184475,-2.107006843340709,33.00833603188807
-7.522071187858892,-1.724174628584187,32.28701723134974
-6.955210843535962,-1.424541120356202,31.5494352077064
-6.417428536110161,-1.198763823003062,30.80541593938171
-5.912525714770154,-1.037356685627627,30.06251075286374
-5.443051817613687,-0.9311548244109135,29.32633511358566
-5.010470350325566,-0.8716305301993386,28.60092062534265
-4.615333050653422,-0.8510858855595832,27.8890478154044
-4.25745094074599,-0.8627491052622774,27.19254106761129
-3.936054649805913,-0.9007999291066949,26.51251753549387
-3.649939359220078,-0.9603457849752041,25.84958906174002
-3.397592028622994,-1.037366218585229,25.20402054803708
-3.177300248380189,-1.128638993960442,24.57585052105365
-2.987243223653359,-1.23165768409705,23.96498046981468
-2.825566134231885,-1.344547633157122,23.37123942712299
-2.690439534892381,-1.465984876636125,22.79442964303072
-2.580105651468868,-1.595120880099387,22.23435833836674
-2.492913459367452,-1.731514699873874,21.69085961589099
-2.427344358710509,-1.875073279361506,21.16380975404939
-2.382030124070858,-2.025999982702962,20.65313836821338
-2.355764635642012,-2.184751059332686,20.15883731643216
-2.347510712451497,-2.351999470067915,19.68096874977564
-2.356403179854856,-2.528605342817804,19.21967334862092
-2.381749121074011,-2.715592229664898,18.77517952803273
-2.42302609039783,-2.914128281072055,18.34781421882827
-2.479878905698235,-3.125511417412959,17.93801571801495
-2.552115490132243,-3.351157547230467,17.54634903684294
-2.639702095952849,-3.592590842739566,17.17352414239577
-2.742758114892577,-3.851435025059429,16.82041747658945
-2.861550556494187,-4.129404524505103,16.48809713251667
-2.996488154304354,-4.428294255632348,16.17785205983023
-3.148114935765504,-4.749966573683658,15.89122564439277
-3.317102960266731,-5.09633375029949,15.63005394591284
-3.504243786178847,-5.469334014720312,15.39650875939093
-3.710438066735394,-5.870898847583446,15.19314546418682
-3.936682491512006,-6.302908787888424,15.0229553022887
-4.184053081012387,-6.767134528100316,14.88942123844494
-4.45368360428386,-7.265159549685907,14.79657584077183
-4.746737624624418,-7.798280035172903,14.74905861032438
-5.064372392884317,-8.367377359100836,14.75216880019557
-5.407692516934867,-8.972758231911264,14.81190791245667
-5.777691068116645,-9.61395773548118,14.9350036664114
-6.175175588487687,-10.28950131849259,15.12890424858201
-6.600676410223511,-10.99662368785647,15.40172811141456
-7.054334898178215,-11.73094592202118,15.76215064815747
-7.535769826494858,-12.4861176187948,16.21920512571463
-8.043921291208122,-13.25343907897471,16.78197203537822
-8.5768735694462,-14.02148991027561,17.4591297180856
-9.131661398720537,-14.77580514028735,18.25834149497686
-9.704068459933142,-15.49865731859985,19.18546290800413
-10.28843246179173,-16.16902124724857,20.24356971906168
-10.87747792543926,-16.76281313389087,21.43183546169421
-11.46220489447203,-17.25350211115986,22.74432768493927
-12.03186807389431,-17.61318118605588,24.1688427078451
-12.57408436693209,-17.81414807259331,25.68595299200704
-13.07510490389146,-17.83097757132174,27.26848615754243
-13.52027782897495,-17.64296648887057,28.88167136034516
-13.89470852342467,-17.23671152297931,30.48415613475954
-14.18409480221529,-16.60846661179236,32.02999925154013
-14.37567926688337,-15.76585743518101,33.47158283864429
-14.45922629371736,-14.72854689968515,34.76318477423551
-14.42790646482177,-13.52757045455133,35.86476042019516
-14.27896587488344,-12.20328469220848,36.74536457126811
-14.0140772181238,-10.80214757257179,37.38565271802099
-13.63931266572123,-9.37279611221372,37.77905126246591
-13.16473654955489,-7.962030175365721,37.93144499304807
-12.60367488880287,-6.611304845625674,37.8595221390749
-11.97176452083205,-5.354186616882548,37.58815698515674
-11.28590722763863,-4.214994992514398,37.14733529409041
-10.56325137808794,-3.208606616176551,36.56912163606345
-9.82029997112997,-2.341209037157186,35.88505713226222
-9.07220865349933,-1.611689778574868,35.12421311722445
-8.332300064988523,-1.013333220166401,34.311963784577
-7.611789276351747,-0.5355487640765847,33.46941561542275
-6.919693132765905,-0.1654363303675255,32.61335789954352
-6.26288465948692,0.1109188370735376,31.75657346837694
-5.646250709947235,0.3074587140309185,30.90835847238622
-5.072914100122333,0.4374595434775977,30.07512903095924
-4.54448789737345,0.5130924389694118,29.26102786426133
-4.061337159694809,0.5451853791856478,28.4684770656283
-3.622830803093549,0.5431344563183144,27.69864973942074
-3.227572615690875,0.5149184899305614,26.95185217418748
-2.873605434021229,0.4671798927889357,26.22782022526248
-2.558586159896465,0.4053436508920923,25.52594011722098
-2.279931799546166,0.3337542310227196,24.84540655198004
-2.034938286041232,0.2558166803104283,24.18533122483784
-1.820874736041546,0.174133100824204,23.54481368315514
-1.635056196214674,0.09062925419854131,22.92298465817047
-1.474898015132681,0.006668539861055964,22.31903003478844
-1.337954854127419,-0.07684774239522427,21.73220176950822
-1.221947111683048,-0.1593938636566967,21.1618204565991
-1.124777239300611,-0.2407462360984172,20.60727292291303
-1.044538110902158,-0.3209220794190221,20.06800719706574
-0.9795152968342292,-0.4001290025660589,19.54352641772232
-0.9281848015544081,-0.4787242647361319,19.03338267661934
-0.8892075587034536,-0.5571825021713369,18.5371713918393
-0.8614217417535305,-0.6360707767601855,18.05452653657673
-0.8438337433481031,-0.71602989839684,17.58511687496669
-0.8356085007292074,-0.7977610818392256,17.1286432526822
-0.8360596962457212,-0.8820171114222469,16.68483693520889
-0.8446402383097601,-0.9695972974962063,16.25345896550932
-0.8609333265593045,-1.06134561300738,15.83430051408032
-0.8846443226014873,-1.158151494735291,15.42718421052146
-0.9155935818373424,-1.260952879780391,15.03196647165544
-0.9537103499291116,-1.370741122962384,14.64854087394447
-0.999027787056986,-1.488567504164786,14.27684265585952
-1.051679151986105,-1.615551085768325,13.9168544784578
-1.111895154044486,-1.752887718486243,13.5686136199301
-1.180002462438681,-1.90186001820162,13.23222083302332
-1.25642334702169,-2.063848145389211,12.90785115409384
-1.341676410804991,-2.240341210268771,12.59576702034835
-1.436378360234774,-2.432949097926933,12.29633412885522
-1.541246742429365,-2.643414453962842,12.01004055826599
-1.657103556814741,-2.873624486862504,11.73751977255144
-1.784879619084213,-3.125622120368212,11.47957823528474
-1.925619514729158,-3.401615857140376,11.23722848154187
-2.080486923309717,-3.703987480488014,11.01172861849936
-2.250770017870423,-4.035296406686542,10.80462934786653
-2.437886539837298,-4.398279085036473,10.61782971050032
-2.643388010121555,-4.795841300484486,10.45364282483968
-2.868962351873187,-5.231040534193161,10.31487289311689
-3.116433957181017,-5.707054647723268,10.20490463242801
-3.387759914777898,-6.22713204331584,10.12780597734662
-3.685020712686596,-6.794517089178514,10.08844428957813
-4.010403222606932,-7.412342975246796,10.09261524736185
-4.366173147790587,-8.083482308891625,10.14718186707026
-4.754633366160338,-8.810343766503442,10.26021846079873
-5.178063733320034,-9.594601196116523,10.44115041714495
-5.638636961229317,-10.43684011290837,10.70087511206925
-6.138304239844669,-11.33610621618048,11.05184160516067
-6.678643477365201,-12.28934244905075,11.50805673664276
-7.260662666718934,-13.29070679810071,12.08497278147147
-7.884551361385617,-14.33077465484955,12.79919752977429
-8.549375175368677,-15.39564982548864,13.6679532727562
-9.252712433276344,-16.46604003386892,14.70820023068658
-9.99023957764695,-17.51639812562065,15.9353386054864
-10.75528368705155,-18.51428878747056,17.36142092673387
-11.5383771104963,-19.42020689728132,18.9928546736091
-12.32687044311076,-20.18813344725324,20.82766670093213
-13.10468365637934,-20.76714260795175,22.85254311896158
-13.8522961427157,-21.10433188098449,25.04004400964969
-14.54708639381933,-21.14919552237849,27.34658897088935
-15.16412007154425,-20.85927310270851,29.71195039861837
-15.67744077597573,-20.20649669685888,32.06098179241011
-16.06183612404331,-19.18321876122823,34.30805510245182
-16.29494055940572,-17.8065899521895,36.36414868422689
-16.35942006800683,-16.11996438647026,38.14579846211098
-16.24490084577979,-14.19046670670048,39.58442118952703
-15.94929302086239,-12.10271705400514,40.634138482064
-15.47924257830501,-9.94972160847421,41.27640457654815
-14.8496069872229,-7.822717449713194,41.52048324205683
-14.08204645588418,-5.801993427848337,41.39988011149146
-13.20299171100713,-3.950313081362475,40.96581444014226
-12.24134113781976,-2.309737376082677,40.27936320517568
-11.22623769789809,-0.9017351333629697,39.40390541059467
-10.18519668477398,0.2702064361401573,38.39905317731215
-9.142737428882251,1.216550730631573,37.31663084778577
-8.119555315301632,1.95728089391643,36.19869558594092
-7.132181962523184,2.517818529622727,35.07722154279524
-6.193031070340346,2.925710683285012,33.97491787828785
-5.310711695616096,3.208220049600212,32.90666689175316
-4.49049912418411,3.39076263032814,31.88117624347867
-3.734874656190342,3.496039258719894,30.90257385595408
-3.044070475211014,3.543679334552471,29.97179528447553
-2.416578702805746,3.550228798751506,29.08770395076937
-1.849602126280057,3.529346869386361,28.24794285110303
-1.339437357918725,3.492112381829631,27.4495479823444
-0.8817898905685825,3.447372846301922,26.68936671843826
-0.4720256502711533,3.402094597328713,25.96432591594253
-0.1053662412399619,3.361690512343575,25.27159003489825
0.2229639937397412,3.330313848288935,24.60864259440285
0.5176310520202401,3.311114268466218,23.97331693404424
0.7831170663012645,3.306456483820477,23.3637955945645
1.023672263601315,3.318104209596474,22.77859209715425
1.243287471815379,3.347373133928226,22.21652456335267
1.445682460423355,3.395256845721622,21.67668736959958
1.634306220988019,3.462529516656537,21.15842469334281
1.812346008895491,3.5498287818897,20.6613081900073
1.982742577553504,3.657721832608769,20.18511996714123
2.1482095456365,3.78675728211166,19.72984134632782
2.31125525616614,3.937504923951931,19.29564750716484
2.474205823301269,4.110585075879153,18.88290789979832
2.639228328209345,4.306688796999281,18.49219222453226
2.808353327675506,4.526589873109286,18.12428175768993
2.983495985188121,4.771149079702643,17.78018581361539
3.166475229776882,5.04131084624737,17.46116314337274
3.359030397290518,5.338092051917286,17.16874805600577
3.562834815464475,5.662562276216693,16.9047809844752
3.779505760660121,6.01581440460219,16.67144308082575
4.010610142803086,6.398924050319775,16.47129418561859
4.257665168254957,6.812895807297135,16.30731314190713
4.52213309159014,7.25859391400383,16.18293887450429
4.805409002198458,7.736654519931617,16.10210988528968
5.108800409853893,8.247376463385978,16.06929877498075
5.433497210599124,8.79058738262583,16.08953704229555
5.780530455359629,9.365482225782086,16.16842369501235
6.150718246342496,9.970431985349618,16.31210912477043
6.544597105321786,10.60276200816987,16.52724329504973
6.962337369538314,11.25850183000381,16.82087471193524
7.403641675747888,11.93211250679409,17.20028418205249
7.867626515820827,12.61620321120638,17.6727355184702
8.352688330746949,13.30125668607935,18.24512492191371
8.85635779633074,13.97539299749926,18.92351285617087
9.375148951070981,14.62421242923548,19.71252827611242
9.904413641519248,15.23077005169819,20.61464664162506
10.43821625848192,15.77574414760089,21.62936166550193
10.96924848603088,16.23786467787956,22.75229680152763
11.4888080005702,16.59466157845623,23.97433498926192
11.98686754899425,16.82357072228386,25.28088031857598
12.45226007301874,16.90339381612614,26.65139572725384
12.8729999095928,16.81604678228003,28.05937582546497
13.23674834672792,16.54845497862658,29.47290093181698
13.53141375588425,16.09437674024207,30.85586692805389
13.7458536780096,15.4558805225714,32.16989262396607
13.8706222156304,14.6441897097127,33.3767818542486
13.89868626357132,13.67966167892633,34.44128640833298
13.82602447240194,12.59078715469868,35.33381403539377
13.65202803883305,11.41226316409656,36.03268914642679
13.3796438056796,10.18236839051366,36.52562386735369
13.01523463019012,8.940005000080577,36.81018909935969
12.56817242825664,7.721826786434955,36.89325685481597
12.05021665459669,6.559835235214038,36.78956702312195
11.47475711760013,5.479708485116144,36.51970606341241
10.85601028839362,4.499971356404379,36.10784286778782
10.2082525132953,3.631962321186172,35.57954583339926
9.545155547630529,2.880440532541674,34.95992558165556
8.879265466343442,2.244619000502607,34.27224157997523
8.221641180470417,1.71940600042532,33.53700843554222
7.581647922409408,1.296670715638087,32.7715590938856
6.966886466711438,0.9664018467343503,31.98997543680019
6.38323088468281,0.7176829494588566,31.20327965922881
5.834945310888241,0.5394548809880667,30.41978455029205
5.32485192001581,0.4210692518976953,29.64551822894561
4.854526406054385,0.3526570262337216,28.88466111673085
4.424502335048892,0.3253457529442182,28.13995455251886
4.034470831262645,0.3313605944135983,27.41305851951245
3.683466576874348,0.3640414064312262,26.70484942110462
3.370034795918895,0.4178030075369656,26.01565786957505
3.092376706973668,0.4880600648895986,25.34545179975926
2.848472942998332,0.5711326567749337,24.69397283107561
2.636185784334311,0.6641439944599616,24.06083456099831
2.45334187890693,0.7649181283422312,23.44559110217025
2.297797567841162,0.8718826788777833,22.84778320543717
2.167489108864187,0.983979594526384,22.26696810240555
2.06047008352744,1.100585497318816,21.7027379775273
1.974938154422191,1.221442190336048,21.15473086566793
1.909253153335539,1.346597250670111,20.62263682388963
1.861948264066065,1.476354221274254,20.10620146087034
1.83173583666455,1.61123167321143,19.60522831492763
1.817509147404134,1.751930282695938,19.11958113098204
1.818341209329442,1.899307016084885,18.64918677265022
1.833481546335614,2.054355512491346,18.19403929289761
1.862351671221055,2.218191777554301,17.75420555276524
1.904539855036592,2.392044338069537,17.32983270360972
1.959795640068656,2.577248044227652,16.92115781870038
2.028024429846921,2.775240735001796,16.52851996282762
2.1092823839632,2.987561995009591,16.1523750143764
2.203771750085872,3.215853220783359,15.79331359559969
2.31183667683369,3.461858173692255,15.45208251716404
2.433959465254203,3.727423118204252,15.12961019619261
2.570757129268042,4.014495519390296,14.82703655596116
2.722978041884994,4.325120093156261,14.54574795111846
2.891498339065079,4.661430756154662,14.28741767249079
3.077317631035738,5.025636698362848,14.05405255285429


==> Figures/animation4b-24.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151
-4.91241163283525,-7.469004875122019,16.88872050211766
-5.178947480185356,-7.954080583486895,16.82821492945369
-5.467629602210864,-8.467028950659191,16.81664932384209
-5.778986224835132,-9.007400101901142,16.85893474200655
-6.113419074031915,-9.57402579570829,16.96044473597572
-6.471138546793202,-10.16483965993905,17.12697422771923
-6.852086811243773,-10.77667443271041,17.36465951087799
-7.255847976751875,-11.40504052912726,17.67984707016173
-7.681545163933332,-12.0438945366197,18.07889745766855
-8.127725405591352,-12.68541199586495,18.5679099837993
-8.592234927021131,-13.31978608031158,19.15235523745785
-9.072089571095717,-13.93508226355145,19.83660643407755
-9.563347976004573,-14.51718797403835,20.62336842659737
-10.06099849708817,-15.0499040817611,21.51301596057998
-10.55887452867126,-15.51522947532851,22.50287101952057
-11.04961632432342,-15.89388775964797,23.58647248690727
-11.52469984609096,-16.16613254361883,24.75291774320378
-11.9745535401896,-16.31284159886486,25.9863807948955
-12.38878104615971,-16.31686890165978,27.26592816899729
-12.75650064436458,-16.16456943618855,28.56575338271255
-13.06680023603503,-15.84735213471686,29.85592484008618
-13.30929037473947,-15.3630646500727,31.10368562225501
-13.47471928677305,-14.71698681743532,32.27525937839001
-13.55559632880564,-13.92222385241773,33.3380171102294
-13.54675824247991,-12.99935426865162,34.26276744074757
-13.44580998449512,-11.97529630098357,35.02587485455201
-13.25338131777188,-10.88148960649087,35.6109087763438
-12.97316140054257,-9.751613917583812,36.00958947157517
-12.61170276276833,-8.619149517075513,36.22191327125424
-12.17801734741856,-7.515103199693558,36.25548081621591
-11.68301406508141,-6.466174600769429,36.12418149487167
-11.13884424734228,-5.493538407545816,35.84647391839771
-10.55822599291865,-4.612297794480255,35.44353051416065
-9.95381141068781,-3.831554511358533,34.93748707112427
-9.337645429968605,-3.154963704312579,34.34997258270646
-8.720745595094245,-2.581605498896799,33.70101408553491
-8.112813291184475,-2.107006843340709,33.00833603188807
-7.522071187858892,-1.724174628584187,32.28701723134974
-6.955210843535962,-1.424541120356202,31.5494352077064
-6.417428536110161,-1.198763823003062,30.80541593938171
-5.912525714770154,-1.037356685627627,30.06251075286374
-5.443051817613687,-0.9311548244109135,29.32633511358566
-5.010470350325566,-0.8716305301993386,28.60092062534265
-4.615333050653422,-0.8510858855595832,27.8890478154044
-4.25745094074599,-0.8627491052622774,27.19254106761129
-3.936054649805913,-0.9007999291066949,26.51251753549387
-3.649939359220078,-0.9603457849752041,25.84958906174002
-3.397592028622994,-1.037366218585229,25.20402054803708
-3.177300248380189,-1.128638993960442,24.57585052105365
-2.987243223653359,-1.23165768409705,23.96498046981468
-2.825566134231885,-1.344547633157122,23.37123942712299
-2.690439534892381,-1.465984876636125,22.79442964303072
-2.580105651468868,-1.595120880099387,22.23435833836674
-2.492913459367452,-1.731514699873874,21.69085961589099
-2.427344358710509,-1.875073279361506,21.16380975404939
-2.382030124070858,-2.025999982702962,20.65313836821338
-2.355764635642012,-2.184751059332686,20.15883731643216
-2.347510712451497,-2.351999470067915,19.68096874977564
-2.356403179854856,-2.528605342817804,19.21967334862092
-2.381749121074011,-2.715592229664898,18.77517952803273
-2.42302609039783,-2.914128281072055,18.34781421882827
-2.479878905698235,-3.125511417412959,17.93801571801495
-2.552115490132243,-3.351157547230467,17.54634903684294
-2.639702095952849,-3.592590842739566,17.17352414239577
-2.742758114892577,-3.851435025059429,16.82041747658945
-2.861550556494187,-4.129404524505103,16.48809713251667
-2.996488154304354,-4.428294255632348,16.17785205983023
-3.148114935765504,-4.749966573683658,15.89122564439277
-3.317102960266731,-5.09633375029949,15.63005394591284
-3.504243786178847,-5.469334014720312,15.39650875939093
-3.710438066735394,-5.870898847583446,15.19314546418682
-3.936682491512006,-6.302908787888424,15.0229553022887
-4.184053081012387,-6.767134528100316,14.88942123844494
-4.45368360428386,-7.265159549685907,14.79657584077183
-4.746737624624418,-7.798280035172903,14.74905861032438
-5.064372392884317,-8.367377359100836,14.75216880019557
-5.407692516934867,-8.972758231911264,14.81190791245667
-5.777691068116645,-9.61395773548118,14.9350036664114
-6.175175588487687,-10.28950131849259,15.12890424858201
-6.600676410223511,-10.99662368785647,15.40172811141456
-7.054334898178215,-11.73094592202118,15.76215064815747
-7.535769826494858,-12.4861176187948,16.21920512571463
-8.043921291208122,-13.25343907897471,16.78197203537822
-8.5768735694462,-14.02148991027561,17.4591297180856
-9.131661398720537,-14.77580514028735,18.25834149497686
-9.704068459933142,-15.49865731859985,19.18546290800413
-10.28843246179173,-16.16902124724857,20.24356971906168
-10.87747792543926,-16.76281313389087,21.43183546169421
-11.46220489447203,-17.25350211115986,22.74432768493927
-12.03186807389431,-17.61318118605588,24.1688427078451
-12.57408436693209,-17.81414807259331,25.68595299200704
-13.07510490389146,-17.83097757132174,27.26848615754243
-13.52027782897495,-17.64296648887057,28.88167136034516
-13.89470852342467,-17.23671152297931,30.48415613475954
-14.18409480221529,-16.60846661179236,32.02999925154013
-14.37567926688337,-15.76585743518101,33.47158283864429
-14.45922629371736,-14.72854689968515,34.76318477423551
-14.42790646482177,-13.52757045455133,35.86476042019516
-14.27896587488344,-12.20328469220848,36.74536457126811
-14.0140772181238,-10.80214757257179,37.38565271802099
-13.63931266572123,-9.37279611221372,37.77905126246591
-13.16473654955489,-7.962030175365721,37.93144499304807
-12.60367488880287,-6.611304845625674,37.8595221390749
-11.97176452083205,-5.354186616882548,37.58815698515674
-11.28590722763863,-4.214994992514398,37.14733529409041
-10.56325137808794,-3.208606616176551,36.56912163606345
-9.82029997112997,-2.341209037157186,35.88505713226222
-9.07220865349933,-1.611689778574868,35.12421311722445
-8.332300064988523,-1.013333220166401,34.311963784577
-7.611789276351747,-0.5355487640765847,33.46941561542275
-6.919693132765905,-0.1654363303675255,32.61335789954352
-6.26288465948692,0.1109188370735376,31.75657346837694
-5.646250709947235,0.3074587140309185,30.90835847238622
-5.072914100122333,0.4374595434775977,30.07512903095924
-4.54448789737345,0.5130924389694118,29.26102786426133
-4.061337159694809,0.5451853791856478,28.4684770656283
-3.622830803093549,0.5431344563183144,27.69864973942074
-3.227572615690875,0.5149184899305614,26.95185217418748
-2.873605434021229,0.4671798927889357,26.22782022526248
-2.558586159896465,0.4053436508920923,25.52594011722098
-2.279931799546166,0.3337542310227196,24.84540655198004
-2.034938286041232,0.2558166803104283,24.18533122483784
-1.820874736041546,0.174133100824204,23.54481368315514
-1.635056196214674,0.09062925419854131,22.92298465817047
-1.474898015132681,0.006668539861055964,22.31903003478844
-1.337954854127419,-0.07684774239522427,21.73220176950822
-1.221947111683048,-0.1593938636566967,21.1618204565991
-1.124777239300611,-0.2407462360984172,20.60727292291303
-1.044538110902158,-0.3209220794190221,20.06800719706574
-0.9795152968342292,-0.4001290025660589,19.54352641772232
-0.9281848015544081,-0.4787242647361319,19.03338267661934
-0.8892075587034536,-0.5571825021713369,18.5371713918393
-0.8614217417535305,-0.6360707767601855,18.05452653657673
-0.8438337433481031,-0.71602989839684,17.58511687496669
-0.8356085007292074,-0.7977610818392256,17.1286432526822
-0.8360596962457212,-0.8820171114222469,16.68483693520889
-0.8446402383097601,-0.9695972974962063,16.25345896550932
-0.8609333265593045,-1.06134561300738,15.83430051408032
-0.8846443226014873,-1.158151494735291,15.42718421052146
-0.9155935818373424,-1.260952879780391,15.03196647165544
-0.9537103499291116,-1.370741122962384,14.64854087394447
-0.999027787056986,-1.488567504164786,14.27684265585952
-1.051679151986105,-1.615551085768325,13.9168544784578
-1.111895154044486,-1.752887718486243,13.5686136199301
-1.180002462438681,-1.90186001820162,13.23222083302332
-1.25642334702169,-2.063848145389211,12.90785115409384
-1.341676410804991,-2.240341210268771,12.59576702034835
-1.436378360234774,-2.432949097926933,12.29633412885522
-1.541246742429365,-2.643414453962842,12.01004055826599
-1.657103556814741,-2.873624486862504,11.73751977255144
-1.784879619084213,-3.125622120368212,11.47957823528474
-1.925619514729158,-3.401615857140376,11.23722848154187
-2.080486923309717,-3.703987480488014,11.01172861849936
-2.250770017870423,-4.035296406686542,10.80462934786653
-2.437886539837298,-4.398279085036473,10.61782971050032
-2.643388010121555,-4.795841300484486,10.45364282483968
-2.868962351873187,-5.231040534193161,10.31487289311689
-3.116433957181017,-5.707054647723268,10.20490463242801
-3.387759914777898,-6.22713204331584,10.12780597734662
-3.685020712686596,-6.794517089178514,10.08844428957813
-4.010403222606932,-7.412342975246796,10.09261524736185
-4.366173147790587,-8.083482308891625,10.14718186707026
-4.754633366160338,-8.810343766503442,10.26021846079873
-5.178063733320034,-9.594601196116523,10.44115041714495
-5.638636961229317,-10.43684011290837,10.70087511206925
-6.138304239844669,-11.33610621618048,11.05184160516067
-6.678643477365201,-12.28934244905075,11.50805673664276
-7.260662666718934,-13.29070679810071,12.08497278147147
-7.884551361385617,-14.33077465484955,12.79919752977429
-8.549375175368677,-15.39564982548864,13.6679532727562
-9.252712433276344,-16.46604003386892,14.70820023068658
-9.99023957764695,-17.51639812562065,15.9353386054864
-10.75528368705155,-18.51428878747056,17.36142092673387
-11.5383771104963,-19.42020689728132,18.9928546736091
-12.32687044311076,-20.18813344725324,20.82766670093213
-13.10468365637934,-20.76714260795175,22.85254311896158
-13.8522961427157,-21.10433188098449,25.04004400964969
-14.54708639381933,-21.14919552237849,27.34658897088935
-15.16412007154425,-20.85927310270851,29.71195039861837
-15.67744077597573,-20.20649669685888,32.06098179241011
-16.06183612404331,-19.18321876122823,34.30805510245182
-16.29494055940572,-17.8065899521895,36.36414868422689
-16.35942006800683,-16.11996438647026,38.14579846211098
-16.24490084577979,-14.19046670670048,39.58442118952703
-15.94929302086239,-12.10271705400514,40.634138482064
-15.47924257830501,-9.94972160847421,41.27640457654815
-14.8496069872229,-7.822717449713194,41.52048324205683
-14.08204645588418,-5.801993427848337,41.39988011149146
-13.20299171100713,-3.950313081362475,40.96581444014226
-12.24134113781976,-2.309737376082677,40.27936320517568
-11.22623769789809,-0.9017351333629697,39.40390541059467
-10.18519668477398,0.2702064361401573,38.39905317731215
-9.142737428882251,1.216550730631573,37.31663084778577
-8.119555315301632,1.95728089391643,36.19869558594092
-7.132181962523184,2.517818529622727,35.07722154279524
-6.193031070340346,2.925710683285012,33.97491787828785
-5.310711695616096,3.208220049600212,32.90666689175316
-4.49049912418411,3.39076263032814,31.88117624347867
-3.734874656190342,3.496039258719894,30.90257385595408
-3.044070475211014,3.543679334552471,29.97179528447553
-2.416578702805746,3.550228798751506,29.08770395076937
-1.849602126280057,3.529346869386361,28.24794285110303
-1.339437357918725,3.492112381829631,27.4495479823444
-0.8817898905685825,3.447372846301922,26.68936671843826
-0.4720256502711533,3.402094597328713,25.96432591594253
-0.1053662412399619,3.361690512343575,25.27159003489825
0.2229639937397412,3.330313848288935,24.60864259440285
0.5176310520202401,3.311114268466218,23.97331693404424
0.7831170663012645,3.306456483820477,23.3637955945645
1.023672263601315,3.318104209596474,22.77859209715425
1.243287471815379,3.347373133928226,22.21652456335267
1.445682460423355,3.395256845721622,21.67668736959958
1.634306220988019,3.462529516656537,21.15842469334281
1.812346008895491,3.5498287818897,20.6613081900073
1.982742577553504,3.657721832608769,20.18511996714123
2.1482095456365,3.78675728211166,19.72984134632782
2.31125525616614,3.937504923951931,19.29564750716484
2.474205823301269,4.110585075879153,18.88290789979832
2.639228328209345,4.306688796999281,18.49219222453226
2.808353327675506,4.526589873109286,18.12428175768993
2.983495985188121,4.771149079702643,17.78018581361539
3.166475229776882,5.04131084624737,17.46116314337274
3.359030397290518,5.338092051917286,17.16874805600577
3.562834815464475,5.662562276216693,16.9047809844752
3.779505760660121,6.01581440460219,16.67144308082575
4.010610142803086,6.398924050319775,16.47129418561859
4.257665168254957,6.812895807297135,16.30731314190713
4.52213309159014,7.25859391400383,16.18293887450429
4.805409002198458,7.736654519931617,16.10210988528968
5.108800409853893,8.247376463385978,16.06929877498075
5.433497210599124,8.79058738262583,16.08953704229555
5.780530455359629,9.365482225782086,16.16842369501235
6.150718246342496,9.970431985349618,16.31210912477043
6.544597105321786,10.60276200816987,16.52724329504973
6.962337369538314,11.25850183000381,16.82087471193524
7.403641675747888,11.93211250679409,17.20028418205249
7.867626515820827,12.61620321120638,17.6727355184702
8.352688330746949,13.30125668607935,18.24512492191371
8.85635779633074,13.97539299749926,18.92351285617087
9.375148951070981,14.62421242923548,19.71252827611242
9.904413641519248,15.23077005169819,20.61464664162506
10.43821625848192,15.77574414760089,21.62936166550193
10.96924848603088,16.23786467787956,22.75229680152763
11.4888080005702,16.59466157845623,23.97433498926192
11.98686754899425,16.82357072228386,25.28088031857598
12.45226007301874,16.90339381612614,26.65139572725384
12.8729999095928,16.81604678228003,28.05937582546497
13.23674834672792,16.54845497862658,29.47290093181698
13.53141375588425,16.09437674024207,30.85586692805389
13.7458536780096,15.4558805225714,32.16989262396607
13.8706222156304,14.6441897097127,33.3767818542486
13.89868626357132,13.67966167892633,34.44128640833298
13.82602447240194,12.59078715469868,35.33381403539377
13.65202803883305,11.41226316409656,36.03268914642679
13.3796438056796,10.18236839051366,36.52562386735369
13.01523463019012,8.940005000080577,36.81018909935969
12.56817242825664,7.721826786434955,36.89325685481597
12.05021665459669,6.559835235214038,36.78956702312195
11.47475711760013,5.479708485116144,36.51970606341241
10.85601028839362,4.499971356404379,36.10784286778782
10.2082525132953,3.631962321186172,35.57954583339926
9.545155547630529,2.880440532541674,34.95992558165556
8.879265466343442,2.244619000502607,34.27224157997523
8.221641180470417,1.71940600042532,33.53700843554222
7.581647922409408,1.296670715638087,32.7715590938856
6.966886466711438,0.9664018467343503,31.98997543680019
6.38323088468281,0.7176829494588566,31.20327965922881
5.834945310888241,0.5394548809880667,30.41978455029205
5.32485192001581,0.4210692518976953,29.64551822894561
4.854526406054385,0.3526570262337216,28.88466111673085
4.424502335048892,0.3253457529442182,28.13995455251886
4.034470831262645,0.3313605944135983,27.41305851951245
3.683466576874348,0.3640414064312262,26.70484942110462
3.370034795918895,0.4178030075369656,26.01565786957505
3.092376706973668,0.4880600648895986,25.34545179975926
2.848472942998332,0.5711326567749337,24.69397283107561
2.636185784334311,0.6641439944599616,24.06083456099831
2.45334187890693,0.7649181283422312,23.44559110217025
2.297797567841162,0.8718826788777833,22.84778320543717
2.167489108864187,0.983979594526384,22.26696810240555
2.06047008352744,1.100585497318816,21.7027379775273
1.974938154422191,1.221442190336048,21.15473086566793
1.909253153335539,1.346597250670111,20.62263682388963
1.861948264066065,1.476354221274254,20.10620146087034
1.83173583666455,1.61123167321143,19.60522831492763
1.817509147404134,1.751930282695938,19.11958113098204
1.818341209329442,1.899307016084885,18.64918677265022
1.833481546335614,2.054355512491346,18.19403929289761
1.862351671221055,2.218191777554301,17.75420555276524
1.904539855036592,2.392044338069537,17.32983270360972
1.959795640068656,2.577248044227652,16.92115781870038
2.028024429846921,2.775240735001796,16.52851996282762
2.1092823839632,2.987561995009591,16.1523750143764
2.203771750085872,3.215853220783359,15.79331359559969
2.31183667683369,3.461858173692255,15.45208251716404
2.433959465254203,3.727423118204252,15.12961019619261
2.570757129268042,4.014495519390296,14.82703655596116
2.722978041884994,4.325120093156261,14.54574795111846
2.891498339065079,4.661430756154662,14.28741767249079
3.077317631035738,5.025636698362848,14.05405255285429
3.281553425390631,5.420000388526987,13.84804609505311
3.505433490662409,5.846804811141296,13.67223834233155
3.750285176429601,6.308306617692659,13.52998236079378
4.017520450032224,6.806671157785226,13.42521664241117
4.308615105904394,7.343884556967123,13.36254188139874
4.625080250183354,7.921637174543124,13.34729932268307
4.968423765960607,8.541171996942921,13.38564610259458
5.34009903974116,9.203090956931787,13.48462055695946
5.741437811495446,9.907112067842196,13.65218721839546
6.173563659947672,10.65177100651095,13.89724705321745
6.637282450495684,11.43406291497905,14.22959338050361
7.13294620605429,12.24902445439744,14.6597880403749
7.660287526416143,13.08926344962638,15.19892623499301
8.218223167093356,13.94445482313939,15.85825307834297
8.804628047828919,14.80083783631279,16.64859203490122
9.416085179559666,15.64077132574871,17.5795478311368
10.0476231120592,16.44242985717559,18.65845782102782
10.69246064827145,17.17975163734584,19.88909060541661
11.34178844989782,17.82277260941124,21.27013309918583
11.98462774774907,18.33849052479038,22.79356917349542
12.60781562150031,18.69238451826904,24.44313131082556
13.19617101431407,18.85065533219916,26.19308967613533
13.73289167184579,18.78313879628439,28.00770792149032
14.2002153992395,18.466683221003,29.84170939026087
14.58034691112274,17.88859429296794,31.64202649540134
14.85660538979465,17.04958849692759,33.35092823221987
15.01469451736702,15.96562515880681,34.91034637718421
15.04394876182515,14.66806945205699,36.2669054027951
14.93838268271957,13.20189706358212,37.37689975333485
14.69737725025139,11.62204329427303,38.21035910193062


==> Figures/animation4b-25.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151
-4.91241163283525,-7.469004875122019,16.88872050211766
-5.178947480185356,-7.954080583486895,16.82821492945369
-5.467629602210864,-8.467028950659191,16.81664932384209
-5.778986224835132,-9.007400101901142,16.85893474200655
-6.113419074031915,-9.57402579570829,16.96044473597572
-6.471138546793202,-10.16483965993905,17.12697422771923
-6.852086811243773,-10.77667443271041,17.36465951087799
-7.255847976751875,-11.40504052912726,17.67984707016173
-7.681545163933332,-12.0438945366197,18.07889745766855
-8.127725405591352,-12.68541199586495,18.5679099837993
-8.592234927021131,-13.31978608031158,19.15235523745785
-9.072089571095717,-13.93508226355145,19.83660643407755
-9.563347976004573,-14.51718797403835,20.62336842659737
-10.06099849708817,-15.0499040817611,21.51301596057998
-10.55887452867126,-15.51522947532851,22.50287101952057
-11.04961632432342,-15.89388775964797,23.58647248690727
-11.52469984609096,-16.16613254361883,24.75291774320378
-11.9745535401896,-16.31284159886486,25.9863807948955
-12.38878104615971,-16.31686890165978,27.26592816899729
-12.75650064436458,-16.16456943618855,28.56575338271255
-13.06680023603503,-15.84735213471686,29.85592484008618
-13.30929037473947,-15.3630646500727,31.10368562225501
-13.47471928677305,-14.71698681743532,32.27525937839001
-13.55559632880564,-13.92222385241773,33.3380171102294
-13.54675824247991,-12.99935426865162,34.26276744074757
-13.44580998449512,-11.97529630098357,35.02587485455201
-13.25338131777188,-10.88148960649087,35.6109087763438
-12.97316140054257,-9.751613917583812,36.00958947157517
-12.61170276276833,-8.619149517075513,36.22191327125424
-12.17801734741856,-7.515103199693558,36.25548081621591
-11.68301406508141,-6.466174600769429,36.12418149487167
-11.13884424734228,-5.493538407545816,35.84647391839771
-10.55822599291865,-4.612297794480255,35.44353051416065
-9.95381141068781,-3.831554511358533,34.93748707112427
-9.337645429968605,-3.154963704312579,34.34997258270646
-8.720745595094245,-2.581605498896799,33.70101408553491
-8.112813291184475,-2.107006843340709,33.00833603188807
-7.522071187858892,-1.724174628584187,32.28701723134974
-6.955210843535962,-1.424541120356202,31.5494352077064
-6.417428536110161,-1.198763823003062,30.80541593938171
-5.912525714770154,-1.037356685627627,30.06251075286374
-5.443051817613687,-0.9311548244109135,29.32633511358566
-5.010470350325566,-0.8716305301993386,28.60092062534265
-4.615333050653422,-0.8510858855595832,27.8890478154044
-4.25745094074599,-0.8627491052622774,27.19254106761129
-3.936054649805913,-0.9007999291066949,26.51251753549387
-3.649939359220078,-0.9603457849752041,25.84958906174002
-3.397592028622994,-1.037366218585229,25.20402054803708
-3.177300248380189,-1.128638993960442,24.57585052105365
-2.987243223653359,-1.23165768409705,23.96498046981468
-2.825566134231885,-1.344547633157122,23.37123942712299
-2.690439534892381,-1.465984876636125,22.79442964303072
-2.580105651468868,-1.595120880099387,22.23435833836674
-2.492913459367452,-1.731514699873874,21.69085961589099
-2.427344358710509,-1.875073279361506,21.16380975404939
-2.382030124070858,-2.025999982702962,20.65313836821338
-2.355764635642012,-2.184751059332686,20.15883731643216
-2.347510712451497,-2.351999470067915,19.68096874977564
-2.356403179854856,-2.528605342817804,19.21967334862092
-2.381749121074011,-2.715592229664898,18.77517952803273
-2.42302609039783,-2.914128281072055,18.34781421882827
-2.479878905698235,-3.125511417412959,17.93801571801495
-2.552115490132243,-3.351157547230467,17.54634903684294
-2.639702095952849,-3.592590842739566,17.17352414239577
-2.742758114892577,-3.851435025059429,16.82041747658945
-2.861550556494187,-4.129404524505103,16.48809713251667
-2.996488154304354,-4.428294255632348,16.17785205983023
-3.148114935765504,-4.749966573683658,15.89122564439277
-3.317102960266731,-5.09633375029949,15.63005394591284
-3.504243786178847,-5.469334014720312,15.39650875939093
-3.710438066735394,-5.870898847583446,15.19314546418682
-3.936682491512006,-6.302908787888424,15.0229553022887
-4.184053081012387,-6.767134528100316,14.88942123844494
-4.45368360428386,-7.265159549685907,14.79657584077183
-4.746737624624418,-7.798280035172903,14.74905861032438
-5.064372392884317,-8.367377359100836,14.75216880019557
-5.407692516934867,-8.972758231911264,14.81190791245667
-5.777691068116645,-9.61395773548118,14.9350036664114
-6.175175588487687,-10.28950131849259,15.12890424858201
-6.600676410223511,-10.99662368785647,15.40172811141456
-7.054334898178215,-11.73094592202118,15.76215064815747
-7.535769826494858,-12.4861176187948,16.21920512571463
-8.043921291208122,-13.25343907897471,16.78197203537822
-8.5768735694462,-14.02148991027561,17.4591297180856
-9.131661398720537,-14.77580514028735,18.25834149497686
-9.704068459933142,-15.49865731859985,19.18546290800413
-10.28843246179173,-16.16902124724857,20.24356971906168
-10.87747792543926,-16.76281313389087,21.43183546169421
-11.46220489447203,-17.25350211115986,22.74432768493927
-12.03186807389431,-17.61318118605588,24.1688427078451
-12.57408436693209,-17.81414807259331,25.68595299200704
-13.07510490389146,-17.83097757132174,27.26848615754243
-13.52027782897495,-17.64296648887057,28.88167136034516
-13.89470852342467,-17.23671152297931,30.48415613475954
-14.18409480221529,-16.60846661179236,32.02999925154013
-14.37567926688337,-15.76585743518101,33.47158283864429
-14.45922629371736,-14.72854689968515,34.76318477423551
-14.42790646482177,-13.52757045455133,35.86476042019516
-14.27896587488344,-12.20328469220848,36.74536457126811
-14.0140772181238,-10.80214757257179,37.38565271802099
-13.63931266572123,-9.37279611221372,37.77905126246591
-13.16473654955489,-7.962030175365721,37.93144499304807
-12.60367488880287,-6.611304845625674,37.8595221390749
-11.97176452083205,-5.354186616882548,37.58815698515674
-11.28590722763863,-4.214994992514398,37.14733529409041
-10.56325137808794,-3.208606616176551,36.56912163606345
-9.82029997112997,-2.341209037157186,35.88505713226222
-9.07220865349933,-1.611689778574868,35.12421311722445
-8.332300064988523,-1.013333220166401,34.311963784577
-7.611789276351747,-0.5355487640765847,33.46941561542275
-6.919693132765905,-0.1654363303675255,32.61335789954352
-6.26288465948692,0.1109188370735376,31.75657346837694
-5.646250709947235,0.3074587140309185,30.90835847238622
-5.072914100122333,0.4374595434775977,30.07512903095924
-4.54448789737345,0.5130924389694118,29.26102786426133
-4.061337159694809,0.5451853791856478,28.4684770656283
-3.622830803093549,0.5431344563183144,27.69864973942074
-3.227572615690875,0.5149184899305614,26.95185217418748
-2.873605434021229,0.4671798927889357,26.22782022526248
-2.558586159896465,0.4053436508920923,25.52594011722098
-2.279931799546166,0.3337542310227196,24.84540655198004
-2.034938286041232,0.2558166803104283,24.18533122483784
-1.820874736041546,0.174133100824204,23.54481368315514
-1.635056196214674,0.09062925419854131,22.92298465817047
-1.474898015132681,0.006668539861055964,22.31903003478844
-1.337954854127419,-0.07684774239522427,21.73220176950822
-1.221947111683048,-0.1593938636566967,21.1618204565991
-1.124777239300611,-0.2407462360984172,20.60727292291303
-1.044538110902158,-0.3209220794190221,20.06800719706574
-0.9795152968342292,-0.4001290025660589,19.54352641772232
-0.9281848015544081,-0.4787242647361319,19.03338267661934
-0.8892075587034536,-0.5571825021713369,18.5371713918393
-0.8614217417535305,-0.6360707767601855,18.05452653657673
-0.8438337433481031,-0.71602989839684,17.58511687496669
-0.8356085007292074,-0.7977610818392256,17.1286432526822
-0.8360596962457212,-0.8820171114222469,16.68483693520889
-0.8446402383097601,-0.9695972974962063,16.25345896550932
-0.8609333265593045,-1.06134561300738,15.83430051408032
-0.8846443226014873,-1.158151494735291,15.42718421052146
-0.9155935818373424,-1.260952879780391,15.03196647165544
-0.9537103499291116,-1.370741122962384,14.64854087394447
-0.999027787056986,-1.488567504164786,14.27684265585952
-1.051679151986105,-1.615551085768325,13.9168544784578
-1.111895154044486,-1.752887718486243,13.5686136199301
-1.180002462438681,-1.90186001820162,13.23222083302332
-1.25642334702169,-2.063848145389211,12.90785115409384
-1.341676410804991,-2.240341210268771,12.59576702034835
-1.436378360234774,-2.432949097926933,12.29633412885522
-1.541246742429365,-2.643414453962842,12.01004055826599
-1.657103556814741,-2.873624486862504,11.73751977255144
-1.784879619084213,-3.125622120368212,11.47957823528474
-1.925619514729158,-3.401615857140376,11.23722848154187
-2.080486923309717,-3.703987480488014,11.01172861849936
-2.250770017870423,-4.035296406686542,10.80462934786653
-2.437886539837298,-4.398279085036473,10.61782971050032
-2.643388010121555,-4.795841300484486,10.45364282483968
-2.868962351873187,-5.231040534193161,10.31487289311689
-3.116433957181017,-5.707054647723268,10.20490463242801
-3.387759914777898,-6.22713204331584,10.12780597734662
-3.685020712686596,-6.794517089178514,10.08844428957813
-4.010403222606932,-7.412342975246796,10.09261524736185
-4.366173147790587,-8.083482308891625,10.14718186707026
-4.754633366160338,-8.810343766503442,10.26021846079873
-5.178063733320034,-9.594601196116523,10.44115041714495
-5.638636961229317,-10.43684011290837,10.70087511206925
-6.138304239844669,-11.33610621618048,11.05184160516067
-6.678643477365201,-12.28934244905075,11.50805673664276
-7.260662666718934,-13.29070679810071,12.08497278147147
-7.884551361385617,-14.33077465484955,12.79919752977429
-8.549375175368677,-15.39564982548864,13.6679532727562
-9.252712433276344,-16.46604003386892,14.70820023068658
-9.99023957764695,-17.51639812562065,15.9353386054864
-10.75528368705155,-18.51428878747056,17.36142092673387
-11.5383771104963,-19.42020689728132,18.9928546736091
-12.32687044311076,-20.18813344725324,20.82766670093213
-13.10468365637934,-20.76714260795175,22.85254311896158
-13.8522961427157,-21.10433188098449,25.04004400964969
-14.54708639381933,-21.14919552237849,27.34658897088935
-15.16412007154425,-20.85927310270851,29.71195039861837
-15.67744077597573,-20.20649669685888,32.06098179241011
-16.06183612404331,-19.18321876122823,34.30805510245182
-16.29494055940572,-17.8065899521895,36.36414868422689
-16.35942006800683,-16.11996438647026,38.14579846211098
-16.24490084577979,-14.19046670670048,39.58442118952703
-15.94929302086239,-12.10271705400514,40.634138482064
-15.47924257830501,-9.94972160847421,41.27640457654815
-14.8496069872229,-7.822717449713194,41.52048324205683
-14.08204645588418,-5.801993427848337,41.39988011149146
-13.20299171100713,-3.950313081362475,40.96581444014226
-12.24134113781976,-2.309737376082677,40.27936320517568
-11.22623769789809,-0.9017351333629697,39.40390541059467
-10.18519668477398,0.2702064361401573,38.39905317731215
-9.142737428882251,1.216550730631573,37.31663084778577
-8.119555315301632,1.95728089391643,36.19869558594092
-7.132181962523184,2.517818529622727,35.07722154279524
-6.193031070340346,2.925710683285012,33.97491787828785
-5.310711695616096,3.208220049600212,32.90666689175316
-4.49049912418411,3.39076263032814,31.88117624347867
-3.734874656190342,3.496039258719894,30.90257385595408
-3.044070475211014,3.543679334552471,29.97179528447553
-2.416578702805746,3.550228798751506,29.08770395076937
-1.849602126280057,3.529346869386361,28.24794285110303
-1.339437357918725,3.492112381829631,27.4495479823444
-0.8817898905685825,3.447372846301922,26.68936671843826
-0.4720256502711533,3.402094597328713,25.96432591594253
-0.1053662412399619,3.361690512343575,25.27159003489825
0.2229639937397412,3.330313848288935,24.60864259440285
0.5176310520202401,3.311114268466218,23.97331693404424
0.7831170663012645,3.306456483820477,23.3637955945645
1.023672263601315,3.318104209596474,22.77859209715425
1.243287471815379,3.347373133928226,22.21652456335267
1.445682460423355,3.395256845721622,21.67668736959958
1.634306220988019,3.462529516656537,21.15842469334281
1.812346008895491,3.5498287818897,20.6613081900073
1.982742577553504,3.657721832608769,20.18511996714123
2.1482095456365,3.78675728211166,19.72984134632782
2.31125525616614,3.937504923951931,19.29564750716484
2.474205823301269,4.110585075879153,18.88290789979832
2.639228328209345,4.306688796999281,18.49219222453226
2.808353327675506,4.526589873109286,18.12428175768993
2.983495985188121,4.771149079702643,17.78018581361539
3.166475229776882,5.04131084624737,17.46116314337274
3.359030397290518,5.338092051917286,17.16874805600577
3.562834815464475,5.662562276216693,16.9047809844752
3.779505760660121,6.01581440460219,16.67144308082575
4.010610142803086,6.398924050319775,16.47129418561859
4.257665168254957,6.812895807297135,16.30731314190713
4.52213309159014,7.25859391400383,16.18293887450429
4.805409002198458,7.736654519931617,16.10210988528968
5.108800409853893,8.247376463385978,16.06929877498075
5.433497210599124,8.79058738262583,16.08953704229555
5.780530455359629,9.365482225782086,16.16842369501235
6.150718246342496,9.970431985349618,16.31210912477043
6.544597105321786,10.60276200816987,16.52724329504973
6.962337369538314,11.25850183000381,16.82087471193524
7.403641675747888,11.93211250679409,17.20028418205249
7.867626515820827,12.61620321120638,17.6727355184702
8.352688330746949,13.30125668607935,18.24512492191371
8.85635779633074,13.97539299749926,18.92351285617087
9.375148951070981,14.62421242923548,19.71252827611242
9.904413641519248,15.23077005169819,20.61464664162506
10.43821625848192,15.77574414760089,21.62936166550193
10.96924848603088,16.23786467787956,22.75229680152763
11.4888080005702,16.59466157845623,23.97433498926192
11.98686754899425,16.82357072228386,25.28088031857598
12.45226007301874,16.90339381612614,26.65139572725384
12.8729999095928,16.81604678228003,28.05937582546497
13.23674834672792,16.54845497862658,29.47290093181698
13.53141375588425,16.09437674024207,30.85586692805389
13.7458536780096,15.4558805225714,32.16989262396607
13.8706222156304,14.6441897097127,33.3767818542486
13.89868626357132,13.67966167892633,34.44128640833298
13.82602447240194,12.59078715469868,35.33381403539377
13.65202803883305,11.41226316409656,36.03268914642679
13.3796438056796,10.18236839051366,36.52562386735369
13.01523463019012,8.940005000080577,36.81018909935969
12.56817242825664,7.721826786434955,36.89325685481597
12.05021665459669,6.559835235214038,36.78956702312195
11.47475711760013,5.479708485116144,36.51970606341241
10.85601028839362,4.499971356404379,36.10784286778782
10.2082525132953,3.631962321186172,35.57954583339926
9.545155547630529,2.880440532541674,34.95992558165556
8.879265466343442,2.244619000502607,34.27224157997523
8.221641180470417,1.71940600042532,33.53700843554222
7.581647922409408,1.296670715638087,32.7715590938856
6.966886466711438,0.9664018467343503,31.98997543680019
6.38323088468281,0.7176829494588566,31.20327965922881
5.834945310888241,0.5394548809880667,30.41978455029205
5.32485192001581,0.4210692518976953,29.64551822894561
4.854526406054385,0.3526570262337216,28.88466111673085
4.424502335048892,0.3253457529442182,28.13995455251886
4.034470831262645,0.3313605944135983,27.41305851951245
3.683466576874348,0.3640414064312262,26.70484942110462
3.370034795918895,0.4178030075369656,26.01565786957505
3.092376706973668,0.4880600648895986,25.34545179975926
2.848472942998332,0.5711326567749337,24.69397283107561
2.636185784334311,0.6641439944599616,24.06083456099831
2.45334187890693,0.7649181283422312,23.44559110217025
2.297797567841162,0.8718826788777833,22.84778320543717
2.167489108864187,0.983979594526384,22.26696810240555
2.06047008352744,1.100585497318816,21.7027379775273
1.974938154422191,1.221442190336048,21.15473086566793
1.909253153335539,1.346597250670111,20.62263682388963
1.861948264066065,1.476354221274254,20.10620146087034
1.83173583666455,1.61123167321143,19.60522831492763
1.817509147404134,1.751930282695938,19.11958113098204
1.818341209329442,1.899307016084885,18.64918677265022
1.833481546335614,2.054355512491346,18.19403929289761
1.862351671221055,2.218191777554301,17.75420555276524
1.904539855036592,2.392044338069537,17.32983270360972
1.959795640068656,2.577248044227652,16.92115781870038
2.028024429846921,2.775240735001796,16.52851996282762
2.1092823839632,2.987561995009591,16.1523750143764
2.203771750085872,3.215853220783359,15.79331359559969
2.31183667683369,3.461858173692255,15.45208251716404
2.433959465254203,3.727423118204252,15.12961019619261
2.570757129268042,4.014495519390296,14.82703655596116
2.722978041884994,4.325120093156261,14.54574795111846
2.891498339065079,4.661430756154662,14.28741767249079
3.077317631035738,5.025636698362848,14.05405255285429
3.281553425390631,5.420000388526987,13.84804609505311
3.505433490662409,5.846804811141296,13.67223834233155
3.750285176429601,6.308306617692659,13.52998236079378
4.017520450032224,6.806671157785226,13.42521664241117
4.308615105904394,7.343884556967123,13.36254188139874
4.625080250183354,7.921637174543124,13.34729932268307
4.968423765960607,8.541171996942921,13.38564610259458
5.34009903974116,9.203090956931787,13.48462055695946
5.741437811495446,9.907112067842196,13.65218721839546
6.173563659947672,10.65177100651095,13.89724705321745
6.637282450495684,11.43406291497905,14.22959338050361
7.13294620605429,12.24902445439744,14.6597880403749
7.660287526416143,13.08926344962638,15.19892623499301
8.218223167093356,13.94445482313939,15.85825307834297
8.804628047828919,14.80083783631279,16.64859203490122
9.416085179559666,15.64077132574871,17.5795478311368
10.0476231120592,16.44242985717559,18.65845782102782
10.69246064827145,17.17975163734584,19.88909060541661
11.34178844989782,17.82277260941124,21.27013309918583
11.98462774774907,18.33849052479038,22.79356917349542
12.60781562150031,18.69238451826904,24.44313131082556
13.19617101431407,18.85065533219916,26.19308967613533
13.73289167184579,18.78313879628439,28.00770792149032
14.2002153992395,18.466683221003,29.84170939026087
14.58034691112274,17.88859429296794,31.64202649540134
14.85660538979465,17.04958849692759,33.35092823221987
15.01469451736702,15.96562515880681,34.91034637718421
15.04394876182515,14.66806945205699,36.2669054027951
14.93838268271957,13.20189706358212,37.37689975333485
14.69737725025139,11.62204329427303,38.21035910193062
14.32588331358527,9.988417543365687,38.75346299620563
13.83409959039735,8.360411925917985,39.00889750094167
13.23667181963604,6.791824234499984,38.99419064472303
12.55153731931507,5.326964947676055,38.7384779239114
11.79858572313719,3.998390390266788,38.27840872312711
10.99831385020035,2.826320020313579,37.65395309612429
10.17062484914007,1.819474499631736,36.90473122958507
9.333872226146587,0.9768850391207837,36.06724540387758
8.504194022249159,0.290184382188452,35.17313797809009
7.695134236599724,-0.2540399488271329,34.24839627379962
6.917514836537414,-0.672123150384464,33.31330535116852
6.179503855418582,-0.9815906525825754,32.38290873787278
5.4868206909541,-1.199864752573708,31.46775299371719
4.843024539162653,-1.343384993570819,30.5747382257457
4.249841643041489,-1.427076814363868,29.70795171834557
3.707498321278115,-1.464089195430718,28.86941206873296
3.215037386653691,-1.465724944727857,28.05969031668776
2.770604448863895,-1.441498726446364,27.27840133885591
2.371697373361387,-1.399272217685015,26.52457483976784
2.015376948248814,-1.345429511410715,25.79692325568904
1.698439925905626,-1.285067476837322,25.09402644210093
1.417557446000981,-1.22218478403524,24.41445231873335
1.16938277589528,-1.159859857134903,23.75683027927748
0.9506326225963919,-1.100412561009969,23.11989117600612
0.7581462044173726,-1.045547426322518,22.50248468110004
0.5889259820862136,-0.9964781069139934,21.90358212983127
0.4401635477643163,-0.9540338867623933,21.3222706990679
0.309253726758219,-0.9187496684844424,20.75774298867277
0.1937995037375544,-0.8909411637908885,20.20928471463907
0.09160996760199946,-0.8707670922408948,19.67626222662229


==> Figures/animation4b-26.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151
-4.91241163283525,-7.469004875122019,16.88872050211766
-5.178947480185356,-7.954080583486895,16.82821492945369
-5.467629602210864,-8.467028950659191,16.81664932384209
-5.778986224835132,-9.007400101901142,16.85893474200655
-6.113419074031915,-9.57402579570829,16.96044473597572
-6.471138546793202,-10.16483965993905,17.12697422771923
-6.852086811243773,-10.77667443271041,17.36465951087799
-7.255847976751875,-11.40504052912726,17.67984707016173
-7.681545163933332,-12.0438945366197,18.07889745766855
-8.127725405591352,-12.68541199586495,18.5679099837993
-8.592234927021131,-13.31978608031158,19.15235523745785
-9.072089571095717,-13.93508226355145,19.83660643407755
-9.563347976004573,-14.51718797403835,20.62336842659737
-10.06099849708817,-15.0499040817611,21.51301596057998
-10.55887452867126,-15.51522947532851,22.50287101952057
-11.04961632432342,-15.89388775964797,23.58647248690727
-11.52469984609096,-16.16613254361883,24.75291774320378
-11.9745535401896,-16.31284159886486,25.9863807948955
-12.38878104615971,-16.31686890165978,27.26592816899729
-12.75650064436458,-16.16456943618855,28.56575338271255
-13.06680023603503,-15.84735213471686,29.85592484008618
-13.30929037473947,-15.3630646500727,31.10368562225501
-13.47471928677305,-14.71698681743532,32.27525937839001
-13.55559632880564,-13.92222385241773,33.3380171102294
-13.54675824247991,-12.99935426865162,34.26276744074757
-13.44580998449512,-11.97529630098357,35.02587485455201
-13.25338131777188,-10.88148960649087,35.6109087763438
-12.97316140054257,-9.751613917583812,36.00958947157517
-12.61170276276833,-8.619149517075513,36.22191327125424
-12.17801734741856,-7.515103199693558,36.25548081621591
-11.68301406508141,-6.466174600769429,36.12418149487167
-11.13884424734228,-5.493538407545816,35.84647391839771
-10.55822599291865,-4.612297794480255,35.44353051416065
-9.95381141068781,-3.831554511358533,34.93748707112427
-9.337645429968605,-3.154963704312579,34.34997258270646
-8.720745595094245,-2.581605498896799,33.70101408553491
-8.112813291184475,-2.107006843340709,33.00833603188807
-7.522071187858892,-1.724174628584187,32.28701723134974
-6.955210843535962,-1.424541120356202,31.5494352077064
-6.417428536110161,-1.198763823003062,30.80541593938171
-5.912525714770154,-1.037356685627627,30.06251075286374
-5.443051817613687,-0.9311548244109135,29.32633511358566
-5.010470350325566,-0.8716305301993386,28.60092062534265
-4.615333050653422,-0.8510858855595832,27.8890478154044
-4.25745094074599,-0.8627491052622774,27.19254106761129
-3.936054649805913,-0.9007999291066949,26.51251753549387
-3.649939359220078,-0.9603457849752041,25.84958906174002
-3.397592028622994,-1.037366218585229,25.20402054803708
-3.177300248380189,-1.128638993960442,24.57585052105365
-2.987243223653359,-1.23165768409705,23.96498046981468
-2.825566134231885,-1.344547633157122,23.37123942712299
-2.690439534892381,-1.465984876636125,22.79442964303072
-2.580105651468868,-1.595120880099387,22.23435833836674
-2.492913459367452,-1.731514699873874,21.69085961589099
-2.427344358710509,-1.875073279361506,21.16380975404939
-2.382030124070858,-2.025999982702962,20.65313836821338
-2.355764635642012,-2.184751059332686,20.15883731643216
-2.347510712451497,-2.351999470067915,19.68096874977564
-2.356403179854856,-2.528605342817804,19.21967334862092
-2.381749121074011,-2.715592229664898,18.77517952803273
-2.42302609039783,-2.914128281072055,18.34781421882827
-2.479878905698235,-3.125511417412959,17.93801571801495
-2.552115490132243,-3.351157547230467,17.54634903684294
-2.639702095952849,-3.592590842739566,17.17352414239577
-2.742758114892577,-3.851435025059429,16.82041747658945
-2.861550556494187,-4.129404524505103,16.48809713251667
-2.996488154304354,-4.428294255632348,16.17785205983023
-3.148114935765504,-4.749966573683658,15.89122564439277
-3.317102960266731,-5.09633375029949,15.63005394591284
-3.504243786178847,-5.469334014720312,15.39650875939093
-3.710438066735394,-5.870898847583446,15.19314546418682
-3.936682491512006,-6.302908787888424,15.0229553022887
-4.184053081012387,-6.767134528100316,14.88942123844494
-4.45368360428386,-7.265159549685907,14.79657584077183
-4.746737624624418,-7.798280035172903,14.74905861032438
-5.064372392884317,-8.367377359100836,14.75216880019557
-5.407692516934867,-8.972758231911264,14.81190791245667
-5.777691068116645,-9.61395773548118,14.9350036664114
-6.175175588487687,-10.28950131849259,15.12890424858201
-6.600676410223511,-10.99662368785647,15.40172811141456
-7.054334898178215,-11.73094592202118,15.76215064815747
-7.535769826494858,-12.4861176187948,16.21920512571463
-8.043921291208122,-13.25343907897471,16.78197203537822
-8.5768735694462,-14.02148991027561,17.4591297180856
-9.131661398720537,-14.77580514028735,18.25834149497686
-9.704068459933142,-15.49865731859985,19.18546290800413
-10.28843246179173,-16.16902124724857,20.24356971906168
-10.87747792543926,-16.76281313389087,21.43183546169421
-11.46220489447203,-17.25350211115986,22.74432768493927
-12.03186807389431,-17.61318118605588,24.1688427078451
-12.57408436693209,-17.81414807259331,25.68595299200704
-13.07510490389146,-17.83097757132174,27.26848615754243
-13.52027782897495,-17.64296648887057,28.88167136034516
-13.89470852342467,-17.23671152297931,30.48415613475954
-14.18409480221529,-16.60846661179236,32.02999925154013
-14.37567926688337,-15.76585743518101,33.47158283864429
-14.45922629371736,-14.72854689968515,34.76318477423551
-14.42790646482177,-13.52757045455133,35.86476042019516
-14.27896587488344,-12.20328469220848,36.74536457126811
-14.0140772181238,-10.80214757257179,37.38565271802099
-13.63931266572123,-9.37279611221372,37.77905126246591
-13.16473654955489,-7.962030175365721,37.93144499304807
-12.60367488880287,-6.611304845625674,37.8595221390749
-11.97176452083205,-5.354186616882548,37.58815698515674
-11.28590722763863,-4.214994992514398,37.14733529409041
-10.56325137808794,-3.208606616176551,36.56912163606345
-9.82029997112997,-2.341209037157186,35.88505713226222
-9.07220865349933,-1.611689778574868,35.12421311722445
-8.332300064988523,-1.013333220166401,34.311963784577
-7.611789276351747,-0.5355487640765847,33.46941561542275
-6.919693132765905,-0.1654363303675255,32.61335789954352
-6.26288465948692,0.1109188370735376,31.75657346837694
-5.646250709947235,0.3074587140309185,30.90835847238622
-5.072914100122333,0.4374595434775977,30.07512903095924
-4.54448789737345,0.5130924389694118,29.26102786426133
-4.061337159694809,0.5451853791856478,28.4684770656283
-3.622830803093549,0.5431344563183144,27.69864973942074
-3.227572615690875,0.5149184899305614,26.95185217418748
-2.873605434021229,0.4671798927889357,26.22782022526248
-2.558586159896465,0.4053436508920923,25.52594011722098
-2.279931799546166,0.3337542310227196,24.84540655198004
-2.034938286041232,0.2558166803104283,24.18533122483784
-1.820874736041546,0.174133100824204,23.54481368315514
-1.635056196214674,0.09062925419854131,22.92298465817047
-1.474898015132681,0.006668539861055964,22.31903003478844
-1.337954854127419,-0.07684774239522427,21.73220176950822
-1.221947111683048,-0.1593938636566967,21.1618204565991
-1.124777239300611,-0.2407462360984172,20.60727292291303
-1.044538110902158,-0.3209220794190221,20.06800719706574
-0.9795152968342292,-0.4001290025660589,19.54352641772232
-0.9281848015544081,-0.4787242647361319,19.03338267661934
-0.8892075587034536,-0.5571825021713369,18.5371713918393
-0.8614217417535305,-0.6360707767601855,18.05452653657673
-0.8438337433481031,-0.71602989839684,17.58511687496669
-0.8356085007292074,-0.7977610818392256,17.1286432526822
-0.8360596962457212,-0.8820171114222469,16.68483693520889
-0.8446402383097601,-0.9695972974962063,16.25345896550932
-0.8609333265593045,-1.06134561300738,15.83430051408032
-0.8846443226014873,-1.158151494735291,15.42718421052146
-0.9155935818373424,-1.260952879780391,15.03196647165544
-0.9537103499291116,-1.370741122962384,14.64854087394447
-0.999027787056986,-1.488567504164786,14.27684265585952
-1.051679151986105,-1.615551085768325,13.9168544784578
-1.111895154044486,-1.752887718486243,13.5686136199301
-1.180002462438681,-1.90186001820162,13.23222083302332
-1.25642334702169,-2.063848145389211,12.90785115409384
-1.341676410804991,-2.240341210268771,12.59576702034835
-1.436378360234774,-2.432949097926933,12.29633412885522
-1.541246742429365,-2.643414453962842,12.01004055826599
-1.657103556814741,-2.873624486862504,11.73751977255144
-1.784879619084213,-3.125622120368212,11.47957823528474
-1.925619514729158,-3.401615857140376,11.23722848154187
-2.080486923309717,-3.703987480488014,11.01172861849936
-2.250770017870423,-4.035296406686542,10.80462934786653
-2.437886539837298,-4.398279085036473,10.61782971050032
-2.643388010121555,-4.795841300484486,10.45364282483968
-2.868962351873187,-5.231040534193161,10.31487289311689
-3.116433957181017,-5.707054647723268,10.20490463242801
-3.387759914777898,-6.22713204331584,10.12780597734662
-3.685020712686596,-6.794517089178514,10.08844428957813
-4.010403222606932,-7.412342975246796,10.09261524736185
-4.366173147790587,-8.083482308891625,10.14718186707026
-4.754633366160338,-8.810343766503442,10.26021846079873
-5.178063733320034,-9.594601196116523,10.44115041714495
-5.638636961229317,-10.43684011290837,10.70087511206925
-6.138304239844669,-11.33610621618048,11.05184160516067
-6.678643477365201,-12.28934244905075,11.50805673664276
-7.260662666718934,-13.29070679810071,12.08497278147147
-7.884551361385617,-14.33077465484955,12.79919752977429
-8.549375175368677,-15.39564982548864,13.6679532727562
-9.252712433276344,-16.46604003386892,14.70820023068658
-9.99023957764695,-17.51639812562065,15.9353386054864
-10.75528368705155,-18.51428878747056,17.36142092673387
-11.5383771104963,-19.42020689728132,18.9928546736091
-12.32687044311076,-20.18813344725324,20.82766670093213
-13.10468365637934,-20.76714260795175,22.85254311896158
-13.8522961427157,-21.10433188098449,25.04004400964969
-14.54708639381933,-21.14919552237849,27.34658897088935
-15.16412007154425,-20.85927310270851,29.71195039861837
-15.67744077597573,-20.20649669685888,32.06098179241011
-16.06183612404331,-19.18321876122823,34.30805510245182
-16.29494055940572,-17.8065899521895,36.36414868422689
-16.35942006800683,-16.11996438647026,38.14579846211098
-16.24490084577979,-14.19046670670048,39.58442118952703
-15.94929302086239,-12.10271705400514,40.634138482064
-15.47924257830501,-9.94972160847421,41.27640457654815
-14.8496069872229,-7.822717449713194,41.52048324205683
-14.08204645588418,-5.801993427848337,41.39988011149146
-13.20299171100713,-3.950313081362475,40.96581444014226
-12.24134113781976,-2.309737376082677,40.27936320517568
-11.22623769789809,-0.9017351333629697,39.40390541059467
-10.18519668477398,0.2702064361401573,38.39905317731215
-9.142737428882251,1.216550730631573,37.31663084778577
-8.119555315301632,1.95728089391643,36.19869558594092
-7.132181962523184,2.517818529622727,35.07722154279524
-6.193031070340346,2.925710683285012,33.97491787828785
-5.310711695616096,3.208220049600212,32.90666689175316
-4.49049912418411,3.39076263032814,31.88117624347867
-3.734874656190342,3.496039258719894,30.90257385595408
-3.044070475211014,3.543679334552471,29.97179528447553
-2.416578702805746,3.550228798751506,29.08770395076937
-1.849602126280057,3.529346869386361,28.24794285110303
-1.339437357918725,3.492112381829631,27.4495479823444
-0.8817898905685825,3.447372846301922,26.68936671843826
-0.4720256502711533,3.402094597328713,25.96432591594253
-0.1053662412399619,3.361690512343575,25.27159003489825
0.2229639937397412,3.330313848288935,24.60864259440285
0.5176310520202401,3.311114268466218,23.97331693404424
0.7831170663012645,3.306456483820477,23.3637955945645
1.023672263601315,3.318104209596474,22.77859209715425
1.243287471815379,3.347373133928226,22.21652456335267
1.445682460423355,3.395256845721622,21.67668736959958
1.634306220988019,3.462529516656537,21.15842469334281
1.812346008895491,3.5498287818897,20.6613081900073
1.982742577553504,3.657721832608769,20.18511996714123
2.1482095456365,3.78675728211166,19.72984134632782
2.31125525616614,3.937504923951931,19.29564750716484
2.474205823301269,4.110585075879153,18.88290789979832
2.639228328209345,4.306688796999281,18.49219222453226
2.808353327675506,4.526589873109286,18.12428175768993
2.983495985188121,4.771149079702643,17.78018581361539
3.166475229776882,5.04131084624737,17.46116314337274
3.359030397290518,5.338092051917286,17.16874805600577
3.562834815464475,5.662562276216693,16.9047809844752
3.779505760660121,6.01581440460219,16.67144308082575
4.010610142803086,6.398924050319775,16.47129418561859
4.257665168254957,6.812895807297135,16.30731314190713
4.52213309159014,7.25859391400383,16.18293887450429
4.805409002198458,7.736654519931617,16.10210988528968
5.108800409853893,8.247376463385978,16.06929877498075
5.433497210599124,8.79058738262583,16.08953704229555
5.780530455359629,9.365482225782086,16.16842369501235
6.150718246342496,9.970431985349618,16.31210912477043
6.544597105321786,10.60276200816987,16.52724329504973
6.962337369538314,11.25850183000381,16.82087471193524
7.403641675747888,11.93211250679409,17.20028418205249
7.867626515820827,12.61620321120638,17.6727355184702
8.352688330746949,13.30125668607935,18.24512492191371
8.85635779633074,13.97539299749926,18.92351285617087
9.375148951070981,14.62421242923548,19.71252827611242
9.904413641519248,15.23077005169819,20.61464664162506
10.43821625848192,15.77574414760089,21.62936166550193
10.96924848603088,16.23786467787956,22.75229680152763
11.4888080005702,16.59466157845623,23.97433498926192
11.98686754899425,16.82357072228386,25.28088031857598
12.45226007301874,16.90339381612614,26.65139572725384
12.8729999095928,16.81604678228003,28.05937582546497
13.23674834672792,16.54845497862658,29.47290093181698
13.53141375588425,16.09437674024207,30.85586692805389
13.7458536780096,15.4558805225714,32.16989262396607
13.8706222156304,14.6441897097127,33.3767818542486
13.89868626357132,13.67966167892633,34.44128640833298
13.82602447240194,12.59078715469868,35.33381403539377
13.65202803883305,11.41226316409656,36.03268914642679
13.3796438056796,10.18236839051366,36.52562386735369
13.01523463019012,8.940005000080577,36.81018909935969
12.56817242825664,7.721826786434955,36.89325685481597
12.05021665459669,6.559835235214038,36.78956702312195
11.47475711760013,5.479708485116144,36.51970606341241
10.85601028839362,4.499971356404379,36.10784286778782
10.2082525132953,3.631962321186172,35.57954583339926
9.545155547630529,2.880440532541674,34.95992558165556
8.879265466343442,2.244619000502607,34.27224157997523
8.221641180470417,1.71940600042532,33.53700843554222
7.581647922409408,1.296670715638087,32.7715590938856
6.966886466711438,0.9664018467343503,31.98997543680019
6.38323088468281,0.7176829494588566,31.20327965922881
5.834945310888241,0.5394548809880667,30.41978455029205
5.32485192001581,0.4210692518976953,29.64551822894561
4.854526406054385,0.3526570262337216,28.88466111673085
4.424502335048892,0.3253457529442182,28.13995455251886
4.034470831262645,0.3313605944135983,27.41305851951245
3.683466576874348,0.3640414064312262,26.70484942110462
3.370034795918895,0.4178030075369656,26.01565786957505
3.092376706973668,0.4880600648895986,25.34545179975926
2.848472942998332,0.5711326567749337,24.69397283107561
2.636185784334311,0.6641439944599616,24.06083456099831
2.45334187890693,0.7649181283422312,23.44559110217025
2.297797567841162,0.8718826788777833,22.84778320543717
2.167489108864187,0.983979594526384,22.26696810240555
2.06047008352744,1.100585497318816,21.7027379775273
1.974938154422191,1.221442190336048,21.15473086566793
1.909253153335539,1.346597250670111,20.62263682388963
1.861948264066065,1.476354221274254,20.10620146087034
1.83173583666455,1.61123167321143,19.60522831492763
1.817509147404134,1.751930282695938,19.11958113098204
1.818341209329442,1.899307016084885,18.64918677265022
1.833481546335614,2.054355512491346,18.19403929289761
1.862351671221055,2.218191777554301,17.75420555276524
1.904539855036592,2.392044338069537,17.32983270360972
1.959795640068656,2.577248044227652,16.92115781870038
2.028024429846921,2.775240735001796,16.52851996282762
2.1092823839632,2.987561995009591,16.1523750143764
2.203771750085872,3.215853220783359,15.79331359559969
2.31183667683369,3.461858173692255,15.45208251716404
2.433959465254203,3.727423118204252,15.12961019619261
2.570757129268042,4.014495519390296,14.82703655596116
2.722978041884994,4.325120093156261,14.54574795111846
2.891498339065079,4.661430756154662,14.28741767249079
3.077317631035738,5.025636698362848,14.05405255285429
3.281553425390631,5.420000388526987,13.84804609505311
3.505433490662409,5.846804811141296,13.67223834233155
3.750285176429601,6.308306617692659,13.52998236079378
4.017520450032224,6.806671157785226,13.42521664241117
4.308615105904394,7.343884556967123,13.36254188139874
4.625080250183354,7.921637174543124,13.34729932268307
4.968423765960607,8.541171996942921,13.38564610259458
5.34009903974116,9.203090956931787,13.48462055695946
5.741437811495446,9.907112067842196,13.65218721839546
6.173563659947672,10.65177100651095,13.89724705321745
6.637282450495684,11.43406291497905,14.22959338050361
7.13294620605429,12.24902445439744,14.6597880403749
7.660287526416143,13.08926344962638,15.19892623499301
8.218223167093356,13.94445482313939,15.85825307834297
8.804628047828919,14.80083783631279,16.64859203490122
9.416085179559666,15.64077132574871,17.5795478311368
10.0476231120592,16.44242985717559,18.65845782102782
10.69246064827145,17.17975163734584,19.88909060541661
11.34178844989782,17.82277260941124,21.27013309918583
11.98462774774907,18.33849052479038,22.79356917349542
12.60781562150031,18.69238451826904,24.44313131082556
13.19617101431407,18.85065533219916,26.19308967613533
13.73289167184579,18.78313879628439,28.00770792149032
14.2002153992395,18.466683221003,29.84170939026087
14.58034691112274,17.88859429296794,31.64202649540134
14.85660538979465,17.04958849692759,33.35092823221987
15.01469451736702,15.96562515880681,34.91034637718421
15.04394876182515,14.66806945205699,36.2669054027951
14.93838268271957,13.20189706358212,37.37689975333485
14.69737725025139,11.62204329427303,38.21035910193062
14.32588331358527,9.988417543365687,38.75346299620563
13.83409959039735,8.360411925917985,39.00889750094167
13.23667181963604,6.791824234499984,38.99419064472303
12.55153731931507,5.326964947676055,38.7384779239114
11.79858572313719,3.998390390266788,38.27840872312711
10.99831385020035,2.826320020313579,37.65395309612429
10.17062484914007,1.819474499631736,36.90473122958507
9.333872226146587,0.9768850391207837,36.06724540387758
8.504194022249159,0.290184382188452,35.17313797809009
7.695134236599724,-0.2540399488271329,34.24839627379962
6.917514836537414,-0.672123150384464,33.31330535116852
6.179503855418582,-0.9815906525825754,32.38290873787278
5.4868206909541,-1.199864752573708,31.46775299371719
4.843024539162653,-1.343384993570819,30.5747382257457
4.249841643041489,-1.427076814363868,29.70795171834557
3.707498321278115,-1.464089195430718,28.86941206873296
3.215037386653691,-1.465724944727857,28.05969031668776
2.770604448863895,-1.441498726446364,27.27840133885591
2.371697373361387,-1.399272217685015,26.52457483976784
2.015376948248814,-1.345429511410715,25.79692325568904
1.698439925905626,-1.285067476837322,25.09402644210093
1.417557446000981,-1.22218478403524,24.41445231873335
1.16938277589528,-1.159859857134903,23.75683027927748
0.9506326225963919,-1.100412561009969,23.11989117600612
0.7581462044173726,-1.045547426322518,22.50248468110004
0.5889259820862136,-0.9964781069139934,21.90358212983127
0.4401635477643163,-0.9540338867623933,21.3222706990679
0.309253726758219,-0.9187496684844424,20.75774298867277
0.1937995037375544,-0.8909411637908885,20.20928471463907
0.09160996760199946,-0.8707670922408948,19.67626222662229
6.930894069246962e-4,-0.8582801596684627,19.15811085800294
-0.08075518886729256,-0.8534684841869095,18.65432463716303
-0.1543643697392501,-0.8562889987368402,18.16444757685501
-0.2216043857621829,-0.8666942052018596,17.68806656759562
-0.2838014332495143,-0.8846534986854222,17.22480579442822
-0.3421541095492696,-0.9101701291296488,16.77432254670915
-0.3977494556556161,-0.943294725424329,16.33630427783196
-0.4515786254790356,-0.9841361768600682,15.91046678199568
-0.5045519994697387,-1.032870549275962,15.49655337879717
-0.5575136369372955,-1.089748608712127,15.09433502751454
-0.6112550214265053,-1.155102433358501,14.70361132783938
-0.66652809962951,-1.229351514201896,14.32421240063306
-0.724057648908826,-1.313008674775728,13.95600168035885
-0.7845530335894564,-1.406686079286461,13.59887969032683
-0.8487194274150412,-1.511101544339009,13.25278891349352
-0.9172685902759771,-1.627085320447019,12.91771991636713
-0.9909292924922362,-1.755587463110266,12.59371893293221
-1.070457480216674,-1.897685866683932,12.280897170948
-1.156646271211148,-2.054594984235307,11.97944216613634
-1.250335861256431,-2.227675199052582,11.6896315823426
-1.35242340728653,-2.41844274345402,11.41184993936123
-1.463872933002498,-2.628579971790906,11.1466088461882
-1.585725274655268,-2.859945679121362,10.8945714269532
-1.719108046621508,-3.11458500486648,10.65658174977787
-1.865245555188253,-3.394738258996634,10.43370020387134
-2.025468520384047,-3.702847740641405,10.22724591338782
-2.201223374174852,-4.041561264999229,10.03884742004974
-2.394080781661555,-4.413730648698338,9.87050299627287
-2.605742870870962,-4.822402795642361,9.72465204325279
-2.838048444819346,-5.270800238925118,9.6042590472237


==> Figures/animation4b-27.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151
-4.91241163283525,-7.469004875122019,16.88872050211766
-5.178947480185356,-7.954080583486895,16.82821492945369
-5.467629602210864,-8.467028950659191,16.81664932384209
-5.778986224835132,-9.007400101901142,16.85893474200655
-6.113419074031915,-9.57402579570829,16.96044473597572
-6.471138546793202,-10.16483965993905,17.12697422771923
-6.852086811243773,-10.77667443271041,17.36465951087799
-7.255847976751875,-11.40504052912726,17.67984707016173
-7.681545163933332,-12.0438945366197,18.07889745766855
-8.127725405591352,-12.68541199586495,18.5679099837993
-8.592234927021131,-13.31978608031158,19.15235523745785
-9.072089571095717,-13.93508226355145,19.83660643407755
-9.563347976004573,-14.51718797403835,20.62336842659737
-10.06099849708817,-15.0499040817611,21.51301596057998
-10.55887452867126,-15.51522947532851,22.50287101952057
-11.04961632432342,-15.89388775964797,23.58647248690727
-11.52469984609096,-16.16613254361883,24.75291774320378
-11.9745535401896,-16.31284159886486,25.9863807948955
-12.38878104615971,-16.31686890165978,27.26592816899729
-12.75650064436458,-16.16456943618855,28.56575338271255
-13.06680023603503,-15.84735213471686,29.85592484008618
-13.30929037473947,-15.3630646500727,31.10368562225501
-13.47471928677305,-14.71698681743532,32.27525937839001
-13.55559632880564,-13.92222385241773,33.3380171102294
-13.54675824247991,-12.99935426865162,34.26276744074757
-13.44580998449512,-11.97529630098357,35.02587485455201
-13.25338131777188,-10.88148960649087,35.6109087763438
-12.97316140054257,-9.751613917583812,36.00958947157517
-12.61170276276833,-8.619149517075513,36.22191327125424
-12.17801734741856,-7.515103199693558,36.25548081621591
-11.68301406508141,-6.466174600769429,36.12418149487167
-11.13884424734228,-5.493538407545816,35.84647391839771
-10.55822599291865,-4.612297794480255,35.44353051416065
-9.95381141068781,-3.831554511358533,34.93748707112427
-9.337645429968605,-3.154963704312579,34.34997258270646
-8.720745595094245,-2.581605498896799,33.70101408553491
-8.112813291184475,-2.107006843340709,33.00833603188807
-7.522071187858892,-1.724174628584187,32.28701723134974
-6.955210843535962,-1.424541120356202,31.5494352077064
-6.417428536110161,-1.198763823003062,30.80541593938171
-5.912525714770154,-1.037356685627627,30.06251075286374
-5.443051817613687,-0.9311548244109135,29.32633511358566
-5.010470350325566,-0.8716305301993386,28.60092062534265
-4.615333050653422,-0.8510858855595832,27.8890478154044
-4.25745094074599,-0.8627491052622774,27.19254106761129
-3.936054649805913,-0.9007999291066949,26.51251753549387
-3.649939359220078,-0.9603457849752041,25.84958906174002
-3.397592028622994,-1.037366218585229,25.20402054803708
-3.177300248380189,-1.128638993960442,24.57585052105365
-2.987243223653359,-1.23165768409705,23.96498046981468
-2.825566134231885,-1.344547633157122,23.37123942712299
-2.690439534892381,-1.465984876636125,22.79442964303072
-2.580105651468868,-1.595120880099387,22.23435833836674
-2.492913459367452,-1.731514699873874,21.69085961589099
-2.427344358710509,-1.875073279361506,21.16380975404939
-2.382030124070858,-2.025999982702962,20.65313836821338
-2.355764635642012,-2.184751059332686,20.15883731643216
-2.347510712451497,-2.351999470067915,19.68096874977564
-2.356403179854856,-2.528605342817804,19.21967334862092
-2.381749121074011,-2.715592229664898,18.77517952803273
-2.42302609039783,-2.914128281072055,18.34781421882827
-2.479878905698235,-3.125511417412959,17.93801571801495
-2.552115490132243,-3.351157547230467,17.54634903684294
-2.639702095952849,-3.592590842739566,17.17352414239577
-2.742758114892577,-3.851435025059429,16.82041747658945
-2.861550556494187,-4.129404524505103,16.48809713251667
-2.996488154304354,-4.428294255632348,16.17785205983023
-3.148114935765504,-4.749966573683658,15.89122564439277
-3.317102960266731,-5.09633375029949,15.63005394591284
-3.504243786178847,-5.469334014720312,15.39650875939093
-3.710438066735394,-5.870898847583446,15.19314546418682
-3.936682491512006,-6.302908787888424,15.0229553022887
-4.184053081012387,-6.767134528100316,14.88942123844494
-4.45368360428386,-7.265159549685907,14.79657584077183
-4.746737624624418,-7.798280035172903,14.74905861032438
-5.064372392884317,-8.367377359100836,14.75216880019557
-5.407692516934867,-8.972758231911264,14.81190791245667
-5.777691068116645,-9.61395773548118,14.9350036664114
-6.175175588487687,-10.28950131849259,15.12890424858201
-6.600676410223511,-10.99662368785647,15.40172811141456
-7.054334898178215,-11.73094592202118,15.76215064815747
-7.535769826494858,-12.4861176187948,16.21920512571463
-8.043921291208122,-13.25343907897471,16.78197203537822
-8.5768735694462,-14.02148991027561,17.4591297180856
-9.131661398720537,-14.77580514028735,18.25834149497686
-9.704068459933142,-15.49865731859985,19.18546290800413
-10.28843246179173,-16.16902124724857,20.24356971906168
-10.87747792543926,-16.76281313389087,21.43183546169421
-11.46220489447203,-17.25350211115986,22.74432768493927
-12.03186807389431,-17.61318118605588,24.1688427078451
-12.57408436693209,-17.81414807259331,25.68595299200704
-13.07510490389146,-17.83097757132174,27.26848615754243
-13.52027782897495,-17.64296648887057,28.88167136034516
-13.89470852342467,-17.23671152297931,30.48415613475954
-14.18409480221529,-16.60846661179236,32.02999925154013
-14.37567926688337,-15.76585743518101,33.47158283864429
-14.45922629371736,-14.72854689968515,34.76318477423551
-14.42790646482177,-13.52757045455133,35.86476042019516
-14.27896587488344,-12.20328469220848,36.74536457126811
-14.0140772181238,-10.80214757257179,37.38565271802099
-13.63931266572123,-9.37279611221372,37.77905126246591
-13.16473654955489,-7.962030175365721,37.93144499304807
-12.60367488880287,-6.611304845625674,37.8595221390749
-11.97176452083205,-5.354186616882548,37.58815698515674
-11.28590722763863,-4.214994992514398,37.14733529409041
-10.56325137808794,-3.208606616176551,36.56912163606345
-9.82029997112997,-2.341209037157186,35.88505713226222
-9.07220865349933,-1.611689778574868,35.12421311722445
-8.332300064988523,-1.013333220166401,34.311963784577
-7.611789276351747,-0.5355487640765847,33.46941561542275
-6.919693132765905,-0.1654363303675255,32.61335789954352
-6.26288465948692,0.1109188370735376,31.75657346837694
-5.646250709947235,0.3074587140309185,30.90835847238622
-5.072914100122333,0.4374595434775977,30.07512903095924
-4.54448789737345,0.5130924389694118,29.26102786426133
-4.061337159694809,0.5451853791856478,28.4684770656283
-3.622830803093549,0.5431344563183144,27.69864973942074
-3.227572615690875,0.5149184899305614,26.95185217418748
-2.873605434021229,0.4671798927889357,26.22782022526248
-2.558586159896465,0.4053436508920923,25.52594011722098
-2.279931799546166,0.3337542310227196,24.84540655198004
-2.034938286041232,0.2558166803104283,24.18533122483784
-1.820874736041546,0.174133100824204,23.54481368315514
-1.635056196214674,0.09062925419854131,22.92298465817047
-1.474898015132681,0.006668539861055964,22.31903003478844
-1.337954854127419,-0.07684774239522427,21.73220176950822
-1.221947111683048,-0.1593938636566967,21.1618204565991
-1.124777239300611,-0.2407462360984172,20.60727292291303
-1.044538110902158,-0.3209220794190221,20.06800719706574
-0.9795152968342292,-0.4001290025660589,19.54352641772232
-0.9281848015544081,-0.4787242647361319,19.03338267661934
-0.8892075587034536,-0.5571825021713369,18.5371713918393
-0.8614217417535305,-0.6360707767601855,18.05452653657673
-0.8438337433481031,-0.71602989839684,17.58511687496669
-0.8356085007292074,-0.7977610818392256,17.1286432526822
-0.8360596962457212,-0.8820171114222469,16.68483693520889
-0.8446402383097601,-0.9695972974962063,16.25345896550932
-0.8609333265593045,-1.06134561300738,15.83430051408032
-0.8846443226014873,-1.158151494735291,15.42718421052146
-0.9155935818373424,-1.260952879780391,15.03196647165544
-0.9537103499291116,-1.370741122962384,14.64854087394447
-0.999027787056986,-1.488567504164786,14.27684265585952
-1.051679151986105,-1.615551085768325,13.9168544784578
-1.111895154044486,-1.752887718486243,13.5686136199301
-1.180002462438681,-1.90186001820162,13.23222083302332
-1.25642334702169,-2.063848145389211,12.90785115409384
-1.341676410804991,-2.240341210268771,12.59576702034835
-1.436378360234774,-2.432949097926933,12.29633412885522
-1.541246742429365,-2.643414453962842,12.01004055826599
-1.657103556814741,-2.873624486862504,11.73751977255144
-1.784879619084213,-3.125622120368212,11.47957823528474
-1.925619514729158,-3.401615857140376,11.23722848154187
-2.080486923309717,-3.703987480488014,11.01172861849936
-2.250770017870423,-4.035296406686542,10.80462934786653
-2.437886539837298,-4.398279085036473,10.61782971050032
-2.643388010121555,-4.795841300484486,10.45364282483968
-2.868962351873187,-5.231040534193161,10.31487289311689
-3.116433957181017,-5.707054647723268,10.20490463242801
-3.387759914777898,-6.22713204331584,10.12780597734662
-3.685020712686596,-6.794517089178514,10.08844428957813
-4.010403222606932,-7.412342975246796,10.09261524736185
-4.366173147790587,-8.083482308891625,10.14718186707026
-4.754633366160338,-8.810343766503442,10.26021846079873
-5.178063733320034,-9.594601196116523,10.44115041714495
-5.638636961229317,-10.43684011290837,10.70087511206925
-6.138304239844669,-11.33610621618048,11.05184160516067
-6.678643477365201,-12.28934244905075,11.50805673664276
-7.260662666718934,-13.29070679810071,12.08497278147147
-7.884551361385617,-14.33077465484955,12.79919752977429
-8.549375175368677,-15.39564982548864,13.6679532727562
-9.252712433276344,-16.46604003386892,14.70820023068658
-9.99023957764695,-17.51639812562065,15.9353386054864
-10.75528368705155,-18.51428878747056,17.36142092673387
-11.5383771104963,-19.42020689728132,18.9928546736091
-12.32687044311076,-20.18813344725324,20.82766670093213
-13.10468365637934,-20.76714260795175,22.85254311896158
-13.8522961427157,-21.10433188098449,25.04004400964969
-14.54708639381933,-21.14919552237849,27.34658897088935
-15.16412007154425,-20.85927310270851,29.71195039861837
-15.67744077597573,-20.20649669685888,32.06098179241011
-16.06183612404331,-19.18321876122823,34.30805510245182
-16.29494055940572,-17.8065899521895,36.36414868422689
-16.35942006800683,-16.11996438647026,38.14579846211098
-16.24490084577979,-14.19046670670048,39.58442118952703
-15.94929302086239,-12.10271705400514,40.634138482064
-15.47924257830501,-9.94972160847421,41.27640457654815
-14.8496069872229,-7.822717449713194,41.52048324205683
-14.08204645588418,-5.801993427848337,41.39988011149146
-13.20299171100713,-3.950313081362475,40.96581444014226
-12.24134113781976,-2.309737376082677,40.27936320517568
-11.22623769789809,-0.9017351333629697,39.40390541059467
-10.18519668477398,0.2702064361401573,38.39905317731215
-9.142737428882251,1.216550730631573,37.31663084778577
-8.119555315301632,1.95728089391643,36.19869558594092
-7.132181962523184,2.517818529622727,35.07722154279524
-6.193031070340346,2.925710683285012,33.97491787828785
-5.310711695616096,3.208220049600212,32.90666689175316
-4.49049912418411,3.39076263032814,31.88117624347867
-3.734874656190342,3.496039258719894,30.90257385595408
-3.044070475211014,3.543679334552471,29.97179528447553
-2.416578702805746,3.550228798751506,29.08770395076937
-1.849602126280057,3.529346869386361,28.24794285110303
-1.339437357918725,3.492112381829631,27.4495479823444
-0.8817898905685825,3.447372846301922,26.68936671843826
-0.4720256502711533,3.402094597328713,25.96432591594253
-0.1053662412399619,3.361690512343575,25.27159003489825
0.2229639937397412,3.330313848288935,24.60864259440285
0.5176310520202401,3.311114268466218,23.97331693404424
0.7831170663012645,3.306456483820477,23.3637955945645
1.023672263601315,3.318104209596474,22.77859209715425
1.243287471815379,3.347373133928226,22.21652456335267
1.445682460423355,3.395256845721622,21.67668736959958
1.634306220988019,3.462529516656537,21.15842469334281
1.812346008895491,3.5498287818897,20.6613081900073
1.982742577553504,3.657721832608769,20.18511996714123
2.1482095456365,3.78675728211166,19.72984134632782
2.31125525616614,3.937504923951931,19.29564750716484
2.474205823301269,4.110585075879153,18.88290789979832
2.639228328209345,4.306688796999281,18.49219222453226
2.808353327675506,4.526589873109286,18.12428175768993
2.983495985188121,4.771149079702643,17.78018581361539
3.166475229776882,5.04131084624737,17.46116314337274
3.359030397290518,5.338092051917286,17.16874805600577
3.562834815464475,5.662562276216693,16.9047809844752
3.779505760660121,6.01581440460219,16.67144308082575
4.010610142803086,6.398924050319775,16.47129418561859
4.257665168254957,6.812895807297135,16.30731314190713
4.52213309159014,7.25859391400383,16.18293887450429
4.805409002198458,7.736654519931617,16.10210988528968
5.108800409853893,8.247376463385978,16.06929877498075
5.433497210599124,8.79058738262583,16.08953704229555
5.780530455359629,9.365482225782086,16.16842369501235
6.150718246342496,9.970431985349618,16.31210912477043
6.544597105321786,10.60276200816987,16.52724329504973
6.962337369538314,11.25850183000381,16.82087471193524
7.403641675747888,11.93211250679409,17.20028418205249
7.867626515820827,12.61620321120638,17.6727355184702
8.352688330746949,13.30125668607935,18.24512492191371
8.85635779633074,13.97539299749926,18.92351285617087
9.375148951070981,14.62421242923548,19.71252827611242
9.904413641519248,15.23077005169819,20.61464664162506
10.43821625848192,15.77574414760089,21.62936166550193
10.96924848603088,16.23786467787956,22.75229680152763
11.4888080005702,16.59466157845623,23.97433498926192
11.98686754899425,16.82357072228386,25.28088031857598
12.45226007301874,16.90339381612614,26.65139572725384
12.8729999095928,16.81604678228003,28.05937582546497
13.23674834672792,16.54845497862658,29.47290093181698
13.53141375588425,16.09437674024207,30.85586692805389
13.7458536780096,15.4558805225714,32.16989262396607
13.8706222156304,14.6441897097127,33.3767818542486
13.89868626357132,13.67966167892633,34.44128640833298
13.82602447240194,12.59078715469868,35.33381403539377
13.65202803883305,11.41226316409656,36.03268914642679
13.3796438056796,10.18236839051366,36.52562386735369
13.01523463019012,8.940005000080577,36.81018909935969
12.56817242825664,7.721826786434955,36.89325685481597
12.05021665459669,6.559835235214038,36.78956702312195
11.47475711760013,5.479708485116144,36.51970606341241
10.85601028839362,4.499971356404379,36.10784286778782
10.2082525132953,3.631962321186172,35.57954583339926
9.545155547630529,2.880440532541674,34.95992558165556
8.879265466343442,2.244619000502607,34.27224157997523
8.221641180470417,1.71940600042532,33.53700843554222
7.581647922409408,1.296670715638087,32.7715590938856
6.966886466711438,0.9664018467343503,31.98997543680019
6.38323088468281,0.7176829494588566,31.20327965922881
5.834945310888241,0.5394548809880667,30.41978455029205
5.32485192001581,0.4210692518976953,29.64551822894561
4.854526406054385,0.3526570262337216,28.88466111673085
4.424502335048892,0.3253457529442182,28.13995455251886
4.034470831262645,0.3313605944135983,27.41305851951245
3.683466576874348,0.3640414064312262,26.70484942110462
3.370034795918895,0.4178030075369656,26.01565786957505
3.092376706973668,0.4880600648895986,25.34545179975926
2.848472942998332,0.5711326567749337,24.69397283107561
2.636185784334311,0.6641439944599616,24.06083456099831
2.45334187890693,0.7649181283422312,23.44559110217025
2.297797567841162,0.8718826788777833,22.84778320543717
2.167489108864187,0.983979594526384,22.26696810240555
2.06047008352744,1.100585497318816,21.7027379775273
1.974938154422191,1.221442190336048,21.15473086566793
1.909253153335539,1.346597250670111,20.62263682388963
1.861948264066065,1.476354221274254,20.10620146087034
1.83173583666455,1.61123167321143,19.60522831492763
1.817509147404134,1.751930282695938,19.11958113098204
1.818341209329442,1.899307016084885,18.64918677265022
1.833481546335614,2.054355512491346,18.19403929289761
1.862351671221055,2.218191777554301,17.75420555276524
1.904539855036592,2.392044338069537,17.32983270360972
1.959795640068656,2.577248044227652,16.92115781870038
2.028024429846921,2.775240735001796,16.52851996282762
2.1092823839632,2.987561995009591,16.1523750143764
2.203771750085872,3.215853220783359,15.79331359559969
2.31183667683369,3.461858173692255,15.45208251716404
2.433959465254203,3.727423118204252,15.12961019619261
2.570757129268042,4.014495519390296,14.82703655596116
2.722978041884994,4.325120093156261,14.54574795111846
2.891498339065079,4.661430756154662,14.28741767249079
3.077317631035738,5.025636698362848,14.05405255285429
3.281553425390631,5.420000388526987,13.84804609505311
3.505433490662409,5.846804811141296,13.67223834233155
3.750285176429601,6.308306617692659,13.52998236079378
4.017520450032224,6.806671157785226,13.42521664241117
4.308615105904394,7.343884556967123,13.36254188139874
4.625080250183354,7.921637174543124,13.34729932268307
4.968423765960607,8.541171996942921,13.38564610259458
5.34009903974116,9.203090956931787,13.48462055695946
5.741437811495446,9.907112067842196,13.65218721839546
6.173563659947672,10.65177100651095,13.89724705321745
6.637282450495684,11.43406291497905,14.22959338050361
7.13294620605429,12.24902445439744,14.6597880403749
7.660287526416143,13.08926344962638,15.19892623499301
8.218223167093356,13.94445482313939,15.85825307834297
8.804628047828919,14.80083783631279,16.64859203490122
9.416085179559666,15.64077132574871,17.5795478311368
10.0476231120592,16.44242985717559,18.65845782102782
10.69246064827145,17.17975163734584,19.88909060541661
11.34178844989782,17.82277260941124,21.27013309918583
11.98462774774907,18.33849052479038,22.79356917349542
12.60781562150031,18.69238451826904,24.44313131082556
13.19617101431407,18.85065533219916,26.19308967613533
13.73289167184579,18.78313879628439,28.00770792149032
14.2002153992395,18.466683221003,29.84170939026087
14.58034691112274,17.88859429296794,31.64202649540134
14.85660538979465,17.04958849692759,33.35092823221987
15.01469451736702,15.96562515880681,34.91034637718421
15.04394876182515,14.66806945205699,36.2669054027951
14.93838268271957,13.20189706358212,37.37689975333485
14.69737725025139,11.62204329427303,38.21035910193062
14.32588331358527,9.988417543365687,38.75346299620563
13.83409959039735,8.360411925917985,39.00889750094167
13.23667181963604,6.791824234499984,38.99419064472303
12.55153731931507,5.326964947676055,38.7384779239114
11.79858572313719,3.998390390266788,38.27840872312711
10.99831385020035,2.826320020313579,37.65395309612429
10.17062484914007,1.819474499631736,36.90473122958507
9.333872226146587,0.9768850391207837,36.06724540387758
8.504194022249159,0.290184382188452,35.17313797809009
7.695134236599724,-0.2540399488271329,34.24839627379962
6.917514836537414,-0.672123150384464,33.31330535116852
6.179503855418582,-0.9815906525825754,32.38290873787278
5.4868206909541,-1.199864752573708,31.46775299371719
4.843024539162653,-1.343384993570819,30.5747382257457
4.249841643041489,-1.427076814363868,29.70795171834557
3.707498321278115,-1.464089195430718,28.86941206873296
3.215037386653691,-1.465724944727857,28.05969031668776
2.770604448863895,-1.441498726446364,27.27840133885591
2.371697373361387,-1.399272217685015,26.52457483976784
2.015376948248814,-1.345429511410715,25.79692325568904
1.698439925905626,-1.285067476837322,25.09402644210093
1.417557446000981,-1.22218478403524,24.41445231873335
1.16938277589528,-1.159859857134903,23.75683027927748
0.9506326225963919,-1.100412561009969,23.11989117600612
0.7581462044173726,-1.045547426322518,22.50248468110004
0.5889259820862136,-0.9964781069139934,21.90358212983127
0.4401635477643163,-0.9540338867623933,21.3222706990679
0.309253726758219,-0.9187496684844424,20.75774298867277
0.1937995037375544,-0.8909411637908885,20.20928471463907
0.09160996760199946,-0.8707670922408948,19.67626222662229
6.930894069246962e-4,-0.8582801596684627,19.15811085800294
-0.08075518886729256,-0.8534684841869095,18.65432463716303
-0.1543643697392501,-0.8562889987368402,18.16444757685501
-0.2216043857621829,-0.8666942052018596,17.68806656759562
-0.2838014332495143,-0.8846534986854222,17.22480579442822
-0.3421541095492696,-0.9101701291296488,16.77432254670915
-0.3977494556556161,-0.943294725424329,16.33630427783196
-0.4515786254790356,-0.9841361768600682,15.91046678199568
-0.5045519994697387,-1.032870549275962,15.49655337879717
-0.5575136369372955,-1.089748608712127,15.09433502751454
-0.6112550214265053,-1.155102433358501,14.70361132783938
-0.66652809962951,-1.229351514201896,14.32421240063306
-0.724057648908826,-1.313008674775728,13.95600168035885
-0.7845530335894564,-1.406686079286461,13.59887969032683
-0.8487194274150412,-1.511101544339009,13.25278891349352
-0.9172685902759771,-1.627085320447019,12.91771991636713
-0.9909292924922362,-1.755587463110266,12.59371893293221
-1.070457480216674,-1.897685866683932,12.280897170948
-1.156646271211148,-2.054594984235307,11.97944216613634
-1.250335861256431,-2.227675199052582,11.6896315823426
-1.35242340728653,-2.41844274345402,11.41184993936123
-1.463872933002498,-2.628579971790906,11.1466088461882
-1.585725274655268,-2.859945679121362,10.8945714269532
-1.719108046621508,-3.11458500486648,10.65658174977787
-1.865245555188253,-3.394738258996634,10.43370020387134
-2.025468520384047,-3.702847740641405,10.22724591338782
-2.201223374174852,-4.041561264999229,10.03884742004974
-2.394080781661555,-4.413730648698338,9.87050299627287
-2.605742870870962,-4.822402795642361,9.72465204325279
-2.838048444819346,-5.270800238925118,9.6042590472237
-3.092975172706237,-5.762286989667788,9.512911455086014
-3.372637398789319,-6.300314280005796,9.454932502929946
-3.679277749066189,-6.888339230684724,9.435509364027661
-4.015250138030774,-7.529707609012348,9.460835801293927
-4.382991063401628,-8.227489697526506,9.538266571717699
-4.78497521643416,-8.984255973989699,9.676477816745331
-5.223650436883205,-9.801777051915572,9.885623178842911
-5.701345944776924,-10.6806306109675,10.17746893593253
-6.220146681280066,-11.61969765701225,10.56548255024197
-6.781725672313188,-12.61553266915214,11.06483730175092
-7.387125908677668,-13.66159891808635,11.69228108396513
-8.036483818018967,-14.74737409822207,12.46580071322148
-8.728688724154399,-15.85735566332174,13.40399638326307
-9.460977739227594,-16.97003331578314,14.5250686002182
-10.22847450082173,-18.05695038936602,15.84531969568094
-11.02369421968624,-19.08204556566647,17.37709529389635
-11.83605733242208,-20.00154395000736,19.1261525608953
-12.65147906541376,-20.76473347724502,21.08855633626125
-13.45212943144623,-21.31598601426428,23.24737863759015
-14.21648109049888,-21.59831627437197,25.56969944226604
-14.91977059047637,-21.55856752022081,28.00463144904843
-15.5349785095343,-21.15394575968702,30.48323133229936
-16.03437413321561,-20.35912792034847,32.92109724119522
-16.39156731310375,-19.17266898245579,35.2240831958169
-16.58387743485268,-17.62113810325693,37.29686928648243
-16.59470059065367,-15.75954918510726,39.0532527543495
-16.41547852383432,-13.66732845495547,40.42627110845661
-16.0468895101608,-11.4401579731488,41.37599076997954
-15.49900673810202,-9.179182166263994,41.89321155255436
-14.79037601036783,-6.979803559532866,41.99836680834608


==> Figures/animation4b-28.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151
-4.91241163283525,-7.469004875122019,16.88872050211766
-5.178947480185356,-7.954080583486895,16.82821492945369
-5.467629602210864,-8.467028950659191,16.81664932384209
-5.778986224835132,-9.007400101901142,16.85893474200655
-6.113419074031915,-9.57402579570829,16.96044473597572
-6.471138546793202,-10.16483965993905,17.12697422771923
-6.852086811243773,-10.77667443271041,17.36465951087799
-7.255847976751875,-11.40504052912726,17.67984707016173
-7.681545163933332,-12.0438945366197,18.07889745766855
-8.127725405591352,-12.68541199586495,18.5679099837993
-8.592234927021131,-13.31978608031158,19.15235523745785
-9.072089571095717,-13.93508226355145,19.83660643407755
-9.563347976004573,-14.51718797403835,20.62336842659737
-10.06099849708817,-15.0499040817611,21.51301596057998
-10.55887452867126,-15.51522947532851,22.50287101952057
-11.04961632432342,-15.89388775964797,23.58647248690727
-11.52469984609096,-16.16613254361883,24.75291774320378
-11.9745535401896,-16.31284159886486,25.9863807948955
-12.38878104615971,-16.31686890165978,27.26592816899729
-12.75650064436458,-16.16456943618855,28.56575338271255
-13.06680023603503,-15.84735213471686,29.85592484008618
-13.30929037473947,-15.3630646500727,31.10368562225501
-13.47471928677305,-14.71698681743532,32.27525937839001
-13.55559632880564,-13.92222385241773,33.3380171102294
-13.54675824247991,-12.99935426865162,34.26276744074757
-13.44580998449512,-11.97529630098357,35.02587485455201
-13.25338131777188,-10.88148960649087,35.6109087763438
-12.97316140054257,-9.751613917583812,36.00958947157517
-12.61170276276833,-8.619149517075513,36.22191327125424
-12.17801734741856,-7.515103199693558,36.25548081621591
-11.68301406508141,-6.466174600769429,36.12418149487167
-11.13884424734228,-5.493538407545816,35.84647391839771
-10.55822599291865,-4.612297794480255,35.44353051416065
-9.95381141068781,-3.831554511358533,34.93748707112427
-9.337645429968605,-3.154963704312579,34.34997258270646
-8.720745595094245,-2.581605498896799,33.70101408553491
-8.112813291184475,-2.107006843340709,33.00833603188807
-7.522071187858892,-1.724174628584187,32.28701723134974
-6.955210843535962,-1.424541120356202,31.5494352077064
-6.417428536110161,-1.198763823003062,30.80541593938171
-5.912525714770154,-1.037356685627627,30.06251075286374
-5.443051817613687,-0.9311548244109135,29.32633511358566
-5.010470350325566,-0.8716305301993386,28.60092062534265
-4.615333050653422,-0.8510858855595832,27.8890478154044
-4.25745094074599,-0.8627491052622774,27.19254106761129
-3.936054649805913,-0.9007999291066949,26.51251753549387
-3.649939359220078,-0.9603457849752041,25.84958906174002
-3.397592028622994,-1.037366218585229,25.20402054803708
-3.177300248380189,-1.128638993960442,24.57585052105365
-2.987243223653359,-1.23165768409705,23.96498046981468
-2.825566134231885,-1.344547633157122,23.37123942712299
-2.690439534892381,-1.465984876636125,22.79442964303072
-2.580105651468868,-1.595120880099387,22.23435833836674
-2.492913459367452,-1.731514699873874,21.69085961589099
-2.427344358710509,-1.875073279361506,21.16380975404939
-2.382030124070858,-2.025999982702962,20.65313836821338
-2.355764635642012,-2.184751059332686,20.15883731643216
-2.347510712451497,-2.351999470067915,19.68096874977564
-2.356403179854856,-2.528605342817804,19.21967334862092
-2.381749121074011,-2.715592229664898,18.77517952803273
-2.42302609039783,-2.914128281072055,18.34781421882827
-2.479878905698235,-3.125511417412959,17.93801571801495
-2.552115490132243,-3.351157547230467,17.54634903684294
-2.639702095952849,-3.592590842739566,17.17352414239577
-2.742758114892577,-3.851435025059429,16.82041747658945
-2.861550556494187,-4.129404524505103,16.48809713251667
-2.996488154304354,-4.428294255632348,16.17785205983023
-3.148114935765504,-4.749966573683658,15.89122564439277
-3.317102960266731,-5.09633375029949,15.63005394591284
-3.504243786178847,-5.469334014720312,15.39650875939093
-3.710438066735394,-5.870898847583446,15.19314546418682
-3.936682491512006,-6.302908787888424,15.0229553022887
-4.184053081012387,-6.767134528100316,14.88942123844494
-4.45368360428386,-7.265159549685907,14.79657584077183
-4.746737624624418,-7.798280035172903,14.74905861032438
-5.064372392884317,-8.367377359100836,14.75216880019557
-5.407692516934867,-8.972758231911264,14.81190791245667
-5.777691068116645,-9.61395773548118,14.9350036664114
-6.175175588487687,-10.28950131849259,15.12890424858201
-6.600676410223511,-10.99662368785647,15.40172811141456
-7.054334898178215,-11.73094592202118,15.76215064815747
-7.535769826494858,-12.4861176187948,16.21920512571463
-8.043921291208122,-13.25343907897471,16.78197203537822
-8.5768735694462,-14.02148991027561,17.4591297180856
-9.131661398720537,-14.77580514028735,18.25834149497686
-9.704068459933142,-15.49865731859985,19.18546290800413
-10.28843246179173,-16.16902124724857,20.24356971906168
-10.87747792543926,-16.76281313389087,21.43183546169421
-11.46220489447203,-17.25350211115986,22.74432768493927
-12.03186807389431,-17.61318118605588,24.1688427078451
-12.57408436693209,-17.81414807259331,25.68595299200704
-13.07510490389146,-17.83097757132174,27.26848615754243
-13.52027782897495,-17.64296648887057,28.88167136034516
-13.89470852342467,-17.23671152297931,30.48415613475954
-14.18409480221529,-16.60846661179236,32.02999925154013
-14.37567926688337,-15.76585743518101,33.47158283864429
-14.45922629371736,-14.72854689968515,34.76318477423551
-14.42790646482177,-13.52757045455133,35.86476042019516
-14.27896587488344,-12.20328469220848,36.74536457126811
-14.0140772181238,-10.80214757257179,37.38565271802099
-13.63931266572123,-9.37279611221372,37.77905126246591
-13.16473654955489,-7.962030175365721,37.93144499304807
-12.60367488880287,-6.611304845625674,37.8595221390749
-11.97176452083205,-5.354186616882548,37.58815698515674
-11.28590722763863,-4.214994992514398,37.14733529409041
-10.56325137808794,-3.208606616176551,36.56912163606345
-9.82029997112997,-2.341209037157186,35.88505713226222
-9.07220865349933,-1.611689778574868,35.12421311722445
-8.332300064988523,-1.013333220166401,34.311963784577
-7.611789276351747,-0.5355487640765847,33.46941561542275
-6.919693132765905,-0.1654363303675255,32.61335789954352
-6.26288465948692,0.1109188370735376,31.75657346837694
-5.646250709947235,0.3074587140309185,30.90835847238622
-5.072914100122333,0.4374595434775977,30.07512903095924
-4.54448789737345,0.5130924389694118,29.26102786426133
-4.061337159694809,0.5451853791856478,28.4684770656283
-3.622830803093549,0.5431344563183144,27.69864973942074
-3.227572615690875,0.5149184899305614,26.95185217418748
-2.873605434021229,0.4671798927889357,26.22782022526248
-2.558586159896465,0.4053436508920923,25.52594011722098
-2.279931799546166,0.3337542310227196,24.84540655198004
-2.034938286041232,0.2558166803104283,24.18533122483784
-1.820874736041546,0.174133100824204,23.54481368315514
-1.635056196214674,0.09062925419854131,22.92298465817047
-1.474898015132681,0.006668539861055964,22.31903003478844
-1.337954854127419,-0.07684774239522427,21.73220176950822
-1.221947111683048,-0.1593938636566967,21.1618204565991
-1.124777239300611,-0.2407462360984172,20.60727292291303
-1.044538110902158,-0.3209220794190221,20.06800719706574
-0.9795152968342292,-0.4001290025660589,19.54352641772232
-0.9281848015544081,-0.4787242647361319,19.03338267661934
-0.8892075587034536,-0.5571825021713369,18.5371713918393
-0.8614217417535305,-0.6360707767601855,18.05452653657673
-0.8438337433481031,-0.71602989839684,17.58511687496669
-0.8356085007292074,-0.7977610818392256,17.1286432526822
-0.8360596962457212,-0.8820171114222469,16.68483693520889
-0.8446402383097601,-0.9695972974962063,16.25345896550932
-0.8609333265593045,-1.06134561300738,15.83430051408032
-0.8846443226014873,-1.158151494735291,15.42718421052146
-0.9155935818373424,-1.260952879780391,15.03196647165544
-0.9537103499291116,-1.370741122962384,14.64854087394447
-0.999027787056986,-1.488567504164786,14.27684265585952
-1.051679151986105,-1.615551085768325,13.9168544784578
-1.111895154044486,-1.752887718486243,13.5686136199301
-1.180002462438681,-1.90186001820162,13.23222083302332
-1.25642334702169,-2.063848145389211,12.90785115409384
-1.341676410804991,-2.240341210268771,12.59576702034835
-1.436378360234774,-2.432949097926933,12.29633412885522
-1.541246742429365,-2.643414453962842,12.01004055826599
-1.657103556814741,-2.873624486862504,11.73751977255144
-1.784879619084213,-3.125622120368212,11.47957823528474
-1.925619514729158,-3.401615857140376,11.23722848154187
-2.080486923309717,-3.703987480488014,11.01172861849936
-2.250770017870423,-4.035296406686542,10.80462934786653
-2.437886539837298,-4.398279085036473,10.61782971050032
-2.643388010121555,-4.795841300484486,10.45364282483968
-2.868962351873187,-5.231040534193161,10.31487289311689
-3.116433957181017,-5.707054647723268,10.20490463242801
-3.387759914777898,-6.22713204331584,10.12780597734662
-3.685020712686596,-6.794517089178514,10.08844428957813
-4.010403222606932,-7.412342975246796,10.09261524736185
-4.366173147790587,-8.083482308891625,10.14718186707026
-4.754633366160338,-8.810343766503442,10.26021846079873
-5.178063733320034,-9.594601196116523,10.44115041714495
-5.638636961229317,-10.43684011290837,10.70087511206925
-6.138304239844669,-11.33610621618048,11.05184160516067
-6.678643477365201,-12.28934244905075,11.50805673664276
-7.260662666718934,-13.29070679810071,12.08497278147147
-7.884551361385617,-14.33077465484955,12.79919752977429
-8.549375175368677,-15.39564982548864,13.6679532727562
-9.252712433276344,-16.46604003386892,14.70820023068658
-9.99023957764695,-17.51639812562065,15.9353386054864
-10.75528368705155,-18.51428878747056,17.36142092673387
-11.5383771104963,-19.42020689728132,18.9928546736091
-12.32687044311076,-20.18813344725324,20.82766670093213
-13.10468365637934,-20.76714260795175,22.85254311896158
-13.8522961427157,-21.10433188098449,25.04004400964969
-14.54708639381933,-21.14919552237849,27.34658897088935
-15.16412007154425,-20.85927310270851,29.71195039861837
-15.67744077597573,-20.20649669685888,32.06098179241011
-16.06183612404331,-19.18321876122823,34.30805510245182
-16.29494055940572,-17.8065899521895,36.36414868422689
-16.35942006800683,-16.11996438647026,38.14579846211098
-16.24490084577979,-14.19046670670048,39.58442118952703
-15.94929302086239,-12.10271705400514,40.634138482064
-15.47924257830501,-9.94972160847421,41.27640457654815
-14.8496069872229,-7.822717449713194,41.52048324205683
-14.08204645588418,-5.801993427848337,41.39988011149146
-13.20299171100713,-3.950313081362475,40.96581444014226
-12.24134113781976,-2.309737376082677,40.27936320517568
-11.22623769789809,-0.9017351333629697,39.40390541059467
-10.18519668477398,0.2702064361401573,38.39905317731215
-9.142737428882251,1.216550730631573,37.31663084778577
-8.119555315301632,1.95728089391643,36.19869558594092
-7.132181962523184,2.517818529622727,35.07722154279524
-6.193031070340346,2.925710683285012,33.97491787828785
-5.310711695616096,3.208220049600212,32.90666689175316
-4.49049912418411,3.39076263032814,31.88117624347867
-3.734874656190342,3.496039258719894,30.90257385595408
-3.044070475211014,3.543679334552471,29.97179528447553
-2.416578702805746,3.550228798751506,29.08770395076937
-1.849602126280057,3.529346869386361,28.24794285110303
-1.339437357918725,3.492112381829631,27.4495479823444
-0.8817898905685825,3.447372846301922,26.68936671843826
-0.4720256502711533,3.402094597328713,25.96432591594253
-0.1053662412399619,3.361690512343575,25.27159003489825
0.2229639937397412,3.330313848288935,24.60864259440285
0.5176310520202401,3.311114268466218,23.97331693404424
0.7831170663012645,3.306456483820477,23.3637955945645
1.023672263601315,3.318104209596474,22.77859209715425
1.243287471815379,3.347373133928226,22.21652456335267
1.445682460423355,3.395256845721622,21.67668736959958
1.634306220988019,3.462529516656537,21.15842469334281
1.812346008895491,3.5498287818897,20.6613081900073
1.982742577553504,3.657721832608769,20.18511996714123
2.1482095456365,3.78675728211166,19.72984134632782
2.31125525616614,3.937504923951931,19.29564750716484
2.474205823301269,4.110585075879153,18.88290789979832
2.639228328209345,4.306688796999281,18.49219222453226
2.808353327675506,4.526589873109286,18.12428175768993
2.983495985188121,4.771149079702643,17.78018581361539
3.166475229776882,5.04131084624737,17.46116314337274
3.359030397290518,5.338092051917286,17.16874805600577
3.562834815464475,5.662562276216693,16.9047809844752
3.779505760660121,6.01581440460219,16.67144308082575
4.010610142803086,6.398924050319775,16.47129418561859
4.257665168254957,6.812895807297135,16.30731314190713
4.52213309159014,7.25859391400383,16.18293887450429
4.805409002198458,7.736654519931617,16.10210988528968
5.108800409853893,8.247376463385978,16.06929877498075
5.433497210599124,8.79058738262583,16.08953704229555
5.780530455359629,9.365482225782086,16.16842369501235
6.150718246342496,9.970431985349618,16.31210912477043
6.544597105321786,10.60276200816987,16.52724329504973
6.962337369538314,11.25850183000381,16.82087471193524
7.403641675747888,11.93211250679409,17.20028418205249
7.867626515820827,12.61620321120638,17.6727355184702
8.352688330746949,13.30125668607935,18.24512492191371
8.85635779633074,13.97539299749926,18.92351285617087
9.375148951070981,14.62421242923548,19.71252827611242
9.904413641519248,15.23077005169819,20.61464664162506
10.43821625848192,15.77574414760089,21.62936166550193
10.96924848603088,16.23786467787956,22.75229680152763
11.4888080005702,16.59466157845623,23.97433498926192
11.98686754899425,16.82357072228386,25.28088031857598
12.45226007301874,16.90339381612614,26.65139572725384
12.8729999095928,16.81604678228003,28.05937582546497
13.23674834672792,16.54845497862658,29.47290093181698
13.53141375588425,16.09437674024207,30.85586692805389
13.7458536780096,15.4558805225714,32.16989262396607
13.8706222156304,14.6441897097127,33.3767818542486
13.89868626357132,13.67966167892633,34.44128640833298
13.82602447240194,12.59078715469868,35.33381403539377
13.65202803883305,11.41226316409656,36.03268914642679
13.3796438056796,10.18236839051366,36.52562386735369
13.01523463019012,8.940005000080577,36.81018909935969
12.56817242825664,7.721826786434955,36.89325685481597
12.05021665459669,6.559835235214038,36.78956702312195
11.47475711760013,5.479708485116144,36.51970606341241
10.85601028839362,4.499971356404379,36.10784286778782
10.2082525132953,3.631962321186172,35.57954583339926
9.545155547630529,2.880440532541674,34.95992558165556
8.879265466343442,2.244619000502607,34.27224157997523
8.221641180470417,1.71940600042532,33.53700843554222
7.581647922409408,1.296670715638087,32.7715590938856
6.966886466711438,0.9664018467343503,31.98997543680019
6.38323088468281,0.7176829494588566,31.20327965922881
5.834945310888241,0.5394548809880667,30.41978455029205
5.32485192001581,0.4210692518976953,29.64551822894561
4.854526406054385,0.3526570262337216,28.88466111673085
4.424502335048892,0.3253457529442182,28.13995455251886
4.034470831262645,0.3313605944135983,27.41305851951245
3.683466576874348,0.3640414064312262,26.70484942110462
3.370034795918895,0.4178030075369656,26.01565786957505
3.092376706973668,0.4880600648895986,25.34545179975926
2.848472942998332,0.5711326567749337,24.69397283107561
2.636185784334311,0.6641439944599616,24.06083456099831
2.45334187890693,0.7649181283422312,23.44559110217025
2.297797567841162,0.8718826788777833,22.84778320543717
2.167489108864187,0.983979594526384,22.26696810240555
2.06047008352744,1.100585497318816,21.7027379775273
1.974938154422191,1.221442190336048,21.15473086566793
1.909253153335539,1.346597250670111,20.62263682388963
1.861948264066065,1.476354221274254,20.10620146087034
1.83173583666455,1.61123167321143,19.60522831492763
1.817509147404134,1.751930282695938,19.11958113098204
1.818341209329442,1.899307016084885,18.64918677265022
1.833481546335614,2.054355512491346,18.19403929289761
1.862351671221055,2.218191777554301,17.75420555276524
1.904539855036592,2.392044338069537,17.32983270360972
1.959795640068656,2.577248044227652,16.92115781870038
2.028024429846921,2.775240735001796,16.52851996282762
2.1092823839632,2.987561995009591,16.1523750143764
2.203771750085872,3.215853220783359,15.79331359559969
2.31183667683369,3.461858173692255,15.45208251716404
2.433959465254203,3.727423118204252,15.12961019619261
2.570757129268042,4.014495519390296,14.82703655596116
2.722978041884994,4.325120093156261,14.54574795111846
2.891498339065079,4.661430756154662,14.28741767249079
3.077317631035738,5.025636698362848,14.05405255285429
3.281553425390631,5.420000388526987,13.84804609505311
3.505433490662409,5.846804811141296,13.67223834233155
3.750285176429601,6.308306617692659,13.52998236079378
4.017520450032224,6.806671157785226,13.42521664241117
4.308615105904394,7.343884556967123,13.36254188139874
4.625080250183354,7.921637174543124,13.34729932268307
4.968423765960607,8.541171996942921,13.38564610259458
5.34009903974116,9.203090956931787,13.48462055695946
5.741437811495446,9.907112067842196,13.65218721839546
6.173563659947672,10.65177100651095,13.89724705321745
6.637282450495684,11.43406291497905,14.22959338050361
7.13294620605429,12.24902445439744,14.6597880403749
7.660287526416143,13.08926344962638,15.19892623499301
8.218223167093356,13.94445482313939,15.85825307834297
8.804628047828919,14.80083783631279,16.64859203490122
9.416085179559666,15.64077132574871,17.5795478311368
10.0476231120592,16.44242985717559,18.65845782102782
10.69246064827145,17.17975163734584,19.88909060541661
11.34178844989782,17.82277260941124,21.27013309918583
11.98462774774907,18.33849052479038,22.79356917349542
12.60781562150031,18.69238451826904,24.44313131082556
13.19617101431407,18.85065533219916,26.19308967613533
13.73289167184579,18.78313879628439,28.00770792149032
14.2002153992395,18.466683221003,29.84170939026087
14.58034691112274,17.88859429296794,31.64202649540134
14.85660538979465,17.04958849692759,33.35092823221987
15.01469451736702,15.96562515880681,34.91034637718421
15.04394876182515,14.66806945205699,36.2669054027951
14.93838268271957,13.20189706358212,37.37689975333485
14.69737725025139,11.62204329427303,38.21035910193062
14.32588331358527,9.988417543365687,38.75346299620563
13.83409959039735,8.360411925917985,39.00889750094167
13.23667181963604,6.791824234499984,38.99419064472303
12.55153731931507,5.326964947676055,38.7384779239114
11.79858572313719,3.998390390266788,38.27840872312711
10.99831385020035,2.826320020313579,37.65395309612429
10.17062484914007,1.819474499631736,36.90473122958507
9.333872226146587,0.9768850391207837,36.06724540387758
8.504194022249159,0.290184382188452,35.17313797809009
7.695134236599724,-0.2540399488271329,34.24839627379962
6.917514836537414,-0.672123150384464,33.31330535116852
6.179503855418582,-0.9815906525825754,32.38290873787278
5.4868206909541,-1.199864752573708,31.46775299371719
4.843024539162653,-1.343384993570819,30.5747382257457
4.249841643041489,-1.427076814363868,29.70795171834557
3.707498321278115,-1.464089195430718,28.86941206873296
3.215037386653691,-1.465724944727857,28.05969031668776
2.770604448863895,-1.441498726446364,27.27840133885591
2.371697373361387,-1.399272217685015,26.52457483976784
2.015376948248814,-1.345429511410715,25.79692325568904
1.698439925905626,-1.285067476837322,25.09402644210093
1.417557446000981,-1.22218478403524,24.41445231873335
1.16938277589528,-1.159859857134903,23.75683027927748
0.9506326225963919,-1.100412561009969,23.11989117600612
0.7581462044173726,-1.045547426322518,22.50248468110004
0.5889259820862136,-0.9964781069139934,21.90358212983127
0.4401635477643163,-0.9540338867623933,21.3222706990679
0.309253726758219,-0.9187496684844424,20.75774298867277
0.1937995037375544,-0.8909411637908885,20.20928471463907
0.09160996760199946,-0.8707670922408948,19.67626222662229
6.930894069246962e-4,-0.8582801596684627,19.15811085800294
-0.08075518886729256,-0.8534684841869095,18.65432463716303
-0.1543643697392501,-0.8562889987368402,18.16444757685501
-0.2216043857621829,-0.8666942052018596,17.68806656759562
-0.2838014332495143,-0.8846534986854222,17.22480579442822
-0.3421541095492696,-0.9101701291296488,16.77432254670915
-0.3977494556556161,-0.943294725424329,16.33630427783196
-0.4515786254790356,-0.9841361768600682,15.91046678199568
-0.5045519994697387,-1.032870549275962,15.49655337879717
-0.5575136369372955,-1.089748608712127,15.09433502751454
-0.6112550214265053,-1.155102433358501,14.70361132783938
-0.66652809962951,-1.229351514201896,14.32421240063306
-0.724057648908826,-1.313008674775728,13.95600168035885
-0.7845530335894564,-1.406686079286461,13.59887969032683
-0.8487194274150412,-1.511101544339009,13.25278891349352
-0.9172685902759771,-1.627085320447019,12.91771991636713
-0.9909292924922362,-1.755587463110266,12.59371893293221
-1.070457480216674,-1.897685866683932,12.280897170948
-1.156646271211148,-2.054594984235307,11.97944216613634
-1.250335861256431,-2.227675199052582,11.6896315823426
-1.35242340728653,-2.41844274345402,11.41184993936123
-1.463872933002498,-2.628579971790906,11.1466088461882
-1.585725274655268,-2.859945679121362,10.8945714269532
-1.719108046621508,-3.11458500486648,10.65658174977787
-1.865245555188253,-3.394738258996634,10.43370020387134
-2.025468520384047,-3.702847740641405,10.22724591338782
-2.201223374174852,-4.041561264999229,10.03884742004974
-2.394080781661555,-4.413730648698338,9.87050299627287
-2.605742870870962,-4.822402795642361,9.72465204325279
-2.838048444819346,-5.270800238925118,9.6042590472237
-3.092975172706237,-5.762286989667788,9.512911455086014
-3.372637398789319,-6.300314280005796,9.454932502929946
-3.679277749066189,-6.888339230684724,9.435509364027661
-4.015250138030774,-7.529707609012348,9.460835801293927
-4.382991063401628,-8.227489697526506,9.538266571717699
-4.78497521643416,-8.984255973989699,9.676477816745331
-5.223650436883205,-9.801777051915572,9.885623178842911
-5.701345944776924,-10.6806306109675,10.17746893593253
-6.220146681280066,-11.61969765701225,10.56548255024197
-6.781725672313188,-12.61553266915214,11.06483730175092
-7.387125908677668,-13.66159891808635,11.69228108396513
-8.036483818018967,-14.74737409822207,12.46580071322148
-8.728688724154399,-15.85735566332174,13.40399638326307
-9.460977739227594,-16.97003331578314,14.5250686002182
-10.22847450082173,-18.05695038936602,15.84531969568094
-11.02369421968624,-19.08204556566647,17.37709529389635
-11.83605733242208,-20.00154395000736,19.1261525608953
-12.65147906541376,-20.76473347724502,21.08855633626125
-13.45212943144623,-21.31598601426428,23.24737863759015
-14.21648109049888,-21.59831627437197,25.56969944226604
-14.91977059047637,-21.55856752022081,28.00463144904843
-15.5349785095343,-21.15394575968702,30.48323133229936
-16.03437413321561,-20.35912792034847,32.92109724119522
-16.39156731310375,-19.17266898245579,35.2240831958169
-16.58387743485268,-17.62113810325693,37.29686928648243
-16.59470059065367,-15.75954918510726,39.0532527543495
-16.41547852383432,-13.66732845495547,40.42627110845661
-16.0468895101608,-11.4401579731488,41.37599076997954
-15.49900673810202,-9.179182166263994,41.89321155255436
-14.79037601036783,-6.979803559532866,41.99836680834608
-13.94618805829733,-4.922314947158063,41.73616030295579
-12.99588962728007,-3.065937047672213,41.16748445222933
-11.97064434870192,-1.446777773670497,40.36057142373624
-10.90101435203493,-0.0792343971142988,39.38310075758704
-9.815119116169928,1.040260835605763,38.29634789525645
-8.73738795914015,1.928409554318908,37.15172508944135
-7.687899269631377,2.610190099753231,35.98948807156587
-6.682216609981492,3.114665318142755,34.8390639264077
-5.731593105280348,3.471772770981367,33.72037837486157
-4.843412158531769,3.710131163180167,32.64564136017114
-4.021750869323079,3.855729030975429,31.62119943040609
-3.267980085707496,3.9312928148118,30.64921734319723
-2.58134305810449,3.956128271098908,29.7290758621495
-1.959478465590781,3.946260164408824,28.85845803899126
-1.398871477489903,3.914737633814601,28.03414615952033
-0.8952286711430032,3.872013423112335,27.25257502932158
-0.4437800815149931,3.826338485833524,26.510193750996
-0.03951565858062162,3.7841380017197,25.80368509639476
0.3226349137298304,3.750351502360421,25.13008416574719
0.6476698397019844,3.728730336661125,24.48682939583123
0.9404216358405781,3.722091879808487,23.87177081740028
1.20549465982044,3.732533172264826,23.2831535154957
1.447227118372639,3.761608159149437,22.71958871843261
1.669671982644223,3.810473133500678,22.18002075478553
1.876592204450919,3.880004850624625,21.66369507457671
2.071466471735483,3.970895366560232,21.17013040135471
2.257502460233466,4.083727127324623,20.69909664893177
2.437655136856124,4.219031284005272,20.25059931440373
2.614648159892619,4.377331672296427,19.82487049756795
2.790996814459783,4.559176388114921,19.42236637916859


==> Figures/animation4b-29.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151
-4.91241163283525,-7.469004875122019,16.88872050211766
-5.178947480185356,-7.954080583486895,16.82821492945369
-5.467629602210864,-8.467028950659191,16.81664932384209
-5.778986224835132,-9.007400101901142,16.85893474200655
-6.113419074031915,-9.57402579570829,16.96044473597572
-6.471138546793202,-10.16483965993905,17.12697422771923
-6.852086811243773,-10.77667443271041,17.36465951087799
-7.255847976751875,-11.40504052912726,17.67984707016173
-7.681545163933332,-12.0438945366197,18.07889745766855
-8.127725405591352,-12.68541199586495,18.5679099837993
-8.592234927021131,-13.31978608031158,19.15235523745785
-9.072089571095717,-13.93508226355145,19.83660643407755
-9.563347976004573,-14.51718797403835,20.62336842659737
-10.06099849708817,-15.0499040817611,21.51301596057998
-10.55887452867126,-15.51522947532851,22.50287101952057
-11.04961632432342,-15.89388775964797,23.58647248690727
-11.52469984609096,-16.16613254361883,24.75291774320378
-11.9745535401896,-16.31284159886486,25.9863807948955
-12.38878104615971,-16.31686890165978,27.26592816899729
-12.75650064436458,-16.16456943618855,28.56575338271255
-13.06680023603503,-15.84735213471686,29.85592484008618
-13.30929037473947,-15.3630646500727,31.10368562225501
-13.47471928677305,-14.71698681743532,32.27525937839001
-13.55559632880564,-13.92222385241773,33.3380171102294
-13.54675824247991,-12.99935426865162,34.26276744074757
-13.44580998449512,-11.97529630098357,35.02587485455201
-13.25338131777188,-10.88148960649087,35.6109087763438
-12.97316140054257,-9.751613917583812,36.00958947157517
-12.61170276276833,-8.619149517075513,36.22191327125424
-12.17801734741856,-7.515103199693558,36.25548081621591
-11.68301406508141,-6.466174600769429,36.12418149487167
-11.13884424734228,-5.493538407545816,35.84647391839771
-10.55822599291865,-4.612297794480255,35.44353051416065
-9.95381141068781,-3.831554511358533,34.93748707112427
-9.337645429968605,-3.154963704312579,34.34997258270646
-8.720745595094245,-2.581605498896799,33.70101408553491
-8.112813291184475,-2.107006843340709,33.00833603188807
-7.522071187858892,-1.724174628584187,32.28701723134974
-6.955210843535962,-1.424541120356202,31.5494352077064
-6.417428536110161,-1.198763823003062,30.80541593938171
-5.912525714770154,-1.037356685627627,30.06251075286374
-5.443051817613687,-0.9311548244109135,29.32633511358566
-5.010470350325566,-0.8716305301993386,28.60092062534265
-4.615333050653422,-0.8510858855595832,27.8890478154044
-4.25745094074599,-0.8627491052622774,27.19254106761129
-3.936054649805913,-0.9007999291066949,26.51251753549387
-3.649939359220078,-0.9603457849752041,25.84958906174002
-3.397592028622994,-1.037366218585229,25.20402054803708
-3.177300248380189,-1.128638993960442,24.57585052105365
-2.987243223653359,-1.23165768409705,23.96498046981468
-2.825566134231885,-1.344547633157122,23.37123942712299
-2.690439534892381,-1.465984876636125,22.79442964303072
-2.580105651468868,-1.595120880099387,22.23435833836674
-2.492913459367452,-1.731514699873874,21.69085961589099
-2.427344358710509,-1.875073279361506,21.16380975404939
-2.382030124070858,-2.025999982702962,20.65313836821338
-2.355764635642012,-2.184751059332686,20.15883731643216
-2.347510712451497,-2.351999470067915,19.68096874977564
-2.356403179854856,-2.528605342817804,19.21967334862092
-2.381749121074011,-2.715592229664898,18.77517952803273
-2.42302609039783,-2.914128281072055,18.34781421882827
-2.479878905698235,-3.125511417412959,17.93801571801495
-2.552115490132243,-3.351157547230467,17.54634903684294
-2.639702095952849,-3.592590842739566,17.17352414239577
-2.742758114892577,-3.851435025059429,16.82041747658945
-2.861550556494187,-4.129404524505103,16.48809713251667
-2.996488154304354,-4.428294255632348,16.17785205983023
-3.148114935765504,-4.749966573683658,15.89122564439277
-3.317102960266731,-5.09633375029949,15.63005394591284
-3.504243786178847,-5.469334014720312,15.39650875939093
-3.710438066735394,-5.870898847583446,15.19314546418682
-3.936682491512006,-6.302908787888424,15.0229553022887
-4.184053081012387,-6.767134528100316,14.88942123844494
-4.45368360428386,-7.265159549685907,14.79657584077183
-4.746737624624418,-7.798280035172903,14.74905861032438
-5.064372392884317,-8.367377359100836,14.75216880019557
-5.407692516934867,-8.972758231911264,14.81190791245667
-5.777691068116645,-9.61395773548118,14.9350036664114
-6.175175588487687,-10.28950131849259,15.12890424858201
-6.600676410223511,-10.99662368785647,15.40172811141456
-7.054334898178215,-11.73094592202118,15.76215064815747
-7.535769826494858,-12.4861176187948,16.21920512571463
-8.043921291208122,-13.25343907897471,16.78197203537822
-8.5768735694462,-14.02148991027561,17.4591297180856
-9.131661398720537,-14.77580514028735,18.25834149497686
-9.704068459933142,-15.49865731859985,19.18546290800413
-10.28843246179173,-16.16902124724857,20.24356971906168
-10.87747792543926,-16.76281313389087,21.43183546169421
-11.46220489447203,-17.25350211115986,22.74432768493927
-12.03186807389431,-17.61318118605588,24.1688427078451
-12.57408436693209,-17.81414807259331,25.68595299200704
-13.07510490389146,-17.83097757132174,27.26848615754243
-13.52027782897495,-17.64296648887057,28.88167136034516
-13.89470852342467,-17.23671152297931,30.48415613475954
-14.18409480221529,-16.60846661179236,32.02999925154013
-14.37567926688337,-15.76585743518101,33.47158283864429
-14.45922629371736,-14.72854689968515,34.76318477423551
-14.42790646482177,-13.52757045455133,35.86476042019516
-14.27896587488344,-12.20328469220848,36.74536457126811
-14.0140772181238,-10.80214757257179,37.38565271802099
-13.63931266572123,-9.37279611221372,37.77905126246591
-13.16473654955489,-7.962030175365721,37.93144499304807
-12.60367488880287,-6.611304845625674,37.8595221390749
-11.97176452083205,-5.354186616882548,37.58815698515674
-11.28590722763863,-4.214994992514398,37.14733529409041
-10.56325137808794,-3.208606616176551,36.56912163606345
-9.82029997112997,-2.341209037157186,35.88505713226222
-9.07220865349933,-1.611689778574868,35.12421311722445
-8.332300064988523,-1.013333220166401,34.311963784577
-7.611789276351747,-0.5355487640765847,33.46941561542275
-6.919693132765905,-0.1654363303675255,32.61335789954352
-6.26288465948692,0.1109188370735376,31.75657346837694
-5.646250709947235,0.3074587140309185,30.90835847238622
-5.072914100122333,0.4374595434775977,30.07512903095924
-4.54448789737345,0.5130924389694118,29.26102786426133
-4.061337159694809,0.5451853791856478,28.4684770656283
-3.622830803093549,0.5431344563183144,27.69864973942074
-3.227572615690875,0.5149184899305614,26.95185217418748
-2.873605434021229,0.4671798927889357,26.22782022526248
-2.558586159896465,0.4053436508920923,25.52594011722098
-2.279931799546166,0.3337542310227196,24.84540655198004
-2.034938286041232,0.2558166803104283,24.18533122483784
-1.820874736041546,0.174133100824204,23.54481368315514
-1.635056196214674,0.09062925419854131,22.92298465817047
-1.474898015132681,0.006668539861055964,22.31903003478844
-1.337954854127419,-0.07684774239522427,21.73220176950822
-1.221947111683048,-0.1593938636566967,21.1618204565991
-1.124777239300611,-0.2407462360984172,20.60727292291303
-1.044538110902158,-0.3209220794190221,20.06800719706574
-0.9795152968342292,-0.4001290025660589,19.54352641772232
-0.9281848015544081,-0.4787242647361319,19.03338267661934
-0.8892075587034536,-0.5571825021713369,18.5371713918393
-0.8614217417535305,-0.6360707767601855,18.05452653657673
-0.8438337433481031,-0.71602989839684,17.58511687496669
-0.8356085007292074,-0.7977610818392256,17.1286432526822
-0.8360596962457212,-0.8820171114222469,16.68483693520889
-0.8446402383097601,-0.9695972974962063,16.25345896550932
-0.8609333265593045,-1.06134561300738,15.83430051408032
-0.8846443226014873,-1.158151494735291,15.42718421052146
-0.9155935818373424,-1.260952879780391,15.03196647165544
-0.9537103499291116,-1.370741122962384,14.64854087394447
-0.999027787056986,-1.488567504164786,14.27684265585952
-1.051679151986105,-1.615551085768325,13.9168544784578
-1.111895154044486,-1.752887718486243,13.5686136199301
-1.180002462438681,-1.90186001820162,13.23222083302332
-1.25642334702169,-2.063848145389211,12.90785115409384
-1.341676410804991,-2.240341210268771,12.59576702034835
-1.436378360234774,-2.432949097926933,12.29633412885522
-1.541246742429365,-2.643414453962842,12.01004055826599
-1.657103556814741,-2.873624486862504,11.73751977255144
-1.784879619084213,-3.125622120368212,11.47957823528474
-1.925619514729158,-3.401615857140376,11.23722848154187
-2.080486923309717,-3.703987480488014,11.01172861849936
-2.250770017870423,-4.035296406686542,10.80462934786653
-2.437886539837298,-4.398279085036473,10.61782971050032
-2.643388010121555,-4.795841300484486,10.45364282483968
-2.868962351873187,-5.231040534193161,10.31487289311689
-3.116433957181017,-5.707054647723268,10.20490463242801
-3.387759914777898,-6.22713204331584,10.12780597734662
-3.685020712686596,-6.794517089178514,10.08844428957813
-4.010403222606932,-7.412342975246796,10.09261524736185
-4.366173147790587,-8.083482308891625,10.14718186707026
-4.754633366160338,-8.810343766503442,10.26021846079873
-5.178063733320034,-9.594601196116523,10.44115041714495
-5.638636961229317,-10.43684011290837,10.70087511206925
-6.138304239844669,-11.33610621618048,11.05184160516067
-6.678643477365201,-12.28934244905075,11.50805673664276
-7.260662666718934,-13.29070679810071,12.08497278147147
-7.884551361385617,-14.33077465484955,12.79919752977429
-8.549375175368677,-15.39564982548864,13.6679532727562
-9.252712433276344,-16.46604003386892,14.70820023068658
-9.99023957764695,-17.51639812562065,15.9353386054864
-10.75528368705155,-18.51428878747056,17.36142092673387
-11.5383771104963,-19.42020689728132,18.9928546736091
-12.32687044311076,-20.18813344725324,20.82766670093213
-13.10468365637934,-20.76714260795175,22.85254311896158
-13.8522961427157,-21.10433188098449,25.04004400964969
-14.54708639381933,-21.14919552237849,27.34658897088935
-15.16412007154425,-20.85927310270851,29.71195039861837
-15.67744077597573,-20.20649669685888,32.06098179241011
-16.06183612404331,-19.18321876122823,34.30805510245182
-16.29494055940572,-17.8065899521895,36.36414868422689
-16.35942006800683,-16.11996438647026,38.14579846211098
-16.24490084577979,-14.19046670670048,39.58442118952703
-15.94929302086239,-12.10271705400514,40.634138482064
-15.47924257830501,-9.94972160847421,41.27640457654815
-14.8496069872229,-7.822717449713194,41.52048324205683
-14.08204645588418,-5.801993427848337,41.39988011149146
-13.20299171100713,-3.950313081362475,40.96581444014226
-12.24134113781976,-2.309737376082677,40.27936320517568
-11.22623769789809,-0.9017351333629697,39.40390541059467
-10.18519668477398,0.2702064361401573,38.39905317731215
-9.142737428882251,1.216550730631573,37.31663084778577
-8.119555315301632,1.95728089391643,36.19869558594092
-7.132181962523184,2.517818529622727,35.07722154279524
-6.193031070340346,2.925710683285012,33.97491787828785
-5.310711695616096,3.208220049600212,32.90666689175316
-4.49049912418411,3.39076263032814,31.88117624347867
-3.734874656190342,3.496039258719894,30.90257385595408
-3.044070475211014,3.543679334552471,29.97179528447553
-2.416578702805746,3.550228798751506,29.08770395076937
-1.849602126280057,3.529346869386361,28.24794285110303
-1.339437357918725,3.492112381829631,27.4495479823444
-0.8817898905685825,3.447372846301922,26.68936671843826
-0.4720256502711533,3.402094597328713,25.96432591594253
-0.1053662412399619,3.361690512343575,25.27159003489825
0.2229639937397412,3.330313848288935,24.60864259440285
0.5176310520202401,3.311114268466218,23.97331693404424
0.7831170663012645,3.306456483820477,23.3637955945645
1.023672263601315,3.318104209596474,22.77859209715425
1.243287471815379,3.347373133928226,22.21652456335267
1.445682460423355,3.395256845721622,21.67668736959958
1.634306220988019,3.462529516656537,21.15842469334281
1.812346008895491,3.5498287818897,20.6613081900073
1.982742577553504,3.657721832608769,20.18511996714123
2.1482095456365,3.78675728211166,19.72984134632782
2.31125525616614,3.937504923951931,19.29564750716484
2.474205823301269,4.110585075879153,18.88290789979832
2.639228328209345,4.306688796999281,18.49219222453226
2.808353327675506,4.526589873109286,18.12428175768993
2.983495985188121,4.771149079702643,17.78018581361539
3.166475229776882,5.04131084624737,17.46116314337274
3.359030397290518,5.338092051917286,17.16874805600577
3.562834815464475,5.662562276216693,16.9047809844752
3.779505760660121,6.01581440460219,16.67144308082575
4.010610142803086,6.398924050319775,16.47129418561859
4.257665168254957,6.812895807297135,16.30731314190713
4.52213309159014,7.25859391400383,16.18293887450429
4.805409002198458,7.736654519931617,16.10210988528968
5.108800409853893,8.247376463385978,16.06929877498075
5.433497210599124,8.79058738262583,16.08953704229555
5.780530455359629,9.365482225782086,16.16842369501235
6.150718246342496,9.970431985349618,16.31210912477043
6.544597105321786,10.60276200816987,16.52724329504973
6.962337369538314,11.25850183000381,16.82087471193524
7.403641675747888,11.93211250679409,17.20028418205249
7.867626515820827,12.61620321120638,17.6727355184702
8.352688330746949,13.30125668607935,18.24512492191371
8.85635779633074,13.97539299749926,18.92351285617087
9.375148951070981,14.62421242923548,19.71252827611242
9.904413641519248,15.23077005169819,20.61464664162506
10.43821625848192,15.77574414760089,21.62936166550193
10.96924848603088,16.23786467787956,22.75229680152763
11.4888080005702,16.59466157845623,23.97433498926192
11.98686754899425,16.82357072228386,25.28088031857598
12.45226007301874,16.90339381612614,26.65139572725384
12.8729999095928,16.81604678228003,28.05937582546497
13.23674834672792,16.54845497862658,29.47290093181698
13.53141375588425,16.09437674024207,30.85586692805389
13.7458536780096,15.4558805225714,32.16989262396607
13.8706222156304,14.6441897097127,33.3767818542486
13.89868626357132,13.67966167892633,34.44128640833298
13.82602447240194,12.59078715469868,35.33381403539377
13.65202803883305,11.41226316409656,36.03268914642679
13.3796438056796,10.18236839051366,36.52562386735369
13.01523463019012,8.940005000080577,36.81018909935969
12.56817242825664,7.721826786434955,36.89325685481597
12.05021665459669,6.559835235214038,36.78956702312195
11.47475711760013,5.479708485116144,36.51970606341241
10.85601028839362,4.499971356404379,36.10784286778782
10.2082525132953,3.631962321186172,35.57954583339926
9.545155547630529,2.880440532541674,34.95992558165556
8.879265466343442,2.244619000502607,34.27224157997523
8.221641180470417,1.71940600042532,33.53700843554222
7.581647922409408,1.296670715638087,32.7715590938856
6.966886466711438,0.9664018467343503,31.98997543680019
6.38323088468281,0.7176829494588566,31.20327965922881
5.834945310888241,0.5394548809880667,30.41978455029205
5.32485192001581,0.4210692518976953,29.64551822894561
4.854526406054385,0.3526570262337216,28.88466111673085
4.424502335048892,0.3253457529442182,28.13995455251886
4.034470831262645,0.3313605944135983,27.41305851951245
3.683466576874348,0.3640414064312262,26.70484942110462
3.370034795918895,0.4178030075369656,26.01565786957505
3.092376706973668,0.4880600648895986,25.34545179975926
2.848472942998332,0.5711326567749337,24.69397283107561
2.636185784334311,0.6641439944599616,24.06083456099831
2.45334187890693,0.7649181283422312,23.44559110217025
2.297797567841162,0.8718826788777833,22.84778320543717
2.167489108864187,0.983979594526384,22.26696810240555
2.06047008352744,1.100585497318816,21.7027379775273
1.974938154422191,1.221442190336048,21.15473086566793
1.909253153335539,1.346597250670111,20.62263682388963
1.861948264066065,1.476354221274254,20.10620146087034
1.83173583666455,1.61123167321143,19.60522831492763
1.817509147404134,1.751930282695938,19.11958113098204
1.818341209329442,1.899307016084885,18.64918677265022
1.833481546335614,2.054355512491346,18.19403929289761
1.862351671221055,2.218191777554301,17.75420555276524
1.904539855036592,2.392044338069537,17.32983270360972
1.959795640068656,2.577248044227652,16.92115781870038
2.028024429846921,2.775240735001796,16.52851996282762
2.1092823839632,2.987561995009591,16.1523750143764
2.203771750085872,3.215853220783359,15.79331359559969
2.31183667683369,3.461858173692255,15.45208251716404
2.433959465254203,3.727423118204252,15.12961019619261
2.570757129268042,4.014495519390296,14.82703655596116
2.722978041884994,4.325120093156261,14.54574795111846
2.891498339065079,4.661430756154662,14.28741767249079
3.077317631035738,5.025636698362848,14.05405255285429
3.281553425390631,5.420000388526987,13.84804609505311
3.505433490662409,5.846804811141296,13.67223834233155
3.750285176429601,6.308306617692659,13.52998236079378
4.017520450032224,6.806671157785226,13.42521664241117
4.308615105904394,7.343884556967123,13.36254188139874
4.625080250183354,7.921637174543124,13.34729932268307
4.968423765960607,8.541171996942921,13.38564610259458
5.34009903974116,9.203090956931787,13.48462055695946
5.741437811495446,9.907112067842196,13.65218721839546
6.173563659947672,10.65177100651095,13.89724705321745
6.637282450495684,11.43406291497905,14.22959338050361
7.13294620605429,12.24902445439744,14.6597880403749
7.660287526416143,13.08926344962638,15.19892623499301
8.218223167093356,13.94445482313939,15.85825307834297
8.804628047828919,14.80083783631279,16.64859203490122
9.416085179559666,15.64077132574871,17.5795478311368
10.0476231120592,16.44242985717559,18.65845782102782
10.69246064827145,17.17975163734584,19.88909060541661
11.34178844989782,17.82277260941124,21.27013309918583
11.98462774774907,18.33849052479038,22.79356917349542
12.60781562150031,18.69238451826904,24.44313131082556
13.19617101431407,18.85065533219916,26.19308967613533
13.73289167184579,18.78313879628439,28.00770792149032
14.2002153992395,18.466683221003,29.84170939026087
14.58034691112274,17.88859429296794,31.64202649540134
14.85660538979465,17.04958849692759,33.35092823221987
15.01469451736702,15.96562515880681,34.91034637718421
15.04394876182515,14.66806945205699,36.2669054027951
14.93838268271957,13.20189706358212,37.37689975333485
14.69737725025139,11.62204329427303,38.21035910193062
14.32588331358527,9.988417543365687,38.75346299620563
13.83409959039735,8.360411925917985,39.00889750094167
13.23667181963604,6.791824234499984,38.99419064472303
12.55153731931507,5.326964947676055,38.7384779239114
11.79858572313719,3.998390390266788,38.27840872312711
10.99831385020035,2.826320020313579,37.65395309612429
10.17062484914007,1.819474499631736,36.90473122958507
9.333872226146587,0.9768850391207837,36.06724540387758
8.504194022249159,0.290184382188452,35.17313797809009
7.695134236599724,-0.2540399488271329,34.24839627379962
6.917514836537414,-0.672123150384464,33.31330535116852
6.179503855418582,-0.9815906525825754,32.38290873787278
5.4868206909541,-1.199864752573708,31.46775299371719
4.843024539162653,-1.343384993570819,30.5747382257457
4.249841643041489,-1.427076814363868,29.70795171834557
3.707498321278115,-1.464089195430718,28.86941206873296
3.215037386653691,-1.465724944727857,28.05969031668776
2.770604448863895,-1.441498726446364,27.27840133885591
2.371697373361387,-1.399272217685015,26.52457483976784
2.015376948248814,-1.345429511410715,25.79692325568904
1.698439925905626,-1.285067476837322,25.09402644210093
1.417557446000981,-1.22218478403524,24.41445231873335
1.16938277589528,-1.159859857134903,23.75683027927748
0.9506326225963919,-1.100412561009969,23.11989117600612
0.7581462044173726,-1.045547426322518,22.50248468110004
0.5889259820862136,-0.9964781069139934,21.90358212983127
0.4401635477643163,-0.9540338867623933,21.3222706990679
0.309253726758219,-0.9187496684844424,20.75774298867277
0.1937995037375544,-0.8909411637908885,20.20928471463907
0.09160996760199946,-0.8707670922408948,19.67626222662229
6.930894069246962e-4,-0.8582801596684627,19.15811085800294
-0.08075518886729256,-0.8534684841869095,18.65432463716303
-0.1543643697392501,-0.8562889987368402,18.16444757685501
-0.2216043857621829,-0.8666942052018596,17.68806656759562
-0.2838014332495143,-0.8846534986854222,17.22480579442822
-0.3421541095492696,-0.9101701291296488,16.77432254670915
-0.3977494556556161,-0.943294725424329,16.33630427783196
-0.4515786254790356,-0.9841361768600682,15.91046678199568
-0.5045519994697387,-1.032870549275962,15.49655337879717
-0.5575136369372955,-1.089748608712127,15.09433502751454
-0.6112550214265053,-1.155102433358501,14.70361132783938
-0.66652809962951,-1.229351514201896,14.32421240063306
-0.724057648908826,-1.313008674775728,13.95600168035885
-0.7845530335894564,-1.406686079286461,13.59887969032683
-0.8487194274150412,-1.511101544339009,13.25278891349352
-0.9172685902759771,-1.627085320447019,12.91771991636713
-0.9909292924922362,-1.755587463110266,12.59371893293221
-1.070457480216674,-1.897685866683932,12.280897170948
-1.156646271211148,-2.054594984235307,11.97944216613634
-1.250335861256431,-2.227675199052582,11.6896315823426
-1.35242340728653,-2.41844274345402,11.41184993936123
-1.463872933002498,-2.628579971790906,11.1466088461882
-1.585725274655268,-2.859945679121362,10.8945714269532
-1.719108046621508,-3.11458500486648,10.65658174977787
-1.865245555188253,-3.394738258996634,10.43370020387134
-2.025468520384047,-3.702847740641405,10.22724591338782
-2.201223374174852,-4.041561264999229,10.03884742004974
-2.394080781661555,-4.413730648698338,9.87050299627287
-2.605742870870962,-4.822402795642361,9.72465204325279
-2.838048444819346,-5.270800238925118,9.6042590472237
-3.092975172706237,-5.762286989667788,9.512911455086014
-3.372637398789319,-6.300314280005796,9.454932502929946
-3.679277749066189,-6.888339230684724,9.435509364027661
-4.015250138030774,-7.529707609012348,9.460835801293927
-4.382991063401628,-8.227489697526506,9.538266571717699
-4.78497521643416,-8.984255973989699,9.676477816745331
-5.223650436883205,-9.801777051915572,9.885623178842911
-5.701345944776924,-10.6806306109675,10.17746893593253
-6.220146681280066,-11.61969765701225,10.56548255024197
-6.781725672313188,-12.61553266915214,11.06483730175092
-7.387125908677668,-13.66159891808635,11.69228108396513
-8.036483818018967,-14.74737409822207,12.46580071322148
-8.728688724154399,-15.85735566332174,13.40399638326307
-9.460977739227594,-16.97003331578314,14.5250686002182
-10.22847450082173,-18.05695038936602,15.84531969568094
-11.02369421968624,-19.08204556566647,17.37709529389635
-11.83605733242208,-20.00154395000736,19.1261525608953
-12.65147906541376,-20.76473347724502,21.08855633626125
-13.45212943144623,-21.31598601426428,23.24737863759015
-14.21648109049888,-21.59831627437197,25.56969944226604
-14.91977059047637,-21.55856752022081,28.00463144904843
-15.5349785095343,-21.15394575968702,30.48323133229936
-16.03437413321561,-20.35912792034847,32.92109724119522
-16.39156731310375,-19.17266898245579,35.2240831958169
-16.58387743485268,-17.62113810325693,37.29686928648243
-16.59470059065367,-15.75954918510726,39.0532527543495
-16.41547852383432,-13.66732845495547,40.42627110845661
-16.0468895101608,-11.4401579731488,41.37599076997954
-15.49900673810202,-9.179182166263994,41.89321155255436
-14.79037601036783,-6.979803559532866,41.99836680834608
-13.94618805829733,-4.922314947158063,41.73616030295579
-12.99588962728007,-3.065937047672213,41.16748445222933
-11.97064434870192,-1.446777773670497,40.36057142373624
-10.90101435203493,-0.0792343971142988,39.38310075758704
-9.815119116169928,1.040260835605763,38.29634789525645
-8.73738795914015,1.928409554318908,37.15172508944135
-7.687899269631377,2.610190099753231,35.98948807156587
-6.682216609981492,3.114665318142755,34.8390639264077
-5.731593105280348,3.471772770981367,33.72037837486157
-4.843412158531769,3.710131163180167,32.64564136017114
-4.021750869323079,3.855729030975429,31.62119943040609
-3.267980085707496,3.9312928148118,30.64921734319723
-2.58134305810449,3.956128271098908,29.7290758621495
-1.959478465590781,3.946260164408824,28.85845803899126
-1.398871477489903,3.914737633814601,28.03414615952033
-0.8952286711430032,3.872013423112335,27.25257502932158
-0.4437800815149931,3.826338485833524,26.510193750996
-0.03951565858062162,3.7841380017197,25.80368509639476
0.3226349137298304,3.750351502360421,25.13008416574719
0.6476698397019844,3.728730336661125,24.48682939583123
0.9404216358405781,3.722091879808487,23.87177081740028
1.20549465982044,3.732533172264826,23.2831535154957
1.447227118372639,3.761608159149437,22.71958871843261
1.669671982644223,3.810473133500678,22.18002075478553
1.876592204450919,3.880004850624625,21.66369507457671
2.071466471735483,3.970895366560232,21.17013040135471
2.257502460233466,4.083727127324623,20.69909664893177
2.437655136856124,4.219031284005272,20.25059931440373
2.614648159892619,4.377331672296427,19.82487049756795
2.790996814459783,4.559176388114921,19.42236637916859
2.969031230775542,4.76515841442027,19.04377082781284
3.150918868488042,4.995926303089899,18.69000473128103
3.338685421504834,5.252185482364671,18.36224061197765
3.534233412025241,5.534690337927024,18.061922049305
3.739357805964813,5.844226798824629,17.79078736149095
3.955757999905375,6.181584746095146,17.55089686683448
4.185045506859708,6.547519154833101,17.34466282087535
4.428746609394729,6.942698489514104,17.17488078154808
4.688299159855256,7.36763851803116,17.04476065633093
4.965042596474413,7.822619427245576,16.95795499898315
5.26020012247398,8.307583967331167,16.9185812141222
5.574851879704424,8.822014406015269,16.93123316655679
5.909897863603797,9.364786452922552,17.00097626489955
6.266009307485946,9.933999174125878,17.1333184118241
6.643567360097469,10.52678145498727,17.33414735591152
7.042588155672552,11.1390780184694,17.60962309661799
7.462633912014895,11.76542161409127,17.96601236333343
7.9027105859133,12.39870297683715,18.4094512594441
8.361153969855106,13.02995662199851,18.94562258783003
8.835508023006868,13.64818836188623,19.57933703136145
9.322401746894876,14.2402790676643,20.3140133045291
9.817434012307324,14.79100751067259,21.1510627084296
10.3150792457757,15.28324116938328,22.08919904148275
10.80863040941748,15.69834489014353,23.12371564381813
11.29019861036281,16.01684978576511,24.24579622711543
11.75079003221803,16.21940524288162,25.44195178920864
12.18047956505084,16.28800300310622,26.69369663102533
12.56869539640227,16.20741437138226,27.97758441102013
12.90461913823328,15.96672458975866,29.26571163059256
13.17769183437076,15.56079275128302,30.52675421300364


==> Figures/animation4b-3.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137


==> Figures/animation4b-30.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151
-4.91241163283525,-7.469004875122019,16.88872050211766
-5.178947480185356,-7.954080583486895,16.82821492945369
-5.467629602210864,-8.467028950659191,16.81664932384209
-5.778986224835132,-9.007400101901142,16.85893474200655
-6.113419074031915,-9.57402579570829,16.96044473597572
-6.471138546793202,-10.16483965993905,17.12697422771923
-6.852086811243773,-10.77667443271041,17.36465951087799
-7.255847976751875,-11.40504052912726,17.67984707016173
-7.681545163933332,-12.0438945366197,18.07889745766855
-8.127725405591352,-12.68541199586495,18.5679099837993
-8.592234927021131,-13.31978608031158,19.15235523745785
-9.072089571095717,-13.93508226355145,19.83660643407755
-9.563347976004573,-14.51718797403835,20.62336842659737
-10.06099849708817,-15.0499040817611,21.51301596057998
-10.55887452867126,-15.51522947532851,22.50287101952057
-11.04961632432342,-15.89388775964797,23.58647248690727
-11.52469984609096,-16.16613254361883,24.75291774320378
-11.9745535401896,-16.31284159886486,25.9863807948955
-12.38878104615971,-16.31686890165978,27.26592816899729
-12.75650064436458,-16.16456943618855,28.56575338271255
-13.06680023603503,-15.84735213471686,29.85592484008618
-13.30929037473947,-15.3630646500727,31.10368562225501
-13.47471928677305,-14.71698681743532,32.27525937839001
-13.55559632880564,-13.92222385241773,33.3380171102294
-13.54675824247991,-12.99935426865162,34.26276744074757
-13.44580998449512,-11.97529630098357,35.02587485455201
-13.25338131777188,-10.88148960649087,35.6109087763438
-12.97316140054257,-9.751613917583812,36.00958947157517
-12.61170276276833,-8.619149517075513,36.22191327125424
-12.17801734741856,-7.515103199693558,36.25548081621591
-11.68301406508141,-6.466174600769429,36.12418149487167
-11.13884424734228,-5.493538407545816,35.84647391839771
-10.55822599291865,-4.612297794480255,35.44353051416065
-9.95381141068781,-3.831554511358533,34.93748707112427
-9.337645429968605,-3.154963704312579,34.34997258270646
-8.720745595094245,-2.581605498896799,33.70101408553491
-8.112813291184475,-2.107006843340709,33.00833603188807
-7.522071187858892,-1.724174628584187,32.28701723134974
-6.955210843535962,-1.424541120356202,31.5494352077064
-6.417428536110161,-1.198763823003062,30.80541593938171
-5.912525714770154,-1.037356685627627,30.06251075286374
-5.443051817613687,-0.9311548244109135,29.32633511358566
-5.010470350325566,-0.8716305301993386,28.60092062534265
-4.615333050653422,-0.8510858855595832,27.8890478154044
-4.25745094074599,-0.8627491052622774,27.19254106761129
-3.936054649805913,-0.9007999291066949,26.51251753549387
-3.649939359220078,-0.9603457849752041,25.84958906174002
-3.397592028622994,-1.037366218585229,25.20402054803708
-3.177300248380189,-1.128638993960442,24.57585052105365
-2.987243223653359,-1.23165768409705,23.96498046981468
-2.825566134231885,-1.344547633157122,23.37123942712299
-2.690439534892381,-1.465984876636125,22.79442964303072
-2.580105651468868,-1.595120880099387,22.23435833836674
-2.492913459367452,-1.731514699873874,21.69085961589099
-2.427344358710509,-1.875073279361506,21.16380975404939
-2.382030124070858,-2.025999982702962,20.65313836821338
-2.355764635642012,-2.184751059332686,20.15883731643216
-2.347510712451497,-2.351999470067915,19.68096874977564
-2.356403179854856,-2.528605342817804,19.21967334862092
-2.381749121074011,-2.715592229664898,18.77517952803273
-2.42302609039783,-2.914128281072055,18.34781421882827
-2.479878905698235,-3.125511417412959,17.93801571801495
-2.552115490132243,-3.351157547230467,17.54634903684294
-2.639702095952849,-3.592590842739566,17.17352414239577
-2.742758114892577,-3.851435025059429,16.82041747658945
-2.861550556494187,-4.129404524505103,16.48809713251667
-2.996488154304354,-4.428294255632348,16.17785205983023
-3.148114935765504,-4.749966573683658,15.89122564439277
-3.317102960266731,-5.09633375029949,15.63005394591284
-3.504243786178847,-5.469334014720312,15.39650875939093
-3.710438066735394,-5.870898847583446,15.19314546418682
-3.936682491512006,-6.302908787888424,15.0229553022887
-4.184053081012387,-6.767134528100316,14.88942123844494
-4.45368360428386,-7.265159549685907,14.79657584077183
-4.746737624624418,-7.798280035172903,14.74905861032438
-5.064372392884317,-8.367377359100836,14.75216880019557
-5.407692516934867,-8.972758231911264,14.81190791245667
-5.777691068116645,-9.61395773548118,14.9350036664114
-6.175175588487687,-10.28950131849259,15.12890424858201
-6.600676410223511,-10.99662368785647,15.40172811141456
-7.054334898178215,-11.73094592202118,15.76215064815747
-7.535769826494858,-12.4861176187948,16.21920512571463
-8.043921291208122,-13.25343907897471,16.78197203537822
-8.5768735694462,-14.02148991027561,17.4591297180856
-9.131661398720537,-14.77580514028735,18.25834149497686
-9.704068459933142,-15.49865731859985,19.18546290800413
-10.28843246179173,-16.16902124724857,20.24356971906168
-10.87747792543926,-16.76281313389087,21.43183546169421
-11.46220489447203,-17.25350211115986,22.74432768493927
-12.03186807389431,-17.61318118605588,24.1688427078451
-12.57408436693209,-17.81414807259331,25.68595299200704
-13.07510490389146,-17.83097757132174,27.26848615754243
-13.52027782897495,-17.64296648887057,28.88167136034516
-13.89470852342467,-17.23671152297931,30.48415613475954
-14.18409480221529,-16.60846661179236,32.02999925154013
-14.37567926688337,-15.76585743518101,33.47158283864429
-14.45922629371736,-14.72854689968515,34.76318477423551
-14.42790646482177,-13.52757045455133,35.86476042019516
-14.27896587488344,-12.20328469220848,36.74536457126811
-14.0140772181238,-10.80214757257179,37.38565271802099
-13.63931266572123,-9.37279611221372,37.77905126246591
-13.16473654955489,-7.962030175365721,37.93144499304807
-12.60367488880287,-6.611304845625674,37.8595221390749
-11.97176452083205,-5.354186616882548,37.58815698515674
-11.28590722763863,-4.214994992514398,37.14733529409041
-10.56325137808794,-3.208606616176551,36.56912163606345
-9.82029997112997,-2.341209037157186,35.88505713226222
-9.07220865349933,-1.611689778574868,35.12421311722445
-8.332300064988523,-1.013333220166401,34.311963784577
-7.611789276351747,-0.5355487640765847,33.46941561542275
-6.919693132765905,-0.1654363303675255,32.61335789954352
-6.26288465948692,0.1109188370735376,31.75657346837694
-5.646250709947235,0.3074587140309185,30.90835847238622
-5.072914100122333,0.4374595434775977,30.07512903095924
-4.54448789737345,0.5130924389694118,29.26102786426133
-4.061337159694809,0.5451853791856478,28.4684770656283
-3.622830803093549,0.5431344563183144,27.69864973942074
-3.227572615690875,0.5149184899305614,26.95185217418748
-2.873605434021229,0.4671798927889357,26.22782022526248
-2.558586159896465,0.4053436508920923,25.52594011722098
-2.279931799546166,0.3337542310227196,24.84540655198004
-2.034938286041232,0.2558166803104283,24.18533122483784
-1.820874736041546,0.174133100824204,23.54481368315514
-1.635056196214674,0.09062925419854131,22.92298465817047
-1.474898015132681,0.006668539861055964,22.31903003478844
-1.337954854127419,-0.07684774239522427,21.73220176950822
-1.221947111683048,-0.1593938636566967,21.1618204565991
-1.124777239300611,-0.2407462360984172,20.60727292291303
-1.044538110902158,-0.3209220794190221,20.06800719706574
-0.9795152968342292,-0.4001290025660589,19.54352641772232
-0.9281848015544081,-0.4787242647361319,19.03338267661934
-0.8892075587034536,-0.5571825021713369,18.5371713918393
-0.8614217417535305,-0.6360707767601855,18.05452653657673
-0.8438337433481031,-0.71602989839684,17.58511687496669
-0.8356085007292074,-0.7977610818392256,17.1286432526822
-0.8360596962457212,-0.8820171114222469,16.68483693520889
-0.8446402383097601,-0.9695972974962063,16.25345896550932
-0.8609333265593045,-1.06134561300738,15.83430051408032
-0.8846443226014873,-1.158151494735291,15.42718421052146
-0.9155935818373424,-1.260952879780391,15.03196647165544
-0.9537103499291116,-1.370741122962384,14.64854087394447
-0.999027787056986,-1.488567504164786,14.27684265585952
-1.051679151986105,-1.615551085768325,13.9168544784578
-1.111895154044486,-1.752887718486243,13.5686136199301
-1.180002462438681,-1.90186001820162,13.23222083302332
-1.25642334702169,-2.063848145389211,12.90785115409384
-1.341676410804991,-2.240341210268771,12.59576702034835
-1.436378360234774,-2.432949097926933,12.29633412885522
-1.541246742429365,-2.643414453962842,12.01004055826599
-1.657103556814741,-2.873624486862504,11.73751977255144
-1.784879619084213,-3.125622120368212,11.47957823528474
-1.925619514729158,-3.401615857140376,11.23722848154187
-2.080486923309717,-3.703987480488014,11.01172861849936
-2.250770017870423,-4.035296406686542,10.80462934786653
-2.437886539837298,-4.398279085036473,10.61782971050032
-2.643388010121555,-4.795841300484486,10.45364282483968
-2.868962351873187,-5.231040534193161,10.31487289311689
-3.116433957181017,-5.707054647723268,10.20490463242801
-3.387759914777898,-6.22713204331584,10.12780597734662
-3.685020712686596,-6.794517089178514,10.08844428957813
-4.010403222606932,-7.412342975246796,10.09261524736185
-4.366173147790587,-8.083482308891625,10.14718186707026
-4.754633366160338,-8.810343766503442,10.26021846079873
-5.178063733320034,-9.594601196116523,10.44115041714495
-5.638636961229317,-10.43684011290837,10.70087511206925
-6.138304239844669,-11.33610621618048,11.05184160516067
-6.678643477365201,-12.28934244905075,11.50805673664276
-7.260662666718934,-13.29070679810071,12.08497278147147
-7.884551361385617,-14.33077465484955,12.79919752977429
-8.549375175368677,-15.39564982548864,13.6679532727562
-9.252712433276344,-16.46604003386892,14.70820023068658
-9.99023957764695,-17.51639812562065,15.9353386054864
-10.75528368705155,-18.51428878747056,17.36142092673387
-11.5383771104963,-19.42020689728132,18.9928546736091
-12.32687044311076,-20.18813344725324,20.82766670093213
-13.10468365637934,-20.76714260795175,22.85254311896158
-13.8522961427157,-21.10433188098449,25.04004400964969
-14.54708639381933,-21.14919552237849,27.34658897088935
-15.16412007154425,-20.85927310270851,29.71195039861837
-15.67744077597573,-20.20649669685888,32.06098179241011
-16.06183612404331,-19.18321876122823,34.30805510245182
-16.29494055940572,-17.8065899521895,36.36414868422689
-16.35942006800683,-16.11996438647026,38.14579846211098
-16.24490084577979,-14.19046670670048,39.58442118952703
-15.94929302086239,-12.10271705400514,40.634138482064
-15.47924257830501,-9.94972160847421,41.27640457654815
-14.8496069872229,-7.822717449713194,41.52048324205683
-14.08204645588418,-5.801993427848337,41.39988011149146
-13.20299171100713,-3.950313081362475,40.96581444014226
-12.24134113781976,-2.309737376082677,40.27936320517568
-11.22623769789809,-0.9017351333629697,39.40390541059467
-10.18519668477398,0.2702064361401573,38.39905317731215
-9.142737428882251,1.216550730631573,37.31663084778577
-8.119555315301632,1.95728089391643,36.19869558594092
-7.132181962523184,2.517818529622727,35.07722154279524
-6.193031070340346,2.925710683285012,33.97491787828785
-5.310711695616096,3.208220049600212,32.90666689175316
-4.49049912418411,3.39076263032814,31.88117624347867
-3.734874656190342,3.496039258719894,30.90257385595408
-3.044070475211014,3.543679334552471,29.97179528447553
-2.416578702805746,3.550228798751506,29.08770395076937
-1.849602126280057,3.529346869386361,28.24794285110303
-1.339437357918725,3.492112381829631,27.4495479823444
-0.8817898905685825,3.447372846301922,26.68936671843826
-0.4720256502711533,3.402094597328713,25.96432591594253
-0.1053662412399619,3.361690512343575,25.27159003489825
0.2229639937397412,3.330313848288935,24.60864259440285
0.5176310520202401,3.311114268466218,23.97331693404424
0.7831170663012645,3.306456483820477,23.3637955945645
1.023672263601315,3.318104209596474,22.77859209715425
1.243287471815379,3.347373133928226,22.21652456335267
1.445682460423355,3.395256845721622,21.67668736959958
1.634306220988019,3.462529516656537,21.15842469334281
1.812346008895491,3.5498287818897,20.6613081900073
1.982742577553504,3.657721832608769,20.18511996714123
2.1482095456365,3.78675728211166,19.72984134632782
2.31125525616614,3.937504923951931,19.29564750716484
2.474205823301269,4.110585075879153,18.88290789979832
2.639228328209345,4.306688796999281,18.49219222453226
2.808353327675506,4.526589873109286,18.12428175768993
2.983495985188121,4.771149079702643,17.78018581361539
3.166475229776882,5.04131084624737,17.46116314337274
3.359030397290518,5.338092051917286,17.16874805600577
3.562834815464475,5.662562276216693,16.9047809844752
3.779505760660121,6.01581440460219,16.67144308082575
4.010610142803086,6.398924050319775,16.47129418561859
4.257665168254957,6.812895807297135,16.30731314190713
4.52213309159014,7.25859391400383,16.18293887450429
4.805409002198458,7.736654519931617,16.10210988528968
5.108800409853893,8.247376463385978,16.06929877498075
5.433497210599124,8.79058738262583,16.08953704229555
5.780530455359629,9.365482225782086,16.16842369501235
6.150718246342496,9.970431985349618,16.31210912477043
6.544597105321786,10.60276200816987,16.52724329504973
6.962337369538314,11.25850183000381,16.82087471193524
7.403641675747888,11.93211250679409,17.20028418205249
7.867626515820827,12.61620321120638,17.6727355184702
8.352688330746949,13.30125668607935,18.24512492191371
8.85635779633074,13.97539299749926,18.92351285617087
9.375148951070981,14.62421242923548,19.71252827611242
9.904413641519248,15.23077005169819,20.61464664162506
10.43821625848192,15.77574414760089,21.62936166550193
10.96924848603088,16.23786467787956,22.75229680152763
11.4888080005702,16.59466157845623,23.97433498926192
11.98686754899425,16.82357072228386,25.28088031857598
12.45226007301874,16.90339381612614,26.65139572725384
12.8729999095928,16.81604678228003,28.05937582546497
13.23674834672792,16.54845497862658,29.47290093181698
13.53141375588425,16.09437674024207,30.85586692805389
13.7458536780096,15.4558805225714,32.16989262396607
13.8706222156304,14.6441897097127,33.3767818542486
13.89868626357132,13.67966167892633,34.44128640833298
13.82602447240194,12.59078715469868,35.33381403539377
13.65202803883305,11.41226316409656,36.03268914642679
13.3796438056796,10.18236839051366,36.52562386735369
13.01523463019012,8.940005000080577,36.81018909935969
12.56817242825664,7.721826786434955,36.89325685481597
12.05021665459669,6.559835235214038,36.78956702312195
11.47475711760013,5.479708485116144,36.51970606341241
10.85601028839362,4.499971356404379,36.10784286778782
10.2082525132953,3.631962321186172,35.57954583339926
9.545155547630529,2.880440532541674,34.95992558165556
8.879265466343442,2.244619000502607,34.27224157997523
8.221641180470417,1.71940600042532,33.53700843554222
7.581647922409408,1.296670715638087,32.7715590938856
6.966886466711438,0.9664018467343503,31.98997543680019
6.38323088468281,0.7176829494588566,31.20327965922881
5.834945310888241,0.5394548809880667,30.41978455029205
5.32485192001581,0.4210692518976953,29.64551822894561
4.854526406054385,0.3526570262337216,28.88466111673085
4.424502335048892,0.3253457529442182,28.13995455251886
4.034470831262645,0.3313605944135983,27.41305851951245
3.683466576874348,0.3640414064312262,26.70484942110462
3.370034795918895,0.4178030075369656,26.01565786957505
3.092376706973668,0.4880600648895986,25.34545179975926
2.848472942998332,0.5711326567749337,24.69397283107561
2.636185784334311,0.6641439944599616,24.06083456099831
2.45334187890693,0.7649181283422312,23.44559110217025
2.297797567841162,0.8718826788777833,22.84778320543717
2.167489108864187,0.983979594526384,22.26696810240555
2.06047008352744,1.100585497318816,21.7027379775273
1.974938154422191,1.221442190336048,21.15473086566793
1.909253153335539,1.346597250670111,20.62263682388963
1.861948264066065,1.476354221274254,20.10620146087034
1.83173583666455,1.61123167321143,19.60522831492763
1.817509147404134,1.751930282695938,19.11958113098204
1.818341209329442,1.899307016084885,18.64918677265022
1.833481546335614,2.054355512491346,18.19403929289761
1.862351671221055,2.218191777554301,17.75420555276524
1.904539855036592,2.392044338069537,17.32983270360972
1.959795640068656,2.577248044227652,16.92115781870038
2.028024429846921,2.775240735001796,16.52851996282762
2.1092823839632,2.987561995009591,16.1523750143764
2.203771750085872,3.215853220783359,15.79331359559969
2.31183667683369,3.461858173692255,15.45208251716404
2.433959465254203,3.727423118204252,15.12961019619261
2.570757129268042,4.014495519390296,14.82703655596116
2.722978041884994,4.325120093156261,14.54574795111846
2.891498339065079,4.661430756154662,14.28741767249079
3.077317631035738,5.025636698362848,14.05405255285429
3.281553425390631,5.420000388526987,13.84804609505311
3.505433490662409,5.846804811141296,13.67223834233155
3.750285176429601,6.308306617692659,13.52998236079378
4.017520450032224,6.806671157785226,13.42521664241117
4.308615105904394,7.343884556967123,13.36254188139874
4.625080250183354,7.921637174543124,13.34729932268307
4.968423765960607,8.541171996942921,13.38564610259458
5.34009903974116,9.203090956931787,13.48462055695946
5.741437811495446,9.907112067842196,13.65218721839546
6.173563659947672,10.65177100651095,13.89724705321745
6.637282450495684,11.43406291497905,14.22959338050361
7.13294620605429,12.24902445439744,14.6597880403749
7.660287526416143,13.08926344962638,15.19892623499301
8.218223167093356,13.94445482313939,15.85825307834297
8.804628047828919,14.80083783631279,16.64859203490122
9.416085179559666,15.64077132574871,17.5795478311368
10.0476231120592,16.44242985717559,18.65845782102782
10.69246064827145,17.17975163734584,19.88909060541661
11.34178844989782,17.82277260941124,21.27013309918583
11.98462774774907,18.33849052479038,22.79356917349542
12.60781562150031,18.69238451826904,24.44313131082556
13.19617101431407,18.85065533219916,26.19308967613533
13.73289167184579,18.78313879628439,28.00770792149032
14.2002153992395,18.466683221003,29.84170939026087
14.58034691112274,17.88859429296794,31.64202649540134
14.85660538979465,17.04958849692759,33.35092823221987
15.01469451736702,15.96562515880681,34.91034637718421
15.04394876182515,14.66806945205699,36.2669054027951
14.93838268271957,13.20189706358212,37.37689975333485
14.69737725025139,11.62204329427303,38.21035910193062
14.32588331358527,9.988417543365687,38.75346299620563
13.83409959039735,8.360411925917985,39.00889750094167
13.23667181963604,6.791824234499984,38.99419064472303
12.55153731931507,5.326964947676055,38.7384779239114
11.79858572313719,3.998390390266788,38.27840872312711
10.99831385020035,2.826320020313579,37.65395309612429
10.17062484914007,1.819474499631736,36.90473122958507
9.333872226146587,0.9768850391207837,36.06724540387758
8.504194022249159,0.290184382188452,35.17313797809009
7.695134236599724,-0.2540399488271329,34.24839627379962
6.917514836537414,-0.672123150384464,33.31330535116852
6.179503855418582,-0.9815906525825754,32.38290873787278
5.4868206909541,-1.199864752573708,31.46775299371719
4.843024539162653,-1.343384993570819,30.5747382257457
4.249841643041489,-1.427076814363868,29.70795171834557
3.707498321278115,-1.464089195430718,28.86941206873296
3.215037386653691,-1.465724944727857,28.05969031668776
2.770604448863895,-1.441498726446364,27.27840133885591
2.371697373361387,-1.399272217685015,26.52457483976784
2.015376948248814,-1.345429511410715,25.79692325568904
1.698439925905626,-1.285067476837322,25.09402644210093
1.417557446000981,-1.22218478403524,24.41445231873335
1.16938277589528,-1.159859857134903,23.75683027927748
0.9506326225963919,-1.100412561009969,23.11989117600612
0.7581462044173726,-1.045547426322518,22.50248468110004
0.5889259820862136,-0.9964781069139934,21.90358212983127
0.4401635477643163,-0.9540338867623933,21.3222706990679
0.309253726758219,-0.9187496684844424,20.75774298867277
0.1937995037375544,-0.8909411637908885,20.20928471463907
0.09160996760199946,-0.8707670922408948,19.67626222662229
6.930894069246962e-4,-0.8582801596684627,19.15811085800294
-0.08075518886729256,-0.8534684841869095,18.65432463716303
-0.1543643697392501,-0.8562889987368402,18.16444757685501
-0.2216043857621829,-0.8666942052018596,17.68806656759562
-0.2838014332495143,-0.8846534986854222,17.22480579442822
-0.3421541095492696,-0.9101701291296488,16.77432254670915
-0.3977494556556161,-0.943294725424329,16.33630427783196
-0.4515786254790356,-0.9841361768600682,15.91046678199568
-0.5045519994697387,-1.032870549275962,15.49655337879717
-0.5575136369372955,-1.089748608712127,15.09433502751454
-0.6112550214265053,-1.155102433358501,14.70361132783938
-0.66652809962951,-1.229351514201896,14.32421240063306
-0.724057648908826,-1.313008674775728,13.95600168035885
-0.7845530335894564,-1.406686079286461,13.59887969032683
-0.8487194274150412,-1.511101544339009,13.25278891349352
-0.9172685902759771,-1.627085320447019,12.91771991636713
-0.9909292924922362,-1.755587463110266,12.59371893293221
-1.070457480216674,-1.897685866683932,12.280897170948
-1.156646271211148,-2.054594984235307,11.97944216613634
-1.250335861256431,-2.227675199052582,11.6896315823426
-1.35242340728653,-2.41844274345402,11.41184993936123
-1.463872933002498,-2.628579971790906,11.1466088461882
-1.585725274655268,-2.859945679121362,10.8945714269532
-1.719108046621508,-3.11458500486648,10.65658174977787
-1.865245555188253,-3.394738258996634,10.43370020387134
-2.025468520384047,-3.702847740641405,10.22724591338782
-2.201223374174852,-4.041561264999229,10.03884742004974
-2.394080781661555,-4.413730648698338,9.87050299627287
-2.605742870870962,-4.822402795642361,9.72465204325279
-2.838048444819346,-5.270800238925118,9.6042590472237
-3.092975172706237,-5.762286989667788,9.512911455086014
-3.372637398789319,-6.300314280005796,9.454932502929946
-3.679277749066189,-6.888339230684724,9.435509364027661
-4.015250138030774,-7.529707609012348,9.460835801293927
-4.382991063401628,-8.227489697526506,9.538266571717699
-4.78497521643416,-8.984255973989699,9.676477816745331
-5.223650436883205,-9.801777051915572,9.885623178842911
-5.701345944776924,-10.6806306109675,10.17746893593253
-6.220146681280066,-11.61969765701225,10.56548255024197
-6.781725672313188,-12.61553266915214,11.06483730175092
-7.387125908677668,-13.66159891808635,11.69228108396513
-8.036483818018967,-14.74737409822207,12.46580071322148
-8.728688724154399,-15.85735566332174,13.40399638326307
-9.460977739227594,-16.97003331578314,14.5250686002182
-10.22847450082173,-18.05695038936602,15.84531969568094
-11.02369421968624,-19.08204556566647,17.37709529389635
-11.83605733242208,-20.00154395000736,19.1261525608953
-12.65147906541376,-20.76473347724502,21.08855633626125
-13.45212943144623,-21.31598601426428,23.24737863759015
-14.21648109049888,-21.59831627437197,25.56969944226604
-14.91977059047637,-21.55856752022081,28.00463144904843
-15.5349785095343,-21.15394575968702,30.48323133229936
-16.03437413321561,-20.35912792034847,32.92109724119522
-16.39156731310375,-19.17266898245579,35.2240831958169
-16.58387743485268,-17.62113810325693,37.29686928648243
-16.59470059065367,-15.75954918510726,39.0532527543495
-16.41547852383432,-13.66732845495547,40.42627110845661
-16.0468895101608,-11.4401579731488,41.37599076997954
-15.49900673810202,-9.179182166263994,41.89321155255436
-14.79037601036783,-6.979803559532866,41.99836680834608
-13.94618805829733,-4.922314947158063,41.73616030295579
-12.99588962728007,-3.065937047672213,41.16748445222933
-11.97064434870192,-1.446777773670497,40.36057142373624
-10.90101435203493,-0.0792343971142988,39.38310075758704
-9.815119116169928,1.040260835605763,38.29634789525645
-8.73738795914015,1.928409554318908,37.15172508944135
-7.687899269631377,2.610190099753231,35.98948807156587
-6.682216609981492,3.114665318142755,34.8390639264077
-5.731593105280348,3.471772770981367,33.72037837486157
-4.843412158531769,3.710131163180167,32.64564136017114
-4.021750869323079,3.855729030975429,31.62119943040609
-3.267980085707496,3.9312928148118,30.64921734319723
-2.58134305810449,3.956128271098908,29.7290758621495
-1.959478465590781,3.946260164408824,28.85845803899126
-1.398871477489903,3.914737633814601,28.03414615952033
-0.8952286711430032,3.872013423112335,27.25257502932158
-0.4437800815149931,3.826338485833524,26.510193750996
-0.03951565858062162,3.7841380017197,25.80368509639476
0.3226349137298304,3.750351502360421,25.13008416574719
0.6476698397019844,3.728730336661125,24.48682939583123
0.9404216358405781,3.722091879808487,23.87177081740028
1.20549465982044,3.732533172264826,23.2831535154957
1.447227118372639,3.761608159149437,22.71958871843261
1.669671982644223,3.810473133500678,22.18002075478553
1.876592204450919,3.880004850624625,21.66369507457671
2.071466471735483,3.970895366560232,21.17013040135471
2.257502460233466,4.083727127324623,20.69909664893177
2.437655136856124,4.219031284005272,20.25059931440373
2.614648159892619,4.377331672296427,19.82487049756795
2.790996814459783,4.559176388114921,19.42236637916859
2.969031230775542,4.76515841442027,19.04377082781284
3.150918868488042,4.995926303089899,18.69000473128103
3.338685421504834,5.252185482364671,18.36224061197765
3.534233412025241,5.534690337927024,18.061922049305
3.739357805964813,5.844226798824629,17.79078736149095
3.955757999905375,6.181584746095146,17.55089686683448
4.185045506859708,6.547519154833101,17.34466282087535
4.428746609394729,6.942698489514104,17.17488078154808
4.688299159855256,7.36763851803116,17.04476065633093
4.965042596474413,7.822619427245576,16.95795499898315
5.26020012247398,8.307583967331167,16.9185812141222
5.574851879704424,8.822014406015269,16.93123316655679
5.909897863603797,9.364786452922552,17.00097626489955
6.266009307485946,9.933999174125878,17.1333184118241
6.643567360097469,10.52678145498727,17.33414735591152
7.042588155672552,11.1390780184694,17.60962309661799
7.462633912014895,11.76542161409127,17.96601236333343
7.9027105859133,12.39870297683715,18.4094512594441
8.361153969855106,13.02995662199851,18.94562258783003
8.835508023006868,13.64818836188623,19.57933703136145
9.322401746894876,14.2402790676643,20.3140133045291
9.817434012307324,14.79100751067259,21.1510627084296
10.3150792457757,15.28324116938328,22.08919904148275
10.80863040941748,15.69834489014353,23.12371564381813
11.29019861036281,16.01684978576511,24.24579622711543
11.75079003221803,16.21940524288162,25.44195178920864
12.18047956505084,16.28800300310622,26.69369663102533
12.56869539640227,16.20741437138226,27.97758441102013
12.90461913823328,15.96672458975866,29.26571163059256
13.17769183437076,15.56079275128302,30.52675421300364
13.37819869176484,14.99142659769679,31.72753177789263
13.49788732162198,14.26805593334521,32.83500163217744
13.53055956277762,13.40772872096953,33.81848827311028
13.47256983463465,12.43434194205838,34.65187936697549
13.3231667259285,11.37714172983355,35.31549064015783
13.08463017999704,10.26865695386905,35.79733512126479
12.7621821295835,9.142333836311487,36.09362457836001
12.36367887318709,8.030188054491818,36.20846185641632
11.89912245902343,6.960772739398482,36.15281873666439
11.38004985107746,5.957683728079278,35.9430008375344
10.81886887452749,5.038711769047413,35.59885597101953
10.2282081475418,4.215636092759073,35.1419798228499
9.620336556644597,3.494561425480695,34.59412393094586
9.006690271276204,2.876646031271625,33.97593651969238
8.39752615988766,2.359053385019126,33.30608880624455
7.801703332870943,1.935976346874796,32.60077452312988
7.226581576242087,1.599617421376711,31.873526987603
6.678017392872771,1.341049387901031,31.13527692817867
6.160434863017271,1.150918123359047,30.39457132124145
5.676948565208903,1.019978796064646,29.65788251506602
5.229518154141971,0.939476342408203,28.92995192132983
4.819117766090618,0.9013921342030623,28.21412891399466
4.445907359653192,0.8985830124443785,27.51268038468092
4.109396833753555,0.9248386309267723,26.82705825966309
3.808596983920011,0.9748802547618278,26.15812085735501
3.54215394038448,1.0443202325242,25.50630956058964
3.308465679791579,1.129597244841769,24.87178548509484
3.105780587011095,1.227898656830281,24.25453229234564
2.932278964207123,1.33707810698572,23.65443160273096
2.786138944225507,1.455573908560229,23.07131707674488


==> Figures/animation4b-31.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151
-4.91241163283525,-7.469004875122019,16.88872050211766
-5.178947480185356,-7.954080583486895,16.82821492945369
-5.467629602210864,-8.467028950659191,16.81664932384209
-5.778986224835132,-9.007400101901142,16.85893474200655
-6.113419074031915,-9.57402579570829,16.96044473597572
-6.471138546793202,-10.16483965993905,17.12697422771923
-6.852086811243773,-10.77667443271041,17.36465951087799
-7.255847976751875,-11.40504052912726,17.67984707016173
-7.681545163933332,-12.0438945366197,18.07889745766855
-8.127725405591352,-12.68541199586495,18.5679099837993
-8.592234927021131,-13.31978608031158,19.15235523745785
-9.072089571095717,-13.93508226355145,19.83660643407755
-9.563347976004573,-14.51718797403835,20.62336842659737
-10.06099849708817,-15.0499040817611,21.51301596057998
-10.55887452867126,-15.51522947532851,22.50287101952057
-11.04961632432342,-15.89388775964797,23.58647248690727
-11.52469984609096,-16.16613254361883,24.75291774320378
-11.9745535401896,-16.31284159886486,25.9863807948955
-12.38878104615971,-16.31686890165978,27.26592816899729
-12.75650064436458,-16.16456943618855,28.56575338271255
-13.06680023603503,-15.84735213471686,29.85592484008618
-13.30929037473947,-15.3630646500727,31.10368562225501
-13.47471928677305,-14.71698681743532,32.27525937839001
-13.55559632880564,-13.92222385241773,33.3380171102294
-13.54675824247991,-12.99935426865162,34.26276744074757
-13.44580998449512,-11.97529630098357,35.02587485455201
-13.25338131777188,-10.88148960649087,35.6109087763438
-12.97316140054257,-9.751613917583812,36.00958947157517
-12.61170276276833,-8.619149517075513,36.22191327125424
-12.17801734741856,-7.515103199693558,36.25548081621591
-11.68301406508141,-6.466174600769429,36.12418149487167
-11.13884424734228,-5.493538407545816,35.84647391839771
-10.55822599291865,-4.612297794480255,35.44353051416065
-9.95381141068781,-3.831554511358533,34.93748707112427
-9.337645429968605,-3.154963704312579,34.34997258270646
-8.720745595094245,-2.581605498896799,33.70101408553491
-8.112813291184475,-2.107006843340709,33.00833603188807
-7.522071187858892,-1.724174628584187,32.28701723134974
-6.955210843535962,-1.424541120356202,31.5494352077064
-6.417428536110161,-1.198763823003062,30.80541593938171
-5.912525714770154,-1.037356685627627,30.06251075286374
-5.443051817613687,-0.9311548244109135,29.32633511358566
-5.010470350325566,-0.8716305301993386,28.60092062534265
-4.615333050653422,-0.8510858855595832,27.8890478154044
-4.25745094074599,-0.8627491052622774,27.19254106761129
-3.936054649805913,-0.9007999291066949,26.51251753549387
-3.649939359220078,-0.9603457849752041,25.84958906174002
-3.397592028622994,-1.037366218585229,25.20402054803708
-3.177300248380189,-1.128638993960442,24.57585052105365
-2.987243223653359,-1.23165768409705,23.96498046981468
-2.825566134231885,-1.344547633157122,23.37123942712299
-2.690439534892381,-1.465984876636125,22.79442964303072
-2.580105651468868,-1.595120880099387,22.23435833836674
-2.492913459367452,-1.731514699873874,21.69085961589099
-2.427344358710509,-1.875073279361506,21.16380975404939
-2.382030124070858,-2.025999982702962,20.65313836821338
-2.355764635642012,-2.184751059332686,20.15883731643216
-2.347510712451497,-2.351999470067915,19.68096874977564
-2.356403179854856,-2.528605342817804,19.21967334862092
-2.381749121074011,-2.715592229664898,18.77517952803273
-2.42302609039783,-2.914128281072055,18.34781421882827
-2.479878905698235,-3.125511417412959,17.93801571801495
-2.552115490132243,-3.351157547230467,17.54634903684294
-2.639702095952849,-3.592590842739566,17.17352414239577
-2.742758114892577,-3.851435025059429,16.82041747658945
-2.861550556494187,-4.129404524505103,16.48809713251667
-2.996488154304354,-4.428294255632348,16.17785205983023
-3.148114935765504,-4.749966573683658,15.89122564439277
-3.317102960266731,-5.09633375029949,15.63005394591284
-3.504243786178847,-5.469334014720312,15.39650875939093
-3.710438066735394,-5.870898847583446,15.19314546418682
-3.936682491512006,-6.302908787888424,15.0229553022887
-4.184053081012387,-6.767134528100316,14.88942123844494
-4.45368360428386,-7.265159549685907,14.79657584077183
-4.746737624624418,-7.798280035172903,14.74905861032438
-5.064372392884317,-8.367377359100836,14.75216880019557
-5.407692516934867,-8.972758231911264,14.81190791245667
-5.777691068116645,-9.61395773548118,14.9350036664114
-6.175175588487687,-10.28950131849259,15.12890424858201
-6.600676410223511,-10.99662368785647,15.40172811141456
-7.054334898178215,-11.73094592202118,15.76215064815747
-7.535769826494858,-12.4861176187948,16.21920512571463
-8.043921291208122,-13.25343907897471,16.78197203537822
-8.5768735694462,-14.02148991027561,17.4591297180856
-9.131661398720537,-14.77580514028735,18.25834149497686
-9.704068459933142,-15.49865731859985,19.18546290800413
-10.28843246179173,-16.16902124724857,20.24356971906168
-10.87747792543926,-16.76281313389087,21.43183546169421
-11.46220489447203,-17.25350211115986,22.74432768493927
-12.03186807389431,-17.61318118605588,24.1688427078451
-12.57408436693209,-17.81414807259331,25.68595299200704
-13.07510490389146,-17.83097757132174,27.26848615754243
-13.52027782897495,-17.64296648887057,28.88167136034516
-13.89470852342467,-17.23671152297931,30.48415613475954
-14.18409480221529,-16.60846661179236,32.02999925154013
-14.37567926688337,-15.76585743518101,33.47158283864429
-14.45922629371736,-14.72854689968515,34.76318477423551
-14.42790646482177,-13.52757045455133,35.86476042019516
-14.27896587488344,-12.20328469220848,36.74536457126811
-14.0140772181238,-10.80214757257179,37.38565271802099
-13.63931266572123,-9.37279611221372,37.77905126246591
-13.16473654955489,-7.962030175365721,37.93144499304807
-12.60367488880287,-6.611304845625674,37.8595221390749
-11.97176452083205,-5.354186616882548,37.58815698515674
-11.28590722763863,-4.214994992514398,37.14733529409041
-10.56325137808794,-3.208606616176551,36.56912163606345
-9.82029997112997,-2.341209037157186,35.88505713226222
-9.07220865349933,-1.611689778574868,35.12421311722445
-8.332300064988523,-1.013333220166401,34.311963784577
-7.611789276351747,-0.5355487640765847,33.46941561542275
-6.919693132765905,-0.1654363303675255,32.61335789954352
-6.26288465948692,0.1109188370735376,31.75657346837694
-5.646250709947235,0.3074587140309185,30.90835847238622
-5.072914100122333,0.4374595434775977,30.07512903095924
-4.54448789737345,0.5130924389694118,29.26102786426133
-4.061337159694809,0.5451853791856478,28.4684770656283
-3.622830803093549,0.5431344563183144,27.69864973942074
-3.227572615690875,0.5149184899305614,26.95185217418748
-2.873605434021229,0.4671798927889357,26.22782022526248
-2.558586159896465,0.4053436508920923,25.52594011722098
-2.279931799546166,0.3337542310227196,24.84540655198004
-2.034938286041232,0.2558166803104283,24.18533122483784
-1.820874736041546,0.174133100824204,23.54481368315514
-1.635056196214674,0.09062925419854131,22.92298465817047
-1.474898015132681,0.006668539861055964,22.31903003478844
-1.337954854127419,-0.07684774239522427,21.73220176950822
-1.221947111683048,-0.1593938636566967,21.1618204565991
-1.124777239300611,-0.2407462360984172,20.60727292291303
-1.044538110902158,-0.3209220794190221,20.06800719706574
-0.9795152968342292,-0.4001290025660589,19.54352641772232
-0.9281848015544081,-0.4787242647361319,19.03338267661934
-0.8892075587034536,-0.5571825021713369,18.5371713918393
-0.8614217417535305,-0.6360707767601855,18.05452653657673
-0.8438337433481031,-0.71602989839684,17.58511687496669
-0.8356085007292074,-0.7977610818392256,17.1286432526822
-0.8360596962457212,-0.8820171114222469,16.68483693520889
-0.8446402383097601,-0.9695972974962063,16.25345896550932
-0.8609333265593045,-1.06134561300738,15.83430051408032
-0.8846443226014873,-1.158151494735291,15.42718421052146
-0.9155935818373424,-1.260952879780391,15.03196647165544
-0.9537103499291116,-1.370741122962384,14.64854087394447
-0.999027787056986,-1.488567504164786,14.27684265585952
-1.051679151986105,-1.615551085768325,13.9168544784578
-1.111895154044486,-1.752887718486243,13.5686136199301
-1.180002462438681,-1.90186001820162,13.23222083302332
-1.25642334702169,-2.063848145389211,12.90785115409384
-1.341676410804991,-2.240341210268771,12.59576702034835
-1.436378360234774,-2.432949097926933,12.29633412885522
-1.541246742429365,-2.643414453962842,12.01004055826599
-1.657103556814741,-2.873624486862504,11.73751977255144
-1.784879619084213,-3.125622120368212,11.47957823528474
-1.925619514729158,-3.401615857140376,11.23722848154187
-2.080486923309717,-3.703987480488014,11.01172861849936
-2.250770017870423,-4.035296406686542,10.80462934786653
-2.437886539837298,-4.398279085036473,10.61782971050032
-2.643388010121555,-4.795841300484486,10.45364282483968
-2.868962351873187,-5.231040534193161,10.31487289311689
-3.116433957181017,-5.707054647723268,10.20490463242801
-3.387759914777898,-6.22713204331584,10.12780597734662
-3.685020712686596,-6.794517089178514,10.08844428957813
-4.010403222606932,-7.412342975246796,10.09261524736185
-4.366173147790587,-8.083482308891625,10.14718186707026
-4.754633366160338,-8.810343766503442,10.26021846079873
-5.178063733320034,-9.594601196116523,10.44115041714495
-5.638636961229317,-10.43684011290837,10.70087511206925
-6.138304239844669,-11.33610621618048,11.05184160516067
-6.678643477365201,-12.28934244905075,11.50805673664276
-7.260662666718934,-13.29070679810071,12.08497278147147
-7.884551361385617,-14.33077465484955,12.79919752977429
-8.549375175368677,-15.39564982548864,13.6679532727562
-9.252712433276344,-16.46604003386892,14.70820023068658
-9.99023957764695,-17.51639812562065,15.9353386054864
-10.75528368705155,-18.51428878747056,17.36142092673387
-11.5383771104963,-19.42020689728132,18.9928546736091
-12.32687044311076,-20.18813344725324,20.82766670093213
-13.10468365637934,-20.76714260795175,22.85254311896158
-13.8522961427157,-21.10433188098449,25.04004400964969
-14.54708639381933,-21.14919552237849,27.34658897088935
-15.16412007154425,-20.85927310270851,29.71195039861837
-15.67744077597573,-20.20649669685888,32.06098179241011
-16.06183612404331,-19.18321876122823,34.30805510245182
-16.29494055940572,-17.8065899521895,36.36414868422689
-16.35942006800683,-16.11996438647026,38.14579846211098
-16.24490084577979,-14.19046670670048,39.58442118952703
-15.94929302086239,-12.10271705400514,40.634138482064
-15.47924257830501,-9.94972160847421,41.27640457654815
-14.8496069872229,-7.822717449713194,41.52048324205683
-14.08204645588418,-5.801993427848337,41.39988011149146
-13.20299171100713,-3.950313081362475,40.96581444014226
-12.24134113781976,-2.309737376082677,40.27936320517568
-11.22623769789809,-0.9017351333629697,39.40390541059467
-10.18519668477398,0.2702064361401573,38.39905317731215
-9.142737428882251,1.216550730631573,37.31663084778577
-8.119555315301632,1.95728089391643,36.19869558594092
-7.132181962523184,2.517818529622727,35.07722154279524
-6.193031070340346,2.925710683285012,33.97491787828785
-5.310711695616096,3.208220049600212,32.90666689175316
-4.49049912418411,3.39076263032814,31.88117624347867
-3.734874656190342,3.496039258719894,30.90257385595408
-3.044070475211014,3.543679334552471,29.97179528447553
-2.416578702805746,3.550228798751506,29.08770395076937
-1.849602126280057,3.529346869386361,28.24794285110303
-1.339437357918725,3.492112381829631,27.4495479823444
-0.8817898905685825,3.447372846301922,26.68936671843826
-0.4720256502711533,3.402094597328713,25.96432591594253
-0.1053662412399619,3.361690512343575,25.27159003489825
0.2229639937397412,3.330313848288935,24.60864259440285
0.5176310520202401,3.311114268466218,23.97331693404424
0.7831170663012645,3.306456483820477,23.3637955945645
1.023672263601315,3.318104209596474,22.77859209715425
1.243287471815379,3.347373133928226,22.21652456335267
1.445682460423355,3.395256845721622,21.67668736959958
1.634306220988019,3.462529516656537,21.15842469334281
1.812346008895491,3.5498287818897,20.6613081900073
1.982742577553504,3.657721832608769,20.18511996714123
2.1482095456365,3.78675728211166,19.72984134632782
2.31125525616614,3.937504923951931,19.29564750716484
2.474205823301269,4.110585075879153,18.88290789979832
2.639228328209345,4.306688796999281,18.49219222453226
2.808353327675506,4.526589873109286,18.12428175768993
2.983495985188121,4.771149079702643,17.78018581361539
3.166475229776882,5.04131084624737,17.46116314337274
3.359030397290518,5.338092051917286,17.16874805600577
3.562834815464475,5.662562276216693,16.9047809844752
3.779505760660121,6.01581440460219,16.67144308082575
4.010610142803086,6.398924050319775,16.47129418561859
4.257665168254957,6.812895807297135,16.30731314190713
4.52213309159014,7.25859391400383,16.18293887450429
4.805409002198458,7.736654519931617,16.10210988528968
5.108800409853893,8.247376463385978,16.06929877498075
5.433497210599124,8.79058738262583,16.08953704229555
5.780530455359629,9.365482225782086,16.16842369501235
6.150718246342496,9.970431985349618,16.31210912477043
6.544597105321786,10.60276200816987,16.52724329504973
6.962337369538314,11.25850183000381,16.82087471193524
7.403641675747888,11.93211250679409,17.20028418205249
7.867626515820827,12.61620321120638,17.6727355184702
8.352688330746949,13.30125668607935,18.24512492191371
8.85635779633074,13.97539299749926,18.92351285617087
9.375148951070981,14.62421242923548,19.71252827611242
9.904413641519248,15.23077005169819,20.61464664162506
10.43821625848192,15.77574414760089,21.62936166550193
10.96924848603088,16.23786467787956,22.75229680152763
11.4888080005702,16.59466157845623,23.97433498926192
11.98686754899425,16.82357072228386,25.28088031857598
12.45226007301874,16.90339381612614,26.65139572725384
12.8729999095928,16.81604678228003,28.05937582546497
13.23674834672792,16.54845497862658,29.47290093181698
13.53141375588425,16.09437674024207,30.85586692805389
13.7458536780096,15.4558805225714,32.16989262396607
13.8706222156304,14.6441897097127,33.3767818542486
13.89868626357132,13.67966167892633,34.44128640833298
13.82602447240194,12.59078715469868,35.33381403539377
13.65202803883305,11.41226316409656,36.03268914642679
13.3796438056796,10.18236839051366,36.52562386735369
13.01523463019012,8.940005000080577,36.81018909935969
12.56817242825664,7.721826786434955,36.89325685481597
12.05021665459669,6.559835235214038,36.78956702312195
11.47475711760013,5.479708485116144,36.51970606341241
10.85601028839362,4.499971356404379,36.10784286778782
10.2082525132953,3.631962321186172,35.57954583339926
9.545155547630529,2.880440532541674,34.95992558165556
8.879265466343442,2.244619000502607,34.27224157997523
8.221641180470417,1.71940600042532,33.53700843554222
7.581647922409408,1.296670715638087,32.7715590938856
6.966886466711438,0.9664018467343503,31.98997543680019
6.38323088468281,0.7176829494588566,31.20327965922881
5.834945310888241,0.5394548809880667,30.41978455029205
5.32485192001581,0.4210692518976953,29.64551822894561
4.854526406054385,0.3526570262337216,28.88466111673085
4.424502335048892,0.3253457529442182,28.13995455251886
4.034470831262645,0.3313605944135983,27.41305851951245
3.683466576874348,0.3640414064312262,26.70484942110462
3.370034795918895,0.4178030075369656,26.01565786957505
3.092376706973668,0.4880600648895986,25.34545179975926
2.848472942998332,0.5711326567749337,24.69397283107561
2.636185784334311,0.6641439944599616,24.06083456099831
2.45334187890693,0.7649181283422312,23.44559110217025
2.297797567841162,0.8718826788777833,22.84778320543717
2.167489108864187,0.983979594526384,22.26696810240555
2.06047008352744,1.100585497318816,21.7027379775273
1.974938154422191,1.221442190336048,21.15473086566793
1.909253153335539,1.346597250670111,20.62263682388963
1.861948264066065,1.476354221274254,20.10620146087034
1.83173583666455,1.61123167321143,19.60522831492763
1.817509147404134,1.751930282695938,19.11958113098204
1.818341209329442,1.899307016084885,18.64918677265022
1.833481546335614,2.054355512491346,18.19403929289761
1.862351671221055,2.218191777554301,17.75420555276524
1.904539855036592,2.392044338069537,17.32983270360972
1.959795640068656,2.577248044227652,16.92115781870038
2.028024429846921,2.775240735001796,16.52851996282762
2.1092823839632,2.987561995009591,16.1523750143764
2.203771750085872,3.215853220783359,15.79331359559969
2.31183667683369,3.461858173692255,15.45208251716404
2.433959465254203,3.727423118204252,15.12961019619261
2.570757129268042,4.014495519390296,14.82703655596116
2.722978041884994,4.325120093156261,14.54574795111846
2.891498339065079,4.661430756154662,14.28741767249079
3.077317631035738,5.025636698362848,14.05405255285429
3.281553425390631,5.420000388526987,13.84804609505311
3.505433490662409,5.846804811141296,13.67223834233155
3.750285176429601,6.308306617692659,13.52998236079378
4.017520450032224,6.806671157785226,13.42521664241117
4.308615105904394,7.343884556967123,13.36254188139874
4.625080250183354,7.921637174543124,13.34729932268307
4.968423765960607,8.541171996942921,13.38564610259458
5.34009903974116,9.203090956931787,13.48462055695946
5.741437811495446,9.907112067842196,13.65218721839546
6.173563659947672,10.65177100651095,13.89724705321745
6.637282450495684,11.43406291497905,14.22959338050361
7.13294620605429,12.24902445439744,14.6597880403749
7.660287526416143,13.08926344962638,15.19892623499301
8.218223167093356,13.94445482313939,15.85825307834297
8.804628047828919,14.80083783631279,16.64859203490122
9.416085179559666,15.64077132574871,17.5795478311368
10.0476231120592,16.44242985717559,18.65845782102782
10.69246064827145,17.17975163734584,19.88909060541661
11.34178844989782,17.82277260941124,21.27013309918583
11.98462774774907,18.33849052479038,22.79356917349542
12.60781562150031,18.69238451826904,24.44313131082556
13.19617101431407,18.85065533219916,26.19308967613533
13.73289167184579,18.78313879628439,28.00770792149032
14.2002153992395,18.466683221003,29.84170939026087
14.58034691112274,17.88859429296794,31.64202649540134
14.85660538979465,17.04958849692759,33.35092823221987
15.01469451736702,15.96562515880681,34.91034637718421
15.04394876182515,14.66806945205699,36.2669054027951
14.93838268271957,13.20189706358212,37.37689975333485
14.69737725025139,11.62204329427303,38.21035910193062
14.32588331358527,9.988417543365687,38.75346299620563
13.83409959039735,8.360411925917985,39.00889750094167
13.23667181963604,6.791824234499984,38.99419064472303
12.55153731931507,5.326964947676055,38.7384779239114
11.79858572313719,3.998390390266788,38.27840872312711
10.99831385020035,2.826320020313579,37.65395309612429
10.17062484914007,1.819474499631736,36.90473122958507
9.333872226146587,0.9768850391207837,36.06724540387758
8.504194022249159,0.290184382188452,35.17313797809009
7.695134236599724,-0.2540399488271329,34.24839627379962
6.917514836537414,-0.672123150384464,33.31330535116852
6.179503855418582,-0.9815906525825754,32.38290873787278
5.4868206909541,-1.199864752573708,31.46775299371719
4.843024539162653,-1.343384993570819,30.5747382257457
4.249841643041489,-1.427076814363868,29.70795171834557
3.707498321278115,-1.464089195430718,28.86941206873296
3.215037386653691,-1.465724944727857,28.05969031668776
2.770604448863895,-1.441498726446364,27.27840133885591
2.371697373361387,-1.399272217685015,26.52457483976784
2.015376948248814,-1.345429511410715,25.79692325568904
1.698439925905626,-1.285067476837322,25.09402644210093
1.417557446000981,-1.22218478403524,24.41445231873335
1.16938277589528,-1.159859857134903,23.75683027927748
0.9506326225963919,-1.100412561009969,23.11989117600612
0.7581462044173726,-1.045547426322518,22.50248468110004
0.5889259820862136,-0.9964781069139934,21.90358212983127
0.4401635477643163,-0.9540338867623933,21.3222706990679
0.309253726758219,-0.9187496684844424,20.75774298867277
0.1937995037375544,-0.8909411637908885,20.20928471463907
0.09160996760199946,-0.8707670922408948,19.67626222662229
6.930894069246962e-4,-0.8582801596684627,19.15811085800294
-0.08075518886729256,-0.8534684841869095,18.65432463716303
-0.1543643697392501,-0.8562889987368402,18.16444757685501
-0.2216043857621829,-0.8666942052018596,17.68806656759562
-0.2838014332495143,-0.8846534986854222,17.22480579442822
-0.3421541095492696,-0.9101701291296488,16.77432254670915
-0.3977494556556161,-0.943294725424329,16.33630427783196
-0.4515786254790356,-0.9841361768600682,15.91046678199568
-0.5045519994697387,-1.032870549275962,15.49655337879717
-0.5575136369372955,-1.089748608712127,15.09433502751454
-0.6112550214265053,-1.155102433358501,14.70361132783938
-0.66652809962951,-1.229351514201896,14.32421240063306
-0.724057648908826,-1.313008674775728,13.95600168035885
-0.7845530335894564,-1.406686079286461,13.59887969032683
-0.8487194274150412,-1.511101544339009,13.25278891349352
-0.9172685902759771,-1.627085320447019,12.91771991636713
-0.9909292924922362,-1.755587463110266,12.59371893293221
-1.070457480216674,-1.897685866683932,12.280897170948
-1.156646271211148,-2.054594984235307,11.97944216613634
-1.250335861256431,-2.227675199052582,11.6896315823426
-1.35242340728653,-2.41844274345402,11.41184993936123
-1.463872933002498,-2.628579971790906,11.1466088461882
-1.585725274655268,-2.859945679121362,10.8945714269532
-1.719108046621508,-3.11458500486648,10.65658174977787
-1.865245555188253,-3.394738258996634,10.43370020387134
-2.025468520384047,-3.702847740641405,10.22724591338782
-2.201223374174852,-4.041561264999229,10.03884742004974
-2.394080781661555,-4.413730648698338,9.87050299627287
-2.605742870870962,-4.822402795642361,9.72465204325279
-2.838048444819346,-5.270800238925118,9.6042590472237
-3.092975172706237,-5.762286989667788,9.512911455086014
-3.372637398789319,-6.300314280005796,9.454932502929946
-3.679277749066189,-6.888339230684724,9.435509364027661
-4.015250138030774,-7.529707609012348,9.460835801293927
-4.382991063401628,-8.227489697526506,9.538266571717699
-4.78497521643416,-8.984255973989699,9.676477816745331
-5.223650436883205,-9.801777051915572,9.885623178842911
-5.701345944776924,-10.6806306109675,10.17746893593253
-6.220146681280066,-11.61969765701225,10.56548255024197
-6.781725672313188,-12.61553266915214,11.06483730175092
-7.387125908677668,-13.66159891808635,11.69228108396513
-8.036483818018967,-14.74737409822207,12.46580071322148
-8.728688724154399,-15.85735566332174,13.40399638326307
-9.460977739227594,-16.97003331578314,14.5250686002182
-10.22847450082173,-18.05695038936602,15.84531969568094
-11.02369421968624,-19.08204556566647,17.37709529389635
-11.83605733242208,-20.00154395000736,19.1261525608953
-12.65147906541376,-20.76473347724502,21.08855633626125
-13.45212943144623,-21.31598601426428,23.24737863759015
-14.21648109049888,-21.59831627437197,25.56969944226604
-14.91977059047637,-21.55856752022081,28.00463144904843
-15.5349785095343,-21.15394575968702,30.48323133229936
-16.03437413321561,-20.35912792034847,32.92109724119522
-16.39156731310375,-19.17266898245579,35.2240831958169
-16.58387743485268,-17.62113810325693,37.29686928648243
-16.59470059065367,-15.75954918510726,39.0532527543495
-16.41547852383432,-13.66732845495547,40.42627110845661
-16.0468895101608,-11.4401579731488,41.37599076997954
-15.49900673810202,-9.179182166263994,41.89321155255436
-14.79037601036783,-6.979803559532866,41.99836680834608
-13.94618805829733,-4.922314947158063,41.73616030295579
-12.99588962728007,-3.065937047672213,41.16748445222933
-11.97064434870192,-1.446777773670497,40.36057142373624
-10.90101435203493,-0.0792343971142988,39.38310075758704
-9.815119116169928,1.040260835605763,38.29634789525645
-8.73738795914015,1.928409554318908,37.15172508944135
-7.687899269631377,2.610190099753231,35.98948807156587
-6.682216609981492,3.114665318142755,34.8390639264077
-5.731593105280348,3.471772770981367,33.72037837486157
-4.843412158531769,3.710131163180167,32.64564136017114
-4.021750869323079,3.855729030975429,31.62119943040609
-3.267980085707496,3.9312928148118,30.64921734319723
-2.58134305810449,3.956128271098908,29.7290758621495
-1.959478465590781,3.946260164408824,28.85845803899126
-1.398871477489903,3.914737633814601,28.03414615952033
-0.8952286711430032,3.872013423112335,27.25257502932158
-0.4437800815149931,3.826338485833524,26.510193750996
-0.03951565858062162,3.7841380017197,25.80368509639476
0.3226349137298304,3.750351502360421,25.13008416574719
0.6476698397019844,3.728730336661125,24.48682939583123
0.9404216358405781,3.722091879808487,23.87177081740028
1.20549465982044,3.732533172264826,23.2831535154957
1.447227118372639,3.761608159149437,22.71958871843261
1.669671982644223,3.810473133500678,22.18002075478553
1.876592204450919,3.880004850624625,21.66369507457671
2.071466471735483,3.970895366560232,21.17013040135471
2.257502460233466,4.083727127324623,20.69909664893177
2.437655136856124,4.219031284005272,20.25059931440373
2.614648159892619,4.377331672296427,19.82487049756795
2.790996814459783,4.559176388114921,19.42236637916859
2.969031230775542,4.76515841442027,19.04377082781284
3.150918868488042,4.995926303089899,18.69000473128103
3.338685421504834,5.252185482364671,18.36224061197765
3.534233412025241,5.534690337927024,18.061922049305
3.739357805964813,5.844226798824629,17.79078736149095
3.955757999905375,6.181584746095146,17.55089686683448
4.185045506859708,6.547519154833101,17.34466282087535
4.428746609394729,6.942698489514104,17.17488078154808
4.688299159855256,7.36763851803116,17.04476065633093
4.965042596474413,7.822619427245576,16.95795499898315
5.26020012247398,8.307583967331167,16.9185812141222
5.574851879704424,8.822014406015269,16.93123316655679
5.909897863603797,9.364786452922552,17.00097626489955
6.266009307485946,9.933999174125878,17.1333184118241
6.643567360097469,10.52678145498727,17.33414735591152
7.042588155672552,11.1390780184694,17.60962309661799
7.462633912014895,11.76542161409127,17.96601236333343
7.9027105859133,12.39870297683715,18.4094512594441
8.361153969855106,13.02995662199851,18.94562258783003
8.835508023006868,13.64818836188623,19.57933703136145
9.322401746894876,14.2402790676643,20.3140133045291
9.817434012307324,14.79100751067259,21.1510627084296
10.3150792457757,15.28324116938328,22.08919904148275
10.80863040941748,15.69834489014353,23.12371564381813
11.29019861036281,16.01684978576511,24.24579622711543
11.75079003221803,16.21940524288162,25.44195178920864
12.18047956505084,16.28800300310622,26.69369663102533
12.56869539640227,16.20741437138226,27.97758441102013
12.90461913823328,15.96672458975866,29.26571163059256
13.17769183437076,15.56079275128302,30.52675421300364
13.37819869176484,14.99142659769679,31.72753177789263
13.49788732162198,14.26805593334521,32.83500163217744
13.53055956277762,13.40772872096953,33.81848827311028
13.47256983463465,12.43434194205838,34.65187936697549
13.3231667259285,11.37714172983355,35.31549064015783
13.08463017999704,10.26865695386905,35.79733512126479
12.7621821295835,9.142333836311487,36.09362457836001
12.36367887318709,8.030188054491818,36.20846185641632
11.89912245902343,6.960772739398482,36.15281873666439
11.38004985107746,5.957683728079278,35.9430008375344
10.81886887452749,5.038711769047413,35.59885597101953
10.2282081475418,4.215636092759073,35.1419798228499
9.620336556644597,3.494561425480695,34.59412393094586
9.006690271276204,2.876646031271625,33.97593651969238
8.39752615988766,2.359053385019126,33.30608880624455
7.801703332870943,1.935976346874796,32.60077452312988
7.226581576242087,1.599617421376711,31.873526987603
6.678017392872771,1.341049387901031,31.13527692817867
6.160434863017271,1.150918123359047,30.39457132124145
5.676948565208903,1.019978796064646,29.65788251506602
5.229518154141971,0.939476342408203,28.92995192132983
4.819117766090618,0.9013921342030623,28.21412891399466
4.445907359653192,0.8985830124443785,27.51268038468092
4.109396833753555,0.9248386309267723,26.82705825966309
3.808596983920011,0.9748802547618278,26.15812085735501
3.54215394038448,1.0443202325242,25.50630956058964
3.308465679791579,1.129597244841769,24.87178548509484
3.105780587011095,1.227898656830281,24.25453229234564
2.932278964207123,1.33707810698572,23.65443160273096
2.786138944225507,1.455573908560229,23.07131707674488
2.66558855805607,1.582331878142169,22.50501248528088
2.568945809633875,1.716734752149277,21.95535821242003
2.494648587032806,1.858539305599519,21.42222976592833
2.441276133511078,2.007821555269164,20.905551089548
2.407563648539282,2.164929931232312,20.40530481193451
2.392411411458417,2.330445972231578,19.92154103772142
2.394889634672853,2.505151890978373,19.45438587917236
2.414240069461314,2.690004226764382,19.00405062692207
2.44987521159609,2.886112725351601,18.57084224724655
2.501375788991529,3.094723537538439,18.15517575289743
2.56848706038203,3.317205790538335,17.75758890786339
2.651114311809208,3.555040546211563,17.37875967830658
2.74931780457099,3.809811105352785,17.01952681873044
2.863307301466899,4.083193537151169,16.68091397147072
2.993436174188492,4.376946197955169,16.36415764619117
3.140194969518358,4.69289684453096,16.07073942043754
3.304204181133163,5.032925735700024,15.80242264623513
3.486205832450805,5.398942845331372,15.56129384098508
3.687053319178538,5.792856974155852,15.34980875753989
3.907698783246979,6.216534146988924,15.17084283466155
4.149177088599073,6.671742222317638,15.02774528182521
4.412585241351302,7.160078141722678,14.92439539703967
4.699055842571017,7.68287374556111,14.86525878658043
5.009722886666808,8.24107564638672,14.85543987414886
5.345677935388338,8.835094392998524,14.90072537110056
5.707914431850552,9.46461824513964,15.00761115163517
6.097257713336381,10.12838755873489,15.18330218656762
6.514278202337509,10.82392739623671,15.43567184871339
6.959185400080073,11.54723897266559,15.7731631433546
7.431700811297162,12.29245546521145,16.20461056999714


==> Figures/animation4b-32.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151
-4.91241163283525,-7.469004875122019,16.88872050211766
-5.178947480185356,-7.954080583486895,16.82821492945369
-5.467629602210864,-8.467028950659191,16.81664932384209
-5.778986224835132,-9.007400101901142,16.85893474200655
-6.113419074031915,-9.57402579570829,16.96044473597572
-6.471138546793202,-10.16483965993905,17.12697422771923
-6.852086811243773,-10.77667443271041,17.36465951087799
-7.255847976751875,-11.40504052912726,17.67984707016173
-7.681545163933332,-12.0438945366197,18.07889745766855
-8.127725405591352,-12.68541199586495,18.5679099837993
-8.592234927021131,-13.31978608031158,19.15235523745785
-9.072089571095717,-13.93508226355145,19.83660643407755
-9.563347976004573,-14.51718797403835,20.62336842659737
-10.06099849708817,-15.0499040817611,21.51301596057998
-10.55887452867126,-15.51522947532851,22.50287101952057
-11.04961632432342,-15.89388775964797,23.58647248690727
-11.52469984609096,-16.16613254361883,24.75291774320378
-11.9745535401896,-16.31284159886486,25.9863807948955
-12.38878104615971,-16.31686890165978,27.26592816899729
-12.75650064436458,-16.16456943618855,28.56575338271255
-13.06680023603503,-15.84735213471686,29.85592484008618
-13.30929037473947,-15.3630646500727,31.10368562225501
-13.47471928677305,-14.71698681743532,32.27525937839001
-13.55559632880564,-13.92222385241773,33.3380171102294
-13.54675824247991,-12.99935426865162,34.26276744074757
-13.44580998449512,-11.97529630098357,35.02587485455201
-13.25338131777188,-10.88148960649087,35.6109087763438
-12.97316140054257,-9.751613917583812,36.00958947157517
-12.61170276276833,-8.619149517075513,36.22191327125424
-12.17801734741856,-7.515103199693558,36.25548081621591
-11.68301406508141,-6.466174600769429,36.12418149487167
-11.13884424734228,-5.493538407545816,35.84647391839771
-10.55822599291865,-4.612297794480255,35.44353051416065
-9.95381141068781,-3.831554511358533,34.93748707112427
-9.337645429968605,-3.154963704312579,34.34997258270646
-8.720745595094245,-2.581605498896799,33.70101408553491
-8.112813291184475,-2.107006843340709,33.00833603188807
-7.522071187858892,-1.724174628584187,32.28701723134974
-6.955210843535962,-1.424541120356202,31.5494352077064
-6.417428536110161,-1.198763823003062,30.80541593938171
-5.912525714770154,-1.037356685627627,30.06251075286374
-5.443051817613687,-0.9311548244109135,29.32633511358566
-5.010470350325566,-0.8716305301993386,28.60092062534265
-4.615333050653422,-0.8510858855595832,27.8890478154044
-4.25745094074599,-0.8627491052622774,27.19254106761129
-3.936054649805913,-0.9007999291066949,26.51251753549387
-3.649939359220078,-0.9603457849752041,25.84958906174002
-3.397592028622994,-1.037366218585229,25.20402054803708
-3.177300248380189,-1.128638993960442,24.57585052105365
-2.987243223653359,-1.23165768409705,23.96498046981468
-2.825566134231885,-1.344547633157122,23.37123942712299
-2.690439534892381,-1.465984876636125,22.79442964303072
-2.580105651468868,-1.595120880099387,22.23435833836674
-2.492913459367452,-1.731514699873874,21.69085961589099
-2.427344358710509,-1.875073279361506,21.16380975404939
-2.382030124070858,-2.025999982702962,20.65313836821338
-2.355764635642012,-2.184751059332686,20.15883731643216
-2.347510712451497,-2.351999470067915,19.68096874977564
-2.356403179854856,-2.528605342817804,19.21967334862092
-2.381749121074011,-2.715592229664898,18.77517952803273
-2.42302609039783,-2.914128281072055,18.34781421882827
-2.479878905698235,-3.125511417412959,17.93801571801495
-2.552115490132243,-3.351157547230467,17.54634903684294
-2.639702095952849,-3.592590842739566,17.17352414239577
-2.742758114892577,-3.851435025059429,16.82041747658945
-2.861550556494187,-4.129404524505103,16.48809713251667
-2.996488154304354,-4.428294255632348,16.17785205983023
-3.148114935765504,-4.749966573683658,15.89122564439277
-3.317102960266731,-5.09633375029949,15.63005394591284
-3.504243786178847,-5.469334014720312,15.39650875939093
-3.710438066735394,-5.870898847583446,15.19314546418682
-3.936682491512006,-6.302908787888424,15.0229553022887
-4.184053081012387,-6.767134528100316,14.88942123844494
-4.45368360428386,-7.265159549685907,14.79657584077183
-4.746737624624418,-7.798280035172903,14.74905861032438
-5.064372392884317,-8.367377359100836,14.75216880019557
-5.407692516934867,-8.972758231911264,14.81190791245667
-5.777691068116645,-9.61395773548118,14.9350036664114
-6.175175588487687,-10.28950131849259,15.12890424858201
-6.600676410223511,-10.99662368785647,15.40172811141456
-7.054334898178215,-11.73094592202118,15.76215064815747
-7.535769826494858,-12.4861176187948,16.21920512571463
-8.043921291208122,-13.25343907897471,16.78197203537822
-8.5768735694462,-14.02148991027561,17.4591297180856
-9.131661398720537,-14.77580514028735,18.25834149497686
-9.704068459933142,-15.49865731859985,19.18546290800413
-10.28843246179173,-16.16902124724857,20.24356971906168
-10.87747792543926,-16.76281313389087,21.43183546169421
-11.46220489447203,-17.25350211115986,22.74432768493927
-12.03186807389431,-17.61318118605588,24.1688427078451
-12.57408436693209,-17.81414807259331,25.68595299200704
-13.07510490389146,-17.83097757132174,27.26848615754243
-13.52027782897495,-17.64296648887057,28.88167136034516
-13.89470852342467,-17.23671152297931,30.48415613475954
-14.18409480221529,-16.60846661179236,32.02999925154013
-14.37567926688337,-15.76585743518101,33.47158283864429
-14.45922629371736,-14.72854689968515,34.76318477423551
-14.42790646482177,-13.52757045455133,35.86476042019516
-14.27896587488344,-12.20328469220848,36.74536457126811
-14.0140772181238,-10.80214757257179,37.38565271802099
-13.63931266572123,-9.37279611221372,37.77905126246591
-13.16473654955489,-7.962030175365721,37.93144499304807
-12.60367488880287,-6.611304845625674,37.8595221390749
-11.97176452083205,-5.354186616882548,37.58815698515674
-11.28590722763863,-4.214994992514398,37.14733529409041
-10.56325137808794,-3.208606616176551,36.56912163606345
-9.82029997112997,-2.341209037157186,35.88505713226222
-9.07220865349933,-1.611689778574868,35.12421311722445
-8.332300064988523,-1.013333220166401,34.311963784577
-7.611789276351747,-0.5355487640765847,33.46941561542275
-6.919693132765905,-0.1654363303675255,32.61335789954352
-6.26288465948692,0.1109188370735376,31.75657346837694
-5.646250709947235,0.3074587140309185,30.90835847238622
-5.072914100122333,0.4374595434775977,30.07512903095924
-4.54448789737345,0.5130924389694118,29.26102786426133
-4.061337159694809,0.5451853791856478,28.4684770656283
-3.622830803093549,0.5431344563183144,27.69864973942074
-3.227572615690875,0.5149184899305614,26.95185217418748
-2.873605434021229,0.4671798927889357,26.22782022526248
-2.558586159896465,0.4053436508920923,25.52594011722098
-2.279931799546166,0.3337542310227196,24.84540655198004
-2.034938286041232,0.2558166803104283,24.18533122483784
-1.820874736041546,0.174133100824204,23.54481368315514
-1.635056196214674,0.09062925419854131,22.92298465817047
-1.474898015132681,0.006668539861055964,22.31903003478844
-1.337954854127419,-0.07684774239522427,21.73220176950822
-1.221947111683048,-0.1593938636566967,21.1618204565991
-1.124777239300611,-0.2407462360984172,20.60727292291303
-1.044538110902158,-0.3209220794190221,20.06800719706574
-0.9795152968342292,-0.4001290025660589,19.54352641772232
-0.9281848015544081,-0.4787242647361319,19.03338267661934
-0.8892075587034536,-0.5571825021713369,18.5371713918393
-0.8614217417535305,-0.6360707767601855,18.05452653657673
-0.8438337433481031,-0.71602989839684,17.58511687496669
-0.8356085007292074,-0.7977610818392256,17.1286432526822
-0.8360596962457212,-0.8820171114222469,16.68483693520889
-0.8446402383097601,-0.9695972974962063,16.25345896550932
-0.8609333265593045,-1.06134561300738,15.83430051408032
-0.8846443226014873,-1.158151494735291,15.42718421052146
-0.9155935818373424,-1.260952879780391,15.03196647165544
-0.9537103499291116,-1.370741122962384,14.64854087394447
-0.999027787056986,-1.488567504164786,14.27684265585952
-1.051679151986105,-1.615551085768325,13.9168544784578
-1.111895154044486,-1.752887718486243,13.5686136199301
-1.180002462438681,-1.90186001820162,13.23222083302332
-1.25642334702169,-2.063848145389211,12.90785115409384
-1.341676410804991,-2.240341210268771,12.59576702034835
-1.436378360234774,-2.432949097926933,12.29633412885522
-1.541246742429365,-2.643414453962842,12.01004055826599
-1.657103556814741,-2.873624486862504,11.73751977255144
-1.784879619084213,-3.125622120368212,11.47957823528474
-1.925619514729158,-3.401615857140376,11.23722848154187
-2.080486923309717,-3.703987480488014,11.01172861849936
-2.250770017870423,-4.035296406686542,10.80462934786653
-2.437886539837298,-4.398279085036473,10.61782971050032
-2.643388010121555,-4.795841300484486,10.45364282483968
-2.868962351873187,-5.231040534193161,10.31487289311689
-3.116433957181017,-5.707054647723268,10.20490463242801
-3.387759914777898,-6.22713204331584,10.12780597734662
-3.685020712686596,-6.794517089178514,10.08844428957813
-4.010403222606932,-7.412342975246796,10.09261524736185
-4.366173147790587,-8.083482308891625,10.14718186707026
-4.754633366160338,-8.810343766503442,10.26021846079873
-5.178063733320034,-9.594601196116523,10.44115041714495
-5.638636961229317,-10.43684011290837,10.70087511206925
-6.138304239844669,-11.33610621618048,11.05184160516067
-6.678643477365201,-12.28934244905075,11.50805673664276
-7.260662666718934,-13.29070679810071,12.08497278147147
-7.884551361385617,-14.33077465484955,12.79919752977429
-8.549375175368677,-15.39564982548864,13.6679532727562
-9.252712433276344,-16.46604003386892,14.70820023068658
-9.99023957764695,-17.51639812562065,15.9353386054864
-10.75528368705155,-18.51428878747056,17.36142092673387
-11.5383771104963,-19.42020689728132,18.9928546736091
-12.32687044311076,-20.18813344725324,20.82766670093213
-13.10468365637934,-20.76714260795175,22.85254311896158
-13.8522961427157,-21.10433188098449,25.04004400964969
-14.54708639381933,-21.14919552237849,27.34658897088935
-15.16412007154425,-20.85927310270851,29.71195039861837
-15.67744077597573,-20.20649669685888,32.06098179241011
-16.06183612404331,-19.18321876122823,34.30805510245182
-16.29494055940572,-17.8065899521895,36.36414868422689
-16.35942006800683,-16.11996438647026,38.14579846211098
-16.24490084577979,-14.19046670670048,39.58442118952703
-15.94929302086239,-12.10271705400514,40.634138482064
-15.47924257830501,-9.94972160847421,41.27640457654815
-14.8496069872229,-7.822717449713194,41.52048324205683
-14.08204645588418,-5.801993427848337,41.39988011149146
-13.20299171100713,-3.950313081362475,40.96581444014226
-12.24134113781976,-2.309737376082677,40.27936320517568
-11.22623769789809,-0.9017351333629697,39.40390541059467
-10.18519668477398,0.2702064361401573,38.39905317731215
-9.142737428882251,1.216550730631573,37.31663084778577
-8.119555315301632,1.95728089391643,36.19869558594092
-7.132181962523184,2.517818529622727,35.07722154279524
-6.193031070340346,2.925710683285012,33.97491787828785
-5.310711695616096,3.208220049600212,32.90666689175316
-4.49049912418411,3.39076263032814,31.88117624347867
-3.734874656190342,3.496039258719894,30.90257385595408
-3.044070475211014,3.543679334552471,29.97179528447553
-2.416578702805746,3.550228798751506,29.08770395076937
-1.849602126280057,3.529346869386361,28.24794285110303
-1.339437357918725,3.492112381829631,27.4495479823444
-0.8817898905685825,3.447372846301922,26.68936671843826
-0.4720256502711533,3.402094597328713,25.96432591594253
-0.1053662412399619,3.361690512343575,25.27159003489825
0.2229639937397412,3.330313848288935,24.60864259440285
0.5176310520202401,3.311114268466218,23.97331693404424
0.7831170663012645,3.306456483820477,23.3637955945645
1.023672263601315,3.318104209596474,22.77859209715425
1.243287471815379,3.347373133928226,22.21652456335267
1.445682460423355,3.395256845721622,21.67668736959958
1.634306220988019,3.462529516656537,21.15842469334281
1.812346008895491,3.5498287818897,20.6613081900073
1.982742577553504,3.657721832608769,20.18511996714123
2.1482095456365,3.78675728211166,19.72984134632782
2.31125525616614,3.937504923951931,19.29564750716484
2.474205823301269,4.110585075879153,18.88290789979832
2.639228328209345,4.306688796999281,18.49219222453226
2.808353327675506,4.526589873109286,18.12428175768993
2.983495985188121,4.771149079702643,17.78018581361539
3.166475229776882,5.04131084624737,17.46116314337274
3.359030397290518,5.338092051917286,17.16874805600577
3.562834815464475,5.662562276216693,16.9047809844752
3.779505760660121,6.01581440460219,16.67144308082575
4.010610142803086,6.398924050319775,16.47129418561859
4.257665168254957,6.812895807297135,16.30731314190713
4.52213309159014,7.25859391400383,16.18293887450429
4.805409002198458,7.736654519931617,16.10210988528968
5.108800409853893,8.247376463385978,16.06929877498075
5.433497210599124,8.79058738262583,16.08953704229555
5.780530455359629,9.365482225782086,16.16842369501235
6.150718246342496,9.970431985349618,16.31210912477043
6.544597105321786,10.60276200816987,16.52724329504973
6.962337369538314,11.25850183000381,16.82087471193524
7.403641675747888,11.93211250679409,17.20028418205249
7.867626515820827,12.61620321120638,17.6727355184702
8.352688330746949,13.30125668607935,18.24512492191371
8.85635779633074,13.97539299749926,18.92351285617087
9.375148951070981,14.62421242923548,19.71252827611242
9.904413641519248,15.23077005169819,20.61464664162506
10.43821625848192,15.77574414760089,21.62936166550193
10.96924848603088,16.23786467787956,22.75229680152763
11.4888080005702,16.59466157845623,23.97433498926192
11.98686754899425,16.82357072228386,25.28088031857598
12.45226007301874,16.90339381612614,26.65139572725384
12.8729999095928,16.81604678228003,28.05937582546497
13.23674834672792,16.54845497862658,29.47290093181698
13.53141375588425,16.09437674024207,30.85586692805389
13.7458536780096,15.4558805225714,32.16989262396607
13.8706222156304,14.6441897097127,33.3767818542486
13.89868626357132,13.67966167892633,34.44128640833298
13.82602447240194,12.59078715469868,35.33381403539377
13.65202803883305,11.41226316409656,36.03268914642679
13.3796438056796,10.18236839051366,36.52562386735369
13.01523463019012,8.940005000080577,36.81018909935969
12.56817242825664,7.721826786434955,36.89325685481597
12.05021665459669,6.559835235214038,36.78956702312195
11.47475711760013,5.479708485116144,36.51970606341241
10.85601028839362,4.499971356404379,36.10784286778782
10.2082525132953,3.631962321186172,35.57954583339926
9.545155547630529,2.880440532541674,34.95992558165556
8.879265466343442,2.244619000502607,34.27224157997523
8.221641180470417,1.71940600042532,33.53700843554222
7.581647922409408,1.296670715638087,32.7715590938856
6.966886466711438,0.9664018467343503,31.98997543680019
6.38323088468281,0.7176829494588566,31.20327965922881
5.834945310888241,0.5394548809880667,30.41978455029205
5.32485192001581,0.4210692518976953,29.64551822894561
4.854526406054385,0.3526570262337216,28.88466111673085
4.424502335048892,0.3253457529442182,28.13995455251886
4.034470831262645,0.3313605944135983,27.41305851951245
3.683466576874348,0.3640414064312262,26.70484942110462
3.370034795918895,0.4178030075369656,26.01565786957505
3.092376706973668,0.4880600648895986,25.34545179975926
2.848472942998332,0.5711326567749337,24.69397283107561
2.636185784334311,0.6641439944599616,24.06083456099831
2.45334187890693,0.7649181283422312,23.44559110217025
2.297797567841162,0.8718826788777833,22.84778320543717
2.167489108864187,0.983979594526384,22.26696810240555
2.06047008352744,1.100585497318816,21.7027379775273
1.974938154422191,1.221442190336048,21.15473086566793
1.909253153335539,1.346597250670111,20.62263682388963
1.861948264066065,1.476354221274254,20.10620146087034
1.83173583666455,1.61123167321143,19.60522831492763
1.817509147404134,1.751930282695938,19.11958113098204
1.818341209329442,1.899307016084885,18.64918677265022
1.833481546335614,2.054355512491346,18.19403929289761
1.862351671221055,2.218191777554301,17.75420555276524
1.904539855036592,2.392044338069537,17.32983270360972
1.959795640068656,2.577248044227652,16.92115781870038
2.028024429846921,2.775240735001796,16.52851996282762
2.1092823839632,2.987561995009591,16.1523750143764
2.203771750085872,3.215853220783359,15.79331359559969
2.31183667683369,3.461858173692255,15.45208251716404
2.433959465254203,3.727423118204252,15.12961019619261
2.570757129268042,4.014495519390296,14.82703655596116
2.722978041884994,4.325120093156261,14.54574795111846
2.891498339065079,4.661430756154662,14.28741767249079
3.077317631035738,5.025636698362848,14.05405255285429
3.281553425390631,5.420000388526987,13.84804609505311
3.505433490662409,5.846804811141296,13.67223834233155
3.750285176429601,6.308306617692659,13.52998236079378
4.017520450032224,6.806671157785226,13.42521664241117
4.308615105904394,7.343884556967123,13.36254188139874
4.625080250183354,7.921637174543124,13.34729932268307
4.968423765960607,8.541171996942921,13.38564610259458
5.34009903974116,9.203090956931787,13.48462055695946
5.741437811495446,9.907112067842196,13.65218721839546
6.173563659947672,10.65177100651095,13.89724705321745
6.637282450495684,11.43406291497905,14.22959338050361
7.13294620605429,12.24902445439744,14.6597880403749
7.660287526416143,13.08926344962638,15.19892623499301
8.218223167093356,13.94445482313939,15.85825307834297
8.804628047828919,14.80083783631279,16.64859203490122
9.416085179559666,15.64077132574871,17.5795478311368
10.0476231120592,16.44242985717559,18.65845782102782
10.69246064827145,17.17975163734584,19.88909060541661
11.34178844989782,17.82277260941124,21.27013309918583
11.98462774774907,18.33849052479038,22.79356917349542
12.60781562150031,18.69238451826904,24.44313131082556
13.19617101431407,18.85065533219916,26.19308967613533
13.73289167184579,18.78313879628439,28.00770792149032
14.2002153992395,18.466683221003,29.84170939026087
14.58034691112274,17.88859429296794,31.64202649540134
14.85660538979465,17.04958849692759,33.35092823221987
15.01469451736702,15.96562515880681,34.91034637718421
15.04394876182515,14.66806945205699,36.2669054027951
14.93838268271957,13.20189706358212,37.37689975333485
14.69737725025139,11.62204329427303,38.21035910193062
14.32588331358527,9.988417543365687,38.75346299620563
13.83409959039735,8.360411925917985,39.00889750094167
13.23667181963604,6.791824234499984,38.99419064472303
12.55153731931507,5.326964947676055,38.7384779239114
11.79858572313719,3.998390390266788,38.27840872312711
10.99831385020035,2.826320020313579,37.65395309612429
10.17062484914007,1.819474499631736,36.90473122958507
9.333872226146587,0.9768850391207837,36.06724540387758
8.504194022249159,0.290184382188452,35.17313797809009
7.695134236599724,-0.2540399488271329,34.24839627379962
6.917514836537414,-0.672123150384464,33.31330535116852
6.179503855418582,-0.9815906525825754,32.38290873787278
5.4868206909541,-1.199864752573708,31.46775299371719
4.843024539162653,-1.343384993570819,30.5747382257457
4.249841643041489,-1.427076814363868,29.70795171834557
3.707498321278115,-1.464089195430718,28.86941206873296
3.215037386653691,-1.465724944727857,28.05969031668776
2.770604448863895,-1.441498726446364,27.27840133885591
2.371697373361387,-1.399272217685015,26.52457483976784
2.015376948248814,-1.345429511410715,25.79692325568904
1.698439925905626,-1.285067476837322,25.09402644210093
1.417557446000981,-1.22218478403524,24.41445231873335
1.16938277589528,-1.159859857134903,23.75683027927748
0.9506326225963919,-1.100412561009969,23.11989117600612
0.7581462044173726,-1.045547426322518,22.50248468110004
0.5889259820862136,-0.9964781069139934,21.90358212983127
0.4401635477643163,-0.9540338867623933,21.3222706990679
0.309253726758219,-0.9187496684844424,20.75774298867277
0.1937995037375544,-0.8909411637908885,20.20928471463907
0.09160996760199946,-0.8707670922408948,19.67626222662229
6.930894069246962e-4,-0.8582801596684627,19.15811085800294
-0.08075518886729256,-0.8534684841869095,18.65432463716303
-0.1543643697392501,-0.8562889987368402,18.16444757685501
-0.2216043857621829,-0.8666942052018596,17.68806656759562
-0.2838014332495143,-0.8846534986854222,17.22480579442822
-0.3421541095492696,-0.9101701291296488,16.77432254670915
-0.3977494556556161,-0.943294725424329,16.33630427783196
-0.4515786254790356,-0.9841361768600682,15.91046678199568
-0.5045519994697387,-1.032870549275962,15.49655337879717
-0.5575136369372955,-1.089748608712127,15.09433502751454
-0.6112550214265053,-1.155102433358501,14.70361132783938
-0.66652809962951,-1.229351514201896,14.32421240063306
-0.724057648908826,-1.313008674775728,13.95600168035885
-0.7845530335894564,-1.406686079286461,13.59887969032683
-0.8487194274150412,-1.511101544339009,13.25278891349352
-0.9172685902759771,-1.627085320447019,12.91771991636713
-0.9909292924922362,-1.755587463110266,12.59371893293221
-1.070457480216674,-1.897685866683932,12.280897170948
-1.156646271211148,-2.054594984235307,11.97944216613634
-1.250335861256431,-2.227675199052582,11.6896315823426
-1.35242340728653,-2.41844274345402,11.41184993936123
-1.463872933002498,-2.628579971790906,11.1466088461882
-1.585725274655268,-2.859945679121362,10.8945714269532
-1.719108046621508,-3.11458500486648,10.65658174977787
-1.865245555188253,-3.394738258996634,10.43370020387134
-2.025468520384047,-3.702847740641405,10.22724591338782
-2.201223374174852,-4.041561264999229,10.03884742004974
-2.394080781661555,-4.413730648698338,9.87050299627287
-2.605742870870962,-4.822402795642361,9.72465204325279
-2.838048444819346,-5.270800238925118,9.6042590472237
-3.092975172706237,-5.762286989667788,9.512911455086014
-3.372637398789319,-6.300314280005796,9.454932502929946
-3.679277749066189,-6.888339230684724,9.435509364027661
-4.015250138030774,-7.529707609012348,9.460835801293927
-4.382991063401628,-8.227489697526506,9.538266571717699
-4.78497521643416,-8.984255973989699,9.676477816745331
-5.223650436883205,-9.801777051915572,9.885623178842911
-5.701345944776924,-10.6806306109675,10.17746893593253
-6.220146681280066,-11.61969765701225,10.56548255024197
-6.781725672313188,-12.61553266915214,11.06483730175092
-7.387125908677668,-13.66159891808635,11.69228108396513
-8.036483818018967,-14.74737409822207,12.46580071322148
-8.728688724154399,-15.85735566332174,13.40399638326307
-9.460977739227594,-16.97003331578314,14.5250686002182
-10.22847450082173,-18.05695038936602,15.84531969568094
-11.02369421968624,-19.08204556566647,17.37709529389635
-11.83605733242208,-20.00154395000736,19.1261525608953
-12.65147906541376,-20.76473347724502,21.08855633626125
-13.45212943144623,-21.31598601426428,23.24737863759015
-14.21648109049888,-21.59831627437197,25.56969944226604
-14.91977059047637,-21.55856752022081,28.00463144904843
-15.5349785095343,-21.15394575968702,30.48323133229936
-16.03437413321561,-20.35912792034847,32.92109724119522
-16.39156731310375,-19.17266898245579,35.2240831958169
-16.58387743485268,-17.62113810325693,37.29686928648243
-16.59470059065367,-15.75954918510726,39.0532527543495
-16.41547852383432,-13.66732845495547,40.42627110845661
-16.0468895101608,-11.4401579731488,41.37599076997954
-15.49900673810202,-9.179182166263994,41.89321155255436
-14.79037601036783,-6.979803559532866,41.99836680834608
-13.94618805829733,-4.922314947158063,41.73616030295579
-12.99588962728007,-3.065937047672213,41.16748445222933
-11.97064434870192,-1.446777773670497,40.36057142373624
-10.90101435203493,-0.0792343971142988,39.38310075758704
-9.815119116169928,1.040260835605763,38.29634789525645
-8.73738795914015,1.928409554318908,37.15172508944135
-7.687899269631377,2.610190099753231,35.98948807156587
-6.682216609981492,3.114665318142755,34.8390639264077
-5.731593105280348,3.471772770981367,33.72037837486157
-4.843412158531769,3.710131163180167,32.64564136017114
-4.021750869323079,3.855729030975429,31.62119943040609
-3.267980085707496,3.9312928148118,30.64921734319723
-2.58134305810449,3.956128271098908,29.7290758621495
-1.959478465590781,3.946260164408824,28.85845803899126
-1.398871477489903,3.914737633814601,28.03414615952033
-0.8952286711430032,3.872013423112335,27.25257502932158
-0.4437800815149931,3.826338485833524,26.510193750996
-0.03951565858062162,3.7841380017197,25.80368509639476
0.3226349137298304,3.750351502360421,25.13008416574719
0.6476698397019844,3.728730336661125,24.48682939583123
0.9404216358405781,3.722091879808487,23.87177081740028
1.20549465982044,3.732533172264826,23.2831535154957
1.447227118372639,3.761608159149437,22.71958871843261
1.669671982644223,3.810473133500678,22.18002075478553
1.876592204450919,3.880004850624625,21.66369507457671
2.071466471735483,3.970895366560232,21.17013040135471
2.257502460233466,4.083727127324623,20.69909664893177
2.437655136856124,4.219031284005272,20.25059931440373
2.614648159892619,4.377331672296427,19.82487049756795
2.790996814459783,4.559176388114921,19.42236637916859
2.969031230775542,4.76515841442027,19.04377082781284
3.150918868488042,4.995926303089899,18.69000473128103
3.338685421504834,5.252185482364671,18.36224061197765
3.534233412025241,5.534690337927024,18.061922049305
3.739357805964813,5.844226798824629,17.79078736149095
3.955757999905375,6.181584746095146,17.55089686683448
4.185045506859708,6.547519154833101,17.34466282087535
4.428746609394729,6.942698489514104,17.17488078154808
4.688299159855256,7.36763851803116,17.04476065633093
4.965042596474413,7.822619427245576,16.95795499898315
5.26020012247398,8.307583967331167,16.9185812141222
5.574851879704424,8.822014406015269,16.93123316655679
5.909897863603797,9.364786452922552,17.00097626489955
6.266009307485946,9.933999174125878,17.1333184118241
6.643567360097469,10.52678145498727,17.33414735591152
7.042588155672552,11.1390780184694,17.60962309661799
7.462633912014895,11.76542161409127,17.96601236333343
7.9027105859133,12.39870297683715,18.4094512594441
8.361153969855106,13.02995662199851,18.94562258783003
8.835508023006868,13.64818836188623,19.57933703136145
9.322401746894876,14.2402790676643,20.3140133045291
9.817434012307324,14.79100751067259,21.1510627084296
10.3150792457757,15.28324116938328,22.08919904148275
10.80863040941748,15.69834489014353,23.12371564381813
11.29019861036281,16.01684978576511,24.24579622711543
11.75079003221803,16.21940524288162,25.44195178920864
12.18047956505084,16.28800300310622,26.69369663102533
12.56869539640227,16.20741437138226,27.97758441102013
12.90461913823328,15.96672458975866,29.26571163059256
13.17769183437076,15.56079275128302,30.52675421300364
13.37819869176484,14.99142659769679,31.72753177789263
13.49788732162198,14.26805593334521,32.83500163217744
13.53055956277762,13.40772872096953,33.81848827311028
13.47256983463465,12.43434194205838,34.65187936697549
13.3231667259285,11.37714172983355,35.31549064015783
13.08463017999704,10.26865695386905,35.79733512126479
12.7621821295835,9.142333836311487,36.09362457836001
12.36367887318709,8.030188054491818,36.20846185641632
11.89912245902343,6.960772739398482,36.15281873666439
11.38004985107746,5.957683728079278,35.9430008375344
10.81886887452749,5.038711769047413,35.59885597101953
10.2282081475418,4.215636092759073,35.1419798228499
9.620336556644597,3.494561425480695,34.59412393094586
9.006690271276204,2.876646031271625,33.97593651969238
8.39752615988766,2.359053385019126,33.30608880624455
7.801703332870943,1.935976346874796,32.60077452312988
7.226581576242087,1.599617421376711,31.873526987603
6.678017392872771,1.341049387901031,31.13527692817867
6.160434863017271,1.150918123359047,30.39457132124145
5.676948565208903,1.019978796064646,29.65788251506602
5.229518154141971,0.939476342408203,28.92995192132983
4.819117766090618,0.9013921342030623,28.21412891399466
4.445907359653192,0.8985830124443785,27.51268038468092
4.109396833753555,0.9248386309267723,26.82705825966309
3.808596983920011,0.9748802547618278,26.15812085735501
3.54215394038448,1.0443202325242,25.50630956058964
3.308465679791579,1.129597244841769,24.87178548509484
3.105780587011095,1.227898656830281,24.25453229234564
2.932278964207123,1.33707810698572,23.65443160273096
2.786138944225507,1.455573908560229,23.07131707674488
2.66558855805607,1.582331878142169,22.50501248528088
2.568945809633875,1.716734752149277,21.95535821242003
2.494648587032806,1.858539305599519,21.42222976592833
2.441276133511078,2.007821555269164,20.905551089548
2.407563648539282,2.164929931232312,20.40530481193451
2.392411411458417,2.330445972231578,19.92154103772142
2.394889634672853,2.505151890978373,19.45438587917236
2.414240069461314,2.690004226764382,19.00405062692207
2.44987521159609,2.886112725351601,18.57084224724655
2.501375788991529,3.094723537538439,18.15517575289743
2.56848706038203,3.317205790538335,17.75758890786339
2.651114311809208,3.555040546211563,17.37875967830658
2.74931780457099,3.809811105352785,17.01952681873044
2.863307301466899,4.083193537151169,16.68091397147072
2.993436174188492,4.376946197955169,16.36415764619117
3.140194969518358,4.69289684453096,16.07073942043754
3.304204181133163,5.032925735700024,15.80242264623513
3.486205832450805,5.398942845331372,15.56129384098508
3.687053319178538,5.792856974155852,15.34980875753989
3.907698783246979,6.216534146988924,15.17084283466155
4.149177088599073,6.671742222317638,15.02774528182521
4.412585241351302,7.160078141722678,14.92439539703967
4.699055842571017,7.68287374556111,14.86525878658043
5.009722886666808,8.24107564638672,14.85543987414886
5.345677935388338,8.835094392998524,14.90072537110056
5.707914431850552,9.46461824513964,15.00761115163517
6.097257713336381,10.12838755873489,15.18330218656762
6.514278202337509,10.82392739623671,15.43567184871339
6.959185400080073,11.54723897266559,15.7731631433546
7.431700811297162,12.29245546521145,16.20461056999714
7.930908970049539,13.05147513488219,16.73895802320054
8.455087526892989,13.8135951373702,17.38484645148599
9.001520126153368,14.56518304332104,18.15004650162794
9.566299746800047,15.28943950228697,19.04071821829889
10.14413538816408,15.96632309594662,20.06049457432122
10.72818130439408,16.57272398656442,21.20941061246085
11.3099148866608,17.08298113543401,22.48273668708186
11.8790956585263,17.46983126681794,23.86982160357719
12.42384192695884,17.70584799993381,25.35310397126194
12.93086107292591,17.76536974474918,26.90749661457954
13.38586171880921,17.62682362614014,28.50037233537161
13.77415908986835,17.27523869248941,30.09235943742739
14.0814584851804,16.70462746330158,31.63907533804649
14.29476839244255,15.91983549193923,33.09378238118888
14.40336031564378,14.93745323105724,34.41075985030125
14.39966548919083,13.78548097679622,35.54899345767012
14.27998854900111,12.50163538243288,36.47564794397107
14.04493137540789,11.13044617172509,37.16876505716915
13.69945721740131,9.719544099183988,37.6187433133401
13.25257905283961,8.315708726440635,37.82838614321773
12.71671440205865,6.961274811346304,37.81158685618891
12.10679735809393,5.691384018353018,37.59096950774251
11.43926657607726,4.532357383595006,37.19495656752772
10.73105120250623,3.501223871356614,36.65475942386952
9.998658230593138,2.606238973243825,36.00170265870678
9.257432548522617,1.848105965991962,35.26514364467572
8.52102454936891,1.221578858847495,34.4710878916536
7.801067598772091,0.7171616727060435,33.64146789872736
7.107043696383647,0.3226931035267923,32.79396858704219
6.446301740447513,0.02468980844225244,31.94224634418577


==> Figures/animation4b-33.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397
-11.07891439671833,-14.53027390016565,25.819106829687
-11.41040886965191,-14.57700949225328,26.75597295044508
-11.70982602834455,-14.51957110047714,27.71300054691267
-11.96998238342553,-14.35178723117006,28.67194062629712
-12.18394904128467,-14.07086744550472,29.61272017200137
-12.34537858458318,-13.67797694877512,30.51427824410721
-12.44884453465375,-13.17857024958399,31.35559556233492
-12.49016555342149,-12.58241126262164,32.11683408296145
-12.46668379271683,-11.90324094207018,32.78047458132517
-12.37746816126082,-11.15809947005948,33.33232752884236
-12.22341915170326,-10.36635990001672,33.76230077545156
-12.00726169683514,-9.548573485645193,34.06483709047173
-11.73342481718786,-8.725253984212904,34.23898033741104
-11.40781947044948,-7.915733034756203,34.28808146178706
-11.03753680146025,-7.137200911644101,34.21920342770396
-10.63049615781111,-6.404011727722838,34.04231827277111
-10.19507487673917,-5.727288361527888,33.76940429731376
-9.739750050902412,-5.114819660969072,33.41354695661627
-9.272777166848915,-4.571208588877258,32.98812753993806
-8.801923091665024,-4.098209173606047,32.50615585675544
-8.334262857664585,-3.695182921365051,31.97977376030677
-7.87604231710893,-3.359609379113968,31.41993077556428
-7.432602837058812,-3.087596965597262,30.8362144272804
-7.008360145278478,-2.874355005231067,30.23680690719098
-6.606827202501925,-2.714602832435819,29.62853564607081
-6.230670288922062,-2.602904740326962,29.01698644113013
-5.881787955622121,-2.533929400894546,28.40665208393586
-5.561403691449133,-2.502639022890881,27.80109521587333
-5.270164731859998,-2.504417318735156,27.20311012519091
-5.008241112482861,-2.53514695303134,26.6148735867663
-4.775420659981666,-2.59124721379848,26.03807923475136
-4.571197008096248,-2.669681773275609,25.47405324590205
-4.394848879496158,-2.767945045695371,24.92385137699609
-4.245509777729946,-2.88403412428588,24.38833881418021
-4.122227906560354,-3.016411789704907,23.86825505430703
-4.024016607565112,-3.163964737182057,23.36426633690858
-3.949895916524566,-3.325960017040983,22.87700813951385
-3.898926019319226,-3.502001730511991,22.40712006192549
-3.870233469561431,-3.691989254885809,21.9552751457456
-3.86303103878396,-3.896077663414049,21.52220536331248
-3.876632026392981,-4.114640526815086,21.10872470134214
-3.910459776724377,-4.348234906430906,20.7157509775646
-3.96405304629221,-4.597568048513345,20.34432726962966
-4.037067744180717,-4.863465043102569,19.99564360202832
-4.129275438325826,-5.146836501898935,19.67105932035646
-4.240558883951467,-5.448645124021846,19.37212637050186
-4.370904690035675,-5.769869847563909,19.10061347785996
-4.520393096890095,-6.111466124147928,18.85853097071231
-4.689184693968385,-6.474320704652788,18.64815569265806
-4.877503763435796,-6.859199195195192,18.47205508006651
-5.085617794445835,-7.266684550454261,18.33310901958522
-5.31381257999689,-7.697104644909579,18.23452752597152
-5.562362190137127,-8.150447144201394,18.17986157325688
-5.83149302377609,-8.626260148758854,18.1730035615027
-6.121341093654451,-9.123537580536343,18.21817291089891
-6.431901719394373,-9.640589133293052,18.31988117357643
-6.762970924679561,-10.17489592926268,18.48286990963859
-7.114078098334143,-10.72295495402173,18.71201351378541
-7.484409935870195,-11.28011800464363,19.01217840769407
-7.872726384274727,-11.84043437339496,19.38802983575475
-8.277270324056243,-12.39651080038919,19.84377833529392
-8.695674082032788,-12.93940720137442,20.38286032151106
-9.124867588084012,-13.45859189422906,21.00755172201874
-9.560995024017929,-13.94198474011243,21.71852077365264
-9.99934902847441,-14.37611958556228,22.51433630596381
-10.43433366174596,-14.74645701493697,23.39096096770573
-10.85946899591198,-15.03787278736917,24.34127400638393
-11.2674508322324,-15.23533460028023,25.35468339468844
-11.65027801729522,-15.32475884211041,26.41689906564881
-11.9994565078567,-15.29401013418311,27.5099434536289
-12.30628329978317,-15.13397243666186,28.61246777271755
-12.56220460294736,-14.83958687899412,29.70041881844512
-12.75923188358699,-14.41072637137318,30.74806064500024
-12.89038805354024,-13.85276957070663,31.72930179561677
-12.95014627941533,-13.17675433509783,32.61922059390174
-12.93481802332427,-12.3990359201479,33.39563124791793
-12.84284708515189,-11.5404429882718,34.04050612805226
-12.674973629566,-10.62500250311363,34.54107500419754
-12.4342459227253,-9.678375304350773,34.89046291703347
-12.1258756011082,-8.726190371931741,35.0877975268131
-11.75695139012874,-7.792476223844071,35.1377987383529
-11.33604262924891,-6.898361075684243,35.04993912619049
-10.87273479525937,-6.061157873423347,34.8373167527799
-10.37714295046662,-5.293881273243912,34.51540341938446
-9.85944587426852,-4.605177548004586,34.10082147129424
-9.329475163832596,-3.99959803765054,33.61026886043857
-8.79638217486486,-3.478118463184826,33.05966695081094
-8.268393731625027,-3.038799966904745,32.4635600018014
-7.752656985203537,-2.67749823857878,31.83475773075663
-7.255165793676051,-2.388547634846202,31.18418697269345
-6.780755922460098,-2.165371181503966,30.52090557321107
-6.333154011092051,-2.000989823477982,29.85222910996983
-5.91506506751437,-1.888422414022062,29.18392557939713
-5.528284552216316,-1.820980720523738,28.5204415544486
-5.17382325867718,-1.792471455856696,27.86513290454113
-4.852035665734603,-1.797320987902288,27.22048221994916
-4.562744868356304,-1.830639111298158,26.58829265300002
-4.30535936645458,-1.888237175007921,25.96985364246552
-4.078978801871554,-1.966613812753938,25.36607798490088
-3.882487156464612,-2.062919130477299,24.77761222426967
-3.714632983369196,-2.174905847996552,24.20492369003055
-3.574096988221776,-2.300873778147241,23.64836805712818
-3.459547765407281,-2.439612242696153,23.10824131292371
-3.369686783085665,-2.590343582482574,22.58481971638926
-3.30328385025134,-2.752669791093763,22.07839088230565
-3.259204331264718,-2.926523440342961,21.58927862344042
-3.236429331326643,-3.112123420759809,21.11786370134526
-3.234069985475873,-3.309935542846311,20.66460220618687
-3.25137686237803,-3.520637692584855,20.23004292209354
-3.287745355474599,-3.745088972015603,19.81484473778307
-3.342717786696196,-3.984302053488212,19.41979492557592
-3.415982797313233,-4.239417810885,19.04582892348201
-3.507372449474268,-4.511681143807167,18.69405210047069
-3.616857311562694,-4.802416766383389,18.36576384828473
-3.744539650322484,-5.113003579363208,18.06248420688777
-3.890644701485643,-5.44484607415504,17.78598307587048
-4.055509836600331,-5.799341025797033,17.53831186968845
-4.239571285071883,-6.177837518490517,17.32183721629336
-4.443347905714341,-6.581588118601756,17.13927594869286
-4.667421331133167,-7.011688781201899,16.9937301653151
-4.91241163283525,-7.469004875122019,16.88872050211766
-5.178947480185356,-7.954080583486895,16.82821492945369
-5.467629602210864,-8.467028950659191,16.81664932384209
-5.778986224835132,-9.007400101901142,16.85893474200655
-6.113419074031915,-9.57402579570829,16.96044473597572
-6.471138546793202,-10.16483965993905,17.12697422771923
-6.852086811243773,-10.77667443271041,17.36465951087799
-7.255847976751875,-11.40504052912726,17.67984707016173
-7.681545163933332,-12.0438945366197,18.07889745766855
-8.127725405591352,-12.68541199586495,18.5679099837993
-8.592234927021131,-13.31978608031158,19.15235523745785
-9.072089571095717,-13.93508226355145,19.83660643407755
-9.563347976004573,-14.51718797403835,20.62336842659737
-10.06099849708817,-15.0499040817611,21.51301596057998
-10.55887452867126,-15.51522947532851,22.50287101952057
-11.04961632432342,-15.89388775964797,23.58647248690727
-11.52469984609096,-16.16613254361883,24.75291774320378
-11.9745535401896,-16.31284159886486,25.9863807948955
-12.38878104615971,-16.31686890165978,27.26592816899729
-12.75650064436458,-16.16456943618855,28.56575338271255
-13.06680023603503,-15.84735213471686,29.85592484008618
-13.30929037473947,-15.3630646500727,31.10368562225501
-13.47471928677305,-14.71698681743532,32.27525937839001
-13.55559632880564,-13.92222385241773,33.3380171102294
-13.54675824247991,-12.99935426865162,34.26276744074757
-13.44580998449512,-11.97529630098357,35.02587485455201
-13.25338131777188,-10.88148960649087,35.6109087763438
-12.97316140054257,-9.751613917583812,36.00958947157517
-12.61170276276833,-8.619149517075513,36.22191327125424
-12.17801734741856,-7.515103199693558,36.25548081621591
-11.68301406508141,-6.466174600769429,36.12418149487167
-11.13884424734228,-5.493538407545816,35.84647391839771
-10.55822599291865,-4.612297794480255,35.44353051416065
-9.95381141068781,-3.831554511358533,34.93748707112427
-9.337645429968605,-3.154963704312579,34.34997258270646
-8.720745595094245,-2.581605498896799,33.70101408553491
-8.112813291184475,-2.107006843340709,33.00833603188807
-7.522071187858892,-1.724174628584187,32.28701723134974
-6.955210843535962,-1.424541120356202,31.5494352077064
-6.417428536110161,-1.198763823003062,30.80541593938171
-5.912525714770154,-1.037356685627627,30.06251075286374
-5.443051817613687,-0.9311548244109135,29.32633511358566
-5.010470350325566,-0.8716305301993386,28.60092062534265
-4.615333050653422,-0.8510858855595832,27.8890478154044
-4.25745094074599,-0.8627491052622774,27.19254106761129
-3.936054649805913,-0.9007999291066949,26.51251753549387
-3.649939359220078,-0.9603457849752041,25.84958906174002
-3.397592028622994,-1.037366218585229,25.20402054803708
-3.177300248380189,-1.128638993960442,24.57585052105365
-2.987243223653359,-1.23165768409705,23.96498046981468
-2.825566134231885,-1.344547633157122,23.37123942712299
-2.690439534892381,-1.465984876636125,22.79442964303072
-2.580105651468868,-1.595120880099387,22.23435833836674
-2.492913459367452,-1.731514699873874,21.69085961589099
-2.427344358710509,-1.875073279361506,21.16380975404939
-2.382030124070858,-2.025999982702962,20.65313836821338
-2.355764635642012,-2.184751059332686,20.15883731643216
-2.347510712451497,-2.351999470067915,19.68096874977564
-2.356403179854856,-2.528605342817804,19.21967334862092
-2.381749121074011,-2.715592229664898,18.77517952803273
-2.42302609039783,-2.914128281072055,18.34781421882827
-2.479878905698235,-3.125511417412959,17.93801571801495
-2.552115490132243,-3.351157547230467,17.54634903684294
-2.639702095952849,-3.592590842739566,17.17352414239577
-2.742758114892577,-3.851435025059429,16.82041747658945
-2.861550556494187,-4.129404524505103,16.48809713251667
-2.996488154304354,-4.428294255632348,16.17785205983023
-3.148114935765504,-4.749966573683658,15.89122564439277
-3.317102960266731,-5.09633375029949,15.63005394591284
-3.504243786178847,-5.469334014720312,15.39650875939093
-3.710438066735394,-5.870898847583446,15.19314546418682
-3.936682491512006,-6.302908787888424,15.0229553022887
-4.184053081012387,-6.767134528100316,14.88942123844494
-4.45368360428386,-7.265159549685907,14.79657584077183
-4.746737624624418,-7.798280035172903,14.74905861032438
-5.064372392884317,-8.367377359100836,14.75216880019557
-5.407692516934867,-8.972758231911264,14.81190791245667
-5.777691068116645,-9.61395773548118,14.9350036664114
-6.175175588487687,-10.28950131849259,15.12890424858201
-6.600676410223511,-10.99662368785647,15.40172811141456
-7.054334898178215,-11.73094592202118,15.76215064815747
-7.535769826494858,-12.4861176187948,16.21920512571463
-8.043921291208122,-13.25343907897471,16.78197203537822
-8.5768735694462,-14.02148991027561,17.4591297180856
-9.131661398720537,-14.77580514028735,18.25834149497686
-9.704068459933142,-15.49865731859985,19.18546290800413
-10.28843246179173,-16.16902124724857,20.24356971906168
-10.87747792543926,-16.76281313389087,21.43183546169421
-11.46220489447203,-17.25350211115986,22.74432768493927
-12.03186807389431,-17.61318118605588,24.1688427078451
-12.57408436693209,-17.81414807259331,25.68595299200704
-13.07510490389146,-17.83097757132174,27.26848615754243
-13.52027782897495,-17.64296648887057,28.88167136034516
-13.89470852342467,-17.23671152297931,30.48415613475954
-14.18409480221529,-16.60846661179236,32.02999925154013
-14.37567926688337,-15.76585743518101,33.47158283864429
-14.45922629371736,-14.72854689968515,34.76318477423551
-14.42790646482177,-13.52757045455133,35.86476042019516
-14.27896587488344,-12.20328469220848,36.74536457126811
-14.0140772181238,-10.80214757257179,37.38565271802099
-13.63931266572123,-9.37279611221372,37.77905126246591
-13.16473654955489,-7.962030175365721,37.93144499304807
-12.60367488880287,-6.611304845625674,37.8595221390749
-11.97176452083205,-5.354186616882548,37.58815698515674
-11.28590722763863,-4.214994992514398,37.14733529409041
-10.56325137808794,-3.208606616176551,36.56912163606345
-9.82029997112997,-2.341209037157186,35.88505713226222
-9.07220865349933,-1.611689778574868,35.12421311722445
-8.332300064988523,-1.013333220166401,34.311963784577
-7.611789276351747,-0.5355487640765847,33.46941561542275
-6.919693132765905,-0.1654363303675255,32.61335789954352
-6.26288465948692,0.1109188370735376,31.75657346837694
-5.646250709947235,0.3074587140309185,30.90835847238622
-5.072914100122333,0.4374595434775977,30.07512903095924
-4.54448789737345,0.5130924389694118,29.26102786426133
-4.061337159694809,0.5451853791856478,28.4684770656283
-3.622830803093549,0.5431344563183144,27.69864973942074
-3.227572615690875,0.5149184899305614,26.95185217418748
-2.873605434021229,0.4671798927889357,26.22782022526248
-2.558586159896465,0.4053436508920923,25.52594011722098
-2.279931799546166,0.3337542310227196,24.84540655198004
-2.034938286041232,0.2558166803104283,24.18533122483784
-1.820874736041546,0.174133100824204,23.54481368315514
-1.635056196214674,0.09062925419854131,22.92298465817047
-1.474898015132681,0.006668539861055964,22.31903003478844
-1.337954854127419,-0.07684774239522427,21.73220176950822
-1.221947111683048,-0.1593938636566967,21.1618204565991
-1.124777239300611,-0.2407462360984172,20.60727292291303
-1.044538110902158,-0.3209220794190221,20.06800719706574
-0.9795152968342292,-0.4001290025660589,19.54352641772232
-0.9281848015544081,-0.4787242647361319,19.03338267661934
-0.8892075587034536,-0.5571825021713369,18.5371713918393
-0.8614217417535305,-0.6360707767601855,18.05452653657673
-0.8438337433481031,-0.71602989839684,17.58511687496669
-0.8356085007292074,-0.7977610818392256,17.1286432526822
-0.8360596962457212,-0.8820171114222469,16.68483693520889
-0.8446402383097601,-0.9695972974962063,16.25345896550932
-0.8609333265593045,-1.06134561300738,15.83430051408032
-0.8846443226014873,-1.158151494735291,15.42718421052146
-0.9155935818373424,-1.260952879780391,15.03196647165544
-0.9537103499291116,-1.370741122962384,14.64854087394447
-0.999027787056986,-1.488567504164786,14.27684265585952
-1.051679151986105,-1.615551085768325,13.9168544784578
-1.111895154044486,-1.752887718486243,13.5686136199301
-1.180002462438681,-1.90186001820162,13.23222083302332
-1.25642334702169,-2.063848145389211,12.90785115409384
-1.341676410804991,-2.240341210268771,12.59576702034835
-1.436378360234774,-2.432949097926933,12.29633412885522
-1.541246742429365,-2.643414453962842,12.01004055826599
-1.657103556814741,-2.873624486862504,11.73751977255144
-1.784879619084213,-3.125622120368212,11.47957823528474
-1.925619514729158,-3.401615857140376,11.23722848154187
-2.080486923309717,-3.703987480488014,11.01172861849936
-2.250770017870423,-4.035296406686542,10.80462934786653
-2.437886539837298,-4.398279085036473,10.61782971050032
-2.643388010121555,-4.795841300484486,10.45364282483968
-2.868962351873187,-5.231040534193161,10.31487289311689
-3.116433957181017,-5.707054647723268,10.20490463242801
-3.387759914777898,-6.22713204331584,10.12780597734662
-3.685020712686596,-6.794517089178514,10.08844428957813
-4.010403222606932,-7.412342975246796,10.09261524736185
-4.366173147790587,-8.083482308891625,10.14718186707026
-4.754633366160338,-8.810343766503442,10.26021846079873
-5.178063733320034,-9.594601196116523,10.44115041714495
-5.638636961229317,-10.43684011290837,10.70087511206925
-6.138304239844669,-11.33610621618048,11.05184160516067
-6.678643477365201,-12.28934244905075,11.50805673664276
-7.260662666718934,-13.29070679810071,12.08497278147147
-7.884551361385617,-14.33077465484955,12.79919752977429
-8.549375175368677,-15.39564982548864,13.6679532727562
-9.252712433276344,-16.46604003386892,14.70820023068658
-9.99023957764695,-17.51639812562065,15.9353386054864
-10.75528368705155,-18.51428878747056,17.36142092673387
-11.5383771104963,-19.42020689728132,18.9928546736091
-12.32687044311076,-20.18813344725324,20.82766670093213
-13.10468365637934,-20.76714260795175,22.85254311896158
-13.8522961427157,-21.10433188098449,25.04004400964969
-14.54708639381933,-21.14919552237849,27.34658897088935
-15.16412007154425,-20.85927310270851,29.71195039861837
-15.67744077597573,-20.20649669685888,32.06098179241011
-16.06183612404331,-19.18321876122823,34.30805510245182
-16.29494055940572,-17.8065899521895,36.36414868422689
-16.35942006800683,-16.11996438647026,38.14579846211098
-16.24490084577979,-14.19046670670048,39.58442118952703
-15.94929302086239,-12.10271705400514,40.634138482064
-15.47924257830501,-9.94972160847421,41.27640457654815
-14.8496069872229,-7.822717449713194,41.52048324205683
-14.08204645588418,-5.801993427848337,41.39988011149146
-13.20299171100713,-3.950313081362475,40.96581444014226
-12.24134113781976,-2.309737376082677,40.27936320517568
-11.22623769789809,-0.9017351333629697,39.40390541059467
-10.18519668477398,0.2702064361401573,38.39905317731215
-9.142737428882251,1.216550730631573,37.31663084778577
-8.119555315301632,1.95728089391643,36.19869558594092
-7.132181962523184,2.517818529622727,35.07722154279524
-6.193031070340346,2.925710683285012,33.97491787828785
-5.310711695616096,3.208220049600212,32.90666689175316
-4.49049912418411,3.39076263032814,31.88117624347867
-3.734874656190342,3.496039258719894,30.90257385595408
-3.044070475211014,3.543679334552471,29.97179528447553
-2.416578702805746,3.550228798751506,29.08770395076937
-1.849602126280057,3.529346869386361,28.24794285110303
-1.339437357918725,3.492112381829631,27.4495479823444
-0.8817898905685825,3.447372846301922,26.68936671843826
-0.4720256502711533,3.402094597328713,25.96432591594253
-0.1053662412399619,3.361690512343575,25.27159003489825
0.2229639937397412,3.330313848288935,24.60864259440285
0.5176310520202401,3.311114268466218,23.97331693404424
0.7831170663012645,3.306456483820477,23.3637955945645
1.023672263601315,3.318104209596474,22.77859209715425
1.243287471815379,3.347373133928226,22.21652456335267
1.445682460423355,3.395256845721622,21.67668736959958
1.634306220988019,3.462529516656537,21.15842469334281
1.812346008895491,3.5498287818897,20.6613081900073
1.982742577553504,3.657721832608769,20.18511996714123
2.1482095456365,3.78675728211166,19.72984134632782
2.31125525616614,3.937504923951931,19.29564750716484
2.474205823301269,4.110585075879153,18.88290789979832
2.639228328209345,4.306688796999281,18.49219222453226
2.808353327675506,4.526589873109286,18.12428175768993
2.983495985188121,4.771149079702643,17.78018581361539
3.166475229776882,5.04131084624737,17.46116314337274
3.359030397290518,5.338092051917286,17.16874805600577
3.562834815464475,5.662562276216693,16.9047809844752
3.779505760660121,6.01581440460219,16.67144308082575
4.010610142803086,6.398924050319775,16.47129418561859
4.257665168254957,6.812895807297135,16.30731314190713
4.52213309159014,7.25859391400383,16.18293887450429
4.805409002198458,7.736654519931617,16.10210988528968
5.108800409853893,8.247376463385978,16.06929877498075
5.433497210599124,8.79058738262583,16.08953704229555
5.780530455359629,9.365482225782086,16.16842369501235
6.150718246342496,9.970431985349618,16.31210912477043
6.544597105321786,10.60276200816987,16.52724329504973
6.962337369538314,11.25850183000381,16.82087471193524
7.403641675747888,11.93211250679409,17.20028418205249
7.867626515820827,12.61620321120638,17.6727355184702
8.352688330746949,13.30125668607935,18.24512492191371
8.85635779633074,13.97539299749926,18.92351285617087
9.375148951070981,14.62421242923548,19.71252827611242
9.904413641519248,15.23077005169819,20.61464664162506
10.43821625848192,15.77574414760089,21.62936166550193
10.96924848603088,16.23786467787956,22.75229680152763
11.4888080005702,16.59466157845623,23.97433498926192
11.98686754899425,16.82357072228386,25.28088031857598
12.45226007301874,16.90339381612614,26.65139572725384
12.8729999095928,16.81604678228003,28.05937582546497
13.23674834672792,16.54845497862658,29.47290093181698
13.53141375588425,16.09437674024207,30.85586692805389
13.7458536780096,15.4558805225714,32.16989262396607
13.8706222156304,14.6441897097127,33.3767818542486
13.89868626357132,13.67966167892633,34.44128640833298
13.82602447240194,12.59078715469868,35.33381403539377
13.65202803883305,11.41226316409656,36.03268914642679
13.3796438056796,10.18236839051366,36.52562386735369
13.01523463019012,8.940005000080577,36.81018909935969
12.56817242825664,7.721826786434955,36.89325685481597
12.05021665459669,6.559835235214038,36.78956702312195
11.47475711760013,5.479708485116144,36.51970606341241
10.85601028839362,4.499971356404379,36.10784286778782
10.2082525132953,3.631962321186172,35.57954583339926
9.545155547630529,2.880440532541674,34.95992558165556
8.879265466343442,2.244619000502607,34.27224157997523
8.221641180470417,1.71940600042532,33.53700843554222
7.581647922409408,1.296670715638087,32.7715590938856
6.966886466711438,0.9664018467343503,31.98997543680019
6.38323088468281,0.7176829494588566,31.20327965922881
5.834945310888241,0.5394548809880667,30.41978455029205
5.32485192001581,0.4210692518976953,29.64551822894561
4.854526406054385,0.3526570262337216,28.88466111673085
4.424502335048892,0.3253457529442182,28.13995455251886
4.034470831262645,0.3313605944135983,27.41305851951245
3.683466576874348,0.3640414064312262,26.70484942110462
3.370034795918895,0.4178030075369656,26.01565786957505
3.092376706973668,0.4880600648895986,25.34545179975926
2.848472942998332,0.5711326567749337,24.69397283107561
2.636185784334311,0.6641439944599616,24.06083456099831
2.45334187890693,0.7649181283422312,23.44559110217025
2.297797567841162,0.8718826788777833,22.84778320543717
2.167489108864187,0.983979594526384,22.26696810240555
2.06047008352744,1.100585497318816,21.7027379775273
1.974938154422191,1.221442190336048,21.15473086566793
1.909253153335539,1.346597250670111,20.62263682388963
1.861948264066065,1.476354221274254,20.10620146087034
1.83173583666455,1.61123167321143,19.60522831492763
1.817509147404134,1.751930282695938,19.11958113098204
1.818341209329442,1.899307016084885,18.64918677265022
1.833481546335614,2.054355512491346,18.19403929289761
1.862351671221055,2.218191777554301,17.75420555276524
1.904539855036592,2.392044338069537,17.32983270360972
1.959795640068656,2.577248044227652,16.92115781870038
2.028024429846921,2.775240735001796,16.52851996282762
2.1092823839632,2.987561995009591,16.1523750143764
2.203771750085872,3.215853220783359,15.79331359559969
2.31183667683369,3.461858173692255,15.45208251716404
2.433959465254203,3.727423118204252,15.12961019619261
2.570757129268042,4.014495519390296,14.82703655596116
2.722978041884994,4.325120093156261,14.54574795111846
2.891498339065079,4.661430756154662,14.28741767249079
3.077317631035738,5.025636698362848,14.05405255285429
3.281553425390631,5.420000388526987,13.84804609505311
3.505433490662409,5.846804811141296,13.67223834233155
3.750285176429601,6.308306617692659,13.52998236079378
4.017520450032224,6.806671157785226,13.42521664241117
4.308615105904394,7.343884556967123,13.36254188139874
4.625080250183354,7.921637174543124,13.34729932268307
4.968423765960607,8.541171996942921,13.38564610259458
5.34009903974116,9.203090956931787,13.48462055695946
5.741437811495446,9.907112067842196,13.65218721839546
6.173563659947672,10.65177100651095,13.89724705321745
6.637282450495684,11.43406291497905,14.22959338050361
7.13294620605429,12.24902445439744,14.6597880403749
7.660287526416143,13.08926344962638,15.19892623499301
8.218223167093356,13.94445482313939,15.85825307834297
8.804628047828919,14.80083783631279,16.64859203490122
9.416085179559666,15.64077132574871,17.5795478311368
10.0476231120592,16.44242985717559,18.65845782102782
10.69246064827145,17.17975163734584,19.88909060541661
11.34178844989782,17.82277260941124,21.27013309918583
11.98462774774907,18.33849052479038,22.79356917349542
12.60781562150031,18.69238451826904,24.44313131082556
13.19617101431407,18.85065533219916,26.19308967613533
13.73289167184579,18.78313879628439,28.00770792149032
14.2002153992395,18.466683221003,29.84170939026087
14.58034691112274,17.88859429296794,31.64202649540134
14.85660538979465,17.04958849692759,33.35092823221987
15.01469451736702,15.96562515880681,34.91034637718421
15.04394876182515,14.66806945205699,36.2669054027951
14.93838268271957,13.20189706358212,37.37689975333485
14.69737725025139,11.62204329427303,38.21035910193062
14.32588331358527,9.988417543365687,38.75346299620563
13.83409959039735,8.360411925917985,39.00889750094167
13.23667181963604,6.791824234499984,38.99419064472303
12.55153731931507,5.326964947676055,38.7384779239114
11.79858572313719,3.998390390266788,38.27840872312711
10.99831385020035,2.826320020313579,37.65395309612429
10.17062484914007,1.819474499631736,36.90473122958507
9.333872226146587,0.9768850391207837,36.06724540387758
8.504194022249159,0.290184382188452,35.17313797809009
7.695134236599724,-0.2540399488271329,34.24839627379962
6.917514836537414,-0.672123150384464,33.31330535116852
6.179503855418582,-0.9815906525825754,32.38290873787278
5.4868206909541,-1.199864752573708,31.46775299371719
4.843024539162653,-1.343384993570819,30.5747382257457
4.249841643041489,-1.427076814363868,29.70795171834557
3.707498321278115,-1.464089195430718,28.86941206873296
3.215037386653691,-1.465724944727857,28.05969031668776
2.770604448863895,-1.441498726446364,27.27840133885591
2.371697373361387,-1.399272217685015,26.52457483976784
2.015376948248814,-1.345429511410715,25.79692325568904
1.698439925905626,-1.285067476837322,25.09402644210093
1.417557446000981,-1.22218478403524,24.41445231873335
1.16938277589528,-1.159859857134903,23.75683027927748
0.9506326225963919,-1.100412561009969,23.11989117600612
0.7581462044173726,-1.045547426322518,22.50248468110004
0.5889259820862136,-0.9964781069139934,21.90358212983127
0.4401635477643163,-0.9540338867623933,21.3222706990679
0.309253726758219,-0.9187496684844424,20.75774298867277
0.1937995037375544,-0.8909411637908885,20.20928471463907
0.09160996760199946,-0.8707670922408948,19.67626222662229
6.930894069246962e-4,-0.8582801596684627,19.15811085800294
-0.08075518886729256,-0.8534684841869095,18.65432463716303
-0.1543643697392501,-0.8562889987368402,18.16444757685501
-0.2216043857621829,-0.8666942052018596,17.68806656759562
-0.2838014332495143,-0.8846534986854222,17.22480579442822
-0.3421541095492696,-0.9101701291296488,16.77432254670915
-0.3977494556556161,-0.943294725424329,16.33630427783196
-0.4515786254790356,-0.9841361768600682,15.91046678199568
-0.5045519994697387,-1.032870549275962,15.49655337879717
-0.5575136369372955,-1.089748608712127,15.09433502751454
-0.6112550214265053,-1.155102433358501,14.70361132783938
-0.66652809962951,-1.229351514201896,14.32421240063306
-0.724057648908826,-1.313008674775728,13.95600168035885
-0.7845530335894564,-1.406686079286461,13.59887969032683
-0.8487194274150412,-1.511101544339009,13.25278891349352
-0.9172685902759771,-1.627085320447019,12.91771991636713
-0.9909292924922362,-1.755587463110266,12.59371893293221
-1.070457480216674,-1.897685866683932,12.280897170948
-1.156646271211148,-2.054594984235307,11.97944216613634
-1.250335861256431,-2.227675199052582,11.6896315823426
-1.35242340728653,-2.41844274345402,11.41184993936123
-1.463872933002498,-2.628579971790906,11.1466088461882
-1.585725274655268,-2.859945679121362,10.8945714269532
-1.719108046621508,-3.11458500486648,10.65658174977787
-1.865245555188253,-3.394738258996634,10.43370020387134
-2.025468520384047,-3.702847740641405,10.22724591338782
-2.201223374174852,-4.041561264999229,10.03884742004974
-2.394080781661555,-4.413730648698338,9.87050299627287
-2.605742870870962,-4.822402795642361,9.72465204325279
-2.838048444819346,-5.270800238925118,9.6042590472237
-3.092975172706237,-5.762286989667788,9.512911455086014
-3.372637398789319,-6.300314280005796,9.454932502929946
-3.679277749066189,-6.888339230684724,9.435509364027661
-4.015250138030774,-7.529707609012348,9.460835801293927
-4.382991063401628,-8.227489697526506,9.538266571717699
-4.78497521643416,-8.984255973989699,9.676477816745331
-5.223650436883205,-9.801777051915572,9.885623178842911
-5.701345944776924,-10.6806306109675,10.17746893593253
-6.220146681280066,-11.61969765701225,10.56548255024197
-6.781725672313188,-12.61553266915214,11.06483730175092
-7.387125908677668,-13.66159891808635,11.69228108396513
-8.036483818018967,-14.74737409822207,12.46580071322148
-8.728688724154399,-15.85735566332174,13.40399638326307
-9.460977739227594,-16.97003331578314,14.5250686002182
-10.22847450082173,-18.05695038936602,15.84531969568094
-11.02369421968624,-19.08204556566647,17.37709529389635
-11.83605733242208,-20.00154395000736,19.1261525608953
-12.65147906541376,-20.76473347724502,21.08855633626125
-13.45212943144623,-21.31598601426428,23.24737863759015
-14.21648109049888,-21.59831627437197,25.56969944226604
-14.91977059047637,-21.55856752022081,28.00463144904843
-15.5349785095343,-21.15394575968702,30.48323133229936
-16.03437413321561,-20.35912792034847,32.92109724119522
-16.39156731310375,-19.17266898245579,35.2240831958169
-16.58387743485268,-17.62113810325693,37.29686928648243
-16.59470059065367,-15.75954918510726,39.0532527543495
-16.41547852383432,-13.66732845495547,40.42627110845661
-16.0468895101608,-11.4401579731488,41.37599076997954
-15.49900673810202,-9.179182166263994,41.89321155255436
-14.79037601036783,-6.979803559532866,41.99836680834608
-13.94618805829733,-4.922314947158063,41.73616030295579
-12.99588962728007,-3.065937047672213,41.16748445222933
-11.97064434870192,-1.446777773670497,40.36057142373624
-10.90101435203493,-0.0792343971142988,39.38310075758704
-9.815119116169928,1.040260835605763,38.29634789525645
-8.73738795914015,1.928409554318908,37.15172508944135
-7.687899269631377,2.610190099753231,35.98948807156587
-6.682216609981492,3.114665318142755,34.8390639264077
-5.731593105280348,3.471772770981367,33.72037837486157
-4.843412158531769,3.710131163180167,32.64564136017114
-4.021750869323079,3.855729030975429,31.62119943040609
-3.267980085707496,3.9312928148118,30.64921734319723
-2.58134305810449,3.956128271098908,29.7290758621495
-1.959478465590781,3.946260164408824,28.85845803899126
-1.398871477489903,3.914737633814601,28.03414615952033
-0.8952286711430032,3.872013423112335,27.25257502932158
-0.4437800815149931,3.826338485833524,26.510193750996
-0.03951565858062162,3.7841380017197,25.80368509639476
0.3226349137298304,3.750351502360421,25.13008416574719
0.6476698397019844,3.728730336661125,24.48682939583123
0.9404216358405781,3.722091879808487,23.87177081740028
1.20549465982044,3.732533172264826,23.2831535154957
1.447227118372639,3.761608159149437,22.71958871843261
1.669671982644223,3.810473133500678,22.18002075478553
1.876592204450919,3.880004850624625,21.66369507457671
2.071466471735483,3.970895366560232,21.17013040135471
2.257502460233466,4.083727127324623,20.69909664893177
2.437655136856124,4.219031284005272,20.25059931440373
2.614648159892619,4.377331672296427,19.82487049756795
2.790996814459783,4.559176388114921,19.42236637916859
2.969031230775542,4.76515841442027,19.04377082781284
3.150918868488042,4.995926303089899,18.69000473128103
3.338685421504834,5.252185482364671,18.36224061197765
3.534233412025241,5.534690337927024,18.061922049305
3.739357805964813,5.844226798824629,17.79078736149095
3.955757999905375,6.181584746095146,17.55089686683448
4.185045506859708,6.547519154833101,17.34466282087535
4.428746609394729,6.942698489514104,17.17488078154808
4.688299159855256,7.36763851803116,17.04476065633093
4.965042596474413,7.822619427245576,16.95795499898315
5.26020012247398,8.307583967331167,16.9185812141222
5.574851879704424,8.822014406015269,16.93123316655679
5.909897863603797,9.364786452922552,17.00097626489955
6.266009307485946,9.933999174125878,17.1333184118241
6.643567360097469,10.52678145498727,17.33414735591152
7.042588155672552,11.1390780184694,17.60962309661799
7.462633912014895,11.76542161409127,17.96601236333343
7.9027105859133,12.39870297683715,18.4094512594441
8.361153969855106,13.02995662199851,18.94562258783003
8.835508023006868,13.64818836188623,19.57933703136145
9.322401746894876,14.2402790676643,20.3140133045291
9.817434012307324,14.79100751067259,21.1510627084296
10.3150792457757,15.28324116938328,22.08919904148275
10.80863040941748,15.69834489014353,23.12371564381813
11.29019861036281,16.01684978576511,24.24579622711543
11.75079003221803,16.21940524288162,25.44195178920864
12.18047956505084,16.28800300310622,26.69369663102533
12.56869539640227,16.20741437138226,27.97758441102013
12.90461913823328,15.96672458975866,29.26571163059256
13.17769183437076,15.56079275128302,30.52675421300364
13.37819869176484,14.99142659769679,31.72753177789263
13.49788732162198,14.26805593334521,32.83500163217744
13.53055956277762,13.40772872096953,33.81848827311028
13.47256983463465,12.43434194205838,34.65187936697549
13.3231667259285,11.37714172983355,35.31549064015783
13.08463017999704,10.26865695386905,35.79733512126479
12.7621821295835,9.142333836311487,36.09362457836001
12.36367887318709,8.030188054491818,36.20846185641632
11.89912245902343,6.960772739398482,36.15281873666439
11.38004985107746,5.957683728079278,35.9430008375344
10.81886887452749,5.038711769047413,35.59885597101953
10.2282081475418,4.215636092759073,35.1419798228499
9.620336556644597,3.494561425480695,34.59412393094586
9.006690271276204,2.876646031271625,33.97593651969238
8.39752615988766,2.359053385019126,33.30608880624455
7.801703332870943,1.935976346874796,32.60077452312988
7.226581576242087,1.599617421376711,31.873526987603
6.678017392872771,1.341049387901031,31.13527692817867
6.160434863017271,1.150918123359047,30.39457132124145
5.676948565208903,1.019978796064646,29.65788251506602
5.229518154141971,0.939476342408203,28.92995192132983
4.819117766090618,0.9013921342030623,28.21412891399466
4.445907359653192,0.8985830124443785,27.51268038468092
4.109396833753555,0.9248386309267723,26.82705825966309
3.808596983920011,0.9748802547618278,26.15812085735501
3.54215394038448,1.0443202325242,25.50630956058964
3.308465679791579,1.129597244841769,24.87178548509484
3.105780587011095,1.227898656830281,24.25453229234564
2.932278964207123,1.33707810698572,23.65443160273096
2.786138944225507,1.455573908560229,23.07131707674488
2.66558855805607,1.582331878142169,22.50501248528088
2.568945809633875,1.716734752149277,21.95535821242003
2.494648587032806,1.858539305599519,21.42222976592833
2.441276133511078,2.007821555269164,20.905551089548
2.407563648539282,2.164929931232312,20.40530481193451
2.392411411458417,2.330445972231578,19.92154103772142
2.394889634672853,2.505151890978373,19.45438587917236
2.414240069461314,2.690004226764382,19.00405062692207
2.44987521159609,2.886112725351601,18.57084224724655
2.501375788991529,3.094723537538439,18.15517575289743
2.56848706038203,3.317205790538335,17.75758890786339
2.651114311809208,3.555040546211563,17.37875967830658
2.74931780457099,3.809811105352785,17.01952681873044
2.863307301466899,4.083193537151169,16.68091397147072
2.993436174188492,4.376946197955169,16.36415764619117
3.140194969518358,4.69289684453096,16.07073942043754
3.304204181133163,5.032925735700024,15.80242264623513
3.486205832450805,5.398942845331372,15.56129384098508
3.687053319178538,5.792856974155852,15.34980875753989
3.907698783246979,6.216534146988924,15.17084283466155
4.149177088599073,6.671742222317638,15.02774528182521
4.412585241351302,7.160078141722678,14.92439539703967
4.699055842571017,7.68287374556111,14.86525878658043
5.009722886666808,8.24107564638672,14.85543987414886
5.345677935388338,8.835094392998524,14.90072537110056
5.707914431850552,9.46461824513964,15.00761115163517
6.097257713336381,10.12838755873489,15.18330218656762
6.514278202337509,10.82392739623671,15.43567184871339
6.959185400080073,11.54723897266559,15.7731631433546
7.431700811297162,12.29245546521145,16.20461056999714
7.930908970049539,13.05147513488219,16.73895802320054
8.455087526892989,13.8135951373702,17.38484645148599
9.001520126153368,14.56518304332104,18.15004650162794
9.566299746800047,15.28943950228697,19.04071821829889
10.14413538816408,15.96632309594662,20.06049457432122
10.72818130439408,16.57272398656442,21.20941061246085
11.3099148866608,17.08298113543401,22.48273668708186
11.8790956585263,17.46983126681794,23.86982160357719
12.42384192695884,17.70584799993381,25.35310397126194
12.93086107292591,17.76536974474918,26.90749661457954
13.38586171880921,17.62682362614014,28.50037233537161
13.77415908986835,17.27523869248941,30.09235943742739
14.0814584851804,16.70462746330158,31.63907533804649
14.29476839244255,15.91983549193923,33.09378238118888
14.40336031564378,14.93745323105724,34.41075985030125
14.39966548919083,13.78548097679622,35.54899345767012
14.27998854900111,12.50163538243288,36.47564794397107
14.04493137540789,11.13044617172509,37.16876505716915
13.69945721740131,9.719544099183988,37.6187433133401
13.25257905283961,8.315708726440635,37.82838614321773
12.71671440205865,6.961274811346304,37.81158685618891
12.10679735809393,5.691384018353018,37.59096950774251
11.43926657607726,4.532357383595006,37.19495656752772
10.73105120250623,3.501223871356614,36.65475942386952
9.998658230593138,2.606238973243825,36.00170265870678
9.257432548522617,1.848105965991962,35.26514364467572
8.52102454936891,1.221578858847495,34.4710878916536
7.801067598772091,0.7171616727060435,33.64146789872736
7.107043696383647,0.3226931035267923,32.79396858704219
6.446301740447513,0.02468980844225244,31.94224634418577
5.824187831772449,-0.1906045985334118,31.09639025545977
5.244248656130425,-0.3364638485496526,30.26349825789411
4.708474524429573,-0.4251829515710441,29.44827428225021
4.217555879065746,-0.4677931061849243,28.65358552386794
3.771134401193595,-0.4739363122889757,27.88094664859252
3.368036343308105,-0.451853078220302,27.13091816824041
3.006480952047271,-0.4084446229255518,26.40341966651559
2.684260773971372,-0.3493797277152688,25.69796628677637
2.398893384574516,-0.279224433723154,25.01384045432923
2.147745864260912,-0.2015794690055427,24.35021162105367
1.928134394626789,-0.1192154864487215,23.70621601951827
1.737401870962715,-0.03420002967622141,23.08100680721763
1.572976591046775,0.05198714299358381,22.47378309970683
1.432415014586136,0.1383519011729129,21.88380455005103
1.313431385161408,0.2242970700002231,21.31039649598795
1.213916731757043,0.3095468088588101,20.75294933215037
1.131949462863487,0.3940831683963225,20.21091468036501
1.065799460085236,0.478093724832317,19.6838001025005
1.013927286722838,0.5619291008266958,19.1711634895571
0.9749798591416176,0.6460691810485741,18.67260782618538
0.9477836893131141,0.7310968841208363,18.18777673250474
0.9313365970558728,0.817678437988968,17.71635099107867
0.9247986096377055,0.906549207682229,17.25804614843931
0.9274826128200035,0.9985042326862462,16.81261121589059
0.9388451887808282,1.094392738917584,16.37982846706224
0.958477969994482,1.195115993049887,15.95951432792929
0.9860997513177298,1.30162796167211,15.55152137045643
1.021549532509941,1.414938322436929,15.15574144817795
1.064780607568123,1.5361174475649,14.77211004750918
1.115855773092665,1.666303040704285,14.40061197059126


==> Figures/animation4b-4.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361


==> Figures/animation4b-5.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074


==> Figures/animation4b-6.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588


==> Figures/animation4b-7.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634


==> Figures/animation4b-8.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089


==> Figures/animation4b-9.csv <==
"xcoord","ycoord","zcoord"
-5.0,-5.0,-5.0
-4.939688837696759,-3.729569610562418,-3.614416016151803
-4.756820092141716,-2.302482301540246,-2.230680381872936
-4.447144589626386,-0.6988036407164375,-0.8563163258896183
-4.005165302798444,1.096305162084563,0.5042413434465638
-3.42475478723934,3.0922687496981,1.850438367323963
-2.699754876642448,5.292547566842789,3.186603208639342
-1.824586226337199,7.693768231775434,4.523000401021393
-0.7949033118924207,10.28440147318403,5.876759852862929
0.3916588587357186,13.04283106121451,7.272480352144531
1.734590096984648,15.9346778365889,8.74226684556303
3.229402563390125,18.90933931387192,10.32490996416995
4.866271610433563,21.89591473143393,12.06386051318883
6.628407915014615,24.79904289402728,14.00361648498325
8.49022406821528,27.49569769241543,16.18417870496905
10.41548217062805,29.83461304406966,18.63342948337931
12.35577929411626,31.64057429877642,21.35775185882313
14.2499194536446,32.72597453965884,24.33200768020549
16.02487025595805,32.91129585545567,27.49106640860845
17.59900392786339,32.05407244742418,30.72608890154144
18.88805338021975,30.08239920978243,33.88905979414953
19.81360329953736,27.0250824544591,36.80783565850607
20.31306155008741,23.02809335961918,39.31087336933091
20.3492040718781,18.34839790680047,41.25659435920023
19.91698408871369,13.3224207961187,42.55907689297585
19.04568370333497,8.315383828976643,43.20175669277319
17.79565071219389,3.665128651896906,43.23480768418823
16.25036459835457,-0.3642886582514286,42.75804977316022
14.50577155578524,-3.608699781235399,41.89625163033263
12.65926104675262,-6.007231488753634,40.77510495423982
10.8002909236657,-7.587768513326395,39.50393271879976
9.003828213879974,-8.442620603199831,38.16730214682325
7.326880754045215,-8.702153195917056,36.82433605566239
5.80774266438808,-8.511631438621945,35.51280604946941
4.467252237391936,-8.013702943596908,34.25500306370287
3.311305615161154,-7.336846427561316,33.06323760212461
2.333972745140229,-6.5889699650807,31.94391295712235
1.520726181714806,-5.854935829307752,30.89999398303912
0.8514578376840772,-5.196802810946363,29.93220478553626
0.3030961627891944,-4.655771105297623,29.0394638396445
-0.1482608775266845,-4.255054527019966,28.21901754385571
-0.5257109221269887,-4.003129490060166,27.46658176237388
-0.8503800056368109,-3.896997495656087,26.77663417356799
-1.140668222029535,-3.925241700053648,26.1428684921724
-1.411843026288648,-4.070759801807427,25.55874296254419
-1.675913359479076,-4.313120897765007,25.01802709458491
-1.941721174163965,-4.630531931462031,24.51525923662624
-2.215192687543541,-5.001419588758142,24.04605730169828
-2.499698311245087,-5.405644434094465,23.60726155454945
-2.796477036473003,-5.825371531931849,23.19692139315175
-3.105087898315865,-6.245628587246373,22.81416141707143
-3.423857975116203,-6.654589205384949,22.45897360429611
-3.75030314134383,-7.043624333274805,22.13198298919355
-4.08150432995729,-7.407168148813065,21.83422661163562
-4.414428139883595,-7.742444899718126,21.56697321908833
-4.746186000959066,-8.049100449251315,21.3315976186605
-5.074230591344319,-8.32877716950502,21.12951130583073
-5.396491694329812,-8.584664271776743,20.96214164030955
-5.71145618798036,-8.821048646866783,20.83094601540328
-6.01819847157068,-9.042884589222302,20.73744502189222
-6.316368489388012,-9.255394901558896,20.68325889765859
-6.606144778434127,-9.46371105665787,20.67013371930074
-6.888159801824491,-9.672556370896194,20.6999469685609
-7.163404377060135,-9.88597345421223,20.7746855711254
-7.433117388789954,-10.10709544594514,20.89639274758821
-7.69866628964002,-10.3379596382452,21.06708275616522
-7.961423223825521,-10.57936196277112,21.28862477390553
-8.22264102654509,-10.8307514133548,21.56259885194696
-8.483332914480702,-11.09016471611353,21.89012829139596
-8.744159430372255,-11.35420330115359,22.27169416337855
-9.005326157754673,-11.61805664969823,22.70693926340517
-9.266495871911376,-11.87557804884599,23.19447069042217
-9.526719094185832,-12.11942022746823,23.73167248605131
-9.784387379248034,-12.34123871764681,24.31454219647752
-10.03721395223452,-12.53196949151618,24.93756746869213
-10.28224634659972,-12.68218392731324,25.59366031722085
-10.51591527032605,-12.78251812995971,26.27416681582421
-10.73412284909687,-12.82416512228409,26.96896797426158
-10.93237151085253,-12.79940803873828,27.66668288522269
-11.10593204090414,-12.70216145890485,28.35497764348808
-11.25004586049237,-12.52847830200686,29.02097335707444
-11.36015266514466,-12.27697354228352,29.65173475923725
-11.43213069236407,-11.94911560996917,30.23480910738787
-11.4625336975862,-11.54934325864995,30.75877527471838
-11.44880685991844,-11.08498018961008,31.21375729622567
-11.38946385845263,-10.56594047007882,31.59185674099154
-11.28420953860629,-10.00424180099519,31.8874648003589
-11.13399684141867,-9.413366934710242,32.09742729897228
-10.94101251935804,-8.807531804575666,32.22105210731649
-10.70859281223817,-8.200928883478369,32.2599659518898
-10.44107674673611,-7.607014338769359,32.21784343826137
-10.14361013234722,-7.037898172894365,32.10004273327343
-9.821916960738722,-6.503880044718752,31.91318830040791
-9.482056427075417,-6.013153293494665,31.66474108425983
-9.130183211161386,-5.571679482194082,31.36259146427493
-8.772326333303033,-5.183218573891356,31.01470177860404
-8.414198388405092,-4.849487564980845,30.62881517560757
-8.061042883882493,-4.570413680075514,30.21223774359384
-7.717523333992657,-4.344446679422115,29.77169259792183
-7.387654136842408,-4.168897340438988,29.313238584306
-7.074770358497792,-4.040274359572295,28.84224265537855
-6.781531490158621,-3.95459842740561,28.36339354880207
-6.509953018958915,-3.90767895413782,27.88074465359168
-6.261459161999914,-3.895345092113248,27.3977753299573
-6.036950210097932,-3.913627871327173,26.9174619171853
-5.836878450847718,-3.958894254002389,26.44235179976994
-5.661327436491418,-4.027936735311382,25.97463591059265
-5.510090298870737,-4.118023893056382,25.516216762025
-5.382743786947375,-4.226918198428449,25.06877044235304
-5.278715635412392,-4.352867635545391,24.63380199713818
-5.197343714420247,-4.494577421149549,24.21269427596724
-5.137926130249685,-4.651167526041439,23.80675072601889
-5.099762031097586,-4.822120907026847,23.4172328189304
-5.082183320000301,-5.007226465156696,23.04539286330458
-5.084577795458681,-5.206519830550863,22.69250292685899
-5.106404442748081,-5.420224192345335,22.35988050209394
-5.14720170137945,-5.648692582854681,22.04891141846888
-5.206589554418595,-5.892352312510717,21.76107034427574
-5.284266241169856,-6.151651650632938,21.497939037765
-5.380000303160249,-6.427008363395858,21.26122230014471
-5.493618550279634,-6.718759356869903,21.05276135068361
-5.624990393814121,-7.027110430369938,20.8745440830486
-5.774008849123734,-7.352085024831436,20.72871136927404
-5.940568375015189,-7.693470856514778,20.61755825233924
-6.124539601017888,-8.050763466259617,20.54352851285862
-6.325740909289787,-8.423106002255505,20.50920071854717
-6.543906796710714,-8.809225008599023,20.51726348461679
-6.778652957667474,-9.20736263541977,20.57047731945658
-7.029438112904478,-9.615206542367376,20.67162015000195
-7.295522779120608,-10.02981985381796,20.8234134831059
-7.57592544198073,-10.44757484494152,21.02842625493618
-7.869376973909307,-10.86409556907683,21.28895386634094
-8.174274634089358,-11.2742163109492,21.60687083478334
-8.488637598163423,-11.67196443611641,21.98345705735334
-8.810066669897344,-12.05057769152701,22.41920000379555
-9.135711584218756,-12.40256698718983,22.91357832051333
-9.462250048376449,-12.71983575336816,23.46483629970233
-9.785883278410612,-12.99386565392676,24.06976326046907
-10.10235312952141,-13.21597527484006,24.72349668266601
-10.40698582206667,-13.37765303427317,25.41937224282363
-10.69476655326028,-13.47095787084001,26.14884677733462
-10.96044780770476,-13.48897158149906,26.90152051871397
-11.19869185908568,-13.42627589732685,27.66528160983767
-11.40424483565998,-13.27941703350366,28.42658810101723
-11.5721360168726,-13.04731258323785,29.17089023986993
-11.69789213917972,-12.73155249949911,29.88317971847573
-11.77775298293307,-12.33654945119643,30.5486346209404
-11.80887204391602,-11.86950501808711,31.15331207392632
-11.7894852776971,-11.3401764581712,31.68482846971909
-11.7190321629124,-10.76045186002182,32.13296268919497
-11.59821674860222,-10.14376562263316,32.49012283509074
-11.42900161110722,-9.504406933767589,32.75163149038535
-11.21453404556445,-8.856787204659154,32.91580621404239
-10.9590104010695,-8.214735724381361,32.98383697242039
-10.66749023419563,-7.590885764890786,32.95948587409091
-10.34567607126487,-6.996197862219271,32.84865280484455
-9.999676545467942,-6.439646499746781,32.65886069556257
-9.635770436232796,-5.928075013186554,32.39871550448348
-9.260186993144835,-5.466204876138892,32.07738971039362
-8.878914448233543,-5.056772073870277,31.70416660993726
-8.497544490235999,-4.700756011547027,31.28806887533628
-8.12115633525721,-4.397664970318025,30.83758128630413
-7.754240379088802,-4.145845244751905,30.36046619829524
-7.400658564191942,-3.942787092832451,29.86366214474199
-7.063636656361776,-3.785407872209682,29.35325117453767
-6.745782567452419,-3.670299918339967,28.83447869507589
-6.449124546563258,-3.593936980084372,28.31181001030894
-6.175163310163307,-3.552837934145351,27.78900961782227
-5.924932802665709,-3.543689958118361,27.26923194407128
-5.699065104669815,-3.563435482372665,26.75511499974775
-5.497855902849498,-3.609328308303817,26.24887105696501
-5.321327807850491,-3.678964553400432,25.75237067925849
-5.169289594159855,-3.770293822522575,25.26721819321395
-5.04139010682256,-3.881615425530676,24.79481798114597
-4.937166123216453,-4.011563726699246,24.33643185136602
-4.856083877026576,-4.159085933953346,23.89322828196319
-4.797574257591727,-4.323414887036012,23.46632461501082
-4.76106190650995,-4.504038722841527,23.05682337273031
-4.74598856150953,-4.700668700784053,22.66584383483756
-4.751831061164959,-4.913205964358896,22.29454990242811
-4.778114437439313,-5.141707591825244,21.94417511029588
-4.824420498560089,-5.386351940037109,21.61604545690778
-4.890392252570612,-5.647403000730407,21.31160051032276
-4.97573445033311,-5.925173258967876,21.03241302281466
-5.08021044254194,-6.219984362399329,20.78020704512535
-5.203635454087459,-6.532124774589492,20.55687426774588
-5.345866285942483,-6.861803497563247,20.36448802383778
-5.506787364610987,-7.209098915096085,20.20531405815212
-5.686292977582556,-7.57390184275802,20.08181679142157
-5.884265466796515,-7.955851994244249,19.99665938621536
-6.100549109202024,-8.354267315001778,19.95269545018535
-6.334919404816762,-8.768066030538339,19.95294970774414
-6.58704753180039,-9.195681852054141,20.00058445779353
-6.856459831660335,-9.634973624278288,20.09884815987366
-7.142492375457301,-10.08313183606804,20.25100212777374
-7.444240955524567,-10.53658587830162,20.46022116546339
-7.760507268599459,-10.99091773384817,20.72946420042722
-8.08974262376593,-11.44078988056207,21.0613117371858
-8.429991231583424,-11.87989746421743,21.45776848070243
-8.778836001739096,-12.30095703142987,21.92003198254848
-9.133350761210172,-12.69574594546803,22.44823182130861
-9.490063830992135,-13.0552075332519,23.04114871710831
-9.844938846443862,-13.36963638711055,23.69592897804057
-10.19337939978976,-13.62895535499697,24.40781636622259
-10.53026429888768,-13.82308994054577,25.16993004779921
-10.85001971920897,-13.94243670454792,25.97312252234853
-11.14673303110424,-13.97840994122171,26.80595372070963
-11.41431043877996,-13.92403631448654,27.65481508725684
-11.64667674762822,-13.77455216057255,28.50422896020126
-11.83801078613732,-13.52794558721279,29.33733327899013
-11.98300472803261,-13.18537865833554,30.13654029782634
-12.07713053886697,-12.75142698086339,30.88433301785147
-12.11689293621124,-12.23408686027562,31.56413857885061
-12.10004653201684,-11.64452368714581,32.16119898328756
-12.02575591546666,-10.99656652266901,32.6633511479588
-11.89468157183653,-10.30598770737815,33.06163358529853
-11.70898135589997,-9.589636140596411,33.35065629438218
-11.47222579797367,-8.864512478986901,33.52870063543725
-11.18923446111598,-8.14687985198317,33.59755129150068
-10.86584843460165,-7.451494084593305,33.56209591487408
-10.50865962817148,-6.791015587630429,33.42975346390547
-10.12472011705223,-6.175636244306253,33.20980563326486
-9.72125429310723,-5.612924892184504,32.91270633041147
-9.30539347963258,-5.107869702666246,32.54943385874996
-8.883947818713285,-4.663078313649043,32.13093318033989
-8.463224626179295,-4.279088095890866,31.6676757372305
-8.048896928144817,-3.954738571090002,31.1693456175248
-7.645921208900899,-3.687563642120387,30.64464591489652
-7.258499885816478,-3.474170401271823,30.10120908857184
-6.890081785032566,-3.310581524067143,29.54558993286108
-6.543392819775795,-3.192527896939555,28.98331858171224
-6.22048894689214,-3.115686127378536,28.41899262843617
-5.922824026020373,-3.075861525625047,27.85639074919479
-5.651326168082778,-3.069121058132061,27.29859419354676
-5.406477315849627,-3.091882950081965,26.74810643972544
-5.188391984981799,-3.140970462610249,26.20696477816928
-4.996892199945286,-3.213637298841784,25.67684038423879
-4.831576623183062,-3.307571453813606,25.15912553202413
-4.691882671256282,-3.420883389010838,24.65500804646777
-4.577141036134873,-3.552083373915473,24.16553400013654
-4.486622496185496,-3.700051816761122,23.69166015708089
-4.419577230131652,-3.864005473460266,23.234297865119
-4.375267061480096,-4.043461608768163,22.79435009728596
-4.352991183266857,-4.23820149420478,22.37274321909028
-4.352105963878198,-4.448234055825203,21.97045486551992
-4.372039431522628,-4.673760017118716,21.58853908696984
-4.412300991857695,-4.915136501029731,21.22814968806269
-4.472486861516377,-5.172841743516805,20.89056244786195
-4.552281608460437,-5.447439314417209,20.57719667585939
-4.651456084755348,-5.739541027993974,20.28963632080096
-4.769861923506366,-6.049767547629469,20.02965059996418
-4.907422653312137,-6.378705543531622,19.79921384296526
-5.064121364251473,-6.726860151345593,19.60052393273131
-5.23998474287847,-7.09460141207949,19.43601836235488
-5.43506318457533,-7.48210336652141,19.30838649627382
-5.649406596116024,-7.889274556561074,19.22057611642735
-5.883035428067359,-8.315678888773334,19.17579174331633
-6.135906437644451,-8.760446191768965,19.17748155300519
-6.407872693975145,-9.222172410156348,19.22930898519322
-6.698637420449796,-9.698810297181574,19.33510440034427
-7.007701449216412,-10.18755277335409,19.49879147613377
-7.334304371994829,-10.68471288245128,19.72428256205492
-7.677359943302648,-11.18560654826241,20.01533711983762
-8.035386960150436,-11.6844471120421,20.37537791378102
-8.406437731953252,-12.17426381674125,20.80726108644371
-8.788027373581219,-12.64685976319858,21.3129990063788
-9.17706847866115,-13.09282796501064,21.89343913770328
-9.569817185120248,-13.50164630572744,22.54790838588048
-9.96183808781859,-13.86187254283701,23.27384041500887
-10.34799665827184,-14.16145791091114,24.06641290160531
-10.7224884874794,-14.38819123233035,24.91823160591397


==> Figures/animation5a-0.csv <==
"xcoord","ycoord"
0.0,1.0


==> Figures/animation5a-1.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757


==> Figures/animation5a-10.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579


==> Figures/animation5a-11.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154


==> Figures/animation5a-12.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857


==> Figures/animation5a-13.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972


==> Figures/animation5a-14.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354


==> Figures/animation5a-15.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706


==> Figures/animation5a-16.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454


==> Figures/animation5a-17.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104


==> Figures/animation5a-18.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018


==> Figures/animation5a-19.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441


==> Figures/animation5a-2.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553


==> Figures/animation5a-20.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441
0.3092314901774304,1.117644662216571
0.362650361294501,1.009984805926242
0.4102882116064263,0.8868129064599385
0.4514199045998998,0.7502710991972924
0.4854309028921563,0.6026180795405831


==> Figures/animation5a-21.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441
0.3092314901774304,1.117644662216571
0.362650361294501,1.009984805926242
0.4102882116064263,0.8868129064599385
0.4514199045998998,0.7502710991972924
0.4854309028921563,0.6026180795405831
0.5118218084887717,0.4461799494219245
0.5302107811011937,0.2833149846406551
0.5403345377006875,0.1163921579435964
0.5420485779845717,-0.05221868808742153
0.5353271355731871,-0.2201486100309185


==> Figures/animation5a-22.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441
0.3092314901774304,1.117644662216571
0.362650361294501,1.009984805926242
0.4102882116064263,0.8868129064599385
0.4514199045998998,0.7502710991972924
0.4854309028921563,0.6026180795405831
0.5118218084887717,0.4461799494219245
0.5302107811011937,0.2833149846406551
0.5403345377006875,0.1163921579435964
0.5420485779845717,-0.05221868808742153
0.5353271355731871,-0.2201486100309185
0.5202631485912931,-0.3850278200650056
0.497068303218939,-0.5444853737324602
0.4660729577844452,-0.6961550723225038
0.4277255310052605,-0.8376916445089255
0.3825907637987638,-0.9668000068850906


==> Figures/animation5a-23.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441
0.3092314901774304,1.117644662216571
0.362650361294501,1.009984805926242
0.4102882116064263,0.8868129064599385
0.4514199045998998,0.7502710991972924
0.4854309028921563,0.6026180795405831
0.5118218084887717,0.4461799494219245
0.5302107811011937,0.2833149846406551
0.5403345377006875,0.1163921579435964
0.5420485779845717,-0.05221868808742153
0.5353271355731871,-0.2201486100309185
0.5202631485912931,-0.3850278200650056
0.497068303218939,-0.5444853737324602
0.4660729577844452,-0.6961550723225038
0.4277255310052605,-0.8376916445089255
0.3825907637987638,-0.9668000068850906
0.3313461660227405,-1.081278641211311
0.2747759597053051,-1.179075991488844
0.21376194220988,-1.258356503739381
0.14927091569959,-1.317570837689666
0.08233864409219313,-1.355523267795212


==> Figures/animation5a-24.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441
0.3092314901774304,1.117644662216571
0.362650361294501,1.009984805926242
0.4102882116064263,0.8868129064599385
0.4514199045998998,0.7502710991972924
0.4854309028921563,0.6026180795405831
0.5118218084887717,0.4461799494219245
0.5302107811011937,0.2833149846406551
0.5403345377006875,0.1163921579435964
0.5420485779845717,-0.05221868808742153
0.5353271355731871,-0.2201486100309185
0.5202631485912931,-0.3850278200650056
0.497068303218939,-0.5444853737324602
0.4660729577844452,-0.6961550723225038
0.4277255310052605,-0.8376916445089255
0.3825907637987638,-0.9668000068850906
0.3313461660227405,-1.081278641211311
0.2747759597053051,-1.179075991488844
0.21376194220988,-1.258356503739381
0.14927091569959,-1.317570837689666
0.08233864409219313,-1.355523267795212
0.01405066665442205,-1.371428734142977
-0.05447933609744902,-1.364952641495555
-0.1221326245383227,-1.336228345231285
-0.1878087436555357,-1.285850039842283
-0.2504479073731712,-1.21484197873335


==> Figures/animation5a-25.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441
0.3092314901774304,1.117644662216571
0.362650361294501,1.009984805926242
0.4102882116064263,0.8868129064599385
0.4514199045998998,0.7502710991972924
0.4854309028921563,0.6026180795405831
0.5118218084887717,0.4461799494219245
0.5302107811011937,0.2833149846406551
0.5403345377006875,0.1163921579435964
0.5420485779845717,-0.05221868808742153
0.5353271355731871,-0.2201486100309185
0.5202631485912931,-0.3850278200650056
0.497068303218939,-0.5444853737324602
0.4660729577844452,-0.6961550723225038
0.4277255310052605,-0.8376916445089255
0.3825907637987638,-0.9668000068850906
0.3313461660227405,-1.081278641211311
0.2747759597053051,-1.179075991488844
0.21376194220988,-1.258356503739381
0.14927091569959,-1.317570837689666
0.08233864409219313,-1.355523267795212
0.01405066665442205,-1.371428734142977
-0.05447933609744902,-1.364952641495555
-0.1221326245383227,-1.336228345231285
-0.1878087436555357,-1.285850039842283
-0.2504479073731712,-1.21484197873335
-0.3090513268899518,-1.124607989232605
-0.3626986461166231,-1.016867536737386
-0.4105619945436495,-0.8935857602017587
-0.4519165426830948,-0.756904839100459
-0.4861477888553036,-0.6090829098888478


==> Figures/animation5a-26.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441
0.3092314901774304,1.117644662216571
0.362650361294501,1.009984805926242
0.4102882116064263,0.8868129064599385
0.4514199045998998,0.7502710991972924
0.4854309028921563,0.6026180795405831
0.5118218084887717,0.4461799494219245
0.5302107811011937,0.2833149846406551
0.5403345377006875,0.1163921579435964
0.5420485779845717,-0.05221868808742153
0.5353271355731871,-0.2201486100309185
0.5202631485912931,-0.3850278200650056
0.497068303218939,-0.5444853737324602
0.4660729577844452,-0.6961550723225038
0.4277255310052605,-0.8376916445089255
0.3825907637987638,-0.9668000068850906
0.3313461660227405,-1.081278641211311
0.2747759597053051,-1.179075991488844
0.21376194220988,-1.258356503739381
0.14927091569959,-1.317570837689666
0.08233864409219313,-1.355523267795212
0.01405066665442205,-1.371428734142977
-0.05447933609744902,-1.364952641495555
-0.1221326245383227,-1.336228345231285
-0.1878087436555357,-1.285850039842283
-0.2504479073731712,-1.21484197873335
-0.3090513268899518,-1.124607989232605
-0.3626986461166231,-1.016867536737386
-0.4105619945436495,-0.8935857602017587
-0.4519165426830948,-0.756904839100459
-0.4861477888553036,-0.6090829098888478
-0.5127560722120527,-0.4524448575087029
-0.5313589678593772,-0.2893470628693458
-0.5416922676067657,-0.122155957136842
-0.5436101922494591,0.04676170812426167
-0.5370853373759962,0.2150404542055467


==> Figures/animation5a-27.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441
0.3092314901774304,1.117644662216571
0.362650361294501,1.009984805926242
0.4102882116064263,0.8868129064599385
0.4514199045998998,0.7502710991972924
0.4854309028921563,0.6026180795405831
0.5118218084887717,0.4461799494219245
0.5302107811011937,0.2833149846406551
0.5403345377006875,0.1163921579435964
0.5420485779845717,-0.05221868808742153
0.5353271355731871,-0.2201486100309185
0.5202631485912931,-0.3850278200650056
0.497068303218939,-0.5444853737324602
0.4660729577844452,-0.6961550723225038
0.4277255310052605,-0.8376916445089255
0.3825907637987638,-0.9668000068850906
0.3313461660227405,-1.081278641211311
0.2747759597053051,-1.179075991488844
0.21376194220988,-1.258356503739381
0.14927091569959,-1.317570837689666
0.08233864409219313,-1.355523267795212
0.01405066665442205,-1.371428734142977
-0.05447933609744902,-1.364952641495555
-0.1221326245383227,-1.336228345231285
-0.1878087436555357,-1.285850039842283
-0.2504479073731712,-1.21484197873335
-0.3090513268899518,-1.124607989232605
-0.3626986461166231,-1.016867536737386
-0.4105619945436495,-0.8935857602017587
-0.4519165426830948,-0.756904839100459
-0.4861477888553036,-0.6090829098888478
-0.5127560722120527,-0.4524448575087029
-0.5313589678593772,-0.2893470628693458
-0.5416922676067657,-0.122155957136842
-0.5436101922494591,0.04676170812426167
-0.5370853373759962,0.2150404542055467
-0.5222086493818734,0.380314069781417
-0.4991894888861926,0.5402149504894905
-0.4683555928556037,0.6923795775049574
-0.4301525222394885,0.8344642240010238
-0.385142006410044,0.9641737285069889


==> Figures/animation5a-28.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441
0.3092314901774304,1.117644662216571
0.362650361294501,1.009984805926242
0.4102882116064263,0.8868129064599385
0.4514199045998998,0.7502710991972924
0.4854309028921563,0.6026180795405831
0.5118218084887717,0.4461799494219245
0.5302107811011937,0.2833149846406551
0.5403345377006875,0.1163921579435964
0.5420485779845717,-0.05221868808742153
0.5353271355731871,-0.2201486100309185
0.5202631485912931,-0.3850278200650056
0.497068303218939,-0.5444853737324602
0.4660729577844452,-0.6961550723225038
0.4277255310052605,-0.8376916445089255
0.3825907637987638,-0.9668000068850906
0.3313461660227405,-1.081278641211311
0.2747759597053051,-1.179075991488844
0.21376194220988,-1.258356503739381
0.14927091569959,-1.317570837689666
0.08233864409219313,-1.355523267795212
0.01405066665442205,-1.371428734142977
-0.05447933609744902,-1.364952641495555
-0.1221326245383227,-1.336228345231285
-0.1878087436555357,-1.285850039842283
-0.2504479073731712,-1.21484197873335
-0.3090513268899518,-1.124607989232605
-0.3626986461166231,-1.016867536737386
-0.4105619945436495,-0.8935857602017587
-0.4519165426830948,-0.756904839100459
-0.4861477888553036,-0.6090829098888478
-0.5127560722120527,-0.4524448575087029
-0.5313589678593772,-0.2893470628693458
-0.5416922676067657,-0.122155957136842
-0.5436101922494591,0.04676170812426167
-0.5370853373759962,0.2150404542055467
-0.5222086493818734,0.380314069781417
-0.4991894888861926,0.5402149504894905
-0.4683555928556037,0.6923795775049574
-0.4301525222394885,0.8344642240010238
-0.385142006410044,0.9641737285069889
-0.3339984954844709,1.079304426401026
-0.2775032289558014,1.177800205377386
-0.2165352377344102,1.257818370964247
-0.1520589165873909,1.317799902867779
-0.08510811659168344,1.356537146492384


==> Figures/animation5a-29.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441
0.3092314901774304,1.117644662216571
0.362650361294501,1.009984805926242
0.4102882116064263,0.8868129064599385
0.4514199045998998,0.7502710991972924
0.4854309028921563,0.6026180795405831
0.5118218084887717,0.4461799494219245
0.5302107811011937,0.2833149846406551
0.5403345377006875,0.1163921579435964
0.5420485779845717,-0.05221868808742153
0.5353271355731871,-0.2201486100309185
0.5202631485912931,-0.3850278200650056
0.497068303218939,-0.5444853737324602
0.4660729577844452,-0.6961550723225038
0.4277255310052605,-0.8376916445089255
0.3825907637987638,-0.9668000068850906
0.3313461660227405,-1.081278641211311
0.2747759597053051,-1.179075991488844
0.21376194220988,-1.258356503739381
0.14927091569959,-1.317570837689666
0.08233864409219313,-1.355523267795212
0.01405066665442205,-1.371428734142977
-0.05447933609744902,-1.364952641495555
-0.1221326245383227,-1.336228345231285
-0.1878087436555357,-1.285850039842283
-0.2504479073731712,-1.21484197873335
-0.3090513268899518,-1.124607989232605
-0.3626986461166231,-1.016867536737386
-0.4105619945436495,-0.8935857602017587
-0.4519165426830948,-0.756904839100459
-0.4861477888553036,-0.6090829098888478
-0.5127560722120527,-0.4524448575087029
-0.5313589678593772,-0.2893470628693458
-0.5416922676067657,-0.122155957136842
-0.5436101922494591,0.04676170812426167
-0.5370853373759962,0.2150404542055467
-0.5222086493818734,0.380314069781417
-0.4991894888861926,0.5402149504894905
-0.4683555928556037,0.6923795775049574
-0.4301525222394885,0.8344642240010238
-0.385142006410044,0.9641737285069889
-0.3339984954844709,1.079304426401026
-0.2775032289558014,1.177800205377386
-0.2165352377344102,1.257818370964247
-0.1520589165873909,1.317799902867779
-0.08510811659168344,1.356537146492384
-0.01676707444534568,1.373231391950841
0.05185113684159509,1.367533391238635
0.1196276442832582,1.3395616699136
0.1854611152822347,1.289896245026625
0.2482901792072326,1.219548571874586


==> Figures/animation5a-3.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513


==> Figures/animation5a-30.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441
0.3092314901774304,1.117644662216571
0.362650361294501,1.009984805926242
0.4102882116064263,0.8868129064599385
0.4514199045998998,0.7502710991972924
0.4854309028921563,0.6026180795405831
0.5118218084887717,0.4461799494219245
0.5302107811011937,0.2833149846406551
0.5403345377006875,0.1163921579435964
0.5420485779845717,-0.05221868808742153
0.5353271355731871,-0.2201486100309185
0.5202631485912931,-0.3850278200650056
0.497068303218939,-0.5444853737324602
0.4660729577844452,-0.6961550723225038
0.4277255310052605,-0.8376916445089255
0.3825907637987638,-0.9668000068850906
0.3313461660227405,-1.081278641211311
0.2747759597053051,-1.179075991488844
0.21376194220988,-1.258356503739381
0.14927091569959,-1.317570837689666
0.08233864409219313,-1.355523267795212
0.01405066665442205,-1.371428734142977
-0.05447933609744902,-1.364952641495555
-0.1221326245383227,-1.336228345231285
-0.1878087436555357,-1.285850039842283
-0.2504479073731712,-1.21484197873335
-0.3090513268899518,-1.124607989232605
-0.3626986461166231,-1.016867536737386
-0.4105619945436495,-0.8935857602017587
-0.4519165426830948,-0.756904839100459
-0.4861477888553036,-0.6090829098888478
-0.5127560722120527,-0.4524448575087029
-0.5313589678593772,-0.2893470628693458
-0.5416922676067657,-0.122155957136842
-0.5436101922494591,0.04676170812426167
-0.5370853373759962,0.2150404542055467
-0.5222086493818734,0.380314069781417
-0.4991894888861926,0.5402149504894905
-0.4683555928556037,0.6923795775049574
-0.4301525222394885,0.8344642240010238
-0.385142006410044,0.9641737285069889
-0.3339984954844709,1.079304426401026
-0.2775032289558014,1.177800205377386
-0.2165352377344102,1.257818370964247
-0.1520589165873909,1.317799902867779
-0.08510811659168344,1.356537146492384
-0.01676707444534568,1.373231391950841
0.05185113684159509,1.367533391238635
0.1196276442832582,1.3395616699136
0.1854611152822347,1.289896245026625
0.2482901792072326,1.219548571874586
0.3071138267595647,1.129911595266367
0.3610089396185272,1.022696104790259
0.40914444820323,0.8998608033107401
0.4507919903554015,0.7635434757868772
0.4853332893402555,0.615999534341954


==> Figures/animation5a-31.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441
0.3092314901774304,1.117644662216571
0.362650361294501,1.009984805926242
0.4102882116064263,0.8868129064599385
0.4514199045998998,0.7502710991972924
0.4854309028921563,0.6026180795405831
0.5118218084887717,0.4461799494219245
0.5302107811011937,0.2833149846406551
0.5403345377006875,0.1163921579435964
0.5420485779845717,-0.05221868808742153
0.5353271355731871,-0.2201486100309185
0.5202631485912931,-0.3850278200650056
0.497068303218939,-0.5444853737324602
0.4660729577844452,-0.6961550723225038
0.4277255310052605,-0.8376916445089255
0.3825907637987638,-0.9668000068850906
0.3313461660227405,-1.081278641211311
0.2747759597053051,-1.179075991488844
0.21376194220988,-1.258356503739381
0.14927091569959,-1.317570837689666
0.08233864409219313,-1.355523267795212
0.01405066665442205,-1.371428734142977
-0.05447933609744902,-1.364952641495555
-0.1221326245383227,-1.336228345231285
-0.1878087436555357,-1.285850039842283
-0.2504479073731712,-1.21484197873335
-0.3090513268899518,-1.124607989232605
-0.3626986461166231,-1.016867536737386
-0.4105619945436495,-0.8935857602017587
-0.4519165426830948,-0.756904839100459
-0.4861477888553036,-0.6090829098888478
-0.5127560722120527,-0.4524448575087029
-0.5313589678593772,-0.2893470628693458
-0.5416922676067657,-0.122155957136842
-0.5436101922494591,0.04676170812426167
-0.5370853373759962,0.2150404542055467
-0.5222086493818734,0.380314069781417
-0.4991894888861926,0.5402149504894905
-0.4683555928556037,0.6923795775049574
-0.4301525222394885,0.8344642240010238
-0.385142006410044,0.9641737285069889
-0.3339984954844709,1.079304426401026
-0.2775032289558014,1.177800205377386
-0.2165352377344102,1.257818370964247
-0.1520589165873909,1.317799902867779
-0.08510811659168344,1.356537146492384
-0.01676707444534568,1.373231391950841
0.05185113684159509,1.367533391238635
0.1196276442832582,1.3395616699136
0.1854611152822347,1.289896245026625
0.2482901792072326,1.219548571874586
0.3071138267595647,1.129911595266367
0.3610089396185272,1.022696104790259
0.40914444820323,0.8998608033107401
0.4507919903554015,0.7635434757868772
0.4853332893402555,0.615999534341954
0.5122647389230107,0.4595523410045882
0.5311998481072673,0.2965574695765712
0.54187024964969,0.1293808317374093
0.5441259222542166,-0.03961136287730257
0.5379351350943522,-0.2080543487900613


==> Figures/animation5a-32.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441
0.3092314901774304,1.117644662216571
0.362650361294501,1.009984805926242
0.4102882116064263,0.8868129064599385
0.4514199045998998,0.7502710991972924
0.4854309028921563,0.6026180795405831
0.5118218084887717,0.4461799494219245
0.5302107811011937,0.2833149846406551
0.5403345377006875,0.1163921579435964
0.5420485779845717,-0.05221868808742153
0.5353271355731871,-0.2201486100309185
0.5202631485912931,-0.3850278200650056
0.497068303218939,-0.5444853737324602
0.4660729577844452,-0.6961550723225038
0.4277255310052605,-0.8376916445089255
0.3825907637987638,-0.9668000068850906
0.3313461660227405,-1.081278641211311
0.2747759597053051,-1.179075991488844
0.21376194220988,-1.258356503739381
0.14927091569959,-1.317570837689666
0.08233864409219313,-1.355523267795212
0.01405066665442205,-1.371428734142977
-0.05447933609744902,-1.364952641495555
-0.1221326245383227,-1.336228345231285
-0.1878087436555357,-1.285850039842283
-0.2504479073731712,-1.21484197873335
-0.3090513268899518,-1.124607989232605
-0.3626986461166231,-1.016867536737386
-0.4105619945436495,-0.8935857602017587
-0.4519165426830948,-0.756904839100459
-0.4861477888553036,-0.6090829098888478
-0.5127560722120527,-0.4524448575087029
-0.5313589678593772,-0.2893470628693458
-0.5416922676067657,-0.122155957136842
-0.5436101922494591,0.04676170812426167
-0.5370853373759962,0.2150404542055467
-0.5222086493818734,0.380314069781417
-0.4991894888861926,0.5402149504894905
-0.4683555928556037,0.6923795775049574
-0.4301525222394885,0.8344642240010238
-0.385142006410044,0.9641737285069889
-0.3339984954844709,1.079304426401026
-0.2775032289558014,1.177800205377386
-0.2165352377344102,1.257818370964247
-0.1520589165873909,1.317799902867779
-0.08510811659168344,1.356537146492384
-0.01676707444534568,1.373231391950841
0.05185113684159509,1.367533391238635
0.1196276442832582,1.3395616699136
0.1854611152822347,1.289896245026625
0.2482901792072326,1.219548571874586
0.3071138267595647,1.129911595266367
0.3610089396185272,1.022696104790259
0.40914444820323,0.8998608033107401
0.4507919903554015,0.7635434757868772
0.4853332893402555,0.615999534341954
0.5122647389230107,0.4595523410045882
0.5311998481072673,0.2965574695765712
0.54187024964969,0.1293808317374093
0.5441259222542166,-0.03961136287730257
0.5379351350943522,-0.2080543487900613
0.5233844197566245,-0.3735827632177446
0.5006786359886506,-0.5338297614882213
0.4701409514840997,-0.6864321010348531
0.4322123300984234,-0.829045322333127
0.3874499449415931,-0.9593719266261537


==> Figures/animation5a-33.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441
0.3092314901774304,1.117644662216571
0.362650361294501,1.009984805926242
0.4102882116064263,0.8868129064599385
0.4514199045998998,0.7502710991972924
0.4854309028921563,0.6026180795405831
0.5118218084887717,0.4461799494219245
0.5302107811011937,0.2833149846406551
0.5403345377006875,0.1163921579435964
0.5420485779845717,-0.05221868808742153
0.5353271355731871,-0.2201486100309185
0.5202631485912931,-0.3850278200650056
0.497068303218939,-0.5444853737324602
0.4660729577844452,-0.6961550723225038
0.4277255310052605,-0.8376916445089255
0.3825907637987638,-0.9668000068850906
0.3313461660227405,-1.081278641211311
0.2747759597053051,-1.179075991488844
0.21376194220988,-1.258356503739381
0.14927091569959,-1.317570837689666
0.08233864409219313,-1.355523267795212
0.01405066665442205,-1.371428734142977
-0.05447933609744902,-1.364952641495555
-0.1221326245383227,-1.336228345231285
-0.1878087436555357,-1.285850039842283
-0.2504479073731712,-1.21484197873335
-0.3090513268899518,-1.124607989232605
-0.3626986461166231,-1.016867536737386
-0.4105619945436495,-0.8935857602017587
-0.4519165426830948,-0.756904839100459
-0.4861477888553036,-0.6090829098888478
-0.5127560722120527,-0.4524448575087029
-0.5313589678593772,-0.2893470628693458
-0.5416922676067657,-0.122155957136842
-0.5436101922494591,0.04676170812426167
-0.5370853373759962,0.2150404542055467
-0.5222086493818734,0.380314069781417
-0.4991894888861926,0.5402149504894905
-0.4683555928556037,0.6923795775049574
-0.4301525222394885,0.8344642240010238
-0.385142006410044,0.9641737285069889
-0.3339984954844709,1.079304426401026
-0.2775032289558014,1.177800205377386
-0.2165352377344102,1.257818370964247
-0.1520589165873909,1.317799902867779
-0.08510811659168344,1.356537146492384
-0.01676707444534568,1.373231391950841
0.05185113684159509,1.367533391238635
0.1196276442832582,1.3395616699136
0.1854611152822347,1.289896245026625
0.2482901792072326,1.219548571874586
0.3071138267595647,1.129911595266367
0.3610089396185272,1.022696104790259
0.40914444820323,0.8998608033107401
0.4507919903554015,0.7635434757868772
0.4853332893402555,0.615999534341954
0.5122647389230107,0.4595523410045882
0.5311998481072673,0.2965574695765712
0.54187024964969,0.1293808317374093
0.5441259222542166,-0.03961136287730257
0.5379351350943522,-0.2080543487900613
0.5233844197566245,-0.3735827632177446
0.5006786359886506,-0.5338297614882213
0.4701409514840997,-0.6864321010348531
0.4322123300984234,-0.829045322333127
0.3874499449415931,-0.9593719266261537
0.3365238291077125,-1.075203721066363
0.2802110698786264,-1.174477388282966
0.219386956294822,-1.255340057892512
0.1550127055880537,-1.316219536958953
0.08811970347507521,-1.355892288016495


==> Figures/animation5a-34.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441
0.3092314901774304,1.117644662216571
0.362650361294501,1.009984805926242
0.4102882116064263,0.8868129064599385
0.4514199045998998,0.7502710991972924
0.4854309028921563,0.6026180795405831
0.5118218084887717,0.4461799494219245
0.5302107811011937,0.2833149846406551
0.5403345377006875,0.1163921579435964
0.5420485779845717,-0.05221868808742153
0.5353271355731871,-0.2201486100309185
0.5202631485912931,-0.3850278200650056
0.497068303218939,-0.5444853737324602
0.4660729577844452,-0.6961550723225038
0.4277255310052605,-0.8376916445089255
0.3825907637987638,-0.9668000068850906
0.3313461660227405,-1.081278641211311
0.2747759597053051,-1.179075991488844
0.21376194220988,-1.258356503739381
0.14927091569959,-1.317570837689666
0.08233864409219313,-1.355523267795212
0.01405066665442205,-1.371428734142977
-0.05447933609744902,-1.364952641495555
-0.1221326245383227,-1.336228345231285
-0.1878087436555357,-1.285850039842283
-0.2504479073731712,-1.21484197873335
-0.3090513268899518,-1.124607989232605
-0.3626986461166231,-1.016867536737386
-0.4105619945436495,-0.8935857602017587
-0.4519165426830948,-0.756904839100459
-0.4861477888553036,-0.6090829098888478
-0.5127560722120527,-0.4524448575087029
-0.5313589678593772,-0.2893470628693458
-0.5416922676067657,-0.122155957136842
-0.5436101922494591,0.04676170812426167
-0.5370853373759962,0.2150404542055467
-0.5222086493818734,0.380314069781417
-0.4991894888861926,0.5402149504894905
-0.4683555928556037,0.6923795775049574
-0.4301525222394885,0.8344642240010238
-0.385142006410044,0.9641737285069889
-0.3339984954844709,1.079304426401026
-0.2775032289558014,1.177800205377386
-0.2165352377344102,1.257818370964247
-0.1520589165873909,1.317799902867779
-0.08510811659168344,1.356537146492384
-0.01676707444534568,1.373231391950841
0.05185113684159509,1.367533391238635
0.1196276442832582,1.3395616699136
0.1854611152822347,1.289896245026625
0.2482901792072326,1.219548571874586
0.3071138267595647,1.129911595266367
0.3610089396185272,1.022696104790259
0.40914444820323,0.8998608033107401
0.4507919903554015,0.7635434757868772
0.4853332893402555,0.615999534341954
0.5122647389230107,0.4595523410045882
0.5311998481072673,0.2965574695765712
0.54187024964969,0.1293808317374093
0.5441259222542166,-0.03961136287730257
0.5379351350943522,-0.2080543487900613
0.5233844197566245,-0.3735827632177446
0.5006786359886506,-0.5338297614882213
0.4701409514840997,-0.6864321010348531
0.4322123300984234,-0.829045322333127
0.3874499449415931,-0.9593719266261537
0.3365238291077125,-1.075203721066363
0.2802110698786264,-1.174477388282966
0.219386956294822,-1.255340057892512
0.1550127055880537,-1.316219536958953
0.08811970347507521,-1.355892288016495
0.01979055936583433,-1.373541605541416
-0.04886235348849924,-1.368798988451428
-0.1167198920039073,-1.341763465289241
-0.1826794933344927,-1.292996353955385
-0.2456776563635282,-1.223492142764464


==> Figures/animation5a-35.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441
0.3092314901774304,1.117644662216571
0.362650361294501,1.009984805926242
0.4102882116064263,0.8868129064599385
0.4514199045998998,0.7502710991972924
0.4854309028921563,0.6026180795405831
0.5118218084887717,0.4461799494219245
0.5302107811011937,0.2833149846406551
0.5403345377006875,0.1163921579435964
0.5420485779845717,-0.05221868808742153
0.5353271355731871,-0.2201486100309185
0.5202631485912931,-0.3850278200650056
0.497068303218939,-0.5444853737324602
0.4660729577844452,-0.6961550723225038
0.4277255310052605,-0.8376916445089255
0.3825907637987638,-0.9668000068850906
0.3313461660227405,-1.081278641211311
0.2747759597053051,-1.179075991488844
0.21376194220988,-1.258356503739381
0.14927091569959,-1.317570837689666
0.08233864409219313,-1.355523267795212
0.01405066665442205,-1.371428734142977
-0.05447933609744902,-1.364952641495555
-0.1221326245383227,-1.336228345231285
-0.1878087436555357,-1.285850039842283
-0.2504479073731712,-1.21484197873335
-0.3090513268899518,-1.124607989232605
-0.3626986461166231,-1.016867536737386
-0.4105619945436495,-0.8935857602017587
-0.4519165426830948,-0.756904839100459
-0.4861477888553036,-0.6090829098888478
-0.5127560722120527,-0.4524448575087029
-0.5313589678593772,-0.2893470628693458
-0.5416922676067657,-0.122155957136842
-0.5436101922494591,0.04676170812426167
-0.5370853373759962,0.2150404542055467
-0.5222086493818734,0.380314069781417
-0.4991894888861926,0.5402149504894905
-0.4683555928556037,0.6923795775049574
-0.4301525222394885,0.8344642240010238
-0.385142006410044,0.9641737285069889
-0.3339984954844709,1.079304426401026
-0.2775032289558014,1.177800205377386
-0.2165352377344102,1.257818370964247
-0.1520589165873909,1.317799902867779
-0.08510811659168344,1.356537146492384
-0.01676707444534568,1.373231391950841
0.05185113684159509,1.367533391238635
0.1196276442832582,1.3395616699136
0.1854611152822347,1.289896245026625
0.2482901792072326,1.219548571874586
0.3071138267595647,1.129911595266367
0.3610089396185272,1.022696104790259
0.40914444820323,0.8998608033107401
0.4507919903554015,0.7635434757868772
0.4853332893402555,0.615999534341954
0.5122647389230107,0.4595523410045882
0.5311998481072673,0.2965574695765712
0.54187024964969,0.1293808317374093
0.5441259222542166,-0.03961136287730257
0.5379351350943522,-0.2080543487900613
0.5233844197566245,-0.3735827632177446
0.5006786359886506,-0.5338297614882213
0.4701409514840997,-0.6864321010348531
0.4322123300984234,-0.829045322333127
0.3874499449415931,-0.9593719266261537
0.3365238291077125,-1.075203721066363
0.2802110698786264,-1.174477388282966
0.219386956294822,-1.255340057892512
0.1550127055880537,-1.316219536958953
0.08811970347507521,-1.355892288016495
0.01979055936583433,-1.373541605541416
-0.04886235348849924,-1.368798988451428
-0.1167198920039073,-1.341763465289241
-0.1826794933344927,-1.292996353955385
-0.2456776563635282,-1.223492142764464
-0.3047104429640734,-1.134629252764221
-0.3588511384268571,-1.02810680591725
-0.4072645532748335,-0.9058747850281058
-0.4492178237152553,-0.7700649996985489
-0.4840879159301749,-0.6229292012680591


==> Figures/animation5a-36.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441
0.3092314901774304,1.117644662216571
0.362650361294501,1.009984805926242
0.4102882116064263,0.8868129064599385
0.4514199045998998,0.7502710991972924
0.4854309028921563,0.6026180795405831
0.5118218084887717,0.4461799494219245
0.5302107811011937,0.2833149846406551
0.5403345377006875,0.1163921579435964
0.5420485779845717,-0.05221868808742153
0.5353271355731871,-0.2201486100309185
0.5202631485912931,-0.3850278200650056
0.497068303218939,-0.5444853737324602
0.4660729577844452,-0.6961550723225038
0.4277255310052605,-0.8376916445089255
0.3825907637987638,-0.9668000068850906
0.3313461660227405,-1.081278641211311
0.2747759597053051,-1.179075991488844
0.21376194220988,-1.258356503739381
0.14927091569959,-1.317570837689666
0.08233864409219313,-1.355523267795212
0.01405066665442205,-1.371428734142977
-0.05447933609744902,-1.364952641495555
-0.1221326245383227,-1.336228345231285
-0.1878087436555357,-1.285850039842283
-0.2504479073731712,-1.21484197873335
-0.3090513268899518,-1.124607989232605
-0.3626986461166231,-1.016867536737386
-0.4105619945436495,-0.8935857602017587
-0.4519165426830948,-0.756904839100459
-0.4861477888553036,-0.6090829098888478
-0.5127560722120527,-0.4524448575087029
-0.5313589678593772,-0.2893470628693458
-0.5416922676067657,-0.122155957136842
-0.5436101922494591,0.04676170812426167
-0.5370853373759962,0.2150404542055467
-0.5222086493818734,0.380314069781417
-0.4991894888861926,0.5402149504894905
-0.4683555928556037,0.6923795775049574
-0.4301525222394885,0.8344642240010238
-0.385142006410044,0.9641737285069889
-0.3339984954844709,1.079304426401026
-0.2775032289558014,1.177800205377386
-0.2165352377344102,1.257818370964247
-0.1520589165873909,1.317799902867779
-0.08510811659168344,1.356537146492384
-0.01676707444534568,1.373231391950841
0.05185113684159509,1.367533391238635
0.1196276442832582,1.3395616699136
0.1854611152822347,1.289896245026625
0.2482901792072326,1.219548571874586
0.3071138267595647,1.129911595266367
0.3610089396185272,1.022696104790259
0.40914444820323,0.8998608033107401
0.4507919903554015,0.7635434757868772
0.4853332893402555,0.615999534341954
0.5122647389230107,0.4595523410045882
0.5311998481072673,0.2965574695765712
0.54187024964969,0.1293808317374093
0.5441259222542166,-0.03961136287730257
0.5379351350943522,-0.2080543487900613
0.5233844197566245,-0.3735827632177446
0.5006786359886506,-0.5338297614882213
0.4701409514840997,-0.6864321010348531
0.4322123300984234,-0.829045322333127
0.3874499449415931,-0.9593719266261537
0.3365238291077125,-1.075203721066363
0.2802110698786264,-1.174477388282966
0.219386956294822,-1.255340057892512
0.1550127055880537,-1.316219536958953
0.08811970347507521,-1.355892288016495
0.01979055936583433,-1.373541605541416
-0.04886235348849924,-1.368798988451428
-0.1167198920039073,-1.341763465289241
-0.1826794933344927,-1.292996353955385
-0.2456776563635282,-1.223492142764464
-0.3047104429640734,-1.134629252764221
-0.3588511384268571,-1.02810680591725
-0.4072645532748335,-0.9058747850281058
-0.4492178237152553,-0.7700649996985489
-0.4840879159301749,-0.6229292012680591
-0.5113663127352462,-0.4667888389218368
-0.5306615307094699,-0.3039987161317877
-0.541700172170198,-0.1369245632977566
-0.5443271663137683,0.0320674292379606
-0.5385057158001016,0.2006126008618462


==> Figures/animation5a-37.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441
0.3092314901774304,1.117644662216571
0.362650361294501,1.009984805926242
0.4102882116064263,0.8868129064599385
0.4514199045998998,0.7502710991972924
0.4854309028921563,0.6026180795405831
0.5118218084887717,0.4461799494219245
0.5302107811011937,0.2833149846406551
0.5403345377006875,0.1163921579435964
0.5420485779845717,-0.05221868808742153
0.5353271355731871,-0.2201486100309185
0.5202631485912931,-0.3850278200650056
0.497068303218939,-0.5444853737324602
0.4660729577844452,-0.6961550723225038
0.4277255310052605,-0.8376916445089255
0.3825907637987638,-0.9668000068850906
0.3313461660227405,-1.081278641211311
0.2747759597053051,-1.179075991488844
0.21376194220988,-1.258356503739381
0.14927091569959,-1.317570837689666
0.08233864409219313,-1.355523267795212
0.01405066665442205,-1.371428734142977
-0.05447933609744902,-1.364952641495555
-0.1221326245383227,-1.336228345231285
-0.1878087436555357,-1.285850039842283
-0.2504479073731712,-1.21484197873335
-0.3090513268899518,-1.124607989232605
-0.3626986461166231,-1.016867536737386
-0.4105619945436495,-0.8935857602017587
-0.4519165426830948,-0.756904839100459
-0.4861477888553036,-0.6090829098888478
-0.5127560722120527,-0.4524448575087029
-0.5313589678593772,-0.2893470628693458
-0.5416922676067657,-0.122155957136842
-0.5436101922494591,0.04676170812426167
-0.5370853373759962,0.2150404542055467
-0.5222086493818734,0.380314069781417
-0.4991894888861926,0.5402149504894905
-0.4683555928556037,0.6923795775049574
-0.4301525222394885,0.8344642240010238
-0.385142006410044,0.9641737285069889
-0.3339984954844709,1.079304426401026
-0.2775032289558014,1.177800205377386
-0.2165352377344102,1.257818370964247
-0.1520589165873909,1.317799902867779
-0.08510811659168344,1.356537146492384
-0.01676707444534568,1.373231391950841
0.05185113684159509,1.367533391238635
0.1196276442832582,1.3395616699136
0.1854611152822347,1.289896245026625
0.2482901792072326,1.219548571874586
0.3071138267595647,1.129911595266367
0.3610089396185272,1.022696104790259
0.40914444820323,0.8998608033107401
0.4507919903554015,0.7635434757868772
0.4853332893402555,0.615999534341954
0.5122647389230107,0.4595523410045882
0.5311998481072673,0.2965574695765712
0.54187024964969,0.1293808317374093
0.5441259222542166,-0.03961136287730257
0.5379351350943522,-0.2080543487900613
0.5233844197566245,-0.3735827632177446
0.5006786359886506,-0.5338297614882213
0.4701409514840997,-0.6864321010348531
0.4322123300984234,-0.829045322333127
0.3874499449415931,-0.9593719266261537
0.3365238291077125,-1.075203721066363
0.2802110698786264,-1.174477388282966
0.219386956294822,-1.255340057892512
0.1550127055880537,-1.316219536958953
0.08811970347507521,-1.355892288016495
0.01979055936583433,-1.373541605541416
-0.04886235348849924,-1.368798988451428
-0.1167198920039073,-1.341763465289241
-0.1826794933344927,-1.292996353955385
-0.2456776563635282,-1.223492142764464
-0.3047104429640734,-1.134629252764221
-0.3588511384268571,-1.02810680591725
-0.4072645532748335,-0.9058747850281058
-0.4492178237152553,-0.7700649996985489
-0.4840879159301749,-0.6229292012680591
-0.5113663127352462,-0.4667888389218368
-0.5306615307094699,-0.3039987161317877
-0.541700172170198,-0.1369245632977566
-0.5443271663137683,0.0320674292379606
-0.5385057158001016,0.2006126008618462
-0.5243172636009031,0.3663458174552228
-0.5019615571432707,0.5269004096816143
-0.4717566403587204,0.6799128824305014
-0.4341383769354069,0.8230375657794192
-0.389658927456331,0.9539741726115407


==> Figures/animation5a-38.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441
0.3092314901774304,1.117644662216571
0.362650361294501,1.009984805926242
0.4102882116064263,0.8868129064599385
0.4514199045998998,0.7502710991972924
0.4854309028921563,0.6026180795405831
0.5118218084887717,0.4461799494219245
0.5302107811011937,0.2833149846406551
0.5403345377006875,0.1163921579435964
0.5420485779845717,-0.05221868808742153
0.5353271355731871,-0.2201486100309185
0.5202631485912931,-0.3850278200650056
0.497068303218939,-0.5444853737324602
0.4660729577844452,-0.6961550723225038
0.4277255310052605,-0.8376916445089255
0.3825907637987638,-0.9668000068850906
0.3313461660227405,-1.081278641211311
0.2747759597053051,-1.179075991488844
0.21376194220988,-1.258356503739381
0.14927091569959,-1.317570837689666
0.08233864409219313,-1.355523267795212
0.01405066665442205,-1.371428734142977
-0.05447933609744902,-1.364952641495555
-0.1221326245383227,-1.336228345231285
-0.1878087436555357,-1.285850039842283
-0.2504479073731712,-1.21484197873335
-0.3090513268899518,-1.124607989232605
-0.3626986461166231,-1.016867536737386
-0.4105619945436495,-0.8935857602017587
-0.4519165426830948,-0.756904839100459
-0.4861477888553036,-0.6090829098888478
-0.5127560722120527,-0.4524448575087029
-0.5313589678593772,-0.2893470628693458
-0.5416922676067657,-0.122155957136842
-0.5436101922494591,0.04676170812426167
-0.5370853373759962,0.2150404542055467
-0.5222086493818734,0.380314069781417
-0.4991894888861926,0.5402149504894905
-0.4683555928556037,0.6923795775049574
-0.4301525222394885,0.8344642240010238
-0.385142006410044,0.9641737285069889
-0.3339984954844709,1.079304426401026
-0.2775032289558014,1.177800205377386
-0.2165352377344102,1.257818370964247
-0.1520589165873909,1.317799902867779
-0.08510811659168344,1.356537146492384
-0.01676707444534568,1.373231391950841
0.05185113684159509,1.367533391238635
0.1196276442832582,1.3395616699136
0.1854611152822347,1.289896245026625
0.2482901792072326,1.219548571874586
0.3071138267595647,1.129911595266367
0.3610089396185272,1.022696104790259
0.40914444820323,0.8998608033107401
0.4507919903554015,0.7635434757868772
0.4853332893402555,0.615999534341954
0.5122647389230107,0.4595523410045882
0.5311998481072673,0.2965574695765712
0.54187024964969,0.1293808317374093
0.5441259222542166,-0.03961136287730257
0.5379351350943522,-0.2080543487900613
0.5233844197566245,-0.3735827632177446
0.5006786359886506,-0.5338297614882213
0.4701409514840997,-0.6864321010348531
0.4322123300984234,-0.829045322333127
0.3874499449415931,-0.9593719266261537
0.3365238291077125,-1.075203721066363
0.2802110698786264,-1.174477388282966
0.219386956294822,-1.255340057892512
0.1550127055880537,-1.316219536958953
0.08811970347507521,-1.355892288016495
0.01979055936583433,-1.373541605541416
-0.04886235348849924,-1.368798988451428
-0.1167198920039073,-1.341763465289241
-0.1826794933344927,-1.292996353955385
-0.2456776563635282,-1.223492142764464
-0.3047104429640734,-1.134629252764221
-0.3588511384268571,-1.02810680591725
-0.4072645532748335,-0.9058747850281058
-0.4492178237152553,-0.7700649996985489
-0.4840879159301749,-0.6229292012680591
-0.5113663127352462,-0.4667888389218368
-0.5306615307094699,-0.3039987161317877
-0.541700172170198,-0.1369245632977566
-0.5443271663137683,0.0320674292379606
-0.5385057158001016,0.2006126008618462
-0.5243172636009031,0.3663458174552228
-0.5019615571432707,0.5269004096816143
-0.4717566403587204,0.6799128824305014
-0.4341383769354069,0.8230375657794192
-0.389658927456331,0.9539741726115407
-0.3389834956477046,1.070509518969564
-0.2828846474109448,1.170572562647614
-0.2222336053614263,1.252299637035864
-0.1579881325279432,1.314104621442495
-0.0911769249065854,1.354747187620341


==> Figures/animation5a-39.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681
0.271374698841125,1.081328805833448
0.3254260627375167,0.9862928025808871
0.3742254938317976,0.8745906500161886
0.4169610039262232,0.7482989755143834
0.452933958006044,0.6096582977102579
0.4815655679891007,0.4610147015354836
0.5024006905577401,0.3047745947471449
0.5151096530196306,0.1433735459355316
0.5194888207329289,-0.02074202197446984
0.5154605050498826,-0.1851233225275154
0.5030726175443926,-0.3473221847162358
0.4824982346623244,-0.504893480672461
0.4540349785008383,-0.655401997701226
0.4181038757952235,-0.7964381683146946
0.3752471592168928,-0.9256458933084857
0.3261243516673543,-1.040763973812236
0.2715059497605725,-1.139680533891902
0.2122641126802862,-1.220497490020193
0.1493599685590518,-1.281599936794406
0.08382745528241504,-1.321723668273972
0.01675397875777718,-1.340013328266382
-0.05074145511636212,-1.336064146198386
-0.1175316606079404,-1.309941908574956
-0.1825050649258711,-1.2621785034917
-0.2445886401582401,-1.193743575158354
-0.3027688487837693,-1.105995922157925
-0.3561097261867756,-1.000620680431954
-0.4037675675024465,-0.8795596414529214
-0.4450020645827245,-0.7449421255940364
-0.4791840914067914,-0.5990227850818706
-0.5058006140276184,-0.4441308677085028
-0.5244573739528515,-0.2826332314576114
-0.5348800515435296,-0.1169111393843982
-0.5369145654453588,0.05065112713380132
-0.5305270239364344,0.217669340162454
-0.5158036396642649,0.3817585897512075
-0.4929506785809647,0.5405336867354301
-0.4622942657004622,0.6916155152886114
-0.4242796433263386,0.8326474429717855
-0.3794692999821078,0.961324636757104
-0.3285392872003237,1.07543737105214
-0.2722730390170083,1.172927274542885
-0.2115521190405978,1.251953175916915
-0.1473435416959461,1.310961107586375
-0.08068362849517885,1.348751507572018
-0.01265872804583487,1.36453609618946
0.05561650477957683,1.35797753612257
0.1230222708068879,1.329206820131886
0.1884570429161398,1.278816103618016
0.2508600154864264,1.207827909116441
0.3092314901774304,1.117644662216571
0.362650361294501,1.009984805926242
0.4102882116064263,0.8868129064599385
0.4514199045998998,0.7502710991972924
0.4854309028921563,0.6026180795405831
0.5118218084887717,0.4461799494219245
0.5302107811011937,0.2833149846406551
0.5403345377006875,0.1163921579435964
0.5420485779845717,-0.05221868808742153
0.5353271355731871,-0.2201486100309185
0.5202631485912931,-0.3850278200650056
0.497068303218939,-0.5444853737324602
0.4660729577844452,-0.6961550723225038
0.4277255310052605,-0.8376916445089255
0.3825907637987638,-0.9668000068850906
0.3313461660227405,-1.081278641211311
0.2747759597053051,-1.179075991488844
0.21376194220988,-1.258356503739381
0.14927091569959,-1.317570837689666
0.08233864409219313,-1.355523267795212
0.01405066665442205,-1.371428734142977
-0.05447933609744902,-1.364952641495555
-0.1221326245383227,-1.336228345231285
-0.1878087436555357,-1.285850039842283
-0.2504479073731712,-1.21484197873335
-0.3090513268899518,-1.124607989232605
-0.3626986461166231,-1.016867536737386
-0.4105619945436495,-0.8935857602017587
-0.4519165426830948,-0.756904839100459
-0.4861477888553036,-0.6090829098888478
-0.5127560722120527,-0.4524448575087029
-0.5313589678593772,-0.2893470628693458
-0.5416922676067657,-0.122155957136842
-0.5436101922494591,0.04676170812426167
-0.5370853373759962,0.2150404542055467
-0.5222086493818734,0.380314069781417
-0.4991894888861926,0.5402149504894905
-0.4683555928556037,0.6923795775049574
-0.4301525222394885,0.8344642240010238
-0.385142006410044,0.9641737285069889
-0.3339984954844709,1.079304426401026
-0.2775032289558014,1.177800205377386
-0.2165352377344102,1.257818370964247
-0.1520589165873909,1.317799902867779
-0.08510811659168344,1.356537146492384
-0.01676707444534568,1.373231391950841
0.05185113684159509,1.367533391238635
0.1196276442832582,1.3395616699136
0.1854611152822347,1.289896245026625
0.2482901792072326,1.219548571874586
0.3071138267595647,1.129911595266367
0.3610089396185272,1.022696104790259
0.40914444820323,0.8998608033107401
0.4507919903554015,0.7635434757868772
0.4853332893402555,0.615999534341954
0.5122647389230107,0.4595523410045882
0.5311998481072673,0.2965574695765712
0.54187024964969,0.1293808317374093
0.5441259222542166,-0.03961136287730257
0.5379351350943522,-0.2080543487900613
0.5233844197566245,-0.3735827632177446
0.5006786359886506,-0.5338297614882213
0.4701409514840997,-0.6864321010348531
0.4322123300984234,-0.829045322333127
0.3874499449415931,-0.9593719266261537
0.3365238291077125,-1.075203721066363
0.2802110698786264,-1.174477388282966
0.219386956294822,-1.255340057892512
0.1550127055880537,-1.316219536958953
0.08811970347507521,-1.355892288016495
0.01979055936583433,-1.373541605541416
-0.04886235348849924,-1.368798988451428
-0.1167198920039073,-1.341763465289241
-0.1826794933344927,-1.292996353955385
-0.2456776563635282,-1.223492142764464
-0.3047104429640734,-1.134629252764221
-0.3588511384268571,-1.02810680591725
-0.4072645532748335,-0.9058747850281058
-0.4492178237152553,-0.7700649996985489
-0.4840879159301749,-0.6229292012680591
-0.5113663127352462,-0.4667888389218368
-0.5306615307094699,-0.3039987161317877
-0.541700172170198,-0.1369245632977566
-0.5443271663137683,0.0320674292379606
-0.5385057158001016,0.2006126008618462
-0.5243172636009031,0.3663458174552228
-0.5019615571432707,0.5269004096816143
-0.4717566403587204,0.6799128824305014
-0.4341383769354069,0.8230375657794192
-0.389658927456331,0.9539741726115407
-0.3389834956477046,1.070509518969564
-0.2828846474109448,1.170572562647614
-0.2222336053614263,1.252299637035864
-0.1579881325279432,1.314104621442495
-0.0911769249065854,1.354747187620341
-0.02288079719697031,1.373391576504615
0.04578868378569861,1.369648850917487
0.113712148773698,1.343597278764824
0.1797857863216612,1.295778192856147
0.2429438875810668,1.22716787015334


==> Figures/animation5a-4.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863


==> Figures/animation5a-5.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576


==> Figures/animation5a-6.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774


==> Figures/animation5a-7.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854


==> Figures/animation5a-8.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171


==> Figures/animation5a-9.csv <==
"xcoord","ycoord"
0.0,1.0
0.07285507667282386,0.9603370929578676
0.140403302205035,0.8931296449764536
0.20126672815349,0.8014247842018655
0.2542784930985419,0.6886601273137853
0.298494178063873,0.5585330376034757
0.333197108526978,0.4148848563028485
0.357898645943673,0.2616073433447436
0.3723346654357696,0.1025728778817739
0.3764593088254165,-0.0584149011505605
0.3704368033076397,-0.2176566459791553
0.3546317385057651,-0.3715871413445192
0.3295977930298371,-0.5168072180206962
0.2960645778042872,-0.6501236993135253
0.2549220778735003,-0.7686004312348568
0.2072021614109481,-0.8696199570124513
0.1540567892441001,-0.9509519114586991
0.09673287475976203,-1.010821353075082
0.03654415820248109,-1.047968597877694
-0.0251591050683112,-1.061692071669559
-0.08702147088469217,-1.051867355318863
-0.1477132438376548,-1.018938679888641
-0.2059595811682896,-0.9638830080086289
-0.2605664778896363,-0.8881506902722192
-0.3104426791534264,-0.7935897106786043
-0.3546170048268741,-0.6823621705962576
-0.3922510378848744,-0.5568617075793315
-0.4226475446948321,-0.4196391713876086
-0.445255301728353,-0.2733415154290885
-0.4596711664451435,-0.1206660468617153
-0.4656402442894367,0.03567058163070774
-0.463054885692837,0.1929515774366617
-0.4519530285250593,0.3484719977036979
-0.4325161222877902,0.4995489718277892
-0.4050665728129991,0.6435356546352988
-0.3700643719618721,0.7778436684817854
-0.3281023646853659,0.8999773297167669
-0.2798994894815555,1.007580892210973
-0.2262913326286307,1.098497587005224
-0.1682174726514274,1.170836707510243
-0.1067053513763956,1.223042792221171
-0.04285076148737303,1.253959532988496
0.022204563586879,1.262880757559439
0.08729739878490998,1.249581882083003
0.1512683742207591,1.214327506025729
0.2129869396549502,1.157853939193681


==> Figures/animation5b-0.csv <==
"xcoord","ycoord"
1.0,0.0


==> Figures/animation5b-1.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163


==> Figures/animation5b-10.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497


==> Figures/animation5b-11.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659


==> Figures/animation5b-12.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518


==> Figures/animation5b-13.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325


==> Figures/animation5b-14.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482


==> Figures/animation5b-15.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704


==> Figures/animation5b-16.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605


==> Figures/animation5b-17.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567


==> Figures/animation5b-18.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757


==> Figures/animation5b-19.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435


==> Figures/animation5b-2.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308


==> Figures/animation5b-20.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435
0.3156020459561806,1.124941949980744
0.3690096601696206,1.015011489588259
0.416530065484732,0.8897356893022786
0.4574519454417706,0.7512759553340901
0.4911746329953172,0.6019016954905713


==> Figures/animation5b-21.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435
0.3156020459561806,1.124941949980744
0.3690096601696206,1.015011489588259
0.416530065484732,0.8897356893022786
0.4574519454417706,0.7512759553340901
0.4911746329953172,0.6019016954905713
0.5172122653023574,0.4439426208470445
0.5351959128186476,0.2797551930712441
0.5448743866164611,0.1117028329163757
0.5461143596187971,-0.05785239121303928
0.5389002858061103,-0.2265503069466099


==> Figures/animation5b-22.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435
0.3156020459561806,1.124941949980744
0.3690096601696206,1.015011489588259
0.416530065484732,0.8897356893022786
0.4574519454417706,0.7512759553340901
0.4911746329953172,0.6019016954905713
0.5172122653023574,0.4439426208470445
0.5351959128186476,0.2797551930712441
0.5448743866164611,0.1117028329163757
0.5461143596187971,-0.05785239121303928
0.5389002858061103,-0.2265503069466099
0.5233343915220889,-0.3920300258371717
0.4996367718617517,-0.5519291377617902
0.4681453802283176,-0.7038894738670158
0.4293154779776869,-0.8455734496202114
0.3837179409290341,-0.9746937095431725


==> Figures/animation5b-23.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435
0.3156020459561806,1.124941949980744
0.3690096601696206,1.015011489588259
0.416530065484732,0.8897356893022786
0.4574519454417706,0.7512759553340901
0.4911746329953172,0.6019016954905713
0.5172122653023574,0.4439426208470445
0.5351959128186476,0.2797551930712441
0.5448743866164611,0.1117028329163757
0.5461143596187971,-0.05785239121303928
0.5389002858061103,-0.2265503069466099
0.5233343915220889,-0.3920300258371717
0.4996367718617517,-0.5519291377617902
0.4681453802283176,-0.7038894738670158
0.4293154779776869,-0.8455734496202114
0.3837179409290341,-0.9746937095431725
0.3320357263616823,-1.089057015016803
0.2750578096921436,-1.186621171415315
0.2136700172845078,-1.265561510674026
0.1488424095577324,-1.324341365000455
0.08161318693694941,-1.361779483277485


==> Figures/animation5b-24.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435
0.3156020459561806,1.124941949980744
0.3690096601696206,1.015011489588259
0.416530065484732,0.8897356893022786
0.4574519454417706,0.7512759553340901
0.4911746329953172,0.6019016954905713
0.5172122653023574,0.4439426208470445
0.5351959128186476,0.2797551930712441
0.5448743866164611,0.1117028329163757
0.5461143596187971,-0.05785239121303928
0.5389002858061103,-0.2265503069466099
0.5233343915220889,-0.3920300258371717
0.4996367718617517,-0.5519291377617902
0.4681453802283176,-0.7038894738670158
0.4293154779776869,-0.8455734496202114
0.3837179409290341,-0.9746937095431725
0.3320357263616823,-1.089057015016803
0.2750578096921436,-1.186621171415315
0.2136700172845078,-1.265561510674026
0.1488424095577324,-1.324341365000455
0.08161318693694941,-1.361779483277485
0.01306946087260526,-1.377106824701908
-0.05567440183031994,-1.370005848255771
-0.123499851860625,-1.340627301066561
-0.1893074555780271,-1.289582317750474
-0.2520391975281803,-1.217910869058369


==> Figures/animation5b-25.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435
0.3156020459561806,1.124941949980744
0.3690096601696206,1.015011489588259
0.416530065484732,0.8897356893022786
0.4574519454417706,0.7512759553340901
0.4911746329953172,0.6019016954905713
0.5172122653023574,0.4439426208470445
0.5351959128186476,0.2797551930712441
0.5448743866164611,0.1117028329163757
0.5461143596187971,-0.05785239121303928
0.5389002858061103,-0.2265503069466099
0.5233343915220889,-0.3920300258371717
0.4996367718617517,-0.5519291377617902
0.4681453802283176,-0.7038894738670158
0.4293154779776869,-0.8455734496202114
0.3837179409290341,-0.9746937095431725
0.3320357263616823,-1.089057015016803
0.2750578096921436,-1.186621171415315
0.2136700172845078,-1.265561510674026
0.1488424095577324,-1.324341365000455
0.08161318693694941,-1.361779483277485
0.01306946087260526,-1.377106824701908
-0.05567440183031994,-1.370005848255771
-0.123499851860625,-1.340627301066561
-0.1893074555780271,-1.289582317750474
-0.2520391975281803,-1.217910869058369
-0.310698695918581,-1.127030625071502
-0.3643685034514339,-1.018672561721468
-0.4122240154600679,-0.8948107704367032
-0.4535438824095066,-0.757593829823762
-0.4877171659740485,-0.6092839238542722


==> Figures/animation5b-26.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435
0.3156020459561806,1.124941949980744
0.3690096601696206,1.015011489588259
0.416530065484732,0.8897356893022786
0.4574519454417706,0.7512759553340901
0.4911746329953172,0.6019016954905713
0.5172122653023574,0.4439426208470445
0.5351959128186476,0.2797551930712441
0.5448743866164611,0.1117028329163757
0.5461143596187971,-0.05785239121303928
0.5389002858061103,-0.2265503069466099
0.5233343915220889,-0.3920300258371717
0.4996367718617517,-0.5519291377617902
0.4681453802283176,-0.7038894738670158
0.4293154779776869,-0.8455734496202114
0.3837179409290341,-0.9746937095431725
0.3320357263616823,-1.089057015016803
0.2750578096921436,-1.186621171415315
0.2136700172845078,-1.265561510674026
0.1488424095577324,-1.324341365000455
0.08161318693694941,-1.361779483277485
0.01306946087260526,-1.377106824701908
-0.05567440183031994,-1.370005848255771
-0.123499851860625,-1.340627301066561
-0.1893074555780271,-1.289582317750474
-0.2520391975281803,-1.217910869058369
-0.310698695918581,-1.127030625071502
-0.3643685034514339,-1.018672561721468
-0.4122240154600679,-0.8948107704367032
-0.4535438824095066,-0.757593829823762
-0.4877171659740485,-0.6092839238542722
-0.514247741315616,-0.4522079776737915
-0.5327566058746988,-0.2887228292963701
-0.5429827994024475,-0.1211942279527898
-0.5447835795771834,0.04801248197359911
-0.5381343515921777,0.2165336072053144


==> Figures/animation5b-27.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435
0.3156020459561806,1.124941949980744
0.3690096601696206,1.015011489588259
0.416530065484732,0.8897356893022786
0.4574519454417706,0.7512759553340901
0.4911746329953172,0.6019016954905713
0.5172122653023574,0.4439426208470445
0.5351959128186476,0.2797551930712441
0.5448743866164611,0.1117028329163757
0.5461143596187971,-0.05785239121303928
0.5389002858061103,-0.2265503069466099
0.5233343915220889,-0.3920300258371717
0.4996367718617517,-0.5519291377617902
0.4681453802283176,-0.7038894738670158
0.4293154779776869,-0.8455734496202114
0.3837179409290341,-0.9746937095431725
0.3320357263616823,-1.089057015016803
0.2750578096921436,-1.186621171415315
0.2136700172845078,-1.265561510674026
0.1488424095577324,-1.324341365000455
0.08161318693694941,-1.361779483277485
0.01306946087260526,-1.377106824701908
-0.05567440183031994,-1.370005848255771
-0.123499851860625,-1.340627301066561
-0.1893074555780271,-1.289582317750474
-0.2520391975281803,-1.217910869058369
-0.310698695918581,-1.127030625071502
-0.3643685034514339,-1.018672561721468
-0.4122240154600679,-0.8948107704367032
-0.4535438824095066,-0.757593829823762
-0.4877171659740485,-0.6092839238542722
-0.514247741315616,-0.4522079776737915
-0.5327566058746988,-0.2887228292963701
-0.5429827994024475,-0.1211942279527898
-0.5447835795771834,0.04801248197359911
-0.5381343515921777,0.2165336072053144
-0.5231286435357213,0.3820048422188113
-0.4999781793761663,0.5420604493571595
-0.4690128555626819,0.6943386745306184
-0.4306802033321016,0.8364974763945273
-0.3855437442592919,0.9662433895172333


==> Figures/animation5b-28.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435
0.3156020459561806,1.124941949980744
0.3690096601696206,1.015011489588259
0.416530065484732,0.8897356893022786
0.4574519454417706,0.7512759553340901
0.4911746329953172,0.6019016954905713
0.5172122653023574,0.4439426208470445
0.5351959128186476,0.2797551930712441
0.5448743866164611,0.1117028329163757
0.5461143596187971,-0.05785239121303928
0.5389002858061103,-0.2265503069466099
0.5233343915220889,-0.3920300258371717
0.4996367718617517,-0.5519291377617902
0.4681453802283176,-0.7038894738670158
0.4293154779776869,-0.8455734496202114
0.3837179409290341,-0.9746937095431725
0.3320357263616823,-1.089057015016803
0.2750578096921436,-1.186621171415315
0.2136700172845078,-1.265561510674026
0.1488424095577324,-1.324341365000455
0.08161318693694941,-1.361779483277485
0.01306946087260526,-1.377106824701908
-0.05567440183031994,-1.370005848255771
-0.123499851860625,-1.340627301066561
-0.1893074555780271,-1.289582317750474
-0.2520391975281803,-1.217910869058369
-0.310698695918581,-1.127030625071502
-0.3643685034514339,-1.018672561721468
-0.4122240154600679,-0.8948107704367032
-0.4535438824095066,-0.757593829823762
-0.4877171659740485,-0.6092839238542722
-0.514247741315616,-0.4522079776737915
-0.5327566058746988,-0.2887228292963701
-0.5429827994024475,-0.1211942279527898
-0.5447835795771834,0.04801248197359911
-0.5381343515921777,0.2165336072053144
-0.5231286435357213,0.3820048422188113
-0.4999781793761663,0.5420604493571595
-0.4690128555626819,0.6943386745306184
-0.4306802033321016,0.8364974763945273
-0.3855437442592919,0.9662433895172333
-0.3342795476087991,1.081374588404928
-0.2776702968116502,1.179837089945102
-0.2165962825422621,1.259790750848895
-0.1520229611347809,1.319679613684304
-0.08498503080759277,1.358299625009878


==> Figures/animation5b-29.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435
0.3156020459561806,1.124941949980744
0.3690096601696206,1.015011489588259
0.416530065484732,0.8897356893022786
0.4574519454417706,0.7512759553340901
0.4911746329953172,0.6019016954905713
0.5172122653023574,0.4439426208470445
0.5351959128186476,0.2797551930712441
0.5448743866164611,0.1117028329163757
0.5461143596187971,-0.05785239121303928
0.5389002858061103,-0.2265503069466099
0.5233343915220889,-0.3920300258371717
0.4996367718617517,-0.5519291377617902
0.4681453802283176,-0.7038894738670158
0.4293154779776869,-0.8455734496202114
0.3837179409290341,-0.9746937095431725
0.3320357263616823,-1.089057015016803
0.2750578096921436,-1.186621171415315
0.2136700172845078,-1.265561510674026
0.1488424095577324,-1.324341365000455
0.08161318693694941,-1.361779483277485
0.01306946087260526,-1.377106824701908
-0.05567440183031994,-1.370005848255771
-0.123499851860625,-1.340627301066561
-0.1893074555780271,-1.289582317750474
-0.2520391975281803,-1.217910869058369
-0.310698695918581,-1.127030625071502
-0.3643685034514339,-1.018672561721468
-0.4122240154600679,-0.8948107704367032
-0.4535438824095066,-0.757593829823762
-0.4877171659740485,-0.6092839238542722
-0.514247741315616,-0.4522079776737915
-0.5327566058746988,-0.2887228292963701
-0.5429827994024475,-0.1211942279527898
-0.5447835795771834,0.04801248197359911
-0.5381343515921777,0.2165336072053144
-0.5231286435357213,0.3820048422188113
-0.4999781793761663,0.5420604493571595
-0.4690128555626819,0.6943386745306184
-0.4306802033321016,0.8364974763945273
-0.3855437442592919,0.9662433895172333
-0.3342795476087991,1.081374588404928
-0.2776702968116502,1.179837089945102
-0.2165962825422621,1.259790750848895
-0.1520229611347809,1.319679613684304
-0.08498503080759277,1.358299625009878
-0.01656734603595265,1.37485616715228
0.05211664185580289,1.369004455964229
0.1199479233058383,1.340867675074784
0.1858252634446971,1.291030482486159
0.2486876060590852,1.220508741365574


==> Figures/animation5b-3.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564


==> Figures/animation5b-30.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435
0.3156020459561806,1.124941949980744
0.3690096601696206,1.015011489588259
0.416530065484732,0.8897356893022786
0.4574519454417706,0.7512759553340901
0.4911746329953172,0.6019016954905713
0.5172122653023574,0.4439426208470445
0.5351959128186476,0.2797551930712441
0.5448743866164611,0.1117028329163757
0.5461143596187971,-0.05785239121303928
0.5389002858061103,-0.2265503069466099
0.5233343915220889,-0.3920300258371717
0.4996367718617517,-0.5519291377617902
0.4681453802283176,-0.7038894738670158
0.4293154779776869,-0.8455734496202114
0.3837179409290341,-0.9746937095431725
0.3320357263616823,-1.089057015016803
0.2750578096921436,-1.186621171415315
0.2136700172845078,-1.265561510674026
0.1488424095577324,-1.324341365000455
0.08161318693694941,-1.361779483277485
0.01306946087260526,-1.377106824701908
-0.05567440183031994,-1.370005848255771
-0.123499851860625,-1.340627301066561
-0.1893074555780271,-1.289582317750474
-0.2520391975281803,-1.217910869058369
-0.310698695918581,-1.127030625071502
-0.3643685034514339,-1.018672561721468
-0.4122240154600679,-0.8948107704367032
-0.4535438824095066,-0.757593829823762
-0.4877171659740485,-0.6092839238542722
-0.514247741315616,-0.4522079776737915
-0.5327566058746988,-0.2887228292963701
-0.5429827994024475,-0.1211942279527898
-0.5447835795771834,0.04801248197359911
-0.5381343515921777,0.2165336072053144
-0.5231286435357213,0.3820048422188113
-0.4999781793761663,0.5420604493571595
-0.4690128555626819,0.6943386745306184
-0.4306802033321016,0.8364974763945273
-0.3855437442592919,0.9662433895172333
-0.3342795476087991,1.081374588404928
-0.2776702968116502,1.179837089945102
-0.2165962825422621,1.259790750848895
-0.1520229611347809,1.319679613684304
-0.08498503080759277,1.358299625009878
-0.01656734603595265,1.37485616715228
0.05211664185580289,1.369004455964229
0.1199479233058383,1.340867675074784
0.1858252634446971,1.291030482486159
0.2486876060590852,1.220508741365574
0.3075344461545963,1.130699379381817
0.361443325819465,1.023316598818091
0.4095839542179202,0.9003218600040268
0.4512288277531807,0.7638550279648073
0.4857605717745409,0.6161729517290637


==> Figures/animation5b-31.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435
0.3156020459561806,1.124941949980744
0.3690096601696206,1.015011489588259
0.416530065484732,0.8897356893022786
0.4574519454417706,0.7512759553340901
0.4911746329953172,0.6019016954905713
0.5172122653023574,0.4439426208470445
0.5351959128186476,0.2797551930712441
0.5448743866164611,0.1117028329163757
0.5461143596187971,-0.05785239121303928
0.5389002858061103,-0.2265503069466099
0.5233343915220889,-0.3920300258371717
0.4996367718617517,-0.5519291377617902
0.4681453802283176,-0.7038894738670158
0.4293154779776869,-0.8455734496202114
0.3837179409290341,-0.9746937095431725
0.3320357263616823,-1.089057015016803
0.2750578096921436,-1.186621171415315
0.2136700172845078,-1.265561510674026
0.1488424095577324,-1.324341365000455
0.08161318693694941,-1.361779483277485
0.01306946087260526,-1.377106824701908
-0.05567440183031994,-1.370005848255771
-0.123499851860625,-1.340627301066561
-0.1893074555780271,-1.289582317750474
-0.2520391975281803,-1.217910869058369
-0.310698695918581,-1.127030625071502
-0.3643685034514339,-1.018672561721468
-0.4122240154600679,-0.8948107704367032
-0.4535438824095066,-0.757593829823762
-0.4877171659740485,-0.6092839238542722
-0.514247741315616,-0.4522079776737915
-0.5327566058746988,-0.2887228292963701
-0.5429827994024475,-0.1211942279527898
-0.5447835795771834,0.04801248197359911
-0.5381343515921777,0.2165336072053144
-0.5231286435357213,0.3820048422188113
-0.4999781793761663,0.5420604493571595
-0.4690128555626819,0.6943386745306184
-0.4306802033321016,0.8364974763945273
-0.3855437442592919,0.9662433895172333
-0.3342795476087991,1.081374588404928
-0.2776702968116502,1.179837089945102
-0.2165962825422621,1.259790750848895
-0.1520229611347809,1.319679613684304
-0.08498503080759277,1.358299625009878
-0.01656734603595265,1.37485616715228
0.05211664185580289,1.369004455964229
0.1199479233058383,1.340867675074784
0.1858252634446971,1.291030482486159
0.2486876060590852,1.220508741365574
0.3075344461545963,1.130699379381817
0.361443325819465,1.023316598818091
0.4095839542179202,0.9003218600040268
0.4512288277531807,0.7638550279648073
0.4857605717745409,0.6161729517290637
0.5126764939284452,0.4595998647044869
0.531591003241569,0.2964917513814065
0.5422365996746807,0.1292145891352801
0.5444640838912876,-0.03986557941021557
0.5382424951197231,-0.2083842906116996


==> Figures/animation5b-32.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435
0.3156020459561806,1.124941949980744
0.3690096601696206,1.015011489588259
0.416530065484732,0.8897356893022786
0.4574519454417706,0.7512759553340901
0.4911746329953172,0.6019016954905713
0.5172122653023574,0.4439426208470445
0.5351959128186476,0.2797551930712441
0.5448743866164611,0.1117028329163757
0.5461143596187971,-0.05785239121303928
0.5389002858061103,-0.2265503069466099
0.5233343915220889,-0.3920300258371717
0.4996367718617517,-0.5519291377617902
0.4681453802283176,-0.7038894738670158
0.4293154779776869,-0.8455734496202114
0.3837179409290341,-0.9746937095431725
0.3320357263616823,-1.089057015016803
0.2750578096921436,-1.186621171415315
0.2136700172845078,-1.265561510674026
0.1488424095577324,-1.324341365000455
0.08161318693694941,-1.361779483277485
0.01306946087260526,-1.377106824701908
-0.05567440183031994,-1.370005848255771
-0.123499851860625,-1.340627301066561
-0.1893074555780271,-1.289582317750474
-0.2520391975281803,-1.217910869058369
-0.310698695918581,-1.127030625071502
-0.3643685034514339,-1.018672561721468
-0.4122240154600679,-0.8948107704367032
-0.4535438824095066,-0.757593829823762
-0.4877171659740485,-0.6092839238542722
-0.514247741315616,-0.4522079776737915
-0.5327566058746988,-0.2887228292963701
-0.5429827994024475,-0.1211942279527898
-0.5447835795771834,0.04801248197359911
-0.5381343515921777,0.2165336072053144
-0.5231286435357213,0.3820048422188113
-0.4999781793761663,0.5420604493571595
-0.4690128555626819,0.6943386745306184
-0.4306802033321016,0.8364974763945273
-0.3855437442592919,0.9662433895172333
-0.3342795476087991,1.081374588404928
-0.2776702968116502,1.179837089945102
-0.2165962825422621,1.259790750848895
-0.1520229611347809,1.319679613684304
-0.08498503080759277,1.358299625009878
-0.01656734603595265,1.37485616715228
0.05211664185580289,1.369004455964229
0.1199479233058383,1.340867675074784
0.1858252634446971,1.291030482486159
0.2486876060590852,1.220508741365574
0.3075344461545963,1.130699379381817
0.361443325819465,1.023316598818091
0.4095839542179202,0.9003218600040268
0.4512288277531807,0.7638550279648073
0.4857605717745409,0.6161729517290637
0.5126764939284452,0.4595998647044869
0.531591003241569,0.2964917513814065
0.5422365996746807,0.1292145891352801
0.5444640838912876,-0.03986557941021557
0.5382424951197231,-0.2083842906116996
0.5236590810237488,-0.3739765421647037
0.5009193645758628,-0.5342758578452167
0.4703471267370961,-0.686919347027189
0.4323838980111873,-0.829562885391694
0.3875873742096795,-0.9599093124887323


==> Figures/animation5b-33.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435
0.3156020459561806,1.124941949980744
0.3690096601696206,1.015011489588259
0.416530065484732,0.8897356893022786
0.4574519454417706,0.7512759553340901
0.4911746329953172,0.6019016954905713
0.5172122653023574,0.4439426208470445
0.5351959128186476,0.2797551930712441
0.5448743866164611,0.1117028329163757
0.5461143596187971,-0.05785239121303928
0.5389002858061103,-0.2265503069466099
0.5233343915220889,-0.3920300258371717
0.4996367718617517,-0.5519291377617902
0.4681453802283176,-0.7038894738670158
0.4293154779776869,-0.8455734496202114
0.3837179409290341,-0.9746937095431725
0.3320357263616823,-1.089057015016803
0.2750578096921436,-1.186621171415315
0.2136700172845078,-1.265561510674026
0.1488424095577324,-1.324341365000455
0.08161318693694941,-1.361779483277485
0.01306946087260526,-1.377106824701908
-0.05567440183031994,-1.370005848255771
-0.123499851860625,-1.340627301066561
-0.1893074555780271,-1.289582317750474
-0.2520391975281803,-1.217910869058369
-0.310698695918581,-1.127030625071502
-0.3643685034514339,-1.018672561721468
-0.4122240154600679,-0.8948107704367032
-0.4535438824095066,-0.757593829823762
-0.4877171659740485,-0.6092839238542722
-0.514247741315616,-0.4522079776737915
-0.5327566058746988,-0.2887228292963701
-0.5429827994024475,-0.1211942279527898
-0.5447835795771834,0.04801248197359911
-0.5381343515921777,0.2165336072053144
-0.5231286435357213,0.3820048422188113
-0.4999781793761663,0.5420604493571595
-0.4690128555626819,0.6943386745306184
-0.4306802033321016,0.8364974763945273
-0.3855437442592919,0.9662433895172333
-0.3342795476087991,1.081374588404928
-0.2776702968116502,1.179837089945102
-0.2165962825422621,1.259790750848895
-0.1520229611347809,1.319679613684304
-0.08498503080759277,1.358299625009878
-0.01656734603595265,1.37485616715228
0.05211664185580289,1.369004455964229
0.1199479233058383,1.340867675074784
0.1858252634446971,1.291030482486159
0.2486876060590852,1.220508741365574
0.3075344461545963,1.130699379381817
0.361443325819465,1.023316598818091
0.4095839542179202,0.9003218600040268
0.4512288277531807,0.7638550279648073
0.4857605717745409,0.6161729517290637
0.5126764939284452,0.4595998647044869
0.531591003241569,0.2964917513814065
0.5422365996746807,0.1292145891352801
0.5444640838912876,-0.03986557941021557
0.5382424951197231,-0.2083842906116996
0.5236590810237488,-0.3739765421647037
0.5009193645758628,-0.5342758578452167
0.4703471267370961,-0.686919347027189
0.4323838980111873,-0.829562885391694
0.3875873742096795,-0.9599093124887323
0.336628068383508,-1.075750810744109
0.2802835043235353,-1.175024515511871
0.219429361491593,-1.255878125584823
0.1550271972399147,-1.316740163305509
0.08810868201866091,-1.356387966396527


==> Figures/animation5b-34.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435
0.3156020459561806,1.124941949980744
0.3690096601696206,1.015011489588259
0.416530065484732,0.8897356893022786
0.4574519454417706,0.7512759553340901
0.4911746329953172,0.6019016954905713
0.5172122653023574,0.4439426208470445
0.5351959128186476,0.2797551930712441
0.5448743866164611,0.1117028329163757
0.5461143596187971,-0.05785239121303928
0.5389002858061103,-0.2265503069466099
0.5233343915220889,-0.3920300258371717
0.4996367718617517,-0.5519291377617902
0.4681453802283176,-0.7038894738670158
0.4293154779776869,-0.8455734496202114
0.3837179409290341,-0.9746937095431725
0.3320357263616823,-1.089057015016803
0.2750578096921436,-1.186621171415315
0.2136700172845078,-1.265561510674026
0.1488424095577324,-1.324341365000455
0.08161318693694941,-1.361779483277485
0.01306946087260526,-1.377106824701908
-0.05567440183031994,-1.370005848255771
-0.123499851860625,-1.340627301066561
-0.1893074555780271,-1.289582317750474
-0.2520391975281803,-1.217910869058369
-0.310698695918581,-1.127030625071502
-0.3643685034514339,-1.018672561721468
-0.4122240154600679,-0.8948107704367032
-0.4535438824095066,-0.757593829823762
-0.4877171659740485,-0.6092839238542722
-0.514247741315616,-0.4522079776737915
-0.5327566058746988,-0.2887228292963701
-0.5429827994024475,-0.1211942279527898
-0.5447835795771834,0.04801248197359911
-0.5381343515921777,0.2165336072053144
-0.5231286435357213,0.3820048422188113
-0.4999781793761663,0.5420604493571595
-0.4690128555626819,0.6943386745306184
-0.4306802033321016,0.8364974763945273
-0.3855437442592919,0.9662433895172333
-0.3342795476087991,1.081374588404928
-0.2776702968116502,1.179837089945102
-0.2165962825422621,1.259790750848895
-0.1520229611347809,1.319679613684304
-0.08498503080759277,1.358299625009878
-0.01656734603595265,1.37485616715228
0.05211664185580289,1.369004455964229
0.1199479233058383,1.340867675074784
0.1858252634446971,1.291030482486159
0.2486876060590852,1.220508741365574
0.3075344461545963,1.130699379381817
0.361443325819465,1.023316598818091
0.4095839542179202,0.9003218600040268
0.4512288277531807,0.7638550279648073
0.4857605717745409,0.6161729517290637
0.5126764939284452,0.4595998647044869
0.531591003241569,0.2964917513814065
0.5422365996746807,0.1292145891352801
0.5444640838912876,-0.03986557941021557
0.5382424951197231,-0.2083842906116996
0.5236590810237488,-0.3739765421647037
0.5009193645758628,-0.5342758578452167
0.4703471267370961,-0.686919347027189
0.4323838980111873,-0.829562885391694
0.3875873742096795,-0.9599093124887323
0.336628068383508,-1.075750810744109
0.2802835043235353,-1.175024515511871
0.219429361491593,-1.255878125584823
0.1550271972399147,-1.316740163305509
0.08810868201866091,-1.356387966396527
0.01975664955070902,-1.374005858391202
-0.0489163670039463,-1.369226494544577
-0.1167911310955341,-1.342150142721991
-0.1827650523152792,-1.293339387008023
-0.2457746645018789,-1.223789948555734


==> Figures/animation5b-35.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435
0.3156020459561806,1.124941949980744
0.3690096601696206,1.015011489588259
0.416530065484732,0.8897356893022786
0.4574519454417706,0.7512759553340901
0.4911746329953172,0.6019016954905713
0.5172122653023574,0.4439426208470445
0.5351959128186476,0.2797551930712441
0.5448743866164611,0.1117028329163757
0.5461143596187971,-0.05785239121303928
0.5389002858061103,-0.2265503069466099
0.5233343915220889,-0.3920300258371717
0.4996367718617517,-0.5519291377617902
0.4681453802283176,-0.7038894738670158
0.4293154779776869,-0.8455734496202114
0.3837179409290341,-0.9746937095431725
0.3320357263616823,-1.089057015016803
0.2750578096921436,-1.186621171415315
0.2136700172845078,-1.265561510674026
0.1488424095577324,-1.324341365000455
0.08161318693694941,-1.361779483277485
0.01306946087260526,-1.377106824701908
-0.05567440183031994,-1.370005848255771
-0.123499851860625,-1.340627301066561
-0.1893074555780271,-1.289582317750474
-0.2520391975281803,-1.217910869058369
-0.310698695918581,-1.127030625071502
-0.3643685034514339,-1.018672561721468
-0.4122240154600679,-0.8948107704367032
-0.4535438824095066,-0.757593829823762
-0.4877171659740485,-0.6092839238542722
-0.514247741315616,-0.4522079776737915
-0.5327566058746988,-0.2887228292963701
-0.5429827994024475,-0.1211942279527898
-0.5447835795771834,0.04801248197359911
-0.5381343515921777,0.2165336072053144
-0.5231286435357213,0.3820048422188113
-0.4999781793761663,0.5420604493571595
-0.4690128555626819,0.6943386745306184
-0.4306802033321016,0.8364974763945273
-0.3855437442592919,0.9662433895172333
-0.3342795476087991,1.081374588404928
-0.2776702968116502,1.179837089945102
-0.2165962825422621,1.259790750848895
-0.1520229611347809,1.319679613684304
-0.08498503080759277,1.358299625009878
-0.01656734603595265,1.37485616715228
0.05211664185580289,1.369004455964229
0.1199479233058383,1.340867675074784
0.1858252634446971,1.291030482486159
0.2486876060590852,1.220508741365574
0.3075344461545963,1.130699379381817
0.361443325819465,1.023316598818091
0.4095839542179202,0.9003218600040268
0.4512288277531807,0.7638550279648073
0.4857605717745409,0.6161729517290637
0.5126764939284452,0.4595998647044869
0.531591003241569,0.2964917513814065
0.5422365996746807,0.1292145891352801
0.5444640838912876,-0.03986557941021557
0.5382424951197231,-0.2083842906116996
0.5236590810237488,-0.3739765421647037
0.5009193645758628,-0.5342758578452167
0.4703471267370961,-0.686919347027189
0.4323838980111873,-0.829562885391694
0.3875873742096795,-0.9599093124887323
0.336628068383508,-1.075750810744109
0.2802835043235353,-1.175024515511871
0.219429361491593,-1.255878125584823
0.1550271972399147,-1.316740163305509
0.08810868201866091,-1.356387966396527
0.01975664955070902,-1.374005858391202
-0.0489163670039463,-1.369226494544577
-0.1167911310955341,-1.342150142721991
-0.1827650523152792,-1.293339387008023
-0.2457746645018789,-1.223789948555734
-0.3048161209129502,-1.134881391677099
-0.3589628463610474,-1.028313846623922
-0.4073798292911067,-0.9060381394582498
-0.4493344119221909,-0.7701867449912786
-0.4842037844995462,-0.6230119047865191


==> Figures/animation5b-36.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435
0.3156020459561806,1.124941949980744
0.3690096601696206,1.015011489588259
0.416530065484732,0.8897356893022786
0.4574519454417706,0.7512759553340901
0.4911746329953172,0.6019016954905713
0.5172122653023574,0.4439426208470445
0.5351959128186476,0.2797551930712441
0.5448743866164611,0.1117028329163757
0.5461143596187971,-0.05785239121303928
0.5389002858061103,-0.2265503069466099
0.5233343915220889,-0.3920300258371717
0.4996367718617517,-0.5519291377617902
0.4681453802283176,-0.7038894738670158
0.4293154779776869,-0.8455734496202114
0.3837179409290341,-0.9746937095431725
0.3320357263616823,-1.089057015016803
0.2750578096921436,-1.186621171415315
0.2136700172845078,-1.265561510674026
0.1488424095577324,-1.324341365000455
0.08161318693694941,-1.361779483277485
0.01306946087260526,-1.377106824701908
-0.05567440183031994,-1.370005848255771
-0.123499851860625,-1.340627301066561
-0.1893074555780271,-1.289582317750474
-0.2520391975281803,-1.217910869058369
-0.310698695918581,-1.127030625071502
-0.3643685034514339,-1.018672561721468
-0.4122240154600679,-0.8948107704367032
-0.4535438824095066,-0.757593829823762
-0.4877171659740485,-0.6092839238542722
-0.514247741315616,-0.4522079776737915
-0.5327566058746988,-0.2887228292963701
-0.5429827994024475,-0.1211942279527898
-0.5447835795771834,0.04801248197359911
-0.5381343515921777,0.2165336072053144
-0.5231286435357213,0.3820048422188113
-0.4999781793761663,0.5420604493571595
-0.4690128555626819,0.6943386745306184
-0.4306802033321016,0.8364974763945273
-0.3855437442592919,0.9662433895172333
-0.3342795476087991,1.081374588404928
-0.2776702968116502,1.179837089945102
-0.2165962825422621,1.259790750848895
-0.1520229611347809,1.319679613684304
-0.08498503080759277,1.358299625009878
-0.01656734603595265,1.37485616715228
0.05211664185580289,1.369004455964229
0.1199479233058383,1.340867675074784
0.1858252634446971,1.291030482486159
0.2486876060590852,1.220508741365574
0.3075344461545963,1.130699379381817
0.361443325819465,1.023316598818091
0.4095839542179202,0.9003218600040268
0.4512288277531807,0.7638550279648073
0.4857605717745409,0.6161729517290637
0.5126764939284452,0.4595998647044869
0.531591003241569,0.2964917513814065
0.5422365996746807,0.1292145891352801
0.5444640838912876,-0.03986557941021557
0.5382424951197231,-0.2083842906116996
0.5236590810237488,-0.3739765421647037
0.5009193645758628,-0.5342758578452167
0.4703471267370961,-0.686919347027189
0.4323838980111873,-0.829562885391694
0.3875873742096795,-0.9599093124887323
0.336628068383508,-1.075750810744109
0.2802835043235353,-1.175024515511871
0.219429361491593,-1.255878125584823
0.1550271972399147,-1.316740163305509
0.08810868201866091,-1.356387966396527
0.01975664955070902,-1.374005858391202
-0.0489163670039463,-1.369226494544577
-0.1167911310955341,-1.342150142721991
-0.1827650523152792,-1.293339387008023
-0.2457746645018789,-1.223789948555734
-0.3048161209129502,-1.134881391677099
-0.3589628463610474,-1.028313846623922
-0.4073798292911067,-0.9060381394582498
-0.4493344119221909,-0.7701867449912786
-0.4842037844995462,-0.6230119047865191
-0.5114796628910975,-0.4668353994352786
-0.5307707981241658,-0.3040122301529217
-0.5418040224946287,-0.1369082211509975
-0.5444244866057943,0.03211041709101073
-0.5385956034706548,0.2006790499962181


==> Figures/animation5b-37.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435
0.3156020459561806,1.124941949980744
0.3690096601696206,1.015011489588259
0.416530065484732,0.8897356893022786
0.4574519454417706,0.7512759553340901
0.4911746329953172,0.6019016954905713
0.5172122653023574,0.4439426208470445
0.5351959128186476,0.2797551930712441
0.5448743866164611,0.1117028329163757
0.5461143596187971,-0.05785239121303928
0.5389002858061103,-0.2265503069466099
0.5233343915220889,-0.3920300258371717
0.4996367718617517,-0.5519291377617902
0.4681453802283176,-0.7038894738670158
0.4293154779776869,-0.8455734496202114
0.3837179409290341,-0.9746937095431725
0.3320357263616823,-1.089057015016803
0.2750578096921436,-1.186621171415315
0.2136700172845078,-1.265561510674026
0.1488424095577324,-1.324341365000455
0.08161318693694941,-1.361779483277485
0.01306946087260526,-1.377106824701908
-0.05567440183031994,-1.370005848255771
-0.123499851860625,-1.340627301066561
-0.1893074555780271,-1.289582317750474
-0.2520391975281803,-1.217910869058369
-0.310698695918581,-1.127030625071502
-0.3643685034514339,-1.018672561721468
-0.4122240154600679,-0.8948107704367032
-0.4535438824095066,-0.757593829823762
-0.4877171659740485,-0.6092839238542722
-0.514247741315616,-0.4522079776737915
-0.5327566058746988,-0.2887228292963701
-0.5429827994024475,-0.1211942279527898
-0.5447835795771834,0.04801248197359911
-0.5381343515921777,0.2165336072053144
-0.5231286435357213,0.3820048422188113
-0.4999781793761663,0.5420604493571595
-0.4690128555626819,0.6943386745306184
-0.4306802033321016,0.8364974763945273
-0.3855437442592919,0.9662433895172333
-0.3342795476087991,1.081374588404928
-0.2776702968116502,1.179837089945102
-0.2165962825422621,1.259790750848895
-0.1520229611347809,1.319679613684304
-0.08498503080759277,1.358299625009878
-0.01656734603595265,1.37485616715228
0.05211664185580289,1.369004455964229
0.1199479233058383,1.340867675074784
0.1858252634446971,1.291030482486159
0.2486876060590852,1.220508741365574
0.3075344461545963,1.130699379381817
0.361443325819465,1.023316598818091
0.4095839542179202,0.9003218600040268
0.4512288277531807,0.7638550279648073
0.4857605717745409,0.6161729517290637
0.5126764939284452,0.4595998647044869
0.531591003241569,0.2964917513814065
0.5422365996746807,0.1292145891352801
0.5444640838912876,-0.03986557941021557
0.5382424951197231,-0.2083842906116996
0.5236590810237488,-0.3739765421647037
0.5009193645758628,-0.5342758578452167
0.4703471267370961,-0.686919347027189
0.4323838980111873,-0.829562885391694
0.3875873742096795,-0.9599093124887323
0.336628068383508,-1.075750810744109
0.2802835043235353,-1.175024515511871
0.219429361491593,-1.255878125584823
0.1550271972399147,-1.316740163305509
0.08810868201866091,-1.356387966396527
0.01975664955070902,-1.374005858391202
-0.0489163670039463,-1.369226494544577
-0.1167911310955341,-1.342150142721991
-0.1827650523152792,-1.293339387008023
-0.2457746645018789,-1.223789948555734
-0.3048161209129502,-1.134881391677099
-0.3589628463610474,-1.028313846623922
-0.4073798292911067,-0.9060381394582498
-0.4493344119221909,-0.7701867449912786
-0.4842037844995462,-0.6230119047865191
-0.5114796628910975,-0.4668353994352786
-0.5307707981241658,-0.3040122301529217
-0.5418040224946287,-0.1369082211509975
-0.5444244866057943,0.03211041709101073
-0.5385956034706548,0.2006790499962181
-0.5243990142221407,0.3664325932592127
-0.502034652110448,0.5270044352458675
-0.4718207350149078,0.6800311376042535
-0.4341932893967796,0.8231670842348482
-0.3897046280495993,0.9541120428788336


==> Figures/animation5b-38.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435
0.3156020459561806,1.124941949980744
0.3690096601696206,1.015011489588259
0.416530065484732,0.8897356893022786
0.4574519454417706,0.7512759553340901
0.4911746329953172,0.6019016954905713
0.5172122653023574,0.4439426208470445
0.5351959128186476,0.2797551930712441
0.5448743866164611,0.1117028329163757
0.5461143596187971,-0.05785239121303928
0.5389002858061103,-0.2265503069466099
0.5233343915220889,-0.3920300258371717
0.4996367718617517,-0.5519291377617902
0.4681453802283176,-0.7038894738670158
0.4293154779776869,-0.8455734496202114
0.3837179409290341,-0.9746937095431725
0.3320357263616823,-1.089057015016803
0.2750578096921436,-1.186621171415315
0.2136700172845078,-1.265561510674026
0.1488424095577324,-1.324341365000455
0.08161318693694941,-1.361779483277485
0.01306946087260526,-1.377106824701908
-0.05567440183031994,-1.370005848255771
-0.123499851860625,-1.340627301066561
-0.1893074555780271,-1.289582317750474
-0.2520391975281803,-1.217910869058369
-0.310698695918581,-1.127030625071502
-0.3643685034514339,-1.018672561721468
-0.4122240154600679,-0.8948107704367032
-0.4535438824095066,-0.757593829823762
-0.4877171659740485,-0.6092839238542722
-0.514247741315616,-0.4522079776737915
-0.5327566058746988,-0.2887228292963701
-0.5429827994024475,-0.1211942279527898
-0.5447835795771834,0.04801248197359911
-0.5381343515921777,0.2165336072053144
-0.5231286435357213,0.3820048422188113
-0.4999781793761663,0.5420604493571595
-0.4690128555626819,0.6943386745306184
-0.4306802033321016,0.8364974763945273
-0.3855437442592919,0.9662433895172333
-0.3342795476087991,1.081374588404928
-0.2776702968116502,1.179837089945102
-0.2165962825422621,1.259790750848895
-0.1520229611347809,1.319679613684304
-0.08498503080759277,1.358299625009878
-0.01656734603595265,1.37485616715228
0.05211664185580289,1.369004455964229
0.1199479233058383,1.340867675074784
0.1858252634446971,1.291030482486159
0.2486876060590852,1.220508741365574
0.3075344461545963,1.130699379381817
0.361443325819465,1.023316598818091
0.4095839542179202,0.9003218600040268
0.4512288277531807,0.7638550279648073
0.4857605717745409,0.6161729517290637
0.5126764939284452,0.4595998647044869
0.531591003241569,0.2964917513814065
0.5422365996746807,0.1292145891352801
0.5444640838912876,-0.03986557941021557
0.5382424951197231,-0.2083842906116996
0.5236590810237488,-0.3739765421647037
0.5009193645758628,-0.5342758578452167
0.4703471267370961,-0.686919347027189
0.4323838980111873,-0.829562885391694
0.3875873742096795,-0.9599093124887323
0.336628068383508,-1.075750810744109
0.2802835043235353,-1.175024515511871
0.219429361491593,-1.255878125584823
0.1550271972399147,-1.316740163305509
0.08810868201866091,-1.356387966396527
0.01975664955070902,-1.374005858391202
-0.0489163670039463,-1.369226494544577
-0.1167911310955341,-1.342150142721991
-0.1827650523152792,-1.293339387008023
-0.2457746645018789,-1.223789948555734
-0.3048161209129502,-1.134881391677099
-0.3589628463610474,-1.028313846623922
-0.4073798292911067,-0.9060381394582498
-0.4493344119221909,-0.7701867449912786
-0.4842037844995462,-0.6230119047865191
-0.5114796628910975,-0.4668353994352786
-0.5307707981241658,-0.3040122301529217
-0.5418040224946287,-0.1369082211509975
-0.5444244866057943,0.03211041709101073
-0.5385956034706548,0.2006790499962181
-0.5243990142221407,0.3664325932592127
-0.502034652110448,0.5270044352458675
-0.4718207350149078,0.6800311376042535
-0.4341932893967796,0.8231670842348482
-0.3897046280495993,0.9541120428788336
-0.3390200966183743,1.070652893951581
-0.2829123924034076,1.17071868020521
-0.2222528581235347,1.252445852020972
-0.1579993643570998,1.314248447292118
-0.09118070052088174,1.354886343625163


==> Figures/animation5b-39.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918
0.3639293606286849,1.141319167697593
0.415635053995574,1.015933055269665
0.4607932142333299,0.8767720107391481
0.4988004177842504,0.7260702370815963
0.5291612712452125,0.566114099329497
0.5514902872676527,0.399207542408753
0.5655124938913031,0.2276519448318974
0.571063424484874,0.05373854412596712
0.5680890071423663,-0.1202498974730222
0.556645684941931,-0.2920325068632659
0.5369008750896513,-0.4593236142401828
0.5091336388963295,-0.6198308071197554
0.4737352091110705,-0.7712620976756693
0.4312088302720831,-0.9113456157089912
0.3821682358039823,-1.037863787400518
0.3273340358051857,-1.14870207181179
0.2675273403334281,-1.241910147462606
0.20366010318584,-1.315771226399862
0.1367219341191147,-1.368873277942714
0.06776346771550307,-1.400174764049325
-0.002123249365172525,-1.409057360418042
-0.07182654118203997,-1.395359229873625
-0.1402379769507189,-1.359384641835107
-0.2062751231654829,-1.301888739002634
-0.2689029806146266,-1.224039485883482
-0.3271530872927062,-1.127361679388748
-0.3801395620798954,-1.013669846143109
-0.4270717252662608,-0.8849976064759506
-0.4672633003172404,-0.7435306366771637
-0.5001385218895116,-0.5915489312963704
-0.5252357081310965,-0.4313820203660221
-0.5422089800423658,-0.2653785276663576
-0.5508288248208026,-0.09588930280996447
-0.5509821155531354,0.07473844430628018
-0.5426720371363055,0.2441599051413605
-0.5260181529736236,0.4100290282885939
-0.501256605252944,0.5699974295937305
-0.4687402001246052,0.7217205415601415
-0.4289379145909059,0.8628748733422122
-0.3824332010449566,0.9911889105477567
-0.3299203834538519,1.104488365292402
-0.2721984570738158,1.200754322919672
-0.2101617330766785,1.278190560816753
-0.1447870077667393,1.335294278639649
-0.07711726165639061,1.370923075745757
-0.008242265626804135,1.384350603578581
0.06072316608098789,1.375304124027534
0.1286622440733098,1.34397919414087
0.1944793920264984,1.291029572926188
0.2571223393591826,1.217533683993435
0.3156020459561806,1.124941949980744
0.3690096601696206,1.015011489588259
0.416530065484732,0.8897356893022786
0.4574519454417706,0.7512759553340901
0.4911746329953172,0.6019016954905713
0.5172122653023574,0.4439426208470445
0.5351959128186476,0.2797551930712441
0.5448743866164611,0.1117028329163757
0.5461143596187971,-0.05785239121303928
0.5389002858061103,-0.2265503069466099
0.5233343915220889,-0.3920300258371717
0.4996367718617517,-0.5519291377617902
0.4681453802283176,-0.7038894738670158
0.4293154779776869,-0.8455734496202114
0.3837179409290341,-0.9746937095431725
0.3320357263616823,-1.089057015016803
0.2750578096921436,-1.186621171415315
0.2136700172845078,-1.265561510674026
0.1488424095577324,-1.324341365000455
0.08161318693694941,-1.361779483277485
0.01306946087260526,-1.377106824701908
-0.05567440183031994,-1.370005848255771
-0.123499851860625,-1.340627301066561
-0.1893074555780271,-1.289582317750474
-0.2520391975281803,-1.217910869058369
-0.310698695918581,-1.127030625071502
-0.3643685034514339,-1.018672561721468
-0.4122240154600679,-0.8948107704367032
-0.4535438824095066,-0.757593829823762
-0.4877171659740485,-0.6092839238542722
-0.514247741315616,-0.4522079776737915
-0.5327566058746988,-0.2887228292963701
-0.5429827994024475,-0.1211942279527898
-0.5447835795771834,0.04801248197359911
-0.5381343515921777,0.2165336072053144
-0.5231286435357213,0.3820048422188113
-0.4999781793761663,0.5420604493571595
-0.4690128555626819,0.6943386745306184
-0.4306802033321016,0.8364974763945273
-0.3855437442592919,0.9662433895172333
-0.3342795476087991,1.081374588404928
-0.2776702968116502,1.179837089945102
-0.2165962825422621,1.259790750848895
-0.1520229611347809,1.319679613684304
-0.08498503080759277,1.358299625009878
-0.01656734603595265,1.37485616715228
0.05211664185580289,1.369004455964229
0.1199479233058383,1.340867675074784
0.1858252634446971,1.291030482486159
0.2486876060590852,1.220508741365574
0.3075344461545963,1.130699379381817
0.361443325819465,1.023316598818091
0.4095839542179202,0.9003218600040268
0.4512288277531807,0.7638550279648073
0.4857605717745409,0.6161729517290637
0.5126764939284452,0.4595998647044869
0.531591003241569,0.2964917513814065
0.5422365996746807,0.1292145891352801
0.5444640838912876,-0.03986557941021557
0.5382424951197231,-0.2083842906116996
0.5236590810237488,-0.3739765421647037
0.5009193645758628,-0.5342758578452167
0.4703471267370961,-0.686919347027189
0.4323838980111873,-0.829562885391694
0.3875873742096795,-0.9599093124887323
0.336628068383508,-1.075750810744109
0.2802835043235353,-1.175024515511871
0.219429361491593,-1.255878125584823
0.1550271972399147,-1.316740163305509
0.08810868201866091,-1.356387966396527
0.01975664955070902,-1.374005858391202
-0.0489163670039463,-1.369226494544577
-0.1167911310955341,-1.342150142721991
-0.1827650523152792,-1.293339387008023
-0.2457746645018789,-1.223789948555734
-0.3048161209129502,-1.134881391677099
-0.3589628463610474,-1.028313846623922
-0.4073798292911067,-0.9060381394582498
-0.4493344119221909,-0.7701867449912786
-0.4842037844995462,-0.6230119047865191
-0.5114796628910975,-0.4668353994352786
-0.5307707981241658,-0.3040122301529217
-0.5418040224946287,-0.1369082211509975
-0.5444244866057943,0.03211041709101073
-0.5385956034706548,0.2006790499962181
-0.5243990142221407,0.3664325932592127
-0.502034652110448,0.5270044352458675
-0.4718207350149078,0.6800311376042535
-0.4341932893967796,0.8231670842348482
-0.3897046280495993,0.9541120428788336
-0.3390200966183743,1.070652893951581
-0.2829123924034076,1.17071868020521
-0.2222528581235347,1.252445852020972
-0.1579993643570998,1.314248447292118
-0.09118070052088174,1.354886343625163
-0.02287775895739205,1.373524035464444
0.04579783309751669,1.369772881364519
0.1137266641512579,1.343711476400167
0.179804899024577,1.295881497228511
0.2429668231302589,1.227259564633892


==> Figures/animation5b-4.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102


==> Figures/animation5b-5.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829


==> Figures/animation5b-6.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627


==> Figures/animation5b-7.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394


==> Figures/animation5b-8.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714


==> Figures/animation5b-9.csv <==
"xcoord","ycoord"
1.0,0.0
0.9701122225288341,-0.244702460739043
0.9308845066868489,-0.4783532925380156
0.8829731144348463,-0.6997734173259929
0.8270497572084182,-0.9075858227147697
0.7638163533669572,-1.100220758303163
0.6940186068225417,-1.275951379015321
0.6184568486155103,-1.432957378483401
0.5379928213781375,-1.569412060068508
0.4535514316921384,-1.683585893145076
0.366116944612682,-1.773957308159308
0.276723623396351,-1.839319846326489
0.1864413759312324,-1.878874357247321
0.09635748706633393,-1.892296117165914
0.007555914753815479,-1.879769570816286
-0.07890415957127273,-1.841987511775564
-0.1620088470389194,-1.780116181142699
-0.2408076847401078,-1.695732084003949
-0.3144283402382038,-1.590739486366325
-0.3820873395404389,-1.467279061580866
-0.4430967777698462,-1.327637923274102
-0.4968674096700135,-1.174169613766615
-0.5429088337133501,-1.00923005374669
-0.5808276575556113,-0.8351325951805062
-0.6103245701204445,-0.6541226486705655
-0.6311911715783247,-0.4683701875123829
-0.6433072597144944,-0.2799768792299017
-0.6466390714742847,-0.09099362960229496
-0.6412387573256164,0.09655616628948116
-0.6272451411871077,0.2806525098664209
-0.6048856014483407,0.4592585406635627
-0.5744787073308583,0.6303084959695422
-0.5364370680827586,0.791707637245486
-0.491269711751219,0.9413469619629011
-0.4395832208409822,1.077134214948546
-0.3820808318651426,1.197041024706394
-0.3195587713497602,1.299164000300532
-0.2528992624689581,1.381795535957653
-0.1830598918896114,1.443498200588896
-0.1110593562852884,1.483175319219653
-0.03795997496826288,1.500130036639714
0.03515229219677214,1.494106005041253
0.1071893002359438,1.465304838923019
0.1770824636020435,1.414378346880393
0.2438035912914361,1.342396777022888
0.306383750718542,1.250797300607918


==> Figures/animation6a-0.csv <==
"xcoord","ycoord"
0.0,1.0


==> Figures/animation6a-1.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902


==> Figures/animation6a-10.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348


==> Figures/animation6a-11.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818


==> Figures/animation6a-12.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478


==> Figures/animation6a-13.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031


==> Figures/animation6a-14.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933


==> Figures/animation6a-15.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287


==> Figures/animation6a-16.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161


==> Figures/animation6a-17.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451


==> Figures/animation6a-18.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018


==> Figures/animation6a-19.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149


==> Figures/animation6a-2.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516


==> Figures/animation6a-20.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149
-0.1596350857880327,0.9131574112965369
-0.1128037345982978,0.9575740098294274
-0.06413667374910188,0.9864728510811938
-0.01442440564889245,0.999317293362878
0.03552307952794923,0.995866876151641


==> Figures/animation6a-21.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149
-0.1596350857880327,0.9131574112965369
-0.1128037345982978,0.9575740098294274
-0.06413667374910188,0.9864728510811938
-0.01442440564889245,0.999317293362878
0.03552307952794923,0.995866876151641
0.08489138414508945,0.9761863148742307
0.1328769488156589,0.9406430640037722
0.1787018933236484,0.8898937052241085
0.2216279248949167,0.8248605738570257
0.2609688810583632,0.7467009627252347


==> Figures/animation6a-22.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149
-0.1596350857880327,0.9131574112965369
-0.1128037345982978,0.9575740098294274
-0.06413667374910188,0.9864728510811938
-0.01442440564889245,0.999317293362878
0.03552307952794923,0.995866876151641
0.08489138414508945,0.9761863148742307
0.1328769488156589,0.9406430640037722
0.1787018933236484,0.8898937052241085
0.2216279248949167,0.8248605738570257
0.2609688810583632,0.7467009627252347
0.2961016069287918,0.656771798846542
0.3264750163807415,0.5565928100243982
0.3516173316100332,0.4478109010456695
0.371141616882792,0.332167825585072
0.384749806040245,0.2114723947361269


==> Figures/animation6a-23.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149
-0.1596350857880327,0.9131574112965369
-0.1128037345982978,0.9575740098294274
-0.06413667374910188,0.9864728510811938
-0.01442440564889245,0.999317293362878
0.03552307952794923,0.995866876151641
0.08489138414508945,0.9761863148742307
0.1328769488156589,0.9406430640037722
0.1787018933236484,0.8898937052241085
0.2216279248949167,0.8248605738570257
0.2609688810583632,0.7467009627252347
0.2961016069287918,0.656771798846542
0.3264750163807415,0.5565928100243982
0.3516173316100332,0.4478109010456695
0.371141616882792,0.332167825585072
0.384749806040245,0.2114723947361269
0.39223546243548,0.08757754450116235
0.393485504032846,-0.03763827949527106
0.3884810808235801,-0.1622866683319953
0.3772977163236093,-0.2844834517346418
0.3601047324287484,-0.4023634830869056


==> Figures/animation6a-24.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149
-0.1596350857880327,0.9131574112965369
-0.1128037345982978,0.9575740098294274
-0.06413667374910188,0.9864728510811938
-0.01442440564889245,0.999317293362878
0.03552307952794923,0.995866876151641
0.08489138414508945,0.9761863148742307
0.1328769488156589,0.9406430640037722
0.1787018933236484,0.8898937052241085
0.2216279248949167,0.8248605738570257
0.2609688810583632,0.7467009627252347
0.2961016069287918,0.656771798846542
0.3264750163807415,0.5565928100243982
0.3516173316100332,0.4478109010456695
0.371141616882792,0.332167825585072
0.384749806040245,0.2114723947361269
0.39223546243548,0.08757754450116235
0.393485504032846,-0.03763827949527106
0.3884810808235801,-0.1622866683319953
0.3772977163236093,-0.2844834517346418
0.3601047324287484,-0.4023634830869056
0.3371638815096178,-0.5140978473790241
0.3088270257761346,-0.6179149611691069
0.2755326450908429,-0.7121264120106017
0.237800931712445,-0.7951575729354401
0.1962272512662356,-0.8655821165924039


==> Figures/animation6a-25.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149
-0.1596350857880327,0.9131574112965369
-0.1128037345982978,0.9575740098294274
-0.06413667374910188,0.9864728510811938
-0.01442440564889245,0.999317293362878
0.03552307952794923,0.995866876151641
0.08489138414508945,0.9761863148742307
0.1328769488156589,0.9406430640037722
0.1787018933236484,0.8898937052241085
0.2216279248949167,0.8248605738570257
0.2609688810583632,0.7467009627252347
0.2961016069287918,0.656771798846542
0.3264750163807415,0.5565928100243982
0.3516173316100332,0.4478109010456695
0.371141616882792,0.332167825585072
0.384749806040245,0.2114723947361269
0.39223546243548,0.08757754450116235
0.393485504032846,-0.03763827949527106
0.3884810808235801,-0.1622866683319953
0.3772977163236093,-0.2844834517346418
0.3601047324287484,-0.4023634830869056
0.3371638815096178,-0.5140978473790241
0.3088270257761346,-0.6179149611691069
0.2755326450908429,-0.7121264120106017
0.237800931712445,-0.7951575729354401
0.1962272512662356,-0.8655821165924039
0.1514738156437909,-0.9221586627153346
0.1042595211506167,-0.9638670581979708
0.05534804282003662,-0.9899413445392936
0.00553442614013485,-0.9998964157156625
-0.04436944055275135,-0.993545755453421


==> Figures/animation6a-26.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149
-0.1596350857880327,0.9131574112965369
-0.1128037345982978,0.9575740098294274
-0.06413667374910188,0.9864728510811938
-0.01442440564889245,0.999317293362878
0.03552307952794923,0.995866876151641
0.08489138414508945,0.9761863148742307
0.1328769488156589,0.9406430640037722
0.1787018933236484,0.8898937052241085
0.2216279248949167,0.8248605738570257
0.2609688810583632,0.7467009627252347
0.2961016069287918,0.656771798846542
0.3264750163807415,0.5565928100243982
0.3516173316100332,0.4478109010456695
0.371141616882792,0.332167825585072
0.384749806040245,0.2114723947361269
0.39223546243548,0.08757754450116235
0.393485504032846,-0.03763827949527106
0.3884810808235801,-0.1622866683319953
0.3772977163236093,-0.2844834517346418
0.3601047324287484,-0.4023634830869056
0.3371638815096178,-0.5140978473790241
0.3088270257761346,-0.6179149611691069
0.2755326450908429,-0.7121264120106017
0.237800931712445,-0.7951575729354401
0.1962272512662356,-0.8655821165924039
0.1514738156437909,-0.9221586627153346
0.1042595211506167,-0.9638670581979708
0.05534804282003662,-0.9899413445392936
0.00553442614013485,-0.9998964157156625
-0.04436944055275135,-0.993545755453421
-0.09354997748830951,-0.9710084341438077
-0.1412071284041668,-0.9327046306773974
-0.1865690720574745,-0.8793401505052004
-0.2289059158476318,-0.8118815394958678
-0.2675419601740239,-0.7315242616454144


==> Figures/animation6a-27.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149
-0.1596350857880327,0.9131574112965369
-0.1128037345982978,0.9575740098294274
-0.06413667374910188,0.9864728510811938
-0.01442440564889245,0.999317293362878
0.03552307952794923,0.995866876151641
0.08489138414508945,0.9761863148742307
0.1328769488156589,0.9406430640037722
0.1787018933236484,0.8898937052241085
0.2216279248949167,0.8248605738570257
0.2609688810583632,0.7467009627252347
0.2961016069287918,0.656771798846542
0.3264750163807415,0.5565928100243982
0.3516173316100332,0.4478109010456695
0.371141616882792,0.332167825585072
0.384749806040245,0.2114723947361269
0.39223546243548,0.08757754450116235
0.393485504032846,-0.03763827949527106
0.3884810808235801,-0.1622866683319953
0.3772977163236093,-0.2844834517346418
0.3601047324287484,-0.4023634830869056
0.3371638815096178,-0.5140978473790241
0.3088270257761346,-0.6179149611691069
0.2755326450908429,-0.7121264120106017
0.237800931712445,-0.7951575729354401
0.1962272512662356,-0.8655821165924039
0.1514738156437909,-0.9221586627153346
0.1042595211506167,-0.9638670581979708
0.05534804282003662,-0.9899413445392936
0.00553442614013485,-0.9998964157156625
-0.04436944055275135,-0.993545755453421
-0.09354997748830951,-0.9710084341438077
-0.1412071284041668,-0.9327046306773974
-0.1865690720574745,-0.8793401505052004
-0.2289059158476318,-0.8118815394958678
-0.2675419601740239,-0.7315242616454144
-0.3018662593580351,-0.639656890016303
-0.3313413553316473,-0.5378243040947045
-0.3555102023764071,-0.427692521965494
-0.3740014166510672,-0.3110171145989511
-0.3865330603928322,-0.1896162812365073


==> Figures/animation6a-28.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149
-0.1596350857880327,0.9131574112965369
-0.1128037345982978,0.9575740098294274
-0.06413667374910188,0.9864728510811938
-0.01442440564889245,0.999317293362878
0.03552307952794923,0.995866876151641
0.08489138414508945,0.9761863148742307
0.1328769488156589,0.9406430640037722
0.1787018933236484,0.8898937052241085
0.2216279248949167,0.8248605738570257
0.2609688810583632,0.7467009627252347
0.2961016069287918,0.656771798846542
0.3264750163807415,0.5565928100243982
0.3516173316100332,0.4478109010456695
0.371141616882792,0.332167825585072
0.384749806040245,0.2114723947361269
0.39223546243548,0.08757754450116235
0.393485504032846,-0.03763827949527106
0.3884810808235801,-0.1622866683319953
0.3772977163236093,-0.2844834517346418
0.3601047324287484,-0.4023634830869056
0.3371638815096178,-0.5140978473790241
0.3088270257761346,-0.6179149611691069
0.2755326450908429,-0.7121264120106017
0.237800931712445,-0.7951575729354401
0.1962272512662356,-0.8655821165924039
0.1514738156437909,-0.9221586627153346
0.1042595211506167,-0.9638670581979708
0.05534804282003662,-0.9899413445392936
0.00553442614013485,-0.9998964157156625
-0.04436944055275135,-0.993545755453421
-0.09354997748830951,-0.9710084341438077
-0.1412071284041668,-0.9327046306773974
-0.1865690720574745,-0.8793401505052004
-0.2289059158476318,-0.8118815394958678
-0.2675419601740239,-0.7315242616454144
-0.3018662593580351,-0.639656890016303
-0.3313413553316473,-0.5378243040947045
-0.3555102023764071,-0.427692521965494
-0.3740014166510672,-0.3110171145989511
-0.3865330603928322,-0.1896162812365073
-0.3929152016173994,-0.06534874720083059
-0.3930514766059487,0.05990419727606935
-0.386939830767773,0.1842538686248102
-0.3746725340485871,0.3058183533743179
-0.3564354729868352,0.4227375966616105


==> Figures/animation6a-29.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149
-0.1596350857880327,0.9131574112965369
-0.1128037345982978,0.9575740098294274
-0.06413667374910188,0.9864728510811938
-0.01442440564889245,0.999317293362878
0.03552307952794923,0.995866876151641
0.08489138414508945,0.9761863148742307
0.1328769488156589,0.9406430640037722
0.1787018933236484,0.8898937052241085
0.2216279248949167,0.8248605738570257
0.2609688810583632,0.7467009627252347
0.2961016069287918,0.656771798846542
0.3264750163807415,0.5565928100243982
0.3516173316100332,0.4478109010456695
0.371141616882792,0.332167825585072
0.384749806040245,0.2114723947361269
0.39223546243548,0.08757754450116235
0.393485504032846,-0.03763827949527106
0.3884810808235801,-0.1622866683319953
0.3772977163236093,-0.2844834517346418
0.3601047324287484,-0.4023634830869056
0.3371638815096178,-0.5140978473790241
0.3088270257761346,-0.6179149611691069
0.2755326450908429,-0.7121264120106017
0.237800931712445,-0.7951575729354401
0.1962272512662356,-0.8655821165924039
0.1514738156437909,-0.9221586627153346
0.1042595211506167,-0.9638670581979708
0.05534804282003662,-0.9899413445392936
0.00553442614013485,-0.9998964157156625
-0.04436944055275135,-0.993545755453421
-0.09354997748830951,-0.9710084341438077
-0.1412071284041668,-0.9327046306773974
-0.1865690720574745,-0.8793401505052004
-0.2289059158476318,-0.8118815394958678
-0.2675419601740239,-0.7315242616454144
-0.3018662593580351,-0.639656890016303
-0.3313413553316473,-0.5378243040947045
-0.3555102023764071,-0.427692521965494
-0.3740014166510672,-0.3110171145989511
-0.3865330603928322,-0.1896162812365073
-0.3929152016173994,-0.06534874720083059
-0.3930514766059487,0.05990419727606935
-0.386939830767773,0.1842538686248102
-0.3746725340485871,0.3058183533743179
-0.3564354729868352,0.4227375966616105
-0.332506627136172,0.5331912098506952
-0.3032535572307145,0.6354203727579713
-0.2691296793229034,0.7277545452320668
-0.2306690837600379,0.8086428658035039
-0.1884796868109589,0.8766891982933739


==> Figures/animation6a-3.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422


==> Figures/animation6a-30.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149
-0.1596350857880327,0.9131574112965369
-0.1128037345982978,0.9575740098294274
-0.06413667374910188,0.9864728510811938
-0.01442440564889245,0.999317293362878
0.03552307952794923,0.995866876151641
0.08489138414508945,0.9761863148742307
0.1328769488156589,0.9406430640037722
0.1787018933236484,0.8898937052241085
0.2216279248949167,0.8248605738570257
0.2609688810583632,0.7467009627252347
0.2961016069287918,0.656771798846542
0.3264750163807415,0.5565928100243982
0.3516173316100332,0.4478109010456695
0.371141616882792,0.332167825585072
0.384749806040245,0.2114723947361269
0.39223546243548,0.08757754450116235
0.393485504032846,-0.03763827949527106
0.3884810808235801,-0.1622866683319953
0.3772977163236093,-0.2844834517346418
0.3601047324287484,-0.4023634830869056
0.3371638815096178,-0.5140978473790241
0.3088270257761346,-0.6179149611691069
0.2755326450908429,-0.7121264120106017
0.237800931712445,-0.7951575729354401
0.1962272512662356,-0.8655821165924039
0.1514738156437909,-0.9221586627153346
0.1042595211506167,-0.9638670581979708
0.05534804282003662,-0.9899413445392936
0.00553442614013485,-0.9998964157156625
-0.04436944055275135,-0.993545755453421
-0.09354997748830951,-0.9710084341438077
-0.1412071284041668,-0.9327046306773974
-0.1865690720574745,-0.8793401505052004
-0.2289059158476318,-0.8118815394958678
-0.2675419601740239,-0.7315242616454144
-0.3018662593580351,-0.639656890016303
-0.3313413553316473,-0.5378243040947045
-0.3555102023764071,-0.427692521965494
-0.3740014166510672,-0.3110171145989511
-0.3865330603928322,-0.1896162812365073
-0.3929152016173994,-0.06534874720083059
-0.3930514766059487,0.05990419727606935
-0.386939830767773,0.1842538686248102
-0.3746725340485871,0.3058183533743179
-0.3564354729868352,0.4227375966616105
-0.332506627136172,0.5331912098506952
-0.3032535572307145,0.6354203727579713
-0.2691296793229034,0.7277545452320668
-0.2306690837600379,0.8086428658035039
-0.1884796868109589,0.8766891982933739
-0.1432345770073152,0.9306889139810371
-0.09566153222542315,0.9696648048362884
-0.04653082480568469,0.9928991424802162
0.003358417545574567,0.9999589224337616
0.05319288909515917,0.9907117959475261


==> Figures/animation6a-31.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149
-0.1596350857880327,0.9131574112965369
-0.1128037345982978,0.9575740098294274
-0.06413667374910188,0.9864728510811938
-0.01442440564889245,0.999317293362878
0.03552307952794923,0.995866876151641
0.08489138414508945,0.9761863148742307
0.1328769488156589,0.9406430640037722
0.1787018933236484,0.8898937052241085
0.2216279248949167,0.8248605738570257
0.2609688810583632,0.7467009627252347
0.2961016069287918,0.656771798846542
0.3264750163807415,0.5565928100243982
0.3516173316100332,0.4478109010456695
0.371141616882792,0.332167825585072
0.384749806040245,0.2114723947361269
0.39223546243548,0.08757754450116235
0.393485504032846,-0.03763827949527106
0.3884810808235801,-0.1622866683319953
0.3772977163236093,-0.2844834517346418
0.3601047324287484,-0.4023634830869056
0.3371638815096178,-0.5140978473790241
0.3088270257761346,-0.6179149611691069
0.2755326450908429,-0.7121264120106017
0.237800931712445,-0.7951575729354401
0.1962272512662356,-0.8655821165924039
0.1514738156437909,-0.9221586627153346
0.1042595211506167,-0.9638670581979708
0.05534804282003662,-0.9899413445392936
0.00553442614013485,-0.9998964157156625
-0.04436944055275135,-0.993545755453421
-0.09354997748830951,-0.9710084341438077
-0.1412071284041668,-0.9327046306773974
-0.1865690720574745,-0.8793401505052004
-0.2289059158476318,-0.8118815394958678
-0.2675419601740239,-0.7315242616454144
-0.3018662593580351,-0.639656890016303
-0.3313413553316473,-0.5378243040947045
-0.3555102023764071,-0.427692521965494
-0.3740014166510672,-0.3110171145989511
-0.3865330603928322,-0.1896162812365073
-0.3929152016173994,-0.06534874720083059
-0.3930514766059487,0.05990419727606935
-0.386939830767773,0.1842538686248102
-0.3746725340485871,0.3058183533743179
-0.3564354729868352,0.4227375966616105
-0.332506627136172,0.5331912098506952
-0.3032535572307145,0.6354203727579713
-0.2691296793229034,0.7277545452320668
-0.2306690837600379,0.8086428658035039
-0.1884796868109589,0.8766891982933739
-0.1432345770073152,0.9306889139810371
-0.09566153222542315,0.9696648048362884
-0.04653082480568469,0.9928991424802162
0.003358417545574567,0.9999589224337616
0.05319288909515917,0.9907117959475261
0.1021603107314732,0.9653310454895293
0.1494645960468069,0.9242890804340818
0.1943404170325077,0.8683401363065949
0.236066669951125,0.7984939551645239
0.2739784524838462,0.7159830316022117


==> Figures/animation6a-32.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149
-0.1596350857880327,0.9131574112965369
-0.1128037345982978,0.9575740098294274
-0.06413667374910188,0.9864728510811938
-0.01442440564889245,0.999317293362878
0.03552307952794923,0.995866876151641
0.08489138414508945,0.9761863148742307
0.1328769488156589,0.9406430640037722
0.1787018933236484,0.8898937052241085
0.2216279248949167,0.8248605738570257
0.2609688810583632,0.7467009627252347
0.2961016069287918,0.656771798846542
0.3264750163807415,0.5565928100243982
0.3516173316100332,0.4478109010456695
0.371141616882792,0.332167825585072
0.384749806040245,0.2114723947361269
0.39223546243548,0.08757754450116235
0.393485504032846,-0.03763827949527106
0.3884810808235801,-0.1622866683319953
0.3772977163236093,-0.2844834517346418
0.3601047324287484,-0.4023634830869056
0.3371638815096178,-0.5140978473790241
0.3088270257761346,-0.6179149611691069
0.2755326450908429,-0.7121264120106017
0.237800931712445,-0.7951575729354401
0.1962272512662356,-0.8655821165924039
0.1514738156437909,-0.9221586627153346
0.1042595211506167,-0.9638670581979708
0.05534804282003662,-0.9899413445392936
0.00553442614013485,-0.9998964157156625
-0.04436944055275135,-0.993545755453421
-0.09354997748830951,-0.9710084341438077
-0.1412071284041668,-0.9327046306773974
-0.1865690720574745,-0.8793401505052004
-0.2289059158476318,-0.8118815394958678
-0.2675419601740239,-0.7315242616454144
-0.3018662593580351,-0.639656890016303
-0.3313413553316473,-0.5378243040947045
-0.3555102023764071,-0.427692521965494
-0.3740014166510672,-0.3110171145989511
-0.3865330603928322,-0.1896162812365073
-0.3929152016173994,-0.06534874720083059
-0.3930514766059487,0.05990419727606935
-0.386939830767773,0.1842538686248102
-0.3746725340485871,0.3058183533743179
-0.3564354729868352,0.4227375966616105
-0.332506627136172,0.5331912098506952
-0.3032535572307145,0.6354203727579713
-0.2691296793229034,0.7277545452320668
-0.2306690837600379,0.8086428658035039
-0.1884796868109589,0.8766891982933739
-0.1432345770073152,0.9306889139810371
-0.09566153222542315,0.9696648048362884
-0.04653082480568469,0.9928991424802162
0.003358417545574567,0.9999589224337616
0.05319288909515917,0.9907117959475261
0.1021603107314732,0.9653310454895293
0.1494645960468069,0.9242890804340818
0.1943404170325077,0.8683401363065949
0.236066669951125,0.7984939551645239
0.2739784524838462,0.7159830316022117
0.3074773043978716,0.6222264136885586
0.3360396143983476,0.5187930150585267
0.3592232343783556,0.4073669651459336
0.3766724514825205,0.2897168001041922
0.3881215367384607,0.1676694099468302


==> Figures/animation6a-33.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149
-0.1596350857880327,0.9131574112965369
-0.1128037345982978,0.9575740098294274
-0.06413667374910188,0.9864728510811938
-0.01442440564889245,0.999317293362878
0.03552307952794923,0.995866876151641
0.08489138414508945,0.9761863148742307
0.1328769488156589,0.9406430640037722
0.1787018933236484,0.8898937052241085
0.2216279248949167,0.8248605738570257
0.2609688810583632,0.7467009627252347
0.2961016069287918,0.656771798846542
0.3264750163807415,0.5565928100243982
0.3516173316100332,0.4478109010456695
0.371141616882792,0.332167825585072
0.384749806040245,0.2114723947361269
0.39223546243548,0.08757754450116235
0.393485504032846,-0.03763827949527106
0.3884810808235801,-0.1622866683319953
0.3772977163236093,-0.2844834517346418
0.3601047324287484,-0.4023634830869056
0.3371638815096178,-0.5140978473790241
0.3088270257761346,-0.6179149611691069
0.2755326450908429,-0.7121264120106017
0.237800931712445,-0.7951575729354401
0.1962272512662356,-0.8655821165924039
0.1514738156437909,-0.9221586627153346
0.1042595211506167,-0.9638670581979708
0.05534804282003662,-0.9899413445392936
0.00553442614013485,-0.9998964157156625
-0.04436944055275135,-0.993545755453421
-0.09354997748830951,-0.9710084341438077
-0.1412071284041668,-0.9327046306773974
-0.1865690720574745,-0.8793401505052004
-0.2289059158476318,-0.8118815394958678
-0.2675419601740239,-0.7315242616454144
-0.3018662593580351,-0.639656890016303
-0.3313413553316473,-0.5378243040947045
-0.3555102023764071,-0.427692521965494
-0.3740014166510672,-0.3110171145989511
-0.3865330603928322,-0.1896162812365073
-0.3929152016173994,-0.06534874720083059
-0.3930514766059487,0.05990419727606935
-0.386939830767773,0.1842538686248102
-0.3746725340485871,0.3058183533743179
-0.3564354729868352,0.4227375966616105
-0.332506627136172,0.5331912098506952
-0.3032535572307145,0.6354203727579713
-0.2691296793229034,0.7277545452320668
-0.2306690837600379,0.8086428658035039
-0.1884796868109589,0.8766891982933739
-0.1432345770073152,0.9306889139810371
-0.09566153222542315,0.9696648048362884
-0.04653082480568469,0.9928991424802162
0.003358417545574567,0.9999589224337616
0.05319288909515917,0.9907117959475261
0.1021603107314732,0.9653310454895293
0.1494645960468069,0.9242890804340818
0.1943404170325077,0.8683401363065949
0.236066669951125,0.7984939551645239
0.2739784524838462,0.7159830316022117
0.3074773043978716,0.6222264136885586
0.3360396143983476,0.5187930150585267
0.3592232343783556,0.4073669651459336
0.3766724514825205,0.2897168001041922
0.3881215367384607,0.1676694099468302
0.3933971118088597,0.04308874466738261
0.3924195544919968,-0.08214153619416781
0.3852036061110269,-0.2061329174463768
0.3718582608995832,-0.327006215082171
0.3525859223030887,-0.4429070257623848


==> Figures/animation6a-34.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149
-0.1596350857880327,0.9131574112965369
-0.1128037345982978,0.9575740098294274
-0.06413667374910188,0.9864728510811938
-0.01442440564889245,0.999317293362878
0.03552307952794923,0.995866876151641
0.08489138414508945,0.9761863148742307
0.1328769488156589,0.9406430640037722
0.1787018933236484,0.8898937052241085
0.2216279248949167,0.8248605738570257
0.2609688810583632,0.7467009627252347
0.2961016069287918,0.656771798846542
0.3264750163807415,0.5565928100243982
0.3516173316100332,0.4478109010456695
0.371141616882792,0.332167825585072
0.384749806040245,0.2114723947361269
0.39223546243548,0.08757754450116235
0.393485504032846,-0.03763827949527106
0.3884810808235801,-0.1622866683319953
0.3772977163236093,-0.2844834517346418
0.3601047324287484,-0.4023634830869056
0.3371638815096178,-0.5140978473790241
0.3088270257761346,-0.6179149611691069
0.2755326450908429,-0.7121264120106017
0.237800931712445,-0.7951575729354401
0.1962272512662356,-0.8655821165924039
0.1514738156437909,-0.9221586627153346
0.1042595211506167,-0.9638670581979708
0.05534804282003662,-0.9899413445392936
0.00553442614013485,-0.9998964157156625
-0.04436944055275135,-0.993545755453421
-0.09354997748830951,-0.9710084341438077
-0.1412071284041668,-0.9327046306773974
-0.1865690720574745,-0.8793401505052004
-0.2289059158476318,-0.8118815394958678
-0.2675419601740239,-0.7315242616454144
-0.3018662593580351,-0.639656890016303
-0.3313413553316473,-0.5378243040947045
-0.3555102023764071,-0.427692521965494
-0.3740014166510672,-0.3110171145989511
-0.3865330603928322,-0.1896162812365073
-0.3929152016173994,-0.06534874720083059
-0.3930514766059487,0.05990419727606935
-0.386939830767773,0.1842538686248102
-0.3746725340485871,0.3058183533743179
-0.3564354729868352,0.4227375966616105
-0.332506627136172,0.5331912098506952
-0.3032535572307145,0.6354203727579713
-0.2691296793229034,0.7277545452320668
-0.2306690837600379,0.8086428658035039
-0.1884796868109589,0.8766891982933739
-0.1432345770073152,0.9306889139810371
-0.09566153222542315,0.9696648048362884
-0.04653082480568469,0.9928991424802162
0.003358417545574567,0.9999589224337616
0.05319288909515917,0.9907117959475261
0.1021603107314732,0.9653310454895293
0.1494645960468069,0.9242890804340818
0.1943404170325077,0.8683401363065949
0.236066669951125,0.7984939551645239
0.2739784524838462,0.7159830316022117
0.3074773043978716,0.6222264136885586
0.3360396143983476,0.5187930150585267
0.3592232343783556,0.4073669651459336
0.3766724514825205,0.2897168001041922
0.3881215367384607,0.1676694099468302
0.3933971118088597,0.04308874466738261
0.3924195544919968,-0.08214153619416781
0.3852036061110269,-0.2061329174463768
0.3718582608995832,-0.327006215082171
0.3525859223030887,-0.4429070257623848
0.3276807181971176,-0.5520241782454385
0.2975257906129812,-0.652612460946191
0.2625893284566135,-0.7430202020101376
0.2234191038874997,-0.8217214191485772
0.1806353101343401,-0.8873513377512616


==> Figures/animation6a-35.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149
-0.1596350857880327,0.9131574112965369
-0.1128037345982978,0.9575740098294274
-0.06413667374910188,0.9864728510811938
-0.01442440564889245,0.999317293362878
0.03552307952794923,0.995866876151641
0.08489138414508945,0.9761863148742307
0.1328769488156589,0.9406430640037722
0.1787018933236484,0.8898937052241085
0.2216279248949167,0.8248605738570257
0.2609688810583632,0.7467009627252347
0.2961016069287918,0.656771798846542
0.3264750163807415,0.5565928100243982
0.3516173316100332,0.4478109010456695
0.371141616882792,0.332167825585072
0.384749806040245,0.2114723947361269
0.39223546243548,0.08757754450116235
0.393485504032846,-0.03763827949527106
0.3884810808235801,-0.1622866683319953
0.3772977163236093,-0.2844834517346418
0.3601047324287484,-0.4023634830869056
0.3371638815096178,-0.5140978473790241
0.3088270257761346,-0.6179149611691069
0.2755326450908429,-0.7121264120106017
0.237800931712445,-0.7951575729354401
0.1962272512662356,-0.8655821165924039
0.1514738156437909,-0.9221586627153346
0.1042595211506167,-0.9638670581979708
0.05534804282003662,-0.9899413445392936
0.00553442614013485,-0.9998964157156625
-0.04436944055275135,-0.993545755453421
-0.09354997748830951,-0.9710084341438077
-0.1412071284041668,-0.9327046306773974
-0.1865690720574745,-0.8793401505052004
-0.2289059158476318,-0.8118815394958678
-0.2675419601740239,-0.7315242616454144
-0.3018662593580351,-0.639656890016303
-0.3313413553316473,-0.5378243040947045
-0.3555102023764071,-0.427692521965494
-0.3740014166510672,-0.3110171145989511
-0.3865330603928322,-0.1896162812365073
-0.3929152016173994,-0.06534874720083059
-0.3930514766059487,0.05990419727606935
-0.386939830767773,0.1842538686248102
-0.3746725340485871,0.3058183533743179
-0.3564354729868352,0.4227375966616105
-0.332506627136172,0.5331912098506952
-0.3032535572307145,0.6354203727579713
-0.2691296793229034,0.7277545452320668
-0.2306690837600379,0.8086428658035039
-0.1884796868109589,0.8766891982933739
-0.1432345770073152,0.9306889139810371
-0.09566153222542315,0.9696648048362884
-0.04653082480568469,0.9928991424802162
0.003358417545574567,0.9999589224337616
0.05319288909515917,0.9907117959475261
0.1021603107314732,0.9653310454895293
0.1494645960468069,0.9242890804340818
0.1943404170325077,0.8683401363065949
0.236066669951125,0.7984939551645239
0.2739784524838462,0.7159830316022117
0.3074773043978716,0.6222264136885586
0.3360396143983476,0.5187930150585267
0.3592232343783556,0.4073669651459336
0.3766724514825205,0.2897168001041922
0.3881215367384607,0.1676694099468302
0.3933971118088597,0.04308874466738261
0.3924195544919968,-0.08214153619416781
0.3852036061110269,-0.2061329174463768
0.3718582608995832,-0.327006215082171
0.3525859223030887,-0.4429070257623848
0.3276807181971176,-0.5520241782454385
0.2975257906129812,-0.652612460946191
0.2625893284566135,-0.7430202020101376
0.2234191038874997,-0.8217214191485772
0.1806353101343401,-0.8873513377512616
0.1349215804479291,-0.9387432245515217
0.08701418780360154,-0.9749638385159017
0.03768956932787932,-0.995344486521346
-0.01224953069497577,-0.9995047739404753
-0.06198887160064307,-0.9873666783243104


==> Figures/animation6a-36.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149
-0.1596350857880327,0.9131574112965369
-0.1128037345982978,0.9575740098294274
-0.06413667374910188,0.9864728510811938
-0.01442440564889245,0.999317293362878
0.03552307952794923,0.995866876151641
0.08489138414508945,0.9761863148742307
0.1328769488156589,0.9406430640037722
0.1787018933236484,0.8898937052241085
0.2216279248949167,0.8248605738570257
0.2609688810583632,0.7467009627252347
0.2961016069287918,0.656771798846542
0.3264750163807415,0.5565928100243982
0.3516173316100332,0.4478109010456695
0.371141616882792,0.332167825585072
0.384749806040245,0.2114723947361269
0.39223546243548,0.08757754450116235
0.393485504032846,-0.03763827949527106
0.3884810808235801,-0.1622866683319953
0.3772977163236093,-0.2844834517346418
0.3601047324287484,-0.4023634830869056
0.3371638815096178,-0.5140978473790241
0.3088270257761346,-0.6179149611691069
0.2755326450908429,-0.7121264120106017
0.237800931712445,-0.7951575729354401
0.1962272512662356,-0.8655821165924039
0.1514738156437909,-0.9221586627153346
0.1042595211506167,-0.9638670581979708
0.05534804282003662,-0.9899413445392936
0.00553442614013485,-0.9998964157156625
-0.04436944055275135,-0.993545755453421
-0.09354997748830951,-0.9710084341438077
-0.1412071284041668,-0.9327046306773974
-0.1865690720574745,-0.8793401505052004
-0.2289059158476318,-0.8118815394958678
-0.2675419601740239,-0.7315242616454144
-0.3018662593580351,-0.639656890016303
-0.3313413553316473,-0.5378243040947045
-0.3555102023764071,-0.427692521965494
-0.3740014166510672,-0.3110171145989511
-0.3865330603928322,-0.1896162812365073
-0.3929152016173994,-0.06534874720083059
-0.3930514766059487,0.05990419727606935
-0.386939830767773,0.1842538686248102
-0.3746725340485871,0.3058183533743179
-0.3564354729868352,0.4227375966616105
-0.332506627136172,0.5331912098506952
-0.3032535572307145,0.6354203727579713
-0.2691296793229034,0.7277545452320668
-0.2306690837600379,0.8086428658035039
-0.1884796868109589,0.8766891982933739
-0.1432345770073152,0.9306889139810371
-0.09566153222542315,0.9696648048362884
-0.04653082480568469,0.9928991424802162
0.003358417545574567,0.9999589224337616
0.05319288909515917,0.9907117959475261
0.1021603107314732,0.9653310454895293
0.1494645960468069,0.9242890804340818
0.1943404170325077,0.8683401363065949
0.236066669951125,0.7984939551645239
0.2739784524838462,0.7159830316022117
0.3074773043978716,0.6222264136885586
0.3360396143983476,0.5187930150585267
0.3592232343783556,0.4073669651459336
0.3766724514825205,0.2897168001041922
0.3881215367384607,0.1676694099468302
0.3933971118088597,0.04308874466738261
0.3924195544919968,-0.08214153619416781
0.3852036061110269,-0.2061329174463768
0.3718582608995832,-0.327006215082171
0.3525859223030887,-0.4429070257623848
0.3276807181971176,-0.5520241782454385
0.2975257906129812,-0.652612460946191
0.2625893284566135,-0.7430202020101376
0.2234191038874997,-0.8217214191485772
0.1806353101343401,-0.8873513377512616
0.1349215804479291,-0.9387432245515217
0.08701418780360154,-0.9749638385159017
0.03768956932787932,-0.995344486521346
-0.01224953069497577,-0.9995047739404753
-0.06198887160064307,-0.9873666783243104
-0.1107179561718131,-0.9591574866787369
-0.1576451299354092,-0.9154012869242849
-0.2020119851163323,-0.8568999053152653
-0.2431065863768802,-0.7847052361603905
-0.2802751528928202,-0.7000856518349419


==> Figures/animation6a-37.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149
-0.1596350857880327,0.9131574112965369
-0.1128037345982978,0.9575740098294274
-0.06413667374910188,0.9864728510811938
-0.01442440564889245,0.999317293362878
0.03552307952794923,0.995866876151641
0.08489138414508945,0.9761863148742307
0.1328769488156589,0.9406430640037722
0.1787018933236484,0.8898937052241085
0.2216279248949167,0.8248605738570257
0.2609688810583632,0.7467009627252347
0.2961016069287918,0.656771798846542
0.3264750163807415,0.5565928100243982
0.3516173316100332,0.4478109010456695
0.371141616882792,0.332167825585072
0.384749806040245,0.2114723947361269
0.39223546243548,0.08757754450116235
0.393485504032846,-0.03763827949527106
0.3884810808235801,-0.1622866683319953
0.3772977163236093,-0.2844834517346418
0.3601047324287484,-0.4023634830869056
0.3371638815096178,-0.5140978473790241
0.3088270257761346,-0.6179149611691069
0.2755326450908429,-0.7121264120106017
0.237800931712445,-0.7951575729354401
0.1962272512662356,-0.8655821165924039
0.1514738156437909,-0.9221586627153346
0.1042595211506167,-0.9638670581979708
0.05534804282003662,-0.9899413445392936
0.00553442614013485,-0.9998964157156625
-0.04436944055275135,-0.993545755453421
-0.09354997748830951,-0.9710084341438077
-0.1412071284041668,-0.9327046306773974
-0.1865690720574745,-0.8793401505052004
-0.2289059158476318,-0.8118815394958678
-0.2675419601740239,-0.7315242616454144
-0.3018662593580351,-0.639656890016303
-0.3313413553316473,-0.5378243040947045
-0.3555102023764071,-0.427692521965494
-0.3740014166510672,-0.3110171145989511
-0.3865330603928322,-0.1896162812365073
-0.3929152016173994,-0.06534874720083059
-0.3930514766059487,0.05990419727606935
-0.386939830767773,0.1842538686248102
-0.3746725340485871,0.3058183533743179
-0.3564354729868352,0.4227375966616105
-0.332506627136172,0.5331912098506952
-0.3032535572307145,0.6354203727579713
-0.2691296793229034,0.7277545452320668
-0.2306690837600379,0.8086428658035039
-0.1884796868109589,0.8766891982933739
-0.1432345770073152,0.9306889139810371
-0.09566153222542315,0.9696648048362884
-0.04653082480568469,0.9928991424802162
0.003358417545574567,0.9999589224337616
0.05319288909515917,0.9907117959475261
0.1021603107314732,0.9653310454895293
0.1494645960468069,0.9242890804340818
0.1943404170325077,0.8683401363065949
0.236066669951125,0.7984939551645239
0.2739784524838462,0.7159830316022117
0.3074773043978716,0.6222264136885586
0.3360396143983476,0.5187930150585267
0.3592232343783556,0.4073669651459336
0.3766724514825205,0.2897168001041922
0.3881215367384607,0.1676694099468302
0.3933971118088597,0.04308874466738261
0.3924195544919968,-0.08214153619416781
0.3852036061110269,-0.2061329174463768
0.3718582608995832,-0.327006215082171
0.3525859223030887,-0.4429070257623848
0.3276807181971176,-0.5520241782454385
0.2975257906129812,-0.652612460946191
0.2625893284566135,-0.7430202020101376
0.2234191038874997,-0.8217214191485772
0.1806353101343401,-0.8873513377512616
0.1349215804479291,-0.9387432245515217
0.08701418780360154,-0.9749638385159017
0.03768956932787932,-0.995344486521346
-0.01224953069497577,-0.9995047739404753
-0.06198887160064307,-0.9873666783243104
-0.1107179561718131,-0.9591574866787369
-0.1576451299354092,-0.9154012869242849
-0.2020119851163323,-0.8568999053152653
-0.2431065863768802,-0.7847052361603905
-0.2802751528928202,-0.7000856518349419
-0.3129319757187798,-0.6044895082680961
-0.3405674991844952,-0.4995086524724935
-0.3627546295209951,-0.3868443482720104
-0.3791534364989036,-0.2682772728762224
-0.3895144742448665,-0.1456423356091744


==> Figures/animation6a-38.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149
-0.1596350857880327,0.9131574112965369
-0.1128037345982978,0.9575740098294274
-0.06413667374910188,0.9864728510811938
-0.01442440564889245,0.999317293362878
0.03552307952794923,0.995866876151641
0.08489138414508945,0.9761863148742307
0.1328769488156589,0.9406430640037722
0.1787018933236484,0.8898937052241085
0.2216279248949167,0.8248605738570257
0.2609688810583632,0.7467009627252347
0.2961016069287918,0.656771798846542
0.3264750163807415,0.5565928100243982
0.3516173316100332,0.4478109010456695
0.371141616882792,0.332167825585072
0.384749806040245,0.2114723947361269
0.39223546243548,0.08757754450116235
0.393485504032846,-0.03763827949527106
0.3884810808235801,-0.1622866683319953
0.3772977163236093,-0.2844834517346418
0.3601047324287484,-0.4023634830869056
0.3371638815096178,-0.5140978473790241
0.3088270257761346,-0.6179149611691069
0.2755326450908429,-0.7121264120106017
0.237800931712445,-0.7951575729354401
0.1962272512662356,-0.8655821165924039
0.1514738156437909,-0.9221586627153346
0.1042595211506167,-0.9638670581979708
0.05534804282003662,-0.9899413445392936
0.00553442614013485,-0.9998964157156625
-0.04436944055275135,-0.993545755453421
-0.09354997748830951,-0.9710084341438077
-0.1412071284041668,-0.9327046306773974
-0.1865690720574745,-0.8793401505052004
-0.2289059158476318,-0.8118815394958678
-0.2675419601740239,-0.7315242616454144
-0.3018662593580351,-0.639656890016303
-0.3313413553316473,-0.5378243040947045
-0.3555102023764071,-0.427692521965494
-0.3740014166510672,-0.3110171145989511
-0.3865330603928322,-0.1896162812365073
-0.3929152016173994,-0.06534874720083059
-0.3930514766059487,0.05990419727606935
-0.386939830767773,0.1842538686248102
-0.3746725340485871,0.3058183533743179
-0.3564354729868352,0.4227375966616105
-0.332506627136172,0.5331912098506952
-0.3032535572307145,0.6354203727579713
-0.2691296793229034,0.7277545452320668
-0.2306690837600379,0.8086428658035039
-0.1884796868109589,0.8766891982933739
-0.1432345770073152,0.9306889139810371
-0.09566153222542315,0.9696648048362884
-0.04653082480568469,0.9928991424802162
0.003358417545574567,0.9999589224337616
0.05319288909515917,0.9907117959475261
0.1021603107314732,0.9653310454895293
0.1494645960468069,0.9242890804340818
0.1943404170325077,0.8683401363065949
0.236066669951125,0.7984939551645239
0.2739784524838462,0.7159830316022117
0.3074773043978716,0.6222264136885586
0.3360396143983476,0.5187930150585267
0.3592232343783556,0.4073669651459336
0.3766724514825205,0.2897168001041922
0.3881215367384607,0.1676694099468302
0.3933971118088597,0.04308874466738261
0.3924195544919968,-0.08214153619416781
0.3852036061110269,-0.2061329174463768
0.3718582608995832,-0.327006215082171
0.3525859223030887,-0.4429070257623848
0.3276807181971176,-0.5520241782454385
0.2975257906129812,-0.652612460946191
0.2625893284566135,-0.7430202020101376
0.2234191038874997,-0.8217214191485772
0.1806353101343401,-0.8873513377512616
0.1349215804479291,-0.9387432245515217
0.08701418780360154,-0.9749638385159017
0.03768956932787932,-0.995344486521346
-0.01224953069497577,-0.9995047739404753
-0.06198887160064307,-0.9873666783243104
-0.1107179561718131,-0.9591574866787369
-0.1576451299354092,-0.9154012869242849
-0.2020119851163323,-0.8568999053152653
-0.2431065863768802,-0.7847052361603905
-0.2802751528928202,-0.7000856518349419
-0.3129319757187798,-0.6044895082680961
-0.3405674991844952,-0.4995086524724935
-0.3627546295209951,-0.3868443482720104
-0.3791534364989036,-0.2682772728762224
-0.3895144742448665,-0.1456423356091744
-0.3936809621195292,-0.02080816604950299
-0.391590038458124,0.1043396720843453
-0.3832732370514687,0.2279132757579637
-0.3688562500253912,0.3480366746534057
-0.3485579449273649,0.4628616973584798


==> Figures/animation6a-39.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659
-0.1757071060561973,0.8937629414840172
-0.1297133157205866,0.9435170611027268
-0.08161006352015332,0.9780123115419571
-0.03217740473695126,0.9966108981842356
0.01777989942719117,0.9989653958363348
0.06744726732094711,0.9850316421389735
0.1160155494695823,0.9550704009732428
0.1626960774317646,0.9096376205617648
0.2067349593576202,0.8495643054438567
0.2474261504232045,0.7759280486817818
0.284122947727561,0.6900189700281433
0.3162477053180187,0.5933030843068757
0.3432997140708839,0.4873859695037723
0.3648613227985792,0.3739790773307503
0.3806024752510363,0.2548702433900478
0.3902838930558092,0.1318990459849078
0.3937591443749587,0.006936765861930302
0.3909758056471141,-0.1181300733266436
0.3819758576614207,-0.2414141686771547
0.3668953692251814,-0.3610417940252031
0.3459634256578926,-0.4751689526470533
0.3195001697661567,-0.5820009586403612
0.2879137537816578,-0.6798165411454655
0.2516959641134174,-0.7669968125294944
0.2114162855604371,-0.8420585535850933
0.1677142219682293,-0.9036903556459122
0.1212897842054872,-0.9507893534631091
0.0728921849698334,-0.9824957210595215
0.02330692801135989,-0.9982219026615727
-0.02665837315161312,-0.997673780515287
-0.0761889867893086,-0.9808616373308011
-0.1244783212474464,-0.9480997688779264
-0.170742878442198,-0.899994787567781
-0.2142363629919299,-0.8374238364211112
-0.2542624940423878,-0.7615049118179161
-0.2901861941613509,-0.6735621224835255
-0.3214429778862469,-0.5750889122211271
-0.3475465098698437,-0.4677120466677003
-0.3680944292802808,-0.3531585822531068
-0.3827726282767412,-0.2332272179222451
-0.3913582196476876,-0.1097645147519305
-0.3937214305199014,0.01535441353868437
-0.3898266199064661,0.1402418769321689
-0.3797325469107855,0.2630119112884264
-0.3635919259423842,0.3817948187922018
-0.3416502093585569,0.4947538233535749
-0.3142434510117789,0.6001053956083152
-0.2817950399849536,0.6961442215791159
-0.244811064001298,0.7812730052512216
-0.20387407474979,0.8540363939599149
-0.1596350857880327,0.9131574112965369
-0.1128037345982978,0.9575740098294274
-0.06413667374910188,0.9864728510811938
-0.01442440564889245,0.999317293362878
0.03552307952794923,0.995866876151641
0.08489138414508945,0.9761863148742307
0.1328769488156589,0.9406430640037722
0.1787018933236484,0.8898937052241085
0.2216279248949167,0.8248605738570257
0.2609688810583632,0.7467009627252347
0.2961016069287918,0.656771798846542
0.3264750163807415,0.5565928100243982
0.3516173316100332,0.4478109010456695
0.371141616882792,0.332167825585072
0.384749806040245,0.2114723947361269
0.39223546243548,0.08757754450116235
0.393485504032846,-0.03763827949527106
0.3884810808235801,-0.1622866683319953
0.3772977163236093,-0.2844834517346418
0.3601047324287484,-0.4023634830869056
0.3371638815096178,-0.5140978473790241
0.3088270257761346,-0.6179149611691069
0.2755326450908429,-0.7121264120106017
0.237800931712445,-0.7951575729354401
0.1962272512662356,-0.8655821165924039
0.1514738156437909,-0.9221586627153346
0.1042595211506167,-0.9638670581979708
0.05534804282003662,-0.9899413445392936
0.00553442614013485,-0.9998964157156625
-0.04436944055275135,-0.993545755453421
-0.09354997748830951,-0.9710084341438077
-0.1412071284041668,-0.9327046306773974
-0.1865690720574745,-0.8793401505052004
-0.2289059158476318,-0.8118815394958678
-0.2675419601740239,-0.7315242616454144
-0.3018662593580351,-0.639656890016303
-0.3313413553316473,-0.5378243040947045
-0.3555102023764071,-0.427692521965494
-0.3740014166510672,-0.3110171145989511
-0.3865330603928322,-0.1896162812365073
-0.3929152016173994,-0.06534874720083059
-0.3930514766059487,0.05990419727606935
-0.386939830767773,0.1842538686248102
-0.3746725340485871,0.3058183533743179
-0.3564354729868352,0.4227375966616105
-0.332506627136172,0.5331912098506952
-0.3032535572307145,0.6354203727579713
-0.2691296793229034,0.7277545452320668
-0.2306690837600379,0.8086428658035039
-0.1884796868109589,0.8766891982933739
-0.1432345770073152,0.9306889139810371
-0.09566153222542315,0.9696648048362884
-0.04653082480568469,0.9928991424802162
0.003358417545574567,0.9999589224337616
0.05319288909515917,0.9907117959475261
0.1021603107314732,0.9653310454895293
0.1494645960468069,0.9242890804340818
0.1943404170325077,0.8683401363065949
0.236066669951125,0.7984939551645239
0.2739784524838462,0.7159830316022117
0.3074773043978716,0.6222264136885586
0.3360396143983476,0.5187930150585267
0.3592232343783556,0.4073669651459336
0.3766724514825205,0.2897168001041922
0.3881215367384607,0.1676694099468302
0.3933971118088597,0.04308874466738261
0.3924195544919968,-0.08214153619416781
0.3852036061110269,-0.2061329174463768
0.3718582608995832,-0.327006215082171
0.3525859223030887,-0.4429070257623848
0.3276807181971176,-0.5520241782454385
0.2975257906129812,-0.652612460946191
0.2625893284566135,-0.7430202020101376
0.2234191038874997,-0.8217214191485772
0.1806353101343401,-0.8873513377512616
0.1349215804479291,-0.9387432245515217
0.08701418780360154,-0.9749638385159017
0.03768956932787932,-0.995344486521346
-0.01224953069497577,-0.9995047739404753
-0.06198887160064307,-0.9873666783243104
-0.1107179561718131,-0.9591574866787369
-0.1576451299354092,-0.9154012869242849
-0.2020119851163323,-0.8568999053152653
-0.2431065863768802,-0.7847052361603905
-0.2802751528928202,-0.7000856518349419
-0.3129319757187798,-0.6044895082680961
-0.3405674991844952,-0.4995086524724935
-0.3627546295209951,-0.3868443482720104
-0.3791534364989036,-0.2682772728762224
-0.3895144742448665,-0.1456423356091744
-0.3936809621195292,-0.02080816604950299
-0.391590038458124,0.1043396720843453
-0.3832732370514687,0.2279132757579637
-0.3688562500253912,0.3480366746534057
-0.3485579449273649,0.4628616973584798
-0.3226885128307141,0.5705871075184026
-0.2916465521944682,0.6694821753822299
-0.2559148524750576,0.7579151175847763
-0.2160546413934962,0.8343859599872144
-0.1726981050350992,0.897562461823951


==> Figures/animation6a-4.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962


==> Figures/animation6a-5.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516


==> Figures/animation6a-6.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731


==> Figures/animation6a-7.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267


==> Figures/animation6a-8.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143


==> Figures/animation6a-9.csv <==
"xcoord","ycoord"
0.0,1.0
0.04986390306668657,0.9918461353119026
0.09891497295258668,0.9675374344334466
0.1463555663325126,0.9275266459580942
0.191417849458523,0.8725498156381224
0.233377351597561,0.803600498353902
0.2715650516619024,0.721897344518874
0.3053777402587365,0.6288480368359248
0.334286549869451,0.5260125491335321
0.357843685820854,0.4150682937381852
0.3756875023200839,0.2977790152587516
0.3875461391322487,0.1759684081807655
0.3932399603479011,0.05149852058167891
0.3926830185264624,-0.07374782160631364
0.3858837121587539,-0.1978819815705847
0.3729447226731848,-0.3190236822500422
0.3540622223900244,-0.4353163127681093
0.3295242513017274,-0.5449451316972381
0.2997080826120878,-0.6461596805093072
0.2650763475414581,-0.7373010364982473
0.2261716792134008,-0.8168336832901962
0.1836096694630185,-0.8833808585651907
0.1380700114579617,-0.9357613785156892
0.09028581873774519,-0.973025274913018
0.04103125454322484,-0.994485240995107
-0.008892244513888634,-0.9997409555180516
-0.05867073085000576,-0.9886938641413117
-0.1074929746576838,-0.9615508880257857
-0.1545655905933174,-0.9188166691379872
-0.1991275047219041,-0.8612751658301974
-0.240463272411988,-0.7899624824669731
-0.2779148727642338,-0.7061335835764351
-0.3108917484121576,-0.6112258996211559
-0.338879009641289,-0.5068227512021987
-0.3614438578409323,-0.3946190507961048
-0.3782403884271855,-0.2763909918541267
-0.389012996779217,-0.1539705386401197
-0.393598628490844,-0.02922462238756894
-0.3919280898309528,0.09596185224507901
-0.3840265733925252,0.2197006927824091
-0.3700134688420113,0.3401146514545143
-0.3501014330258542,0.4553531275114632
-0.3245946019133814,0.5636110401555838
-0.2938857530960831,0.6631520794666759
-0.258452184381653,0.7523368229612323
-0.2188500709905954,0.829655334138659


==> Figures/animation6b-0.csv <==
"xcoord","ycoord"
0.5,0.5


==> Figures/animation6b-1.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855


==> Figures/animation6b-10.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798


==> Figures/animation6b-11.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752


==> Figures/animation6b-12.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016


==> Figures/animation6b-13.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631


==> Figures/animation6b-14.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326


==> Figures/animation6b-15.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546


==> Figures/animation6b-16.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067


==> Figures/animation6b-17.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183


==> Figures/animation6b-18.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354


==> Figures/animation6b-19.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891


==> Figures/animation6b-2.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964


==> Figures/animation6b-20.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891
-0.1142761087814971,0.8894323092127006
-0.06856467472068248,0.9343954348390083
-0.02098988014806347,0.9638437575157833
0.02765708982593767,0.9772395257323228
0.07656557918093687,0.9743409827024412


==> Figures/animation6b-21.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891
-0.1142761087814971,0.8894323092127006
-0.06856467472068248,0.9343954348390083
-0.02098988014806347,0.9638437575157833
0.02765708982593767,0.9772395257323228
0.07656557918093687,0.9743409827024412
0.1249205408743939,0.955211408163367
0.1719177821471292,0.9202167315811205
0.2167788050488414,0.8700119710168477
0.2587647143230111,0.8055179081024693
0.2971887598915025,0.7278903357064693


==> Figures/animation6b-22.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891
-0.1142761087814971,0.8894323092127006
-0.06856467472068248,0.9343954348390083
-0.02098988014806347,0.9638437575157833
0.02765708982593767,0.9772395257323228
0.07656557918093687,0.9743409827024412
0.1249205408743939,0.955211408163367
0.1719177821471292,0.9202167315811205
0.2167788050488414,0.8700119710168477
0.2587647143230111,0.8055179081024693
0.2971887598915025,0.7278903357064693
0.331427213770153,0.6384847715988857
0.3609284308843999,0.5388196538405283
0.3852200882814641,0.4305407371141374
0.403914718538638,0.3153887764143325
0.4167137369357598,0.1951717399985894


==> Figures/animation6b-23.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891
-0.1142761087814971,0.8894323092127006
-0.06856467472068248,0.9343954348390083
-0.02098988014806347,0.9638437575157833
0.02765708982593767,0.9772395257323228
0.07656557918093687,0.9743409827024412
0.1249205408743939,0.955211408163367
0.1719177821471292,0.9202167315811205
0.2167788050488414,0.8700119710168477
0.2587647143230111,0.8055179081024693
0.2971887598915025,0.7278903357064693
0.331427213770153,0.6384847715988857
0.3609284308843999,0.5388196538405283
0.3852200882814641,0.4305407371141374
0.403914718538638,0.3153887764143325
0.4167137369357598,0.1951717399985894
0.4234102010678547,0.07174187536688492
0.4238905356284202,-0.05302291181224106
0.4181354095167422,-0.1772346124396758
0.4062198770349998,-0.2990093254961665
0.3883128024501879,-0.416482052614309


==> Figures/animation6b-24.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891
-0.1142761087814971,0.8894323092127006
-0.06856467472068248,0.9343954348390083
-0.02098988014806347,0.9638437575157833
0.02765708982593767,0.9772395257323228
0.07656557918093687,0.9743409827024412
0.1249205408743939,0.955211408163367
0.1719177821471292,0.9202167315811205
0.2167788050488414,0.8700119710168477
0.2587647143230111,0.8055179081024693
0.2971887598915025,0.7278903357064693
0.331427213770153,0.6384847715988857
0.3609284308843999,0.5388196538405283
0.3852200882814641,0.4305407371141374
0.403914718538638,0.3153887764143325
0.4167137369357598,0.1951717399985894
0.4234102010678547,0.07174187536688492
0.4238905356284202,-0.05302291181224106
0.4181354095167422,-0.1772346124396758
0.4062198770349998,-0.2990093254961665
0.3883128024501879,-0.416482052614309
0.3646754918030031,-0.5278239148035203
0.3356593719933636,-0.6312632600303223
0.3017024983216569,-0.7251115091147686
0.2633246489669054,-0.8077937758583125
0.2211207856983879,-0.8778833865527567


==> Figures/animation6b-25.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891
-0.1142761087814971,0.8894323092127006
-0.06856467472068248,0.9343954348390083
-0.02098988014806347,0.9638437575157833
0.02765708982593767,0.9772395257323228
0.07656557918093687,0.9743409827024412
0.1249205408743939,0.955211408163367
0.1719177821471292,0.9202167315811205
0.2167788050488414,0.8700119710168477
0.2587647143230111,0.8055179081024693
0.2971887598915025,0.7278903357064693
0.331427213770153,0.6384847715988857
0.3609284308843999,0.5388196538405283
0.3852200882814641,0.4305407371141374
0.403914718538638,0.3153887764143325
0.4167137369357598,0.1951717399985894
0.4234102010678547,0.07174187536688492
0.4238905356284202,-0.05302291181224106
0.4181354095167422,-0.1772346124396758
0.4062198770349998,-0.2990093254961665
0.3883128024501879,-0.416482052614309
0.3646754918030031,-0.5278239148035203
0.3356593719933636,-0.6312632600303223
0.3017024983216569,-0.7251115091147686
0.2633246489669054,-0.8077937758583125
0.2211207856983879,-0.8778833865527567
0.1757527265229051,-0.9341385332035763
0.1279389835862368,-0.9755385603861249
0.07844285724691857,-1.001316941003518
0.02805902756899942,-1.010987944273547
-0.02240097351286675,-1.004364384897348


==> Figures/animation6b-26.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891
-0.1142761087814971,0.8894323092127006
-0.06856467472068248,0.9343954348390083
-0.02098988014806347,0.9638437575157833
0.02765708982593767,0.9772395257323228
0.07656557918093687,0.9743409827024412
0.1249205408743939,0.955211408163367
0.1719177821471292,0.9202167315811205
0.2167788050488414,0.8700119710168477
0.2587647143230111,0.8055179081024693
0.2971887598915025,0.7278903357064693
0.331427213770153,0.6384847715988857
0.3609284308843999,0.5388196538405283
0.3852200882814641,0.4305407371141374
0.403914718538638,0.3153887764143325
0.4167137369357598,0.1951717399985894
0.4234102010678547,0.07174187536688492
0.4238905356284202,-0.05302291181224106
0.4181354095167422,-0.1772346124396758
0.4062198770349998,-0.2990093254961665
0.3883128024501879,-0.416482052614309
0.3646754918030031,-0.5278239148035203
0.3356593719933636,-0.6312632600303223
0.3017024983216569,-0.7251115091147686
0.2633246489669054,-0.8077937758583125
0.2211207856983879,-0.8778833865527567
0.1757527265229051,-0.9341385332035763
0.1279389835862368,-0.9755385603861249
0.07844285724691857,-1.001316941003518
0.02805902756899942,-1.010987944273547
-0.02240097351286675,-1.004364384897348
-0.07212391383046196,-0.9815646333301771
-0.1203100761411817,-0.9430081518527567
-0.1661879698515175,-0.8894000270011122
-0.2090280248464476,-0.8217060971175986
-0.2481548560487392,-0.7411211423322145


==> Figures/animation6b-27.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891
-0.1142761087814971,0.8894323092127006
-0.06856467472068248,0.9343954348390083
-0.02098988014806347,0.9638437575157833
0.02765708982593767,0.9772395257323228
0.07656557918093687,0.9743409827024412
0.1249205408743939,0.955211408163367
0.1719177821471292,0.9202167315811205
0.2167788050488414,0.8700119710168477
0.2587647143230111,0.8055179081024693
0.2971887598915025,0.7278903357064693
0.331427213770153,0.6384847715988857
0.3609284308843999,0.5388196538405283
0.3852200882814641,0.4305407371141374
0.403914718538638,0.3153887764143325
0.4167137369357598,0.1951717399985894
0.4234102010678547,0.07174187536688492
0.4238905356284202,-0.05302291181224106
0.4181354095167422,-0.1772346124396758
0.4062198770349998,-0.2990093254961665
0.3883128024501879,-0.416482052614309
0.3646754918030031,-0.5278239148035203
0.3356593719933636,-0.6312632600303223
0.3017024983216569,-0.7251115091147686
0.2633246489669054,-0.8077937758583125
0.2211207856983879,-0.8778833865527567
0.1757527265229051,-0.9341385332035763
0.1279389835862368,-0.9755385603861249
0.07844285724691857,-1.001316941003518
0.02805902756899942,-1.010987944273547
-0.02240097351286675,-1.004364384897348
-0.07212391383046196,-0.9815646333301771
-0.1203100761411817,-0.9430081518527567
-0.1661879698515175,-0.8894000270011122
-0.2090280248464476,-0.8217060971175986
-0.2481548560487392,-0.7411211423322145
-0.2829578245375484,-0.6490330857621507
-0.3128997714287526,-0.5469861987530111
-0.3375239428009171,-0.4366459384432821
-0.3564592394053197,-0.3197673650600366
-0.3694240010450751,-0.1981682182335918


==> Figures/animation6b-28.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891
-0.1142761087814971,0.8894323092127006
-0.06856467472068248,0.9343954348390083
-0.02098988014806347,0.9638437575157833
0.02765708982593767,0.9772395257323228
0.07656557918093687,0.9743409827024412
0.1249205408743939,0.955211408163367
0.1719177821471292,0.9202167315811205
0.2167788050488414,0.8700119710168477
0.2587647143230111,0.8055179081024693
0.2971887598915025,0.7278903357064693
0.331427213770153,0.6384847715988857
0.3609284308843999,0.5388196538405283
0.3852200882814641,0.4305407371141374
0.403914718538638,0.3153887764143325
0.4167137369357598,0.1951717399985894
0.4234102010678547,0.07174187536688492
0.4238905356284202,-0.05302291181224106
0.4181354095167422,-0.1772346124396758
0.4062198770349998,-0.2990093254961665
0.3883128024501879,-0.416482052614309
0.3646754918030031,-0.5278239148035203
0.3356593719933636,-0.6312632600303223
0.3017024983216569,-0.7251115091147686
0.2633246489669054,-0.8077937758583125
0.2211207856983879,-0.8778833865527567
0.1757527265229051,-0.9341385332035763
0.1279389835862368,-0.9755385603861249
0.07844285724691857,-1.001316941003518
0.02805902756899942,-1.010987944273547
-0.02240097351286675,-1.004364384897348
-0.07212391383046196,-0.9815646333301771
-0.1203100761411817,-0.9430081518527567
-0.1661879698515175,-0.8894000270011122
-0.2090280248464476,-0.8217060971175986
-0.2481548560487392,-0.7411211423322145
-0.2829578245375484,-0.6490330857621507
-0.3128997714287526,-0.5469861987530111
-0.3375239428009171,-0.4366459384432821
-0.3564592394053197,-0.3197673650600366
-0.3694240010450751,-0.1981682182335918
-0.3762285664486643,-0.07370681407989702
-0.3767768359261285,0.05173591787714274
-0.3710670123967259,0.1762716088905391
-0.3591916169581931,0.2980186173328871
-0.3413367811000305,0.4151171200870848


==> Figures/animation6b-29.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891
-0.1142761087814971,0.8894323092127006
-0.06856467472068248,0.9343954348390083
-0.02098988014806347,0.9638437575157833
0.02765708982593767,0.9772395257323228
0.07656557918093687,0.9743409827024412
0.1249205408743939,0.955211408163367
0.1719177821471292,0.9202167315811205
0.2167788050488414,0.8700119710168477
0.2587647143230111,0.8055179081024693
0.2971887598915025,0.7278903357064693
0.331427213770153,0.6384847715988857
0.3609284308843999,0.5388196538405283
0.3852200882814641,0.4305407371141374
0.403914718538638,0.3153887764143325
0.4167137369357598,0.1951717399985894
0.4234102010678547,0.07174187536688492
0.4238905356284202,-0.05302291181224106
0.4181354095167422,-0.1772346124396758
0.4062198770349998,-0.2990093254961665
0.3883128024501879,-0.416482052614309
0.3646754918030031,-0.5278239148035203
0.3356593719933636,-0.6312632600303223
0.3017024983216569,-0.7251115091147686
0.2633246489669054,-0.8077937758583125
0.2211207856983879,-0.8778833865527567
0.1757527265229051,-0.9341385332035763
0.1279389835862368,-0.9755385603861249
0.07844285724691857,-1.001316941003518
0.02805902756899942,-1.010987944273547
-0.02240097351286675,-1.004364384897348
-0.07212391383046196,-0.9815646333301771
-0.1203100761411817,-0.9430081518527567
-0.1661879698515175,-0.8894000270011122
-0.2090280248464476,-0.8217060971175986
-0.2481548560487392,-0.7411211423322145
-0.2829578245375484,-0.6490330857621507
-0.3128997714287526,-0.5469861987530111
-0.3375239428009171,-0.4366459384432821
-0.3564592394053197,-0.3197673650600366
-0.3694240010450751,-0.1981682182335918
-0.3762285664486643,-0.07370681407989702
-0.3767768359261285,0.05173591787714274
-0.3710670123967259,0.1762716088905391
-0.3591916169581931,0.2980186173328871
-0.3413367811000305,0.4151171200870848
-0.317780723279086,0.5257469228119585
-0.2888912372341287,0.6281493644882715
-0.2551219662693467,0.7206540310085984
-0.2170072223729201,0.801710155629726
-0.1751551379822386,0.8699216673393458


==> Figures/animation6b-3.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385


==> Figures/animation6b-30.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891
-0.1142761087814971,0.8894323092127006
-0.06856467472068248,0.9343954348390083
-0.02098988014806347,0.9638437575157833
0.02765708982593767,0.9772395257323228
0.07656557918093687,0.9743409827024412
0.1249205408743939,0.955211408163367
0.1719177821471292,0.9202167315811205
0.2167788050488414,0.8700119710168477
0.2587647143230111,0.8055179081024693
0.2971887598915025,0.7278903357064693
0.331427213770153,0.6384847715988857
0.3609284308843999,0.5388196538405283
0.3852200882814641,0.4305407371141374
0.403914718538638,0.3153887764143325
0.4167137369357598,0.1951717399985894
0.4234102010678547,0.07174187536688492
0.4238905356284202,-0.05302291181224106
0.4181354095167422,-0.1772346124396758
0.4062198770349998,-0.2990093254961665
0.3883128024501879,-0.416482052614309
0.3646754918030031,-0.5278239148035203
0.3356593719933636,-0.6312632600303223
0.3017024983216569,-0.7251115091147686
0.2633246489669054,-0.8077937758583125
0.2211207856983879,-0.8778833865527567
0.1757527265229051,-0.9341385332035763
0.1279389835862368,-0.9755385603861249
0.07844285724691857,-1.001316941003518
0.02805902756899942,-1.010987944273547
-0.02240097351286675,-1.004364384897348
-0.07212391383046196,-0.9815646333301771
-0.1203100761411817,-0.9430081518527567
-0.1661879698515175,-0.8894000270011122
-0.2090280248464476,-0.8217060971175986
-0.2481548560487392,-0.7411211423322145
-0.2829578245375484,-0.6490330857621507
-0.3128997714287526,-0.5469861987530111
-0.3375239428009171,-0.4366459384432821
-0.3564592394053197,-0.3197673650600366
-0.3694240010450751,-0.1981682182335918
-0.3762285664486643,-0.07370681407989702
-0.3767768359261285,0.05173591787714274
-0.3710670123967259,0.1762716088905391
-0.3591916169581931,0.2980186173328871
-0.3413367811000305,0.4151171200870848
-0.317780723279086,0.5257469228119585
-0.2888912372341287,0.6281493644882715
-0.2551219662693467,0.7206540310085984
-0.2170072223729201,0.801710155629726
-0.1751551379822386,0.8699216673393458
-0.1302390124602789,0.9240839749247349
-0.0829868293092415,0.9632198824254428
-0.03416906141849114,0.9866116507660041
0.01541496790825521,0.9938262451885694
0.06495176216972749,0.9847312707548149


==> Figures/animation6b-31.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891
-0.1142761087814971,0.8894323092127006
-0.06856467472068248,0.9343954348390083
-0.02098988014806347,0.9638437575157833
0.02765708982593767,0.9772395257323228
0.07656557918093687,0.9743409827024412
0.1249205408743939,0.955211408163367
0.1719177821471292,0.9202167315811205
0.2167788050488414,0.8700119710168477
0.2587647143230111,0.8055179081024693
0.2971887598915025,0.7278903357064693
0.331427213770153,0.6384847715988857
0.3609284308843999,0.5388196538405283
0.3852200882814641,0.4305407371141374
0.403914718538638,0.3153887764143325
0.4167137369357598,0.1951717399985894
0.4234102010678547,0.07174187536688492
0.4238905356284202,-0.05302291181224106
0.4181354095167422,-0.1772346124396758
0.4062198770349998,-0.2990093254961665
0.3883128024501879,-0.416482052614309
0.3646754918030031,-0.5278239148035203
0.3356593719933636,-0.6312632600303223
0.3017024983216569,-0.7251115091147686
0.2633246489669054,-0.8077937758583125
0.2211207856983879,-0.8778833865527567
0.1757527265229051,-0.9341385332035763
0.1279389835862368,-0.9755385603861249
0.07844285724691857,-1.001316941003518
0.02805902756899942,-1.010987944273547
-0.02240097351286675,-1.004364384897348
-0.07212391383046196,-0.9815646333301771
-0.1203100761411817,-0.9430081518527567
-0.1661879698515175,-0.8894000270011122
-0.2090280248464476,-0.8217060971175986
-0.2481548560487392,-0.7411211423322145
-0.2829578245375484,-0.6490330857621507
-0.3128997714287526,-0.5469861987530111
-0.3375239428009171,-0.4366459384432821
-0.3564592394053197,-0.3197673650600366
-0.3694240010450751,-0.1981682182335918
-0.3762285664486643,-0.07370681407989702
-0.3767768359261285,0.05173591787714274
-0.3710670123967259,0.1762716088905391
-0.3591916169581931,0.2980186173328871
-0.3413367811000305,0.4151171200870848
-0.317780723279086,0.5257469228119585
-0.2888912372341287,0.6281493644882715
-0.2551219662693467,0.7206540310085984
-0.2170072223729201,0.801710155629726
-0.1751551379822386,0.8699216673393458
-0.1302390124602789,0.9240839749247349
-0.0829868293092415,0.9632198824254428
-0.03416906141849114,0.9866116507660041
0.01541496790825521,0.9938262451885694
0.06495176216972749,0.9847312707548149
0.1136288561963357,0.9594999518850236
0.1606499821161643,0.918604632299204
0.2052496349367221,0.8627994784941099
0.2467065383064664,0.7930941641059296
0.2843556215543495,0.7107211194395189


==> Figures/animation6b-32.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891
-0.1142761087814971,0.8894323092127006
-0.06856467472068248,0.9343954348390083
-0.02098988014806347,0.9638437575157833
0.02765708982593767,0.9772395257323228
0.07656557918093687,0.9743409827024412
0.1249205408743939,0.955211408163367
0.1719177821471292,0.9202167315811205
0.2167788050488414,0.8700119710168477
0.2587647143230111,0.8055179081024693
0.2971887598915025,0.7278903357064693
0.331427213770153,0.6384847715988857
0.3609284308843999,0.5388196538405283
0.3852200882814641,0.4305407371141374
0.403914718538638,0.3153887764143325
0.4167137369357598,0.1951717399985894
0.4234102010678547,0.07174187536688492
0.4238905356284202,-0.05302291181224106
0.4181354095167422,-0.1772346124396758
0.4062198770349998,-0.2990093254961665
0.3883128024501879,-0.416482052614309
0.3646754918030031,-0.5278239148035203
0.3356593719933636,-0.6312632600303223
0.3017024983216569,-0.7251115091147686
0.2633246489669054,-0.8077937758583125
0.2211207856983879,-0.8778833865527567
0.1757527265229051,-0.9341385332035763
0.1279389835862368,-0.9755385603861249
0.07844285724691857,-1.001316941003518
0.02805902756899942,-1.010987944273547
-0.02240097351286675,-1.004364384897348
-0.07212391383046196,-0.9815646333301771
-0.1203100761411817,-0.9430081518527567
-0.1661879698515175,-0.8894000270011122
-0.2090280248464476,-0.8217060971175986
-0.2481548560487392,-0.7411211423322145
-0.2829578245375484,-0.6490330857621507
-0.3128997714287526,-0.5469861987530111
-0.3375239428009171,-0.4366459384432821
-0.3564592394053197,-0.3197673650600366
-0.3694240010450751,-0.1981682182335918
-0.3762285664486643,-0.07370681407989702
-0.3767768359261285,0.05173591787714274
-0.3710670123967259,0.1762716088905391
-0.3591916169581931,0.2980186173328871
-0.3413367811000305,0.4151171200870848
-0.317780723279086,0.5257469228119585
-0.2888912372341287,0.6281493644882715
-0.2551219662693467,0.7206540310085984
-0.2170072223729201,0.801710155629726
-0.1751551379822386,0.8699216673393458
-0.1302390124602789,0.9240839749247349
-0.0829868293092415,0.9632198824254428
-0.03416906141849114,0.9866116507660041
0.01541496790825521,0.9938262451885694
0.06495176216972749,0.9847312707548149
0.1136288561963357,0.9594999518850236
0.1606499821161643,0.918604632299204
0.2052496349367221,0.8627994784941099
0.2467065383064664,0.7930941641059296
0.2843556215543495,0.7107211194395189
0.3175982602519684,0.617099335316543
0.3459106829628696,0.5137976773737051
0.3688505853924452,0.4025002377798782
0.3860621023539183,0.2849755269648889
0.3972793563045814,0.1630504209881157


==> Figures/animation6b-33.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891
-0.1142761087814971,0.8894323092127006
-0.06856467472068248,0.9343954348390083
-0.02098988014806347,0.9638437575157833
0.02765708982593767,0.9772395257323228
0.07656557918093687,0.9743409827024412
0.1249205408743939,0.955211408163367
0.1719177821471292,0.9202167315811205
0.2167788050488414,0.8700119710168477
0.2587647143230111,0.8055179081024693
0.2971887598915025,0.7278903357064693
0.331427213770153,0.6384847715988857
0.3609284308843999,0.5388196538405283
0.3852200882814641,0.4305407371141374
0.403914718538638,0.3153887764143325
0.4167137369357598,0.1951717399985894
0.4234102010678547,0.07174187536688492
0.4238905356284202,-0.05302291181224106
0.4181354095167422,-0.1772346124396758
0.4062198770349998,-0.2990093254961665
0.3883128024501879,-0.416482052614309
0.3646754918030031,-0.5278239148035203
0.3356593719933636,-0.6312632600303223
0.3017024983216569,-0.7251115091147686
0.2633246489669054,-0.8077937758583125
0.2211207856983879,-0.8778833865527567
0.1757527265229051,-0.9341385332035763
0.1279389835862368,-0.9755385603861249
0.07844285724691857,-1.001316941003518
0.02805902756899942,-1.010987944273547
-0.02240097351286675,-1.004364384897348
-0.07212391383046196,-0.9815646333301771
-0.1203100761411817,-0.9430081518527567
-0.1661879698515175,-0.8894000270011122
-0.2090280248464476,-0.8217060971175986
-0.2481548560487392,-0.7411211423322145
-0.2829578245375484,-0.6490330857621507
-0.3128997714287526,-0.5469861987530111
-0.3375239428009171,-0.4366459384432821
-0.3564592394053197,-0.3197673650600366
-0.3694240010450751,-0.1981682182335918
-0.3762285664486643,-0.07370681407989702
-0.3767768359261285,0.05173591787714274
-0.3710670123967259,0.1762716088905391
-0.3591916169581931,0.2980186173328871
-0.3413367811000305,0.4151171200870848
-0.317780723279086,0.5257469228119585
-0.2888912372341287,0.6281493644882715
-0.2551219662693467,0.7206540310085984
-0.2170072223729201,0.801710155629726
-0.1751551379822386,0.8699216673393458
-0.1302390124602789,0.9240839749247349
-0.0829868293092415,0.9632198824254428
-0.03416906141849114,0.9866116507660041
0.01541496790825521,0.9938262451885694
0.06495176216972749,0.9847312707548149
0.1136288561963357,0.9594999518850236
0.1606499821161643,0.918604632299204
0.2052496349367221,0.8627994784941099
0.2467065383064664,0.7930941641059296
0.2843556215543495,0.7107211194395189
0.3175982602519684,0.617099335316543
0.3459106829628696,0.5137976773737051
0.3688505853924452,0.4025002377798782
0.3860621023539183,0.2849755269648889
0.3972793563045814,0.1630504209881157
0.4023288240050064,0.03858886743427603
0.4011307419290069,-0.0865254655567246
0.3936997135645855,-0.2104040438996855
0.3801445987133852,-0.3311676551782147
0.3606676697079765,-0.4469618588833353


==> Figures/animation6b-34.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891
-0.1142761087814971,0.8894323092127006
-0.06856467472068248,0.9343954348390083
-0.02098988014806347,0.9638437575157833
0.02765708982593767,0.9772395257323228
0.07656557918093687,0.9743409827024412
0.1249205408743939,0.955211408163367
0.1719177821471292,0.9202167315811205
0.2167788050488414,0.8700119710168477
0.2587647143230111,0.8055179081024693
0.2971887598915025,0.7278903357064693
0.331427213770153,0.6384847715988857
0.3609284308843999,0.5388196538405283
0.3852200882814641,0.4305407371141374
0.403914718538638,0.3153887764143325
0.4167137369357598,0.1951717399985894
0.4234102010678547,0.07174187536688492
0.4238905356284202,-0.05302291181224106
0.4181354095167422,-0.1772346124396758
0.4062198770349998,-0.2990093254961665
0.3883128024501879,-0.416482052614309
0.3646754918030031,-0.5278239148035203
0.3356593719933636,-0.6312632600303223
0.3017024983216569,-0.7251115091147686
0.2633246489669054,-0.8077937758583125
0.2211207856983879,-0.8778833865527567
0.1757527265229051,-0.9341385332035763
0.1279389835862368,-0.9755385603861249
0.07844285724691857,-1.001316941003518
0.02805902756899942,-1.010987944273547
-0.02240097351286675,-1.004364384897348
-0.07212391383046196,-0.9815646333301771
-0.1203100761411817,-0.9430081518527567
-0.1661879698515175,-0.8894000270011122
-0.2090280248464476,-0.8217060971175986
-0.2481548560487392,-0.7411211423322145
-0.2829578245375484,-0.6490330857621507
-0.3128997714287526,-0.5469861987530111
-0.3375239428009171,-0.4366459384432821
-0.3564592394053197,-0.3197673650600366
-0.3694240010450751,-0.1981682182335918
-0.3762285664486643,-0.07370681407989702
-0.3767768359261285,0.05173591787714274
-0.3710670123967259,0.1762716088905391
-0.3591916169581931,0.2980186173328871
-0.3413367811000305,0.4151171200870848
-0.317780723279086,0.5257469228119585
-0.2888912372341287,0.6281493644882715
-0.2551219662693467,0.7206540310085984
-0.2170072223729201,0.801710155629726
-0.1751551379822386,0.8699216673393458
-0.1302390124602789,0.9240839749247349
-0.0829868293092415,0.9632198824254428
-0.03416906141849114,0.9866116507660041
0.01541496790825521,0.9938262451885694
0.06495176216972749,0.9847312707548149
0.1136288561963357,0.9594999518850236
0.1606499821161643,0.918604632299204
0.2052496349367221,0.8627994784941099
0.2467065383064664,0.7930941641059296
0.2843556215543495,0.7107211194395189
0.3175982602519684,0.617099335316543
0.3459106829628696,0.5137976773737051
0.3688505853924452,0.4025002377798782
0.3860621023539183,0.2849755269648889
0.3972793563045814,0.1630504209881157
0.4023288240050064,0.03858886743427603
0.4011307419290069,-0.0865254655567246
0.3936997135645855,-0.2104040438996855
0.3801445987133852,-0.3311676551782147
0.3606676697079765,-0.4469618588833353
0.3355629265482689,-0.555975438521474
0.3052133865471703,-0.6564631297547783
0.2700871169715199,-0.7467732009701262
0.2307317713449878,-0.8253796035567164
0.1877674271895879,-0.8909174904584779


==> Figures/animation6b-35.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891
-0.1142761087814971,0.8894323092127006
-0.06856467472068248,0.9343954348390083
-0.02098988014806347,0.9638437575157833
0.02765708982593767,0.9772395257323228
0.07656557918093687,0.9743409827024412
0.1249205408743939,0.955211408163367
0.1719177821471292,0.9202167315811205
0.2167788050488414,0.8700119710168477
0.2587647143230111,0.8055179081024693
0.2971887598915025,0.7278903357064693
0.331427213770153,0.6384847715988857
0.3609284308843999,0.5388196538405283
0.3852200882814641,0.4305407371141374
0.403914718538638,0.3153887764143325
0.4167137369357598,0.1951717399985894
0.4234102010678547,0.07174187536688492
0.4238905356284202,-0.05302291181224106
0.4181354095167422,-0.1772346124396758
0.4062198770349998,-0.2990093254961665
0.3883128024501879,-0.416482052614309
0.3646754918030031,-0.5278239148035203
0.3356593719933636,-0.6312632600303223
0.3017024983216569,-0.7251115091147686
0.2633246489669054,-0.8077937758583125
0.2211207856983879,-0.8778833865527567
0.1757527265229051,-0.9341385332035763
0.1279389835862368,-0.9755385603861249
0.07844285724691857,-1.001316941003518
0.02805902756899942,-1.010987944273547
-0.02240097351286675,-1.004364384897348
-0.07212391383046196,-0.9815646333301771
-0.1203100761411817,-0.9430081518527567
-0.1661879698515175,-0.8894000270011122
-0.2090280248464476,-0.8217060971175986
-0.2481548560487392,-0.7411211423322145
-0.2829578245375484,-0.6490330857621507
-0.3128997714287526,-0.5469861987530111
-0.3375239428009171,-0.4366459384432821
-0.3564592394053197,-0.3197673650600366
-0.3694240010450751,-0.1981682182335918
-0.3762285664486643,-0.07370681407989702
-0.3767768359261285,0.05173591787714274
-0.3710670123967259,0.1762716088905391
-0.3591916169581931,0.2980186173328871
-0.3413367811000305,0.4151171200870848
-0.317780723279086,0.5257469228119585
-0.2888912372341287,0.6281493644882715
-0.2551219662693467,0.7206540310085984
-0.2170072223729201,0.801710155629726
-0.1751551379822386,0.8699216673393458
-0.1302390124602789,0.9240839749247349
-0.0829868293092415,0.9632198824254428
-0.03416906141849114,0.9866116507660041
0.01541496790825521,0.9938262451885694
0.06495176216972749,0.9847312707548149
0.1136288561963357,0.9594999518850236
0.1606499821161643,0.918604632299204
0.2052496349367221,0.8627994784941099
0.2467065383064664,0.7930941641059296
0.2843556215543495,0.7107211194395189
0.3175982602519684,0.617099335316543
0.3459106829628696,0.5137976773737051
0.3688505853924452,0.4025002377798782
0.3860621023539183,0.2849755269648889
0.3972793563045814,0.1630504209881157
0.4023288240050064,0.03858886743427603
0.4011307419290069,-0.0865254655567246
0.3936997135645855,-0.2104040438996855
0.3801445987133852,-0.3311676551782147
0.3606676697079765,-0.4469618588833353
0.3355629265482689,-0.555975438521474
0.3052133865471703,-0.6564631297547783
0.2700871169715199,-0.7467732009701262
0.2307317713449878,-0.8253796035567164
0.1877674271895879,-0.8909174904584779
0.1418776049062366,-0.9422200503314154
0.0937984674066641,-0.9783539590279647
0.0443063444712677,-0.9986504360068925
-0.005796124311430145,-1.002728995803158
-0.0556948003879011,-0.9905115227359359


==> Figures/animation6b-36.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891
-0.1142761087814971,0.8894323092127006
-0.06856467472068248,0.9343954348390083
-0.02098988014806347,0.9638437575157833
0.02765708982593767,0.9772395257323228
0.07656557918093687,0.9743409827024412
0.1249205408743939,0.955211408163367
0.1719177821471292,0.9202167315811205
0.2167788050488414,0.8700119710168477
0.2587647143230111,0.8055179081024693
0.2971887598915025,0.7278903357064693
0.331427213770153,0.6384847715988857
0.3609284308843999,0.5388196538405283
0.3852200882814641,0.4305407371141374
0.403914718538638,0.3153887764143325
0.4167137369357598,0.1951717399985894
0.4234102010678547,0.07174187536688492
0.4238905356284202,-0.05302291181224106
0.4181354095167422,-0.1772346124396758
0.4062198770349998,-0.2990093254961665
0.3883128024501879,-0.416482052614309
0.3646754918030031,-0.5278239148035203
0.3356593719933636,-0.6312632600303223
0.3017024983216569,-0.7251115091147686
0.2633246489669054,-0.8077937758583125
0.2211207856983879,-0.8778833865527567
0.1757527265229051,-0.9341385332035763
0.1279389835862368,-0.9755385603861249
0.07844285724691857,-1.001316941003518
0.02805902756899942,-1.010987944273547
-0.02240097351286675,-1.004364384897348
-0.07212391383046196,-0.9815646333301771
-0.1203100761411817,-0.9430081518527567
-0.1661879698515175,-0.8894000270011122
-0.2090280248464476,-0.8217060971175986
-0.2481548560487392,-0.7411211423322145
-0.2829578245375484,-0.6490330857621507
-0.3128997714287526,-0.5469861987530111
-0.3375239428009171,-0.4366459384432821
-0.3564592394053197,-0.3197673650600366
-0.3694240010450751,-0.1981682182335918
-0.3762285664486643,-0.07370681407989702
-0.3767768359261285,0.05173591787714274
-0.3710670123967259,0.1762716088905391
-0.3591916169581931,0.2980186173328871
-0.3413367811000305,0.4151171200870848
-0.317780723279086,0.5257469228119585
-0.2888912372341287,0.6281493644882715
-0.2551219662693467,0.7206540310085984
-0.2170072223729201,0.801710155629726
-0.1751551379822386,0.8699216673393458
-0.1302390124602789,0.9240839749247349
-0.0829868293092415,0.9632198824254428
-0.03416906141849114,0.9866116507660041
0.01541496790825521,0.9938262451885694
0.06495176216972749,0.9847312707548149
0.1136288561963357,0.9594999518850236
0.1606499821161643,0.918604632299204
0.2052496349367221,0.8627994784941099
0.2467065383064664,0.7930941641059296
0.2843556215543495,0.7107211194395189
0.3175982602519684,0.617099335316543
0.3459106829628696,0.5137976773737051
0.3688505853924452,0.4025002377798782
0.3860621023539183,0.2849755269648889
0.3972793563045814,0.1630504209881157
0.4023288240050064,0.03858886743427603
0.4011307419290069,-0.0865254655567246
0.3936997135645855,-0.2104040438996855
0.3801445987133852,-0.3311676551782147
0.3606676697079765,-0.4469618588833353
0.3355629265482689,-0.555975438521474
0.3052133865471703,-0.6564631297547783
0.2700871169715199,-0.7467732009701262
0.2307317713449878,-0.8253796035567164
0.1877674271895879,-0.8909174904584779
0.1418776049062366,-0.9422200503314154
0.0937984674066641,-0.9783539590279647
0.0443063444712677,-0.9986504360068925
-0.005796124311430145,-1.002728995803158
-0.0556948003879011,-0.9905115227359359
-0.1045792861305036,-0.9622252093157975
-0.1516580241969512,-0.9183940488861896
-0.1961727015447673,-0.8598197742099688
-0.2374114752299154,-0.7875541882766671
-0.2747206545406208,-0.7028655752623707


==> Figures/animation6b-37.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891
-0.1142761087814971,0.8894323092127006
-0.06856467472068248,0.9343954348390083
-0.02098988014806347,0.9638437575157833
0.02765708982593767,0.9772395257323228
0.07656557918093687,0.9743409827024412
0.1249205408743939,0.955211408163367
0.1719177821471292,0.9202167315811205
0.2167788050488414,0.8700119710168477
0.2587647143230111,0.8055179081024693
0.2971887598915025,0.7278903357064693
0.331427213770153,0.6384847715988857
0.3609284308843999,0.5388196538405283
0.3852200882814641,0.4305407371141374
0.403914718538638,0.3153887764143325
0.4167137369357598,0.1951717399985894
0.4234102010678547,0.07174187536688492
0.4238905356284202,-0.05302291181224106
0.4181354095167422,-0.1772346124396758
0.4062198770349998,-0.2990093254961665
0.3883128024501879,-0.416482052614309
0.3646754918030031,-0.5278239148035203
0.3356593719933636,-0.6312632600303223
0.3017024983216569,-0.7251115091147686
0.2633246489669054,-0.8077937758583125
0.2211207856983879,-0.8778833865527567
0.1757527265229051,-0.9341385332035763
0.1279389835862368,-0.9755385603861249
0.07844285724691857,-1.001316941003518
0.02805902756899942,-1.010987944273547
-0.02240097351286675,-1.004364384897348
-0.07212391383046196,-0.9815646333301771
-0.1203100761411817,-0.9430081518527567
-0.1661879698515175,-0.8894000270011122
-0.2090280248464476,-0.8217060971175986
-0.2481548560487392,-0.7411211423322145
-0.2829578245375484,-0.6490330857621507
-0.3128997714287526,-0.5469861987530111
-0.3375239428009171,-0.4366459384432821
-0.3564592394053197,-0.3197673650600366
-0.3694240010450751,-0.1981682182335918
-0.3762285664486643,-0.07370681407989702
-0.3767768359261285,0.05173591787714274
-0.3710670123967259,0.1762716088905391
-0.3591916169581931,0.2980186173328871
-0.3413367811000305,0.4151171200870848
-0.317780723279086,0.5257469228119585
-0.2888912372341287,0.6281493644882715
-0.2551219662693467,0.7206540310085984
-0.2170072223729201,0.801710155629726
-0.1751551379822386,0.8699216673393458
-0.1302390124602789,0.9240839749247349
-0.0829868293092415,0.9632198824254428
-0.03416906141849114,0.9866116507660041
0.01541496790825521,0.9938262451885694
0.06495176216972749,0.9847312707548149
0.1136288561963357,0.9594999518850236
0.1606499821161643,0.918604632299204
0.2052496349367221,0.8627994784941099
0.2467065383064664,0.7930941641059296
0.2843556215543495,0.7107211194395189
0.3175982602519684,0.617099335316543
0.3459106829628696,0.5137976773737051
0.3688505853924452,0.4025002377798782
0.3860621023539183,0.2849755269648889
0.3972793563045814,0.1630504209881157
0.4023288240050064,0.03858886743427603
0.4011307419290069,-0.0865254655567246
0.3936997135645855,-0.2104040438996855
0.3801445987133852,-0.3311676551782147
0.3606676697079765,-0.4469618588833353
0.3355629265482689,-0.555975438521474
0.3052133865471703,-0.6564631297547783
0.2700871169715199,-0.7467732009701262
0.2307317713449878,-0.8253796035567164
0.1877674271895879,-0.8909174904584779
0.1418776049062366,-0.9422200503314154
0.0937984674066641,-0.9783539590279647
0.0443063444712677,-0.9986504360068925
-0.005796124311430145,-1.002728995803158
-0.0556948003879011,-0.9905115227359359
-0.1045792861305036,-0.9622252093157975
-0.1516580241969512,-0.9183940488861896
-0.1961727015447673,-0.8598197742099688
-0.2374114752299154,-0.7875541882766671
-0.2747206545406208,-0.7028655752623707
-0.3075146184190845,-0.607202206783225
-0.3352838969126643,-0.5021558499868324
-0.3576014798536349,-0.389427693635203
-0.374127518549744,-0.2707983448436369
-0.3846126466516028,-0.1481026478127593


==> Figures/animation6b-38.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891
-0.1142761087814971,0.8894323092127006
-0.06856467472068248,0.9343954348390083
-0.02098988014806347,0.9638437575157833
0.02765708982593767,0.9772395257323228
0.07656557918093687,0.9743409827024412
0.1249205408743939,0.955211408163367
0.1719177821471292,0.9202167315811205
0.2167788050488414,0.8700119710168477
0.2587647143230111,0.8055179081024693
0.2971887598915025,0.7278903357064693
0.331427213770153,0.6384847715988857
0.3609284308843999,0.5388196538405283
0.3852200882814641,0.4305407371141374
0.403914718538638,0.3153887764143325
0.4167137369357598,0.1951717399985894
0.4234102010678547,0.07174187536688492
0.4238905356284202,-0.05302291181224106
0.4181354095167422,-0.1772346124396758
0.4062198770349998,-0.2990093254961665
0.3883128024501879,-0.416482052614309
0.3646754918030031,-0.5278239148035203
0.3356593719933636,-0.6312632600303223
0.3017024983216569,-0.7251115091147686
0.2633246489669054,-0.8077937758583125
0.2211207856983879,-0.8778833865527567
0.1757527265229051,-0.9341385332035763
0.1279389835862368,-0.9755385603861249
0.07844285724691857,-1.001316941003518
0.02805902756899942,-1.010987944273547
-0.02240097351286675,-1.004364384897348
-0.07212391383046196,-0.9815646333301771
-0.1203100761411817,-0.9430081518527567
-0.1661879698515175,-0.8894000270011122
-0.2090280248464476,-0.8217060971175986
-0.2481548560487392,-0.7411211423322145
-0.2829578245375484,-0.6490330857621507
-0.3128997714287526,-0.5469861987530111
-0.3375239428009171,-0.4366459384432821
-0.3564592394053197,-0.3197673650600366
-0.3694240010450751,-0.1981682182335918
-0.3762285664486643,-0.07370681407989702
-0.3767768359261285,0.05173591787714274
-0.3710670123967259,0.1762716088905391
-0.3591916169581931,0.2980186173328871
-0.3413367811000305,0.4151171200870848
-0.317780723279086,0.5257469228119585
-0.2888912372341287,0.6281493644882715
-0.2551219662693467,0.7206540310085984
-0.2170072223729201,0.801710155629726
-0.1751551379822386,0.8699216673393458
-0.1302390124602789,0.9240839749247349
-0.0829868293092415,0.9632198824254428
-0.03416906141849114,0.9866116507660041
0.01541496790825521,0.9938262451885694
0.06495176216972749,0.9847312707548149
0.1136288561963357,0.9594999518850236
0.1606499821161643,0.918604632299204
0.2052496349367221,0.8627994784941099
0.2467065383064664,0.7930941641059296
0.2843556215543495,0.7107211194395189
0.3175982602519684,0.617099335316543
0.3459106829628696,0.5137976773737051
0.3688505853924452,0.4025002377798782
0.3860621023539183,0.2849755269648889
0.3972793563045814,0.1630504209881157
0.4023288240050064,0.03858886743427603
0.4011307419290069,-0.0865254655567246
0.3936997135645855,-0.2104040438996855
0.3801445987133852,-0.3311676551782147
0.3606676697079765,-0.4469618588833353
0.3355629265482689,-0.555975438521474
0.3052133865471703,-0.6564631297547783
0.2700871169715199,-0.7467732009701262
0.2307317713449878,-0.8253796035567164
0.1877674271895879,-0.8909174904584779
0.1418776049062366,-0.9422200503314154
0.0937984674066641,-0.9783539590279647
0.0443063444712677,-0.9986504360068925
-0.005796124311430145,-1.002728995803158
-0.0556948003879011,-0.9905115227359359
-0.1045792861305036,-0.9622252093157975
-0.1516580241969512,-0.9183940488861896
-0.1961727015447673,-0.8598197742099688
-0.2374114752299154,-0.7875541882766671
-0.2747206545406208,-0.7028655752623707
-0.3075146184190845,-0.607202206783225
-0.3352838969126643,-0.5021558499868324
-0.3576014798536349,-0.389427693635203
-0.374127518549744,-0.2707983448436369
-0.3846126466516028,-0.1481026478127593
-0.3889001610803678,-0.02320917184854041
-0.386927275816807,0.1019965749556045
-0.378725598429579,0.2256267407907626
-0.3644208930007709,0.3458054024260643
-0.3442320972575086,0.4606844316486695


==> Figures/animation6b-39.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547
-0.01738872076152716,0.8002874512623754
0.02469617472645629,0.8519525997794712
0.06898704303660547,0.8885022543995121
0.1147014460228473,0.909284116308685
0.1610322984524563,0.9139338747441798
0.2071627520237356,0.9023886624395151
0.2522814465753777,0.8748893206967904
0.295597557561523,0.8319712711533636
0.3363550902621807,0.7744449816314624
0.3738459489033372,0.7033680411987752
0.407421430272104,0.6200115638765381
0.4365019374917563,0.525823927140805
0.4605848586830323,0.4223947064609911
0.479250686881989,0.3114211502470373
0.492167555881474,0.194678762392016
0.4990944220399567,0.07399665762312639
0.4998831318350623,-0.04876253853939955
0.4944795825295241,-0.1717192452609322
0.4829241171955924,-0.2929915036228499
0.4653512073590488,-0.4107094486556631
0.4419883804948896,-0.5230315697955594
0.4131542600285349,-0.6281643858332555
0.3792555163241414,-0.7243866273486841
0.3407824905106425,-0.8100782707126518
0.2983032577910442,-0.8837538827864326
0.2524559472179125,-0.9440988241113666
0.2039392288107525,-0.9900060526491847
0.1535010075236834,-1.020610707342205
0.1019255116515955,-1.035319448185992
0.05001911074870861,-1.033831755855546
-0.001404676705717804,-1.016151046167138
-0.05154044235265919,-0.9825844490289759
-0.09960584218787888,-0.9337312843068241
-0.1448557064150084,-0.8704614443316567
-0.1865948519742598,-0.7938858719346067
-0.2241892721232364,-0.7053219534289471
-0.2570755256537641,-0.6062568484516662
-0.2847682956902765,-0.4983115542694529
-0.3068662147264236,-0.3832079229747066
-0.3230561437216048,-0.2627400348734183
-0.3331161403447367,-0.1387504177387617
-0.3369173532738731,-0.01311072045946443
-0.3344250403201881,0.1122942909367777
-0.3256988371937721,0.2355810686050394
-0.3108923132673404,0.3548818576995354
-0.2902517547522619,0.4683613843433341
-0.2641140287671556,0.5742372097617239
-0.2329033175814563,0.6708047243408153
-0.1971264825210671,0.7564669727119482
-0.1573668297773336,0.8297686004471891
-0.1142761087814971,0.8894323092127006
-0.06856467472068248,0.9343954348390083
-0.02098988014806347,0.9638437575157833
0.02765708982593767,0.9772395257323228
0.07656557918093687,0.9743409827024412
0.1249205408743939,0.955211408163367
0.1719177821471292,0.9202167315811205
0.2167788050488414,0.8700119710168477
0.2587647143230111,0.8055179081024693
0.2971887598915025,0.7278903357064693
0.331427213770153,0.6384847715988857
0.3609284308843999,0.5388196538405283
0.3852200882814641,0.4305407371141374
0.403914718538638,0.3153887764143325
0.4167137369357598,0.1951717399985894
0.4234102010678547,0.07174187536688492
0.4238905356284202,-0.05302291181224106
0.4181354095167422,-0.1772346124396758
0.4062198770349998,-0.2990093254961665
0.3883128024501879,-0.416482052614309
0.3646754918030031,-0.5278239148035203
0.3356593719933636,-0.6312632600303223
0.3017024983216569,-0.7251115091147686
0.2633246489669054,-0.8077937758583125
0.2211207856983879,-0.8778833865527567
0.1757527265229051,-0.9341385332035763
0.1279389835862368,-0.9755385603861249
0.07844285724691857,-1.001316941003518
0.02805902756899942,-1.010987944273547
-0.02240097351286675,-1.004364384897348
-0.07212391383046196,-0.9815646333301771
-0.1203100761411817,-0.9430081518527567
-0.1661879698515175,-0.8894000270011122
-0.2090280248464476,-0.8217060971175986
-0.2481548560487392,-0.7411211423322145
-0.2829578245375484,-0.6490330857621507
-0.3128997714287526,-0.5469861987530111
-0.3375239428009171,-0.4366459384432821
-0.3564592394053197,-0.3197673650600366
-0.3694240010450751,-0.1981682182335918
-0.3762285664486643,-0.07370681407989702
-0.3767768359261285,0.05173591787714274
-0.3710670123967259,0.1762716088905391
-0.3591916169581931,0.2980186173328871
-0.3413367811000305,0.4151171200870848
-0.317780723279086,0.5257469228119585
-0.2888912372341287,0.6281493644882715
-0.2551219662693467,0.7206540310085984
-0.2170072223729201,0.801710155629726
-0.1751551379822386,0.8699216673393458
-0.1302390124602789,0.9240839749247349
-0.0829868293092415,0.9632198824254428
-0.03416906141849114,0.9866116507660041
0.01541496790825521,0.9938262451885694
0.06495176216972749,0.9847312707548149
0.1136288561963357,0.9594999518850236
0.1606499821161643,0.918604632299204
0.2052496349367221,0.8627994784941099
0.2467065383064664,0.7930941641059296
0.2843556215543495,0.7107211194395189
0.3175982602519684,0.617099335316543
0.3459106829628696,0.5137976773737051
0.3688505853924452,0.4025002377798782
0.3860621023539183,0.2849755269648889
0.3972793563045814,0.1630504209881157
0.4023288240050064,0.03858886743427603
0.4011307419290069,-0.0865254655567246
0.3936997135645855,-0.2104040438996855
0.3801445987133852,-0.3311676551782147
0.3606676697079765,-0.4469618588833353
0.3355629265482689,-0.555975438521474
0.3052133865471703,-0.6564631297547783
0.2700871169715199,-0.7467732009701262
0.2307317713449878,-0.8253796035567164
0.1877674271895879,-0.8909174904584779
0.1418776049062366,-0.9422200503314154
0.0937984674066641,-0.9783539590279647
0.0443063444712677,-0.9986504360068925
-0.005796124311430145,-1.002728995803158
-0.0556948003879011,-0.9905115227359359
-0.1045792861305036,-0.9622252093157975
-0.1516580241969512,-0.9183940488861896
-0.1961727015447673,-0.8598197742099688
-0.2374114752299154,-0.7875541882766671
-0.2747206545406208,-0.7028655752623707
-0.3075146184190845,-0.607202206783225
-0.3352838969126643,-0.5021558499868324
-0.3576014798536349,-0.389427693635203
-0.374127518549744,-0.2707983448436369
-0.3846126466516028,-0.1481026478127593
-0.3889001610803678,-0.02320917184854041
-0.386927275816807,0.1019965749556045
-0.378725598429579,0.2256267407907626
-0.3644208930007709,0.3458054024260643
-0.3442320972575086,0.4606844316486695
-0.3184694707200281,0.5684626316418625
-0.2875316786043093,0.6674093087294308
-0.2519015754754985,0.7558927123312846
-0.2121404525557856,0.8324128979643093
-0.1688805578638122,0.8956376515508297


==> Figures/animation6b-4.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777


==> Figures/animation6b-5.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699


==> Figures/animation6b-6.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817


==> Figures/animation6b-7.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866


==> Figures/animation6b-8.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768


==> Figures/animation6b-9.csv <==
"xcoord","ycoord"
0.5,0.5
0.5375188591213741,0.511542499500719
0.5745296852819851,0.5077398695711369
0.6102273096124239,0.4888270624711516
0.6438365586268758,0.4553197594030144
0.6746258030731841,0.4079952286793855
0.7019190400889902,0.3478655941164739
0.7251062508874786,0.276146286213151
0.7436519266805682,0.1942225566298591
0.7571017954991259,0.103616645311904
0.7650878941793544,0.005957580467840964
0.76733220109187,-0.09704521564101834
0.763649071058105,-0.2036242157276109
0.7539466957377431,-0.3119724899721137
0.7382277574279977,-0.4202600044265744
0.7165893624969927,-0.526649136900385
0.6892222458534403,-0.6293112036472763
0.6564091443284077,-0.7264456774761665
0.6185221588998218,-0.8163033885738751
0.5760188762648796,-0.8972143678840984
0.5294370095737078,-0.967620183780777
0.47938735216255,-1.026109731836063
0.4265449171755564,-1.071456587675364
0.3716382536789327,-1.102655361244387
0.3154370731374731,-1.118954126034777
0.2587384703015687,-1.119880031434699
0.2023521580944271,-1.105255670319085
0.1470852362172461,-1.075204618933182
0.09372706188007249,-1.030145667654825
0.04303478033932141,-0.9707764410434783
-0.004279995452718781,-0.8980481687787817
-0.0475629816713847,-0.8131341461148982
-0.08622726575616263,-0.7173948036635043
-0.1197615128079724,-0.6123422595917377
-0.1477363912628041,-0.4996067960136441
-0.1698093779817541,-0.3809069856708866
-0.185728166300815,-0.2580243250836234
-0.1953329183437846,-0.1327823397037818
-0.1985575774931215,-0.007029332260575616
-0.1954303959997702,0.1173766625275417
-0.1860737476449192,0.2385825149249768
-0.1707031997116954,0.3547561084181463
-0.149625726747172,0.4641055926974164
-0.1232368748358512,0.5649029776328605
-0.09201664192410287,0.6555125593908837
-0.05652383670444603,0.7344238100365547

